Deep Learning based Uncertainty Decomposition for Real-time Control

Data-driven control in unknown environments requires a clear understanding of the involved uncertainties for ensuring safety and efficient exploration. While aleatoric uncertainty that arises from measurement noise can often be explicitly modeled given a parametric description, it can be harder to model epistemic uncertainty, which describes the presence or absence of training data. The latter can be particularly useful for implementing exploratory control strategies when system dynamics are unknown. We propose a novel method for detecting the absence of training data using deep learning, which gives a continuous valued scalar output between $0$ (indicating low uncertainty) and $1$ (indicating high uncertainty). We utilize this detector as a proxy for epistemic uncertainty and show its advantages over existing approaches on synthetic and real-world datasets. Our approach can be directly combined with aleatoric uncertainty estimates and allows for uncertainty estimation in real-time as the inference is sample-free unlike existing approaches for uncertainty modeling. We further demonstrate the practicality of this uncertainty estimate in deploying online data-efficient control on a simulated quadcopter acted upon by an unknown disturbance model.

==> data/1D_split.dat <==
GPmodel_x;GPmodel_error;GPmodel_epi;BNN_x;BNN_error;BNN_epi;Dropout_x;Dropout_error;Dropout_epi;EpiOut_x;EpiOut_error;EpiOut_epi;xtr;xtr_y
-4.0;2.3833355822763176;0.9999999999999999;-4.0;0.47769978642463634;0.43203372;-4.0;2.5526387691497807;0.8603432;-4.0;1.0595373;1.0;-1.5829779952974259;0.0
-3.959798994974874;2.292184892260746;0.960197170029037;-3.959798994974874;0.421036649989045;0.5431513;-3.959798994974874;2.6383014428149103;0.911469;-3.959798994974874;1.1692989;1.0;-1.279675506557842;0.0
-3.919597989949749;2.193791487227733;0.9195373717736397;-3.919597989949749;0.1527260392375867;0.5560164;-3.919597989949749;2.6679675430587846;1.0;-3.919597989949749;1.2770541;1.0;-1.9998856251826551;0.0
-3.879396984924623;2.089439536897031;0.878178748316645;-3.879396984924623;0.09836680718332075;0.488405;-3.879396984924623;2.9299522238168167;0.6082371;-3.879396984924623;1.3808283;1.0;-1.6976674273681602;0.0
-3.8391959798994977;1.9804105393156661;0.8362888077769559;-3.8391959798994977;0.026475761714980617;0.47127122;-3.8391959798994977;2.9428267137374426;0.6827235;-3.8391959798994977;1.4787104;1.0;-1.8532441091828868;0.0
-3.798994974874372;1.8679651813032399;0.7940426173278065;-3.798994974874372;0.05021358688739552;0.4662922;-3.798994974874372;2.9018153067436576;0.9070348;-3.798994974874372;1.5688835;1.0;-1.9076614052312022;0.0
-3.758793969849246;1.7533264964144246;0.7516208412546277;-3.758793969849246;0.2022848760038073;0.47673738;-3.758793969849246;2.923971537247246;0.932785;-3.758793969849246;1.6496527;1.0;-1.8137397886223292;0.0
-3.7185929648241207;1.6376645605638602;0.7092076552047247;-3.7185929648241207;0.23864248786206754;0.47983158;-3.7185929648241207;2.9914870599293284;0.9273009;-3.7185929648241207;1.7194738;1.0;-1.6544392729569521;0.0
-3.678391959798995;1.5220829253978259;0.6669885721079581;-3.678391959798995;0.35094423125917706;0.41576266;-3.678391959798995;3.119304249989341;0.71666247;-3.678391959798995;1.7769763;1.0;-1.60323252576933;0.0
-3.6381909547738696;1.4076069465473224;0.6251482178451836;-3.6381909547738696;0.3855529091524208;0.410702;-3.6381909547738696;3.093922581450852;0.71293086;-3.6381909547738696;1.8209867;1.0;-1.461183265996643;0.0
-3.5979899497487438;1.2951741193259512;0.5838680965854574;-3.5979899497487438;0.28938071561831746;0.42722017;-3.5979899497487438;3.111704633960908;0.7316943;-3.5979899497487438;1.8505452;1.0;-1.5808054855967053;0.0
-3.557788944723618;1.1856264890781967;0.5433243864805114;-3.557788944723618;0.5438975845267905;0.4218197;-3.557788944723618;3.195906684248699;0.2603952;-3.557788944723618;1.8649232;1.0;-1.3147804996032404;0.0
-3.5175879396984926;1.079705158487493;0.5036858065013436;-3.5175879396984926;0.5148077562606925;0.4218666;-3.5175879396984926;3.0763850167549247;0.7156479;-3.5175879396984926;1.863634;1.0;-1.7955477502684825;0.0
-3.477386934673367;0.978046870641774;0.46511159423123927;-3.477386934673367;0.5061243134199704;0.38910234;-3.477386934673367;3.0925384717642395;0.5154898;-3.477386934673367;1.8464394;1.0;-1.1218825636090546;0.0
-3.4371859296482414;0.8811826053064182;0.4277496324102547;-3.4371859296482414;0.44817304676584535;0.4527511;-3.4371859296482414;2.9247331029754093;0.679117;-3.4371859296482414;1.81336;1.0;-1.9726124068020738;0.0
-3.3969849246231156;0.7895380880156325;0.3917347593507464;-3.3969849246231156;0.38954339982069974;0.404599;-3.3969849246231156;2.982622728357687;0.3383663;-3.3969849246231156;1.7646629;1.0;-1.3295324898215979;0.0
-3.35678391959799;0.7034360774256035;0.357187294376669;-3.35678391959799;0.428004934251185;0.5037628;-3.35678391959799;2.8910458821653084;0.42880404;-3.35678391959799;1.7008631;1.0;-1.582695197632873;0.0
-3.3165829145728645;0.6231002670653075;0.32421180540230304;-3.3165829145728645;0.41850170876011294;0.45578295;-3.3165829145728645;2.5837120154045525;0.75175184;-3.3165829145728645;1.6227198;1.0;-1.4413101715542482;0.0
-3.2763819095477387;0.548660613345811;0.29289614008093406;-3.2763819095477387;0.26003744105208515;0.44635695;-3.2763819095477387;2.549462456501609;0.635566;-3.2763819095477387;1.531219;1.0;-1.8596130614047661;0.0
-3.2361809045226133;0.48015988303189094;0.26331073675537325;-3.2361809045226133;0.10982297222361526;0.48478276;-3.2361809045226133;2.4046075777266975;0.6502674;-3.2361809045226133;1.4275608;1.0;-1.8018985109151213;0.0
-3.1959798994974875;0.41756120035748334;0.23550822495870735;-3.1959798994974875;0.1479179929859451;0.45201677;-3.1959798994974875;2.3538478087551407;0.44962677;-3.1959798994974875;1.3131382;1.0;-1.1992554313244632;0.0
-3.1557788944723617;0.36075636686000595;0.20952331915744823;-3.1557788944723617;0.12953594032956145;0.47351718;-3.1557788944723617;2.16860708888339;0.43920705;-3.1557788944723617;1.1895232;1.0;-1.0317384242806025;0.0
-3.115577889447236;0.30957472554840615;0.18537300289026157;-3.115577889447236;0.14306425256715027;0.39344025;-3.115577889447236;1.8443974633695106;0.6952985;-3.115577889447236;1.0584198;1.0;-1.6865758218407572;0.0
-3.0753768844221105;0.26379234507742394;0.16305699384448927;-3.0753768844221105;0.37964277266310603;0.42424005;-3.0753768844221105;1.7881326794738874;0.5591847;-3.0753768844221105;0.9216589;1.0;-1.307677384330686;0.0
-3.035175879396985;0.22314130875966792;0.14255847516069448;-3.035175879396985;0.4807116936164955;0.38706857;-3.035175879396985;1.538239841608419;0.70336235;-3.035175879396985;0.78116107;1.0;-1.1236108477039617;0.0
-2.9949748743718594;0.18731890692819242;0.12384507164683224;-2.9949748743718594;0.4676747138554483;0.38263726;-2.9949748743718594;1.4997237210219474;0.41573635;-2.9949748743718594;0.6389063;1.0;-1.1053933364961526;0.0
-2.9547738693467336;0.15599654906316107;0.10687004501241033;-2.9547738693467336;0.6761150127034556;0.3679399;-2.9547738693467336;1.3413573736567128;0.31534562;-2.9547738693467336;0.49690333;1.0;-1.914955788630222;0.0
-2.914572864321608;0.12882823299126234;0.0915736781661645;-2.914572864321608;0.9697420809874852;0.3148954;-2.914572864321608;1.1342240359177271;0.4442308;-2.914572864321608;0.35715565;1.0;-1.9609452167671177;0.0
-2.8743718592964824;0.10545843230359575;0.07788481438280967;-2.8743718592964824;1.0200944809670693;0.33819205;-2.8743718592964824;0.9764304490332358;0.42031923;-2.8743718592964824;0.22163203;1.0;-1.830169580435431;0.0
-2.834170854271357;0.08552928845805408;0.06572251527632648;-2.834170854271357;1.1232918340655265;0.3410325;-2.834170854271357;0.7787130039242806;0.47104686;-2.834170854271357;0.09223339;1.0;-1.1218574965705868;0.0
-2.7939698492462313;0.06868702047316466;0.0549977990703137;-2.7939698492462313;1.1474409063014708;0.31355584;-2.7939698492462313;0.5793239514675418;0.53996164;-2.7939698492462313;0.029236972;1.0;-1.90165316616695;0.0
-2.7537688442211055;0.054587491895300544;0.045615421139635945;-2.7537688442211055;1.2669480806780604;0.34065604;-2.7537688442211055;0.5045802825497838;0.47408012;-2.7537688442211055;0.14110196;1.0;-1.5788923749949477;0.0
-2.7135678391959797;0.04290090069885999;0.03747565796918101;-2.7135678391959797;1.3651264529757998;0.38547742;-2.7135678391959797;0.3861598152584531;0.32137635;-2.7135678391959797;0.2418372;1.0;-1.042110469849498;0.0
-2.6733668341708543;0.033315582659279364;0.030476057674097917;-2.6733668341708543;1.3078329964690818;0.37022156;-2.6733668341708543;0.16369329847758862;0.4877739;-2.6733668341708543;0.33005863;1.0;-1.466834715026983;0.0
-2.633165829145729;0.02554094203598989;0.024513122698375557;-2.633165829145729;1.4052274996796426;0.32233053;-2.633165829145729;0.11336551360694813;0.39085904;-2.633165829145729;0.40464061;1.0;-1.3081228860495266;0.0
-2.592964824120603;0.019309543666851336;0.01948389263140475;-2.592964824120603;1.4051640996082786;0.3735497;-2.592964824120603;0.055874162043714204;0.2496253;-2.592964824120603;0.4745205;1.0;-1.684484368993937;0.0
-2.5527638190954773;0.01437841887542668;0.015287399702072475;-2.5527638190954773;1.377265154603109;0.31860918;-2.5527638190954773;0.08115208077727287;0.35851708;-2.5527638190954773;0.529817;1.0;-1.3134990723184163;0.0
-2.5125628140703515;0.010529652182500238;0.011825973472270324;-2.5125628140703515;1.5786099474751587;0.37674809;-2.5125628140703515;0.12239504269000245;0.25948653;-2.5125628140703515;0.5694022;1.0;-1.1653743281026272;0.0
-2.472361809045226;0.007570327299277646;0.009006375870873981;-2.472361809045226;1.5062735227066453;0.30206108;-2.472361809045226;0.25199718746723476;0.3204881;-2.472361809045226;0.59307075;1.0;-1.9817117226558083;0.0
-2.4321608040201004;0.0053319191489757944;0.0067407538537162534;-2.4321608040201004;1.4158409046283251;0.32978624;-2.4321608040201004;0.2861132132163531;0.3071252;-2.4321608040201004;0.6039605;1.0;-1.2498556850550324;0.0
-2.391959798994975;0.003669223519050413;0.004947400876256478;-2.391959798994975;1.4123995945016077;0.31512946;-2.391959798994975;0.29714689107333936;0.25273895;-2.391959798994975;0.60545164;1.0;-1.0111389110935054;0.0
-2.351758793969849;0.0024589173263331876;0.0035513248262312807;-2.351758793969849;1.4808337636119078;0.301197;-2.351758793969849;0.3417222447520445;0.2296802;-2.351758793969849;0.59738445;1.0;-1.2518343456201606;0.0
-2.3115577889447234;0.0015978415470407903;0.002484624738693655;-2.3115577889447234;1.340722732432631;0.2736842;-2.3115577889447234;0.3652098702271256;0.24739206;-2.3115577889447234;0.5750844;1.0;-1.7195560079355947;0.0
-2.271356783919598;0.001001094500193922;0.0016866830720139135;-2.271356783919598;1.2732551022359342;0.2926237;-2.271356783919598;0.36679064472403233;0.22513795;-2.271356783919598;0.53953934;1.0;-1.2107206715485115;0.0
-2.2311557788944723;0.0006000174665832247;0.0011041857545246623;-2.2311557788944723;1.187380726259387;0.30653483;-2.2311557788944723;0.34778454415146154;0.18782476;-2.2311557788944723;0.49199244;1.0;-1.896773993422358;0.0
-2.190954773869347;0.0003401458989324979;0.0006909853465231236;-2.190954773869347;1.1394175465599226;0.27140528;-2.190954773869347;0.32169419782315956;0.17920017;-2.190954773869347;0.4378829;1.0;-1.5521064738240948;0.0
-2.150753768844221;0.00017919091655760333;0.0004078285643956498;-2.150753768844221;1.0427240795752104;0.29769015;-2.150753768844221;0.3014901048800047;0.15563382;-2.150753768844221;0.3781244;1.0;-1.0914044969069043;0.0
-2.1105527638190953;8.510448837950602e-05;0.00022197486018031294;-2.1105527638190953;0.8962900565512374;0.24653353;-2.1105527638190953;0.2404331491835311;0.11030865;-2.1105527638190953;0.31110036;0.9999924967206919;-1.7063858516263206;0.0
-2.07035175879397;3.427184317233989e-05;0.00010675522630646042;-2.07035175879397;0.7482726422926372;0.16783743;-2.07035175879397;0.2094211399411744;0.10390718;-2.07035175879397;0.23857826;0.9908929697724391;-1.7122246614136514;0.0
-2.030150753768844;9.862893981721355e-06;4.121118878747653e-05;-2.030150753768844;0.6200565019018996;0.18545021;-2.030150753768844;0.1781052642829765;0.11185009;-2.030150753768844;0.16242096;0.35981079280699124;-1.8699714278817223;0.0
-1.9899497487437188;3.646311816096759e-07;1.0374879457090404e-05;-1.9899497487437188;0.5659485233896392;0.15668838;-1.9899497487437188;0.11581314335996087;0.09567171;-1.9899497487437188;0.08445633;0.008603543186354255;-1.980633042129703;0.0
-1.949748743718593;1.693585870876646e-06;3.475839655722743e-06;-1.949748743718593;0.40736234443814445;0.2168089;-1.949748743718593;0.06205876427323509;0.08313332;-1.949748743718593;0.006987542;0.00069543719277032;-1.321164467060109;0.0
-1.9095477386934672;8.189340369169074e-07;2.955357369443628e-06;-1.9095477386934672;0.3802072860417739;0.22216137;-1.9095477386934672;0.0058653511224165955;0.09308661;-1.9095477386934672;0.06797704;8.48309382686993e-05;-1.788371883999941;0.0
-1.8693467336683418;5.573792711266456e-07;1.695117790651905e-06;-1.8693467336683418;0.23001081599736523;0.11897035;-1.8693467336683418;0.038048080067393075;0.1001647;-1.8693467336683418;0.13847587;1.1107654961953117e-05;-1.7344533406277738;0.0
-1.829145728643216;1.3729954601027217e-06;1.0877943691834726e-06;-1.829145728643216;0.06500828545401716;0.15758188;-1.829145728643216;0.08391076047112322;0.107496984;-1.829145728643216;0.20199075;2.0104687687066566e-06;-1.5084268407196617;0.0
-1.7889447236180902;1.3920875708839375e-06;1.4327334527823421e-06;-1.7889447236180902;0.09532692228177597;0.16528587;-1.7889447236180902;0.08552881275037338;0.12175714;-1.7889447236180902;0.24903694;4.826523606269139e-07;-1.9466374548829197;0.0
-1.7487437185929648;8.083544679182708e-07;1.7177634480915332e-06;-1.7487437185929648;0.11195217349149178;0.23202278;-1.7487437185929648;0.07772557713605355;0.11560774;-1.7487437185929648;0.277945;5.349318117383756e-08;-1.4258823945079868;0.0
-1.708542713567839;2.7854807460592212e-08;1.4477102362025849e-06;-1.708542713567839;0.2775543499422152;0.24521379;-1.708542713567839;0.06486429457188436;0.103166126;-1.708542713567839;0.27598017;2.526700154724068e-09;-1.85327142509419;0.0
-1.6683417085427137;7.804723116677792e-07;8.638471402474331e-07;-1.6683417085427137;0.2804949835229591;0.2069668;-1.6683417085427137;0.08554780039078747;0.20173036;-1.6683417085427137;0.23623127;1.053534469117001e-10;-1.4106944630967158;0.0
-1.6281407035175879;1.2187604730984347e-06;4.447768772872723e-07;-1.6281407035175879;0.374673694643625;0.23157059;-1.6281407035175879;0.06890305903876659;0.25913078;-1.6281407035175879;0.18272918;4.3855469210343276e-12;-1.3002416399790688;0.0
-1.587939698492462;1.2488922278564019e-06;4.1219264106234325e-07;-1.587939698492462;0.40980304978956195;0.22056471;-1.587939698492462;0.03396983646024676;0.20732686;-1.587939698492462;0.11564094;1.6214948196064049e-13;-1.8976655711721742;0.0
-1.5477386934673367;9.049477101008563e-07;5.89329627379827e-07;-1.5477386934673367;0.3612912474577912;0.16920502;-1.5477386934673367;0.0528609333937653;0.20995493;-1.5477386934673367;0.076217115;0.0;-1.5859440121804318;0.0
-1.507537688442211;3.1522644150516754e-07;6.913799184313338e-07;-1.507537688442211;0.444172873134396;0.21365918;-1.507537688442211;0.03983820878960842;0.16616099;-1.507537688442211;0.104602695;7.91235136678757e-15;-1.305599842272255;0.0
-1.4673366834170856;3.425482084651321e-07;6.009009595043838e-07;-1.4673366834170856;0.45838910814864775;0.20516308;-1.4673366834170856;0.036817138162685836;0.16571726;-1.4673366834170856;0.13098937;5.140644319345559e-14;-1.5858207304730974;0.0
-1.4271356783919598;8.872065344611713e-07;3.922541899522668e-07;-1.4271356783919598;0.2764713592673309;0.21814121;-1.4271356783919598;0.026230377688504003;0.16383153;-1.4271356783919598;0.14153045;2.144286162548884e-13;-1.9500465410539127;0.0
-1.386934673366834;1.1736696891029297e-06;2.056923537470425e-07;-1.386934673366834;0.3834869087993965;0.22940175;-1.386934673366834;0.0281237782299385;0.2289926;-1.386934673366834;0.13655788;8.254632718443661e-13;-1.4641035940844884;0.0
-1.3467336683417086;1.1216490661825063e-06;1.2783379640097275e-07;-1.3467336683417086;0.2743338140872823;0.2342016;-1.3467336683417086;0.008480092582334398;0.24241784;-1.3467336683417086;0.124236524;4.913402053863902e-12;-1.336205354780211;0.0
-1.3065326633165828;7.312563924388726e-07;2.027813623363042e-07;-1.3065326633165828;0.2892654248691001;0.19998758;-1.3065326633165828;0.05525323662992332;0.20620245;-1.3065326633165828;0.110875726;6.362501704738006e-11;-1.4851108879416914;0.0
-1.2663316582914574;8.549030894311471e-08;5.342485627229745e-07;-1.2663316582914574;0.21576149955568724;0.16617568;-1.2663316582914574;0.07688103422345705;0.2072642;-1.2663316582914574;0.0844385;8.227761297518405e-10;-1.0554052440091866;0.0
-1.2261306532663316;6.58987442836434e-07;1.2455930055276163e-06;-1.2261306532663316;0.004639348920580044;0.19475426;-1.2261306532663316;0.09181811564802755;0.15084054;-1.2261306532663316;0.046174705;1.0638723181361993e-08;-1.413444959498007;0.0
-1.1859296482412058;1.2902617700927266e-06;2.192360130862645e-06;-1.1859296482412058;0.09751523121817596;0.23617078;-1.1859296482412058;0.09184957131369598;0.07636056;-1.1859296482412058;0.0024773479;1.375595879862682e-07;-1.0965980847121166;0.0
-1.1457286432160805;1.5654953345323186e-06;2.772499165315066e-06;-1.1457286432160805;0.21165981195871514;0.18008341;-1.1457286432160805;0.0794589748234002;0.09180705;-1.1457286432160805;0.059913784;3.126983572174739e-06;-1.8625252958537626;0.0
-1.1055276381909547;1.2379472890122756e-06;2.3707749650102033e-06;-1.1055276381909547;0.2716961532848631;0.17845662;-1.1055276381909547;0.0890069633739744;0.046420608;-1.1055276381909547;0.12439075;7.965572722396216e-05;-1.8607236527492415;0.0
-1.0653266331658293;8.327263967267129e-08;2.7083276419047876e-06;-1.0653266331658293;0.3481274440064783;0.20446153;-1.0653266331658293;0.1191684200539942;0.04888369;-1.0653266331658293;0.19405262;0.002024978425015884;-1.1926087112904762;0.0
-1.0251256281407035;2.077451478926795e-06;1.124315186518031e-05;-1.0251256281407035;0.46615223965340624;0.14739116;-1.0251256281407035;0.1749779768913365;0.0246474;-1.0251256281407035;0.2791781;0.046736060370177246;-1.6023231630144665;0.0
-0.9849246231155777;5.360264883659538e-06;3.229924611181953e-05;-0.9849246231155777;0.5769987445377512;0.18336178;-0.9849246231155777;0.25053783171407423;0.009216895;-0.9849246231155777;0.38566956;0.32128685592037465;-1.8346458028830672;0.0
-0.9447236180904524;9.807671059791634e-06;6.697840275607591e-05;-0.9447236180904524;0.760377106459512;0.19297959;-0.9447236180904524;0.356969085724725;0.0047781803;-0.9447236180904524;0.50088084;0.6071925234923894;-1.072491419603966;0.0
-0.9045226130653266;1.5385258393729728e-05;0.00011754741492628312;-0.9045226130653266;0.8554952077141993;0.16103502;-0.9045226130653266;0.477345877098202;0.0014803158;-0.9045226130653266;0.6133398;0.8346450566219955;-1.6522341402544933;0.0
-0.8643216080402008;2.1985508622757166e-05;0.00018671455806202827;-0.8643216080402008;0.8331575290943347;0.15952606;-0.8643216080402008;0.592440967419263;0.0015597125;-0.8643216080402008;0.7210921;0.9404071549470693;-1.2491878968638446;0.0
-0.8241206030150754;2.943774715258307e-05;0.00027710485054608384;-0.8241206030150754;1.0993431271771577;0.19098808;-0.8241206030150754;0.7018548907498505;0.002081979;-0.8241206030150754;0.8254143;0.971850247150517;-1.2740020146495485;0.0
-0.7839195979899496;3.752287743197247e-05;0.00039099231753973127;-0.7839195979899496;1.1824932785357136;0.15934987;-0.7839195979899496;0.8027265162790914;0.00027658232;-0.7839195979899496;0.9238306;0.9829030277682861;-1.1166939087941903;0.0
-0.7437185929648242;4.599112631442637e-05;0.0005301058725572764;-0.7437185929648242;1.3921859119964788;0.16077404;-0.7437185929648242;0.8937230859829137;0.0019885702;-0.7437185929648242;1.012245;0.9896410476198623;-1.3763277929443911;0.0
-0.7035175879396984;5.458093725152491e-05;0.0006954692238516315;-0.7035175879396984;1.2893455428873386;0.18329127;-0.7035175879396984;0.9726265026127184;0.0011503645;-0.7035175879396984;1.0891758;0.9936546267546232;-1.2490575659726628;0.0
-0.6633165829145726;6.303714374755742e-05;0.0008872708246094359;-0.6633165829145726;1.4556765958062394;0.14664368;-0.6633165829145726;1.0387562319031938;0.0;-0.6633165829145726;1.1533237;0.9960899661196927;-1.6511016580221574;0.0
-0.6231155778894473;7.112683158094768e-05;0.0011047671597911493;-0.6231155778894473;1.6001711330965191;0.16861902;-0.6231155778894473;1.0930667362764508;0.003139142;-0.6231155778894473;1.2035934;0.9975929479979226;-1.730072108234974;0.0
-0.5829145728643215;7.865157050701566e-05;0.0013462240072925004;-0.5829145728643215;1.4829532369423672;0.1793857;-0.5829145728643215;1.1335369660902783;0.0030721757;-0.5829145728643215;1.2391104;0.9985190777629365;-1.104113781803933;0.0
-0.5427135678391961;8.545525900516271e-05;0.001608899669142338;-0.5427135678391961;1.616382498054059;0.1414222;-0.5427135678391961;1.1587432508750277;0.004878097;-0.5427135678391961;1.2592355;0.9990891769247751;-1.571908810128705;0.0
-0.5025125628140703;9.142715357124409e-05;0.0018890720796107716;-0.5025125628140703;1.63750531301583;0.16255061;-0.5025125628140703;1.1665071003207081;0.0024941307;-0.5025125628140703;1.2635746;0.9994399552324345;-1.0351599528516144;0.0
-0.4623115577889445;9.650032930852426e-05;0.0021821104979121014;-0.4623115577889445;1.6011147900763685;0.1006528;-0.4623115577889445;1.1601315393391782;0.0058719683;-0.4623115577889445;1.251985;0.9996555994797528;-1.336558502181552;0.0
-0.42211055276381915;0.00010064608044813017;0.002482589814989109;-0.42211055276381915;1.5734955717517711;0.16507779;-0.42211055276381915;1.135574539442239;0.0010325345;-0.42211055276381915;1.2245775;0.9997882574579221;-1.3783042797908782;0.0
-0.38190954773869334;0.00010386532403283688;0.002784443290084915;-0.38190954773869334;1.5553533201161798;0.17315249;-0.38190954773869334;1.0975376133862909;0.002322788;-0.38190954773869334;1.1817154;0.9998698181040024;-1.8852540270466247;0.0
-0.341708542713568;0.00010617811970015101;0.003081149032057678;-0.341708542713568;1.4512929657526348;0.14629965;-0.341708542713568;1.044789929134402;0.0042527765;-0.341708542713568;1.12623;0.9999021572378209;-1.0505107412929289;0.0
-0.3015075376884422;0.00010761275511794732;0.003365941579158127;-0.3015075376884422;1.4670948826387638;0.12674235;-0.3015075376884422;0.9769935899093859;0.0026968769;-0.3015075376884422;1.0568337;0.9999258676004349;-1.5500878665200595;0.0
-0.2613065326633164;0.00010819560580721532;0.0036320411968209934;-0.2613065326633164;1.3656032905369981;0.124017194;-0.2613065326633164;0.8967854455500827;0.00462;-0.2613065326633164;0.9745062;0.9999437254051885;-1.4216103856128681;0.0
-0.22110552763819102;0.00010794308739436875;0.0038728903884061292;-0.22110552763819102;1.2718310113449234;0.12664808;-0.22110552763819102;0.8039035256405015;0.003793219;-0.22110552763819102;0.88052213;0.9999574564063225;-1.5918631972387187;0.0
-0.18090452261306522;0.00010685653591602229;0.004082388207002158;-0.18090452261306522;1.2007760836303247;0.10948591;-0.18090452261306522;0.7028718127429497;0.0068218913;-0.18090452261306522;0.77634174;0.9999676608661817;-1.7629730197569722;0.0
-0.14070351758793986;0.0001049206538141223;0.004255111846497989;-0.14070351758793986;1.0630592728875172;0.116510704;-0.14070351758793986;0.5896065409205449;0.0038565872;-0.14070351758793986;0.6635878;0.9999755393094554;-1.096620479437746;0.0
-0.10050251256281406;0.00010210572652763483;0.004386516204365372;-0.10050251256281406;0.9744948799996265;0.14562641;-0.10050251256281406;0.4720508362440952;0.0044541415;-0.10050251256281406;0.5446082;0.9999777152604548;-1.4263205133277141;0.0
-0.06030150753768826;9.837338183868449e-05;0.004473102768174458;-0.06030150753768826;0.8376828732501238;0.15865825;-0.06030150753768826;0.34872213029968435;0.004765177;-0.06030150753768826;0.42102784;0.9999773400964893;-1.997129672968841;0.0
-0.0201005025125629;9.368529844570872e-05;0.004512549999253121;-0.0201005025125629;0.6763821129410919;0.14091091;-0.0201005025125629;0.22139154716426696;0.0020120805;-0.0201005025125629;0.29444778;0.9999768898997308;-1.3828550863792761;0.0
0.020100502512562457;8.801393381310807e-05;0.004503800340217815;0.020100502512562457;0.5490531440169173;0.14410006;0.020100502512562457;0.09492842511242208;0.0037741475;0.020100502512562457;0.16686253;0.9999763646701793;1.326644901772096;0.0
0.06030150753768826;8.135410723045244e-05;0.004447099136376258;0.06030150753768826;0.4133515653599531;0.1303804;0.06030150753768826;0.03158515715706042;0.0025253268;0.06030150753768826;0.040282518;0.9999760645390069;1.5270581022576093;0.0
0.10050251256281406;7.373409628858019e-05;0.004343984619382341;0.10050251256281406;0.3127940837950817;0.14180832;0.10050251256281406;0.15456893102215613;0.0025507323;0.10050251256281406;0.08329782;0.9999754642766623;1.8859420993107745;0.0
0.14070351758793986;6.522495273203477e-05;0.004197228799261152;0.14070351758793986;0.26341598975438957;0.12292306;0.14070351758793986;0.27275645983438607;0.0029601664;0.14070351758793986;0.20193183;0.9999750891126968;1.3572697600024997;0.0
0.18090452261306567;5.5946830177733275e-05;0.004010732408780698;0.18090452261306567;0.10630758269428964;0.1660785;0.18090452261306567;0.3847148849189306;0.0017927056;0.18090452261306567;0.31375167;0.9999745638831453;1.9085351509197992;0.0
0.22110552763819058;4.607136738554729e-05;0.003789378555312982;0.22110552763819058;0.009891057441698603;0.08766635;0.22110552763819058;0.4878688509960303;0.0016466798;0.22110552763819058;0.416998;0.9999741136863868;1.6233601157918027;0.0
0.2613065326633164;3.581944880870491e-05;0.0035388511517254004;0.2613065326633164;0.054842196443675495;0.09407957;0.2613065326633164;0.5793961063414798;0.0038384479;0.2613065326633164;0.51004803;0.9999735134240422;1.0158212428465563;0.0
0.3015075376884422;2.545418807431421e-05;0.0032654266818446884;0.3015075376884422;0.2052854143694155;0.10280417;0.3015075376884422;0.6603892885759585;0.0027724397;0.3015075376884422;0.59144145;0.9999730632272836;1.9294372337437613;0.0
0.341708542713568;1.5269317850008512e-05;0.0029757479326696567;0.341708542713568;0.30481157098487366;0.114386424;0.341708542713568;0.7283800134487485;0.0042775627;0.341708542713568;0.65990365;0.9999726130305251;1.690896917516924;0.0
0.3819095477386938;5.5736425134123024e-06;0.0026765894950623054;0.3819095477386938;0.2758775119725646;0.15342508;0.3819095477386938;0.7824874584618987;0.0040777996;0.3819095477386938;0.71436584;0.9999720127681805;1.9973228504514804;0.0
0.4221105527638196;3.3273335526828873e-06;0.002374625379258949;0.4221105527638196;0.2276768733455521;0.13722084;0.4221105527638196;0.820394953031717;0.007372263;0.4221105527638196;0.7539824;0.9999714875386289;1.1723405083453287;0.0
0.4623115577889445;1.1151226234629164e-05;0.0020762080519955736;0.4623115577889445;0.4590151711646253;0.12865783;0.4623115577889445;0.8453926994744474;0.0042682793;0.4623115577889445;0.77814436;0.9999708872762842;1.1371357496288779;0.0
0.5025125628140703;1.765842660783612e-05;0.001787167961873897;0.5025125628140703;0.35711040124977766;0.179004;0.5025125628140703;0.8527050815590733;0.0053704903;0.5025125628140703;0.7864884;0.9999702870139395;1.9325954630371636;0.0
0.5427135678391961;2.2669875698544395e-05;0.0015126417986408005;0.5427135678391961;0.5263703947348911;0.14317022;0.5427135678391961;0.8456437622590381;0.0032483651;0.5427135678391961;0.77890384;0.999969761784388;1.6968181614899;0.0
0.5829145728643219;2.6081323144300228e-05;0.0012569353669030763;0.5829145728643219;0.54233761275299;0.19246517;0.5829145728643219;0.8197698607493202;0.0074496027;0.5829145728643219;0.7555331;0.9999692365548364;1.0660001727220625;0.0
0.6231155778894477;2.787267180293096e-05;0.0010234267884858754;0.6231155778894477;0.6628387115553046;0.12771665;0.6231155778894477;0.7815506450489188;0.004816657;0.6231155778894477;0.7167704;0.9999685612596987;1.7554630526024664;0.0
0.6633165829145726;2.8111303778111107e-05;0.0008145115721121749;0.6633165829145726;0.6084137066594346;0.13675673;0.6633165829145726;0.7286228790274842;0.0036777407;0.6633165829145726;0.6632552;0.9999681110629401;1.7538761884612464;0.0
0.7035175879396984;2.694881997100662e-05;0.0006315916785498701;0.7035175879396984;0.616039331058153;0.15794916;0.7035175879396984;0.6607764614616717;0.0054937797;0.7035175879396984;0.5958618;0.9999674357678024;1.9230245355464834;0.0
0.7437185929648242;2.461111662999116e-05;0.0004751063575921539;0.7437185929648242;0.6111650322509954;0.14740084;0.7437185929648242;0.5801242147518346;0.004241774;0.7437185929648242;0.51568556;0.9999668355054578;1.7115247586284719;0.0
0.78391959798995;2.1382360283705992e-05;0.0003446028598225566;0.78391959798995;0.5825718508685713;0.16308428;0.78391959798995;0.488453963550437;0.0038361931;0.78391959798995;0.42402548;0.99996616021032;1.1242709619721647;0.0
0.8241206030150758;1.7583913610064172e-05;0.00023884151457028411;0.8241206030150758;0.6137922094921247;0.13332398;0.8241206030150758;0.38540880994597826;0.0062560774;0.8241206030150758;0.32317176;0.9999645845216654;1.0198801338397956;0.0
0.8643216080402008;1.3549922213806909e-05;0.000155932098496646;0.8643216080402008;0.5173556776429378;0.11976521;0.8643216080402008;0.2750748442198001;0.0053469464;0.8643216080402008;0.2261219;0.99992234105916;1.0262109868777194;0.0
0.9045226130653266;9.60144316786149e-06;9.349906624774954e-05;0.9045226130653266;0.4735108397475474;0.12923698;0.9045226130653266;0.17122362624323295;0.0046950867;0.9045226130653266;0.13474837;0.9993334836990508;1.0283064880207946;0.0
0.9447236180904524;6.021518029586392e-06;4.888983268682387e-05;0.9447236180904524;0.40198684969700743;0.07846214;0.9447236180904524;0.07237955668724944;0.015458428;0.9447236180904524;0.057510287;0.940146716122281;1.246211067603046;0.0
0.9849246231155782;3.033399000131054e-06;1.9523008067655345e-05;0.9849246231155782;0.33394787125817843;0.07171251;0.9849246231155782;0.026862202590027508;0.025972277;0.9849246231155782;0.01984426;0.08809331055637146;1.860027948682888;0.0
1.025125628140704;7.840571295270049e-07;3.870266738869113e-06;1.025125628140704;0.24496074399643772;0.05522354;1.025125628140704;0.017088387098971675;0.056494858;1.025125628140704;0.09795283;0.0016695261019218225;1.538831064341653;0.0
1.0653266331658289;6.651704891613708e-07;1.0262396675811421e-06;1.0653266331658289;0.172593285061396;0.044352785;1.0653266331658289;0.03151084043832933;0.07126596;1.0653266331658289;0.17480554;0.0001552998928532307;1.552821978685766;0.0
1.1055276381909547;1.3396662849052277e-06;2.0532370506581052e-06;1.1055276381909547;0.023031774164990026;0.052221313;1.1055276381909547;0.04720914065663473;0.1024642;1.1055276381909547;0.2484119;3.121481888131826e-05;1.8420308923596056;0.0
1.1457286432160805;1.3439298059414462e-06;1.7684913821102205e-06;1.1457286432160805;0.09670627810056526;0.041937485;1.1457286432160805;0.03690416313703376;0.12338809;1.1457286432160805;0.3124398;1.0816274333409762e-05;1.1241733151199111;0.0
1.1859296482412063;8.456073388174445e-07;8.244864592421892e-07;1.1859296482412063;0.16322692647950277;0.025264025;1.1859296482412063;0.06689154521004781;0.15023436;1.1859296482412063;0.3504606;1.0315704988899029e-05;1.2791836790111395;0.0
1.226130653266332;5.256300783518242e-08;5.507718091061582e-07;1.226130653266332;0.18322033530831805;0.05052544;1.226130653266332;0.08424244171739093;0.18192588;1.226130653266332;0.37754744;1.0574657198996633e-05;1.5857592714582878;0.0
1.266331658291457;8.148258637818984e-07;1.2834969076538599e-06;1.266331658291457;0.3700616528111488;0.002946332;1.266331658291457;0.10158981576738657;0.22650516;1.266331658291457;0.38785636;1.3434009295822762e-05;1.9695957483196747;0.0
1.3065326633165828;1.5532847187360588e-06;2.3599622226562835e-06;1.3065326633165828;0.42582616295580056;0.02642873;1.3065326633165828;0.12706264939073708;0.26687747;1.3065326633165828;0.37439692;4.409937005731999e-05;1.56103021925571;0.0
1.3467336683417086;2.0045566940796178e-06;3.1406877538136914e-06;1.3467336683417086;0.45697561830557454;0.087109074;1.3467336683417086;0.1727957519916402;0.30687514;1.3467336683417086;0.33372968;0.000653982160786091;1.018647289372943;0.0
1.3869346733668344;2.0779801283010713e-06;3.3860018404734433e-06;1.3869346733668344;0.5410172165691726;0.0;1.3869346733668344;0.1987239540874831;0.24750271;1.3869346733668344;0.27407795;0.014806598567646198;1.8006326726806163;0.0
1.4271356783919602;1.7641640700505334e-06;3.1265360726471645e-06;1.4271356783919602;0.5020063944006931;0.046145186;1.4271356783919602;0.20858637763509857;0.19356811;1.4271356783919602;0.20256275;0.09520083877658016;1.2329742738410205;0.0
1.4673366834170851;1.1366847199045793e-06;2.4976739518373157e-06;1.4673366834170851;0.6237909543190729;0.02963075;1.4673366834170851;0.2574819969807398;0.26828372;1.4673366834170851;0.14148945;0.039322107602119905;1.8071051956187791;0.0
1.507537688442211;3.400405671483142e-07;1.6559587151824036e-06;1.507537688442211;0.5945319374749874;0.041822746;1.507537688442211;0.2990545173833584;0.20776817;1.507537688442211;0.10993719;0.013955384356975417;1.3878606440641716;0.0
1.5477386934673367;4.364410757240478e-07;7.865793347035862e-07;1.5477386934673367;0.5865768073504456;0.017757937;1.5477386934673367;0.3928541122382172;0.22753687;1.5477386934673367;0.07386798;0.007253795857409128;1.8635418545594287;0.0
1.5879396984924625;9.971167311828566e-07;1.4718341342468868e-07;1.5879396984924625;0.4784628023969073;0.012455657;1.5879396984924625;0.46468056939710567;0.16208375;1.5879396984924625;0.02718097;0.004932761332082315;1.7471216427371847;0.0
1.6281407035175883;1.1865449411896378e-06;0.0;1.6281407035175883;0.4255551400514921;0.038498893;1.6281407035175883;0.5418190958830198;0.19581632;1.6281407035175883;0.014247954;0.004408568170961242;1.5562402339904189;0.0
1.6683417085427132;9.368655646824209e-07;3.651025970128564e-07;1.6683417085427132;0.37270944866425637;0.037663907;1.6683417085427132;0.5736261263776505;0.13646084;1.6683417085427132;0.069031894;0.0040086211084725785;1.136455225660685;0.0
1.708542713567839;3.060911463181881e-07;9.078592027371781e-07;1.708542713567839;0.4068552720975954;0.0031930357;1.708542713567839;0.605192976040848;0.110225834;1.708542713567839;0.10787791;0.00560921420237178;1.0599176895122118;0.0
1.7487437185929648;5.062266233979429e-07;1.2312364065182532e-06;1.7487437185929648;0.23358078577138375;0.019341066;1.7487437185929648;0.5810706047020097;0.12816557;1.7487437185929648;0.14277864;0.009967923668531501;1.1213434557407373;0.0
1.7889447236180906;1.1820000864748437e-06;1.3103287707541523e-06;1.7889447236180906;0.18637024556020232;0.0142443925;1.7889447236180906;0.5493007892809245;0.128081;1.7889447236180906;0.18104434;0.010824292866564509;1.0445518785447616;0.0
1.8291457286432165;1.365267939146264e-06;1.6758160147780709e-06;1.8291457286432165;0.12314086873223085;0.00573802;1.8291457286432165;0.519584543073075;0.08610849;1.8291457286432165;0.208067;0.0026385187896291176;1.107494129106093;0.0
1.8693467336683414;8.215220961838021e-07;2.697222827014823e-06;1.8693467336683414;0.03830958261037015;0.0016133487;1.8693467336683414;0.46199466184830523;0.10237512;1.8693467336683414;0.23876965;0.0005201399248024783;1.2257093386078548;0.0
1.9095477386934672;3.0193761080266057e-07;3.3763948586868914e-06;1.9095477386934672;0.1446677304921523;0.061121628;1.9095477386934672;0.4040242053451165;0.12534408;1.9095477386934672;0.2758286;0.0001023746347940002;1.7129889803826766;0.0
1.949748743718593;1.092015662118584e-06;3.3173294147945387e-06;1.949748743718593;0.2370239819827764;0.028287351;1.949748743718593;0.3453720335420878;0.119726084;1.949748743718593;0.31632957;8.044087872403464e-05;1.5597169820541423;0.0
1.9899497487437188;6.600024024250306e-07;1.4139189463117634e-05;1.9899497487437188;0.3182057810896056;0.039773077;1.9899497487437188;0.285799555671869;0.11524982;1.9899497487437188;0.36820835;0.003361761640729697;1.012555980159116;0.0
2.0301507537688446;9.15373130018493e-06;5.106739212737978e-05;2.0301507537688446;0.5667411008246309;0.02730465;2.0301507537688446;0.21651903601809674;0.13186924;2.0301507537688446;0.4258083;0.5075641684198041;1.0719742796894867;0.0
2.0703517587939704;3.145710336691088e-05;0.0001234930315544204;2.0703517587939704;0.7260400501867735;0.03305021;2.0703517587939704;0.13108764608893755;0.13564247;2.0703517587939704;0.48164177;0.9970103183596392;1.967276330000272;0.0
2.1105527638190953;7.857728732607594e-05;0.00024680016529557555;2.1105527638190953;0.742867939317961;0.059394613;2.1105527638190953;0.05934680238888712;0.12776251;2.1105527638190953;0.53375614;0.9999915212943818;1.5681004619199421;0.0
2.150753768844221;0.00016673033676029014;0.00044192637233885526;2.150753768844221;0.8422102994581755;0.048581913;2.150753768844221;0.025289750780731035;0.13434061;2.150753768844221;0.5804794;1.0;1.2032932346609906;0.0
2.190954773869347;0.00031880703694397994;0.0007352937009567264;2.190954773869347;0.9573818917766737;0.073683634;2.190954773869347;0.09778233127748237;0.1314202;2.190954773869347;0.6200472;1.0;1.2523257445703235;0.0
2.2311557788944727;0.0005660234242523821;0.0011592246961327514;2.2311557788944727;1.1041264783555644;0.061983123;2.2311557788944727;0.14090311042610582;0.11286558;2.2311557788944727;0.65054196;1.0;1.743825854075093;0.0
2.2713567839195985;0.0009497345888854758;0.001752392957137377;2.2713567839195985;1.1415913029500468;0.031388834;2.2713567839195985;0.23028194149222203;0.1551593;2.2713567839195985;0.67045915;1.0;1.195429481109319;0.0
2.3115577889447234;0.0015233797742335575;0.0025602085834104667;2.3115577889447234;1.1905074940998825;0.06258814;2.3115577889447234;0.2724571751435074;0.16253471;2.3115577889447234;0.6783824;1.0;1.5813589272732578;0.0
2.351758793969849;0.002354515561900472;0.0036350977125081435;2.351758793969849;1.2774894185191343;0.05744256;2.351758793969849;0.3160961814051817;0.15929507;2.351758793969849;0.67546874;1.0;1.9700199890883123;0.0
2.391959798994975;0.003526883364315947;0.00503665304828288;2.391959798994975;1.3019611284295252;0.09184046;2.391959798994975;0.2961666330853633;0.13109191;2.391959798994975;0.66863465;1.0;1.8468288014900351;0.0
2.432160804020101;0.005142446442036541;0.006831633381756378;2.432160804020101;1.3164531694999226;0.06054543;2.432160804020101;0.3239067899337301;0.17967297;2.432160804020101;0.65125483;1.0;1.2398477591475863;0.0
2.4723618090452266;0.007323322522164055;0.009093797160201634;2.4723618090452266;1.2945160416084702;0.054500863;2.4723618090452266;0.29389347109379127;0.15364102;2.4723618090452266;0.6183063;1.0;1.4937697142687298;0.0
2.5125628140703515;0.01021352969364453;0.011903557937600168;2.5125628140703515;1.2777226012074585;0.0701174;2.5125628140703515;0.2691234391057129;0.18306594;2.5125628140703515;0.56921685;1.0;1.6199557183813798;0.0
2.5527638190954773;0.013980456855578027;0.015347452845564354;2.5527638190954773;1.316659241202459;0.075016156;2.5527638190954773;0.22389566827116936;0.16687092;2.5527638190954773;0.50412023;1.0;1.8289808995501788;0.0
2.592964824120603;0.018815966247935467;0.01951742127532251;2.592964824120603;1.326240605984545;0.111307934;2.592964824120603;0.1718654104813102;0.2205825;2.592964824120603;0.42324203;1.0;1.1567913946460844;0.0
2.633165829145729;0.02493703382366419;0.024509895206525883;2.633165829145729;1.2164922828236397;0.12970616;2.633165829145729;0.08086975164802623;0.15386298;2.633165829145729;0.32710886;1.0;1.0185762021774094;0.0
2.6733668341708547;0.03258583507784618;0.030424707044802726;2.6733668341708547;1.2670205637031202;0.099195644;2.6733668341708547;0.003411303382456876;0.20625068;2.6733668341708547;0.2164203;1.0;1.0700221437192223;0.0
2.7135678391959797;0.04202918876830952;0.03736382785111134;2.7135678391959797;1.0498804073863528;0.1262301;2.7135678391959797;0.10541371292538426;0.21982081;2.7135678391959797;0.092107356;1.0;1.4863451109370318;0.0
2.7537688442211055;0.05355727890242923;0.04542995230211037;2.7537688442211055;1.1242501801443843;0.32540393;2.7537688442211055;0.22153207002155506;0.21716808;2.7537688442211055;0.044681907;1.0;1.6063294616533303;0.0
2.7939698492462313;0.06748158715144992;0.0547249522108417;2.7939698492462313;1.1096273024234495;0.33825094;2.7939698492462313;0.31424719499018583;0.2917978;2.7939698492462313;0.1926009;1.0;1.5688514370864812;0.0
2.834170854271357;0.08413198273081035;0.06534822551091317;2.834170854271357;0.8901179570647179;0.38645452;2.834170854271357;0.42751456909456864;0.31317776;2.834170854271357;0.34337237;1.0;1.3173624093221608;0.0
2.874371859296483;0.10385293457003586;0.07739497056759881;2.874371859296483;0.9059359102006188;0.3614573;2.874371859296483;0.6376532645468482;0.23345211;2.874371859296483;0.4993644;1.0;1.988616154412449;0.0
2.914572864321608;0.12699883165094927;0.09095442016583054;2.914572864321608;0.74194433432916;0.38893503;2.914572864321608;0.7679801966538112;0.25140822;2.914572864321608;0.6615244;1.0;1.579745219245797;0.0
2.9547738693467336;0.15392842047582916;0.10610807060895025;2.9547738693467336;0.547734892902888;0.44687855;2.9547738693467336;0.9260310167688954;0.25754774;2.9547738693467336;0.8280511;1.0;1.3801411726235504;0.0
2.9949748743718594;0.18499839367644108;0.12292794477803963;2.9949748743718594;0.4680913205201059;0.4410473;2.9949748743718594;1.0767556910460563;0.26140085;2.9949748743718594;0.99686366;1.0;1.5509482191178967;0.0
3.035175879396985;0.22055619006537724;0.14147492682557863;3.035175879396985;0.3103800366836647;0.48737496;3.035175879396985;1.2265350867790124;0.31959254;3.035175879396985;1.1659275;1.0;1.7453344309065022;0.0
3.075376884422111;0.26093209329106287;0.16179720713731663;3.075376884422111;0.2539065360908404;0.51772386;3.075376884422111;1.4017795443649397;0.2830218;3.075376884422111;1.3332366;1.0;1.6692328934531846;0.0
3.115577889447236;0.30643074285652727;0.18392887450749879;3.115577889447236;0.10759942932114808;0.573216;3.115577889447236;1.5686839004041175;0.25417525;3.115577889447236;1.492735;1.0;1.2649195576628094;0.0
3.1557788944723617;0.3573221967458275;0.20788868956962045;3.1557788944723617;0.06221688087748506;0.57398576;3.1557788944723617;1.736148092110624;0.25928143;3.1557788944723617;1.6461846;1.0;1.0663348344284416;0.0
3.1959798994974875;0.4138327089477021;0.23367907117313602;3.1959798994974875;0.0513410042888931;0.60824096;3.1959798994974875;1.8452103804714493;0.3108106;3.1959798994974875;1.7921636;1.0;1.3700841979141063;0.0
3.2361809045226133;0.4761354061172045;0.2612853224508072;3.2361809045226133;0.28692613403544387;0.6498163;3.2361809045226133;1.9808938936446663;0.30785495;3.2361809045226133;1.9289546;1.0;1.6297175070215646;0.0
3.276381909547739;0.5443410656448497;0.2906751187688689;3.276381909547739;0.2748274693857491;0.64571977;3.276381909547739;2.075815338886863;0.37133965;3.276381909547739;2.0549812;1.0;1.2101740099148395;0.0
3.316582914572864;0.6184892111580274;0.3217982741985687;3.316582914572864;0.3760252037189895;0.65083414;3.316582914572864;2.19401362921223;0.35150123;3.316582914572864;2.1688504;1.0;1.752755553738814;0.0
3.35678391959799;0.698539750756772;0.3545867971320331;3.35678391959799;0.3104311365483957;0.6518976;3.35678391959799;2.245217396676417;0.421594;3.35678391959799;2.269362;1.0;1.066536481354115;0.0
3.3969849246231156;0.784365387260091;0.3889552391461236;3.3969849246231156;0.438475475321188;0.712905;3.3969849246231156;2.3440402603248502;0.37151852;3.3969849246231156;2.3555303;1.0;1.260315098578541;0.0
3.4371859296482414;0.8757450283970056;0.424801335143125;3.4371859296482414;0.4427701241355353;0.72554195;3.4371859296482414;2.3914514190535954;0.4425313;3.4371859296482414;2.426596;1.0;1.8047545637433453;0.0
3.4773869346733672;0.9723584176441344;0.4620069258665416;3.4773869346733672;0.5336097436606015;0.7401729;3.4773869346733672;2.426211472099933;0.47478026;3.4773869346733672;2.4820256;1.0;1.1934342826233277;0.0
3.517587939698492;1.0737821934309597;0.5004391482358631;3.517587939698492;0.4514089778221245;0.7461946;3.517587939698492;2.5156816199577445;0.34559023;3.517587939698492;2.5215328;1.0;1.6394608808799402;0.0
3.557788944723618;1.1794875656228911;0.5399518725225578;3.557788944723618;0.3302363012721671;0.7368283;3.557788944723618;2.5496347402026784;0.3449824;3.557788944723618;2.5451396;1.0;1.5246703091237337;0.0
3.5979899497487438;1.2888397739162838;0.5803873605552519;3.5979899497487438;0.3065629465677193;0.79775053;3.5979899497487438;2.5487868054010323;0.41709754;3.5979899497487438;2.5530286;1.0;1.9248079703993506;0.0
3.6381909547738696;1.4010994632357547;0.6215781141115356;3.6381909547738696;0.3098864815401161;0.81330436;3.6381909547738696;2.504501786010178;0.46101403;3.6381909547738696;2.545454;1.0;1.263296770487111;0.0
3.6783919597989954;1.515426077113149;0.6633488790000506;3.6783919597989954;0.1638774378174036;0.8424874;3.6783919597989954;2.4803852541321008;0.44594958;3.6783919597989954;2.5234632;1.0;1.0659610906840238;0.0
3.7185929648241203;1.630883331867051;0.7055187670729973;3.7185929648241203;0.07254460845227861;0.8683712;3.7185929648241203;2.4301513770603718;0.4168971;3.7185929648241203;2.488017;1.0;1.7350659632886694;0.0
3.758793969849246;1.7464467930869545;0.7479034565519391;3.758793969849246;0.052258316174095376;0.88149244;3.758793969849246;2.347798350945061;0.49598005;3.758793969849246;2.4402523;1.0;1.7721780295432468;0.0
3.798994974874372;1.8610135321826813;0.7903174295665131;3.798994974874372;0.11994324962230907;0.88990515;3.798994974874372;2.3622335310783744;0.35954565;3.798994974874372;2.38154;1.0;1.907815852503524;0.0
3.8391959798994977;1.9734137957706006;0.8325762059339195;3.8391959798994977;0.21408305007557632;0.90894836;3.8391959798994977;2.2642252103652503;0.47381285;3.8391959798994977;2.3134234;1.0;1.9319720691968372;0.0
3.8793969849246235;2.082424575183791;0.8744985326730763;3.8793969849246235;0.33010892101198147;0.9226672;3.8793969849246235;2.1648480492028623;0.40420195;3.8793969849246235;2.2375977;1.0;1.013951572975597;0.0
3.9195979899497493;2.186784918695448;0.9159084906096716;3.9195979899497493;0.5594947486587463;0.9269703;3.9195979899497493;2.108637914114386;0.44575194;3.9195979899497493;2.15588;1.0;1.2343620861214206;0.0
3.959798994974874;2.2852127860420772;0.9566374817850264;3.959798994974874;0.7248616111745003;0.96279234;3.959798994974874;2.0034877764712213;0.4880168;3.959798994974874;2.0701816;1.0;1.6167783570016576;0.0
4.0;2.376423204615605;0.9965260646880355;4.0;0.8368637561798091;0.99999994;4.0;1.8356574773788457;0.63161135;4.0;1.9824762;1.0;1.9490163206876163;0.0


==> data/dmodel.csv <==
num,xtr_0,xtr_1,ytr_0,x_epi_0,x_epi_1,y_epi_0,loss,mean_model,ale_model,epi_model,mean_true,ale_true,x_0,x_1,xte_0,xte_1,mean_modelte,ale_modelte,epi_modelte
0,1.8540965002990303e-07,-2.153920819935318e-07,0.035058003996232025,0.06167573314366,0.0108807092632663,1.0,13.892021179199219,0.15348616,0.08549367,1.0326538e-05,0.030829376007179766,0.005897759700569656,0.009497877572055625,0.0032227327836545283,-0.1,-0.10000000000000002,0.8374687,0.5910824,1.0
1,1.4804419167198967e-06,-1.3141753888182685e-06,0.03195577040833127,-0.032523535220999024,0.08994531085373504,1.0,8.622756958007812,0.18051021,0.09107161,1.8968208e-06,0.03432585161648837,0.006504181109914633,-0.003093068224292816,-0.0010499207530589125,-0.09491525423728817,-0.10000000000000003,0.87828755,0.6308468,1.0000001
2,7.7817956800569e-06,7.033853144384778e-07,0.03584744275361047,7.7817956800569e-06,7.033853144384778e-07,0.0,6.559173583984375,0.17008138,0.08893569,-4.516495e-06,0.033206204376465445,0.006292473499955001,0.0017541391221869973,0.0005922170540272213,-0.08983050847457627,-0.10000000000000003,0.91910625,0.6724969,0.99999994
3,1.0641429952897707e-05,5.61045933632366e-06,0.022905966732887452,-0.007265840430342042,-0.03774968199925306,1.0,5.247169017791748,0.1764543,0.09025143,5.5873675e-06,0.03407629486886259,0.006448395927333023,-0.0011972327942735006,-0.0004079896742335672,-0.08474576271186439,-0.10000000000000002,0.95992464,0.7160362,0.99999994
4,1.1236744987801442e-05,1.3005266204114831e-05,0.022845070359638092,-0.04526529231376513,0.0583477088307334,1.0,4.3081583976745605,0.17189237,0.089301,-6.1817004e-06,0.032922880891270004,0.006365416546531405,0.0009252156354469204,0.000317833668944439,-0.07966101694915252,-0.10000000000000002,1.0007429,0.76146674,1.0
5,1.0916451479107485e-05,2.3066379239961103e-05,0.04353611698809821,0.12958147200916947,0.0011461387037533938,1.0,3.593614101409912,0.1754972,0.08999862,6.5400486e-06,0.03351183275254745,0.0063958288797553485,-0.0007236425165260499,-0.00022972330853857133,-0.07457627118644068,-0.10000000000000003,1.0415199,0.80879426,1.0
6,3.03547089935081e-05,9.78401393389641e-05,0.03294489332232672,-0.025451248872404998,0.06155276882995453,1.0,3.029350757598877,0.17262052,0.0893554,-6.7994733e-06,0.03319614387050854,0.006422162144641354,0.0006239192317743176,0.00024333727424281166,-0.0694915254237288,-0.10000000000000002,1.0812129,0.8583115,1.0
7,4.3621553195024736e-05,0.00010730810842018826,0.031174001934028656,4.3621553195024736e-05,0.00010730810842018826,0.0,2.572847604751587,0.17514764,0.08981034,6.9671264e-06,0.03342723333650923,0.0065145326940741575,-0.0005162400483230121,-0.000126600651375743,-0.06440677966101696,-0.1,1.1209058,0.90969944,0.99999994
8,0.0015640021351541506,0.00021909921728724554,0.030930175980794544,-0.0334189412476182,-0.023578590393277945,1.0,0.7503385543823242,0.17304118,0.08933171,-7.103791e-06,0.03298724884201088,0.006380744256583681,0.00046642565965582776,0.0002199653925779484,-0.05932203389830509,-0.10000000000000002,1.1606004,0.9629349,1.0000001
9,0.00449518707922889,0.00023314605450733966,0.021720900220128715,0.10497797244701311,0.12225013510301279,1.0,0.7125520706176758,0.17495996,0.08969205,7.2245653e-06,0.03370380969159124,0.0063888228642585455,-0.00040287654194213617,-6.730027580547973e-05,-0.054237288135593226,-0.10000000000000003,1.2002946,1.0179776,1.0000001
10,0.004895588847420534,0.0002311576283206869,0.014235631938775497,0.1328030431848617,-0.04665665148085077,1.0,0.6827811598777771,0.17327681,0.08933566,-7.299254e-06,0.03333454889120076,0.006422398711359282,0.00037130587733938544,0.00019953062195877675,-0.04915254237288138,-0.10000000000000002,1.2399874,1.0747917,1.0000001
11,0.009527009861582735,0.0001275387170211602,-0.0009550252676049837,-0.018586576375919782,0.07620097341758804,1.0,0.6571650505065918,0.17482354,0.089632094,7.406122e-06,0.03359280117071806,0.006265978811323813,-0.00032995549401830185,-3.4595436332235076e-05,-0.04406779661016949,-0.10000000000000002,1.2816985,1.1366003,1.0
12,0.014374385018509758,-7.456819047504658e-05,0.022147009406022617,0.04139934046162215,-0.031557108240338506,1.0,0.6335163116455078,0.17342442,0.08934917,-7.4772356e-06,0.033236661259441705,0.006406670616982201,0.00030861583931077625,0.00018300902035605854,-0.03898305084745764,-0.10000000000000003,1.3234837,1.200399,1.0
13,0.01760637812016122,-0.00019260441147028696,0.07853926259243456,0.11447439136338734,0.013938968144148772,1.0,0.6109159588813782,0.17471617,0.08960948,7.5314642e-06,0.03334782739699583,0.006456225357592433,-0.0002739108736374426,-1.3540179567518352e-05,-0.03389830508474574,-0.10000000000000002,1.3651478,1.2658994,0.9999999
14,0.02023234491398473,-0.00027004531471305803,0.16181732904128188,-0.03370359963277905,-0.0026325010294917725,1.0,0.5891710519790649,0.17352861,0.089370385,-7.5815224e-06,0.033324698041597364,0.0063605125501910425,0.00027136447593139424,0.0001743481760310155,-0.028813559322033895,-0.1,1.3641995,1.2987807,1.0
15,0.021146295376547733,-0.00029390476211508973,0.18720757159232607,0.02287251656647589,0.08518283137435324,1.0,0.5683661699295044,0.17464423,0.08959966,7.6243296e-06,0.03325028752294204,0.00640526533534327,-0.00022226466091703812,9.446335655283504e-06,-0.023728813559322014,-0.10000000000000002,1.3626739,1.3333949,1.0000001
16,0.024967710236722184,-0.0003883425943968312,0.2186643934542705,-0.023109727844758954,0.012139100839372662,1.0,0.6578954458236694,0.17360929,0.08940678,-7.643597e-06,0.03314307110140759,0.006551934369508149,0.00026122782173332705,0.00017758793813899977,-0.01864406779661015,-0.1,1.3676287,1.3772068,0.9999999
17,0.027965251157522332,-0.0004479150333317765,0.33265767635996435,0.089910341714475,0.13442776843810245,1.0,0.6310538649559021,0.17460003,0.08961339,7.702395e-06,0.033500311854021664,0.00636526073019079,-0.00015806458718911447,4.292573924643389e-05,-0.013559322033898332,-0.1,1.3725408,1.4209315,1.0000001
18,0.03207944225968834,-0.0005232171439360368,0.40773136594176035,-0.04020171320939961,-0.03428302412906917,1.0,0.6102119088172913,0.17368735,0.089463316,-7.784533e-06,0.033052679329555947,0.006386322530622947,0.00028606637404291374,0.00020123316341639586,-0.008474576271186389,-0.10000000000000002,1.4054382,1.5260942,1.0000001
19,0.0352359945869799,-0.0005816771384559097,0.5399141312441642,0.14103772447927138,0.02838670873185055,1.0,0.5933848023414612,0.17454976,0.08969603,7.831611e-06,0.033601594587569374,0.006334825633326376,-6.2498818369318e-05,8.65094217664046e-05,-0.003389830508474556,-0.1,1.4521787,1.6770525,0.99999994
20,0.03630090199232633,-0.000601120171941964,0.6454067706015088,0.11054915720553692,0.09437983136681856,1.0,0.5784218311309814,0.17367937,0.089649126,-7.843728e-06,0.03296388187492676,0.006494079486874832,0.00036313265331861796,0.00022484520792888593,0.0016949152542373096,-0.1,1.4940556,1.8348793,1.0000001
21,0.04060826849010195,-0.0006630948691263569,0.39919433880272687,-0.042278408602553746,0.0878568967819398,1.0,0.5634701251983643,0.17437701,0.08998053,7.869353e-06,0.03330349031248529,0.006250312283858508,8.662642006956241e-05,0.00011320763109266585,0.0067796610169491905,-0.1,1.5254408,1.9800897,0.9999999
22,0.04609072393256038,-0.0007239748567787351,0.6213418846767864,0.1070280672683354,0.1347074965274721,1.0,0.5470221638679504,0.17350201,0.09007853,-7.913451e-06,0.0326886938927229,0.006344349176560735,0.0005145355771822252,0.00023055964136614113,0.011864406779661071,-0.1,1.5549529,2.1253512,1.0
23,0.04831254666894274,-0.0007486484016410223,0.332075075982114,0.023510947957161618,-0.04743185321702675,1.0,0.5318632125854492,0.17405865,0.09051363,7.879086e-06,0.03284764680992133,0.006172911920576181,0.0003106366672522337,0.00012657991131171016,0.016949152542372902,-0.1,1.5856115,2.2781174,1.0000002
24,0.05165625760226696,-0.0007856480415497476,0.47068281212560786,0.043186622116330536,-0.02762283007669384,1.0,0.41052931547164917,0.17317879,0.090755105,-7.9594365e-06,0.03223290756514262,0.0061469490361353634,0.0007545741096584172,0.00023255359015538694,0.022033898305084777,-0.10000000000000002,1.6183586,2.442083,1.0
25,0.05277105456914513,-0.0007962850944969148,0.43551217589719066,0.11849523138936767,-0.021544039753086365,1.0,0.39688175916671753,0.17359874,0.09132089,7.98377e-06,0.03205938292610307,0.006051917309388206,0.0006292199782408572,0.00013842435123008224,0.027118644067796648,-0.10000000000000003,1.651106,2.6086576,1.0
26,0.05722037809676237,-0.0008385924819106263,0.13518098951487326,0.07555127493276857,0.13990175396134075,1.0,0.38492897152900696,0.1727136,0.09174707,-8.003236e-06,0.030967938718909484,0.005965479309136483,0.0010990666441168704,0.0002412561921271766,0.0322033898305085,-0.10000000000000003,1.6838537,2.7774718,1.0
27,0.06164029790897614,-0.0008555232510926062,0.06525457482533706,0.06164029790897614,-0.0008555232510926062,0.0,0.3757486641407013,0.1730056,0.09250974,8.033629e-06,0.030946177551941463,0.005903869114857159,0.001050840229367817,0.00016140317296356715,0.037288135593220355,-0.1,1.7014068,2.9222994,0.9999999
28,0.06489902866864872,-0.0008590212664986282,0.013782981801102472,-0.04411885400624185,0.12053685358454518,1.0,0.36240193247795105,0.17207752,0.09314273,-8.090241e-06,0.029711784394487736,0.005767937397987193,0.0015571992930441486,0.0002585358114688914,0.0423728813559322,-0.10000000000000003,1.6915555,3.0213401,1.0
29,0.06701561885626181,-0.0008658416992640333,0.007583837759840551,-0.03691201511764067,-0.0323844427272723,1.0,0.35045650601387024,0.17158474,0.09406846,8.120434e-06,0.028877418052285928,0.005431401852364142,0.0015852609311801864,0.00018083562663915692,0.047457627118644055,-0.10000000000000003,1.6810796,3.1030345,1.0000002
30,0.06805496738512053,-0.0008678467208555921,0.013986650058141877,0.06805496738512053,-0.0008678467208555921,0.0,0.3373942971229553,0.16937704,0.094848186,-8.084282e-06,0.027577230742768907,0.005241625289056999,0.002126873569340797,0.0002675789617144824,0.05254237288135593,-0.1,1.6509012,3.1255317,1.0000001
31,0.07304345923585849,-0.0008769029727527884,0.07640563988894958,0.07304345923585849,-0.0008769029727527884,0.0,0.32537519931793213,0.16822651,0.09595146,8.168108e-06,0.02633243442934446,0.005054289591480887,0.0022283851411069007,0.00019357038657033326,0.05762711864406782,-0.10000000000000003,1.617898,3.138167,0.99999994
32,0.07586456032980753,-0.0008811545984575876,0.09341875698718816,0.01770988403607332,0.12773269103402718,1.0,0.4927387833595276,0.16559741,0.09690606,-8.172478e-06,0.024579490010990496,0.004635569407117158,0.0028154844145061478,0.0002709246743242259,0.06271186440677967,-0.1,1.588654,3.0956216,0.9999999
33,0.07939037796677617,-0.0008713916239740836,0.08167591635768044,0.045232342769558634,-0.014467552959323518,1.0,0.3588447570800781,0.16343872,0.098123394,8.105339e-06,0.022784173195713426,0.00433432815681769,0.002995751991012319,0.0001996055885320318,0.06779661016949154,-0.1,1.5738603,3.01284,0.9999998
34,0.08482256385149228,-0.0007662215315424497,0.01855403593544723,0.08482256385149228,-0.0007662215315424497,0.0,0.28404489159584045,0.1606064,0.09908764,-8.171287e-06,0.02045847654625046,0.0040363959424355045,0.0036340551176249395,0.0002710878915430536,0.07288135593220338,-0.10000000000000002,1.5562524,2.9730756,1.0
35,0.08552282661343781,-0.0007432948706028291,0.015098615326663017,0.035003593654371695,-0.043249390905714113,1.0,0.22908541560173035,0.16037181,0.0995342,8.245976e-06,0.018079794216064756,0.003405423407411925,0.003898137758107605,0.0002010649541602079,0.07796610169491526,-0.10000000000000002,1.5370896,2.930271,1.0
36,0.08872454056364505,-0.0006113620989628845,0.004111649080868164,-0.0346402957093537,-0.017678197499842917,1.0,0.18739432096481323,0.15917791,0.09985959,-8.24677e-06,0.015498297267914476,0.0030072816115794113,0.00459553959555914,0.000265855065222469,0.08305084745762711,-0.10000000000000002,1.5179266,2.887569,0.99999994
37,0.09100089724391754,-0.0005163419894097369,0.02260636133278049,0.14161896778518995,0.11910491441425912,1.0,0.1526690125465393,0.15894876,0.10031158,8.24677e-06,0.012885027052063937,0.002451733586793562,0.0049448529311874,0.00019825619387000908,0.08813559322033897,-0.10000000000000003,1.5089638,2.86042,0.99999994
38,0.09511650589459589,-0.0003778740907452837,0.10603597078901797,0.027712247834976014,-0.01522621372226303,1.0,0.12245366722345352,0.1576853,0.1007393,-8.3155e-06,0.009769515311145139,0.0019447869155667442,0.005710272212191628,0.00025461126954065197,0.09322033898305082,-0.10000000000000003,1.5930499,2.978952,0.99999994
39,0.09806268994413814,-0.00045677087391209954,0.14666755194126105,0.07651639702521805,0.11407619262479245,1.0,0.09633886814117432,0.1573472,0.10126669,8.3592e-06,0.007071510009889449,0.0013063487556915759,0.006152327380245625,0.0001864926135135259,0.0983050847457627,-0.10000000000000003,1.7255653,3.2309012,1.0000001
40,0.09826788741063208,-0.0004717898258897989,0.14979429289703616,0.016039290637780312,-0.04428501524471915,1.0,6.622997283935547,0.15599586,0.10180671,-8.314705e-06,0.004153960036778271,0.000844174207699228,0.0069897689117943635,0.00023542181854424292,0.10338983050847454,-0.10000000000000003,1.807967,3.3808646,0.9999999
41,0.09961988577416675,0.0034811557637431287,0.14293152604353446,0.09961988577416675,0.0034811557637431287,0.0,3.3435680866241455,0.15559815,0.1024251,8.3687355e-06,0.0018635351954095236,0.0002991580433692097,0.007522601668802544,0.00016122081241317846,0.10847457627118647,-0.10000000000000003,1.8856957,3.5144289,1.0
42,0.09961007235830321,0.006418731503032932,0.06132953025450642,-0.014096248625891226,-0.02508863688087759,1.0,2.2150516510009766,0.15390867,0.10350532,-8.390984e-06,-0.00013871533864208386,6.938213865170268e-05,0.00842901390128096,0.0001948250620406662,0.11355932203389832,-0.10000000000000003,1.9634254,3.6485445,1.0000001
43,0.09959418500654783,0.00976460496757744,-0.012466059828466748,0.12194766498095748,0.0725601156959792,1.0,1.5638362169265747,0.1530593,0.104759574,8.3508585e-06,-0.0009313804610867444,0.00016219900066732142,0.009049616407568668,0.00011472410130018938,0.11864406779661016,-0.10000000000000002,1.8593184,3.7564008,0.9999998
44,0.09959030674892844,0.012431693903856936,-0.039756473940364814,0.09959030674892844,0.012431693903856936,0.0,1.1279417276382446,0.15073177,0.106782645,-8.424355e-06,-0.0008037044675832016,0.00016159080864965326,0.010026509905660596,0.0001377329003979105,0.12372881355932208,-0.10000000000000005,1.6085575,3.8232467,1.0000001
45,0.0995886815100096,0.013150875242774064,-0.039195791261843374,0.12339549080980759,0.05789509086400567,1.0,0.8184062838554382,0.14887843,0.11128857,8.476796e-06,0.0013479147452952933,0.00018644758685369196,0.010731889400935243,5.145006211689332e-05,0.1288135593220339,-0.10000000000000003,1.3516595,3.8844755,0.99999994
46,0.09952202074815818,0.017875012079212087,0.013187265716587685,0.14688073625969095,0.09390600829719377,1.0,0.5936921834945679,0.14771307,0.1170393,-8.417998e-06,0.005404033907016915,0.0011228814337989476,0.01178134295806879,6.579767772747864e-05,0.13389830508474584,-0.10000000000000002,1.122164,3.9840238,0.9999999
47,0.0994739530170851,0.020480410687846878,0.045337794745529604,0.03436159790558117,0.14282305775224657,1.0,0.4244304597377777,0.1493091,0.123376265,8.485139e-06,0.012605176500436096,0.0023490942508666234,0.012574248836027235,-2.3613325322297237e-05,0.13898305084745766,-0.10000000000000003,0.9269921,4.131782,0.99999994
48,0.09945909686557232,0.021384455228783492,0.037856525269897266,0.09945909686557232,0.021384455228783492,0.0,-0.10833878815174103,0.1572057,0.13085671,-8.550293e-06,0.022832978734435887,0.004443151352513967,0.013695048821664599,-1.8886500988066203e-05,0.1440677966101695,-0.1,0.7234497,4.2725983,1.0
49,0.09937817059809655,0.026121745830033016,0.012214908537485844,0.06620131677563401,0.056991184049523705,1.0,-0.13087838888168335,0.16692497,0.1357201,8.5494985e-06,0.037583828334977976,0.007093166697127002,0.01457398761555955,-0.00010873950390157652,0.14915254237288136,-0.1,0.51301277,4.4076724,1.0
50,0.099357606208052,0.02710637416406501,0.007450204631703436,0.13439536226394505,0.10415827911464802,1.0,-0.15229666233062744,0.1757722,0.1369259,-8.5606225e-06,0.05592070234824148,0.010919153948830083,0.015762007573891196,-0.00010374956209266778,0.15423728813559323,-0.1,0.302578,4.542974,0.9999999
51,0.09931547116269365,0.029114553621654722,0.0011235238400999967,0.14915054523988625,-0.006488610808941829,1.0,-0.1742953509092331,0.18566912,0.13878848,8.678218e-06,0.07797781007769543,0.014962545490194532,0.016714577838499965,-0.00018826946768387649,0.15932203389830507,-0.1,0.09214071,4.67847,1.0
52,0.09927143047488864,0.031168942330724907,0.001812897085087236,0.09594802266790438,-0.030792801788480276,1.0,-0.19538427889347076,0.19513065,0.14027558,-8.670272e-06,0.10530470294766624,0.020041247803027712,0.017966700902823696,-0.00017983617473547975,0.164406779661017,-0.1,-0.11829481,4.8141418,0.99999994
53,0.09919545877873695,0.034318711791823664,0.008570953351596855,0.09919545877873695,0.034318711791823664,0.0,-0.2164052575826645,0.20556182,0.14215644,8.708013e-06,0.13441511015727045,0.025877525855215924,0.01899467216237449,-0.0002577079476148277,0.1694915254237288,-0.10000000000000002,-0.3526176,4.91009,1.0000001
54,0.09909074974277668,0.038631931258109514,0.03597077027752927,0.09909074974277668,0.038631931258109514,0.0,-0.23836784064769745,0.21559094,0.14380673,-8.700863e-06,0.16814204033407126,0.03256707341254594,0.020307561349610728,-0.00024949874552241823,0.17457627118644067,-0.10000000000000002,-0.5820389,4.9784756,1.0
55,0.09906618009616802,0.039727493553287425,0.03748842183633831,0.04735331441656246,0.12885008259888414,1.0,-0.2611302435398102,0.22657293,0.1457722,8.8641455e-06,0.20363053290308694,0.03957126166125994,0.021408894282350377,-0.00032252821194764914,0.17966101694915257,-0.1,-0.8083582,5.051426,1.0000001
56,0.09898651420254137,0.04304217734135432,0.04728483763172026,0.021285943284398062,-0.019179771865535614,1.0,-0.25915956497192383,0.23714592,0.14755927,-8.696493e-06,0.2422045016820659,0.04698881790763395,0.022782373094912163,-0.00031376009303890184,0.18474576271186438,-0.1,-1.017818,5.149034,0.99999994
57,0.09890830265358333,0.04639172562498858,0.04166464822997415,0.07245636314561277,0.143345911158563,1.0,-0.3176193833351135,0.24864434,0.14964595,9.012729e-06,0.28250496204718667,0.05496594693204126,0.023947047728257138,-0.000385875329477384,0.1898305084745763,-0.10000000000000002,-1.2278857,5.24545,1.0
58,0.09883550793764616,0.04976586309287234,0.033174803383097355,0.09883550793764616,0.04976586309287234,0.0,-0.3515331447124481,0.25953647,0.151509,-8.690931e-06,0.32822045986556064,0.06298577916838524,0.025369279820487294,-0.0003764169127265854,0.19491525423728817,-0.10000000000000003,-1.4503171,5.31648,1.0000001
59,0.09872960840328944,0.0542624972155857,0.09106980836124993,-0.015722470880087137,0.13728212407302604,1.0,-0.38116854429244995,0.27082965,0.15347251,9.650763e-06,0.3650382736082433,0.06929436417503203,0.02658344983649408,-0.0004415199064453986,0.19999999999999996,-0.10000000000000002,-1.6727471,5.3875394,1.0000001
60,0.09870403311058687,0.05538537358350276,0.16680603544309486,0.0897577951809808,0.011367839644776459,1.0,-0.4100956916809082,0.281678,0.15529844,-7.867763e-06,0.40828439866177857,0.07755467485078302,0.028036801179679972,-0.00042969200853220214,-0.09999999999999996,-0.09491525423728815,0.73158294,0.49582058,1.0
61,0.09857714485328227,0.06094568847044743,0.22540419608414977,-0.042078250890293024,0.050572637533778275,1.0,-0.43918320536613464,0.29326543,0.1573501,1.217668e-05,0.4499933148345017,0.08685622313462117,0.029286534532991047,-0.0004902212791215455,-0.09491525423728812,-0.09491525423728815,0.79723585,0.55648494,1.0000001
62,0.09849577921335773,0.06420904885320293,0.3977640213306923,0.021221787510455517,-0.049298774136190375,1.0,-0.47052207589149475,0.30433005,0.15922655,-3.1162765e-06,0.4801890768315851,0.0928232094931434,0.03076498198449584,-0.0004788977151272176,-0.08983050847457624,-0.09491525423728815,0.8380546,0.5945453,1.0000001
63,0.09840939694354522,0.06739090920656522,0.5893577814784287,0.08549561606672697,0.008557996976108748,1.0,-0.503154456615448,0.31621438,0.16156477,2.5129648e-05,0.5084209156075563,0.09702169498389036,0.0320460061607785,-0.0005410905726701786,-0.08474576271186436,-0.09491525423728815,0.87887293,0.6344783,1.0
64,0.09831187604441602,0.07149826754592827,0.7450250452061381,0.004046010899935948,-0.032512806315647166,1.0,-0.457757830619812,0.32815692,0.16671081,1.7871313e-05,0.5200708846656275,0.10439695406232084,0.03354542611588381,-0.000532578349866818,-0.07966101694915251,-0.09491525423728815,0.9196922,0.6762954,0.99999994
65,0.09829266360022043,0.07250379356139046,0.703297087205963,0.004755502086779752,-0.04204502546329994,1.0,-0.5047752857208252,0.3411253,0.17258224,7.231318e-05,0.5319059969629321,0.1021886110894852,0.034851870866354745,-0.0005923521775317421,-0.0745762711864406,-0.09491525423728812,0.96051,0.72000355,1.0000001
66,0.0982451081894287,0.07545803189513832,0.7021043407423433,0.03801272063390966,0.009616305981239769,1.0,-0.5425593256950378,0.35238227,0.17795894,0.00010354269,0.5315053895697152,0.10378173013247842,0.03636945655568047,-0.0005848829424858229,-0.06949152542372881,-0.09491525423728812,1.0013286,0.7656029,1.0
67,0.09819761229170965,0.08017586561281749,0.9599140321065371,-0.025755566893459994,0.06149837819630731,1.0,-0.579416036605835,0.3546004,0.17844316,2.1699518e-05,0.5305068049078275,0.10063262639841328,0.0377020865683913,-0.0006409783785924624,-0.06440677966101693,-0.09491525423728812,1.0416424,0.8132288,0.99999994
68,0.09817476655747845,0.08287057123850257,0.7976820367893329,0.04252694945116804,-0.03383754915071766,1.0,-0.6173197627067566,0.35692635,0.17885078,-6.079996e-06,0.5237752425930297,0.10089196770421979,0.03923376034263782,-0.0006290779779025365,-0.05932203389830508,-0.09491525423728812,1.0813372,0.86291724,0.9999999
69,0.09816070248069989,0.08865280178112729,0.3049376461937212,0.13733344229187888,0.0007498114740781964,1.0,-0.6573691368103027,0.35967037,0.17922233,8.1649305e-06,0.5134673347774517,0.10096254698873572,0.04058254983451005,-0.0006791002165938694,-0.05423728813559319,-0.09491525423728814,1.1210308,0.9144752,0.9999998
70,0.09816271819020178,0.08938681128783332,0.3120444734375244,0.09816271819020178,0.08938681128783332,0.0,-0.6975767016410828,0.36128557,0.17947878,-7.828035e-06,0.5018090175255643,0.09768397107423576,0.04212580166203691,-0.0006633452644777327,-0.049152542372881344,-0.09491525423728815,1.1607257,0.9678769,0.9999999
71,0.09828034178616767,0.09630375227022543,-0.010359126929952257,0.12550938078920804,0.024938523181783273,1.0,-0.7393534779548645,0.3616891,0.17752318,8.101365e-06,0.4905976630447075,0.09368041607316649,0.04349352129851877,-0.0007097338534652375,-0.04406779661016947,-0.09491525423728814,1.2024513,1.0261987,1.0000001
72,0.09835701987211563,0.09847529291740145,-0.00897349799845793,-0.005184603354663551,-0.026544059066134218,1.0,-0.6212345957756042,0.35598525,0.17297223,-8.120434e-06,0.4758607110363991,0.08917881275721361,0.04505043606268023,-0.0006967283949398448,-0.03898305084745766,-0.09491525423728815,1.2442372,1.0865803,1.0000001
73,0.09859172733938869,0.10106616492819019,0.017087236988384102,-0.035931634769262026,0.0752415366744212,1.0,-0.6892426013946533,0.34917274,0.1689019,8.327021e-06,0.4511420608052882,0.08790520790202157,0.04643935518154494,-0.0007429571811436098,-0.033898305084745776,-0.09491525423728815,1.2811887,1.1452214,1.0000001
74,0.09555841338019323,0.10073883014042251,0.08095248583119852,0.06460427117205174,0.12990966888429856,1.0,-0.7500120401382446,0.34248403,0.16456154,-8.222139e-06,0.42634320669597925,0.08313395354566257,0.04800730718655011,-0.0007300361208549114,-0.02881355932203394,-0.09491525423728815,1.2814959,1.1772392,0.9999999
75,0.09530074169811995,0.10076119736430568,0.05030145435819197,0.09530074169811995,0.10076119736430568,0.0,-0.8001880645751953,0.33570847,0.16060656,8.422368e-06,0.4000753946623472,0.07520404241706076,0.049407575170188824,-0.0007765349876613873,-0.023728813559321965,-0.09491525423728815,1.2818028,1.2097201,0.9999999
76,0.09295310862967178,0.10089211013626488,0.11809062898952494,0.0641254918766032,0.087517849046317,1.0,-0.8468087911605835,0.331566,0.15681218,-8.298417e-06,0.3629166150898934,0.07004454508227075,0.050978066201695094,-0.0007645389554593089,-0.01864406779661018,-0.09491525423728815,1.2888999,1.2525594,0.99999994
77,0.09253376579857917,0.10090562247523695,0.14771571234956743,0.015933726169703122,0.13069483910972907,1.0,-0.8914592862129211,0.32732263,0.15326689,8.593995e-06,0.32032387618045216,0.06138044551996645,0.05238245311126788,-0.0008067807912282354,-0.013559322033898332,-0.09491525423728814,1.2915871,1.2908858,1.0000001
78,0.09014286616959082,0.10095228431228453,0.1854989800152348,0.1310836521396757,-0.007460263385002254,1.0,-0.9332960247993469,0.31380945,0.14675005,-8.377873e-06,0.2755615196248412,0.05288237435347125,0.05395019263643481,-0.0007940580204216809,-0.00847457627118642,-0.09491525423728815,1.3107532,1.365192,0.9999999
79,0.08726984753601934,0.10099656754961,0.1382632025316337,0.059782315874936834,0.03905492531998507,1.0,-0.956248939037323,0.29975474,0.1400774,8.530429e-06,0.2255761318089334,0.04340330804219279,0.05535484207230432,-0.000836030683552183,-0.0033898305084745085,-0.09491525423728815,1.3572248,1.5092069,0.99999994
80,0.08664148866525077,0.10100499345654443,0.1960720372960304,0.031851252758385476,0.11332603420978786,1.0,9.618575096130371,0.28527784,0.13363476,-8.441438e-06,0.17791448651742775,0.03347913878983203,0.056914252344589786,-0.0008225319328692022,0.001694915254237262,-0.09491525423728812,1.4001889,1.6629145,0.99999976
81,0.0853292083736548,0.10102494530810788,0.13943330927579797,0.10332758059538315,-0.015126848278718068,1.0,2.2139627933502197,0.27132916,0.12761118,8.568568e-06,0.13216714195384555,0.025524016978640568,0.058315785384139736,-0.0008600046646165627,0.006779661016949144,-0.09491525423728812,1.429701,1.8000606,0.9999999
82,0.0817368228151253,0.10108494985862852,0.09975177207865313,0.14419046442751227,0.053387267481667514,1.0,0.6947290897369385,0.25671583,0.12160926,-8.559034e-06,0.08967267199865563,0.017083509590531083,0.059868230273876714,-0.0008406436705512433,0.011864406779660991,-0.09491525423728814,1.4592124,1.941043,1.0
83,0.08017585722806184,0.10110718590385387,0.13446466326705941,-0.030025909999056744,0.015789380088205032,1.0,-0.009704489260911942,0.24284875,0.116501786,8.590816e-06,0.05596746063889915,0.010861353164134531,0.06126242601232014,-0.0008679783871005627,0.01694915254237287,-0.09491525423728812,1.4903342,2.0917206,1.0
84,0.07597733661168081,0.10113204970446178,0.1398764373620792,0.07597733661168081,0.10113204970446178,0.0,-0.3727805018424988,0.22874787,0.11254407,-8.5844595e-06,0.030242411157808794,0.0058116042127846915,0.06279639713268989,-0.000843741687089409,0.022033898305084752,-0.09491525423728815,1.5230812,2.2521415,0.9999998
85,0.07509093446424094,0.1011272001811003,0.13847649180319385,0.07509093446424094,0.1011272001811003,0.0,-0.564730703830719,0.21554317,0.10898121,8.667093e-06,0.015256936423347649,0.0029196902596767675,0.06417111138923266,-0.0008698683162154067,0.027118644067796596,-0.09491525423728815,1.555829,2.415653,0.99999994
86,0.07418937563627256,0.10111746819559296,0.13439643140191534,0.009576519020176734,-0.04012358896357082,1.0,-0.663628339767456,0.20161791,0.10541196,-8.657559e-06,0.010122355639087843,0.0018902818033752448,0.06567149049502387,-0.000849205273119301,0.032203389830508466,-0.09491525423728817,1.5885764,2.5818365,1.0
87,0.07234174519400484,0.10108049024430103,0.12942388710432304,-0.02968531767675786,0.08555042878056433,1.0,-0.715203583240509,0.1927637,0.10272474,8.651203e-06,0.013354296088293704,0.002587318612759012,0.06700564409873687,-0.000877846892237415,0.03728813559322031,-0.09491525423728815,1.6064765,2.7253118,1.0000001
88,0.0704393061334096,0.1010299566663353,0.14407689760154288,0.0704393061334096,0.1010299566663353,0.0,0.4688630998134613,0.18883419,0.1007414,-8.705233e-06,0.02195172540107115,0.004076950909229287,0.06845835190432556,-0.0008566289392763334,0.042372881355932195,-0.09491525423728817,1.5966252,2.8231847,0.9999999
89,0.06847936926139819,0.10096678567374887,0.13852080334852518,0.1038239618334728,0.1454372779265391,1.0,-0.5990726351737976,0.1851386,0.0988985,8.752907e-06,0.03425570627202072,0.006508564866723178,0.0697470507336682,-0.0008828047561279925,0.04745762711864408,-0.09491525423728815,1.5771015,2.8973193,1.0
90,0.06748243219637433,0.10093286313594559,0.1997419431951625,0.06748243219637433,0.10093286313594559,0.0,-0.8392834663391113,0.18135089,0.09705437,-8.676629e-06,0.04775613058040132,0.009187924795696696,0.07114761371460254,-0.0008628703339541094,0.05254237288135592,-0.09491525423728815,1.5466906,2.919471,1.0000001
91,0.06647248039179633,0.1008986728012438,0.20346770247611978,0.06647248039179633,0.1008986728012438,0.0,-0.9191816449165344,0.17782784,0.09534197,8.743373e-06,0.06164037434518988,0.011899650019104405,0.07238962706086247,-0.0008872617346773777,0.05762711864406778,-0.09491525423728815,1.5162796,2.9416535,0.99999976
92,0.06337673052725779,0.1007923141188401,0.1825573998448097,0.06337673052725779,0.1007923141188401,0.0,-0.9546763896942139,0.17413454,0.09361553,-8.76562e-06,0.07296786241573257,0.013911740296423175,0.07373899835082724,-0.0008672097816132222,0.06271186440677967,-0.09491525423728815,1.5021747,2.839782,0.99999994
93,0.06126167750382975,0.10072568427195172,0.16890915076700974,0.08973181393990719,0.06167261753435814,1.0,-0.976182758808136,0.17079179,0.09203792,8.797402e-06,0.0821279639948112,0.015711519388036683,0.07493044480604732,-0.0008918601440422458,0.06779661016949153,-0.09491525423728814,1.4880006,2.7467902,0.99999994
94,0.060191328100692436,0.10069305405968364,0.1281492396674672,0.025714983046022627,0.016390871006270707,1.0,-0.9934281706809998,0.16720115,0.09041924,-8.768798e-06,0.08531967952937586,0.016395990257369982,0.0762254570695282,-0.0008701671694905952,0.07288135593220339,-0.09491525423728815,1.4708647,2.7086003,0.9999998
95,0.05911346509659565,0.10066285264955654,0.07794611315770332,0.015279312041357046,-0.03037570925046116,1.0,-1.0097731351852417,0.16399351,0.08895016,8.794224e-06,0.08545440733311495,0.016220535087298125,0.07736111777191204,-0.0008908755176785289,0.07796610169491522,-0.09491525423728815,1.4517987,2.6667,1.0
96,0.053614698937199584,0.10054699145472391,0.007145742500710814,0.058199931651352274,0.11826619884429544,1.0,-1.032867670059204,0.1604628,0.087418556,-8.85461e-06,0.07931400201673161,0.015138908159087012,0.0785901765785062,-0.0008665580916789706,0.08305084745762716,-0.09491525423728812,1.4326358,2.6247392,0.99999994
97,0.052498767347171536,0.10053176183623644,0.011914063556005411,0.11382991732290441,0.011417232993560122,1.0,-1.0558384656906128,0.15540116,0.085406385,8.810116e-06,0.07158357628432087,0.013756489122929722,0.07966274674418863,-0.0008789752943380054,0.08813559322033901,-0.09491525423728814,1.4288802,2.6058264,1.0000001
98,0.0469002304624154,0.10047852632836651,0.10798155503013535,0.034839565452263965,0.1321202328423427,1.0,-1.0775026082992554,0.14915791,0.08307606,-8.827596e-06,0.060796956234354854,0.011720950169677563,0.08082216124268937,-0.0008453892092928007,0.09322033898305086,-0.09491525423728812,1.5052366,2.7023878,0.9999999
99,0.045780511960320756,0.10047249495374971,0.12169240864628643,0.08329555944877025,-0.025968922119578353,1.0,-1.0992439985275269,0.14356028,0.08104968,8.883215e-06,0.04996892631696105,0.009658453324633038,0.08182355691650901,-0.0008479085613921325,0.09830508474576274,-0.09491525423728814,1.6372402,2.948354,0.99999994
100,0.044661742202310575,0.10046823222656899,0.16652392834097507,0.09082683582641339,-0.00884105272078066,1.0,-1.121678113937378,0.1377762,0.07975846,-8.905065e-06,0.03884974672565659,0.007361121152121843,0.0829127302637477,-0.000805095397993501,0.10338983050847456,-0.09491525423728815,1.7230083,3.1022327,0.9999998
101,0.0391108779753032,0.10044742635049174,0.07675765127214682,0.06080774208646238,0.03413676495884102,1.0,-1.1448785066604614,0.13261303,0.07876684,8.8752695e-06,0.028080249432662917,0.005517913716059135,0.0838509137522453,-0.0008014169785055015,0.10847457627118647,-0.09491525423728814,1.8018589,3.2384658,1.0000001
102,0.034772049845946555,0.10041627922747388,0.10778374611453433,-0.03648994605036407,0.08332450489412081,1.0,-1.168934941291809,0.12716863,0.07768123,-8.917779e-06,0.018650494595938778,0.0035744942622635517,0.08487158430395773,-0.0007558488123364776,0.11355932203389832,-0.09491525423728815,1.876996,3.3692863,1.0000001
103,0.03158759274987983,0.10038970497591704,0.2256711479541074,0.03158759274987983,0.10038970497591704,0.0,-1.1961380243301392,0.122221194,0.07671626,8.939431e-06,0.011341007179632117,0.0022449674587760975,0.08574244771375406,-0.0007438705880507291,0.11864406779661019,-0.09491525423728815,1.711383,3.4499538,1.0000001
104,0.028476274465259268,0.10037237093799752,0.3925025962837046,0.028476274465259268,0.10037237093799752,0.0,-1.0236728191375732,0.11742455,0.07578497,-8.954328e-06,0.005964247353360361,0.0011185547504924578,0.0866880031086226,-0.0006897356510111993,0.12372881355932208,-0.09491525423728815,1.4587731,3.5138092,1.0000001
105,0.027461666363674114,0.10037161310867547,0.39375418433633824,-0.021574151312995206,0.025614368122156436,1.0,-1.1280332803726196,0.113957286,0.075179696,8.928703e-06,0.003519114753647043,0.0007126411619396015,0.08748622055042486,-0.0006728700584488799,0.12881355932203387,-0.09491525423728815,1.2018753,3.5745568,1.0
106,0.024485924326312917,0.10038945422009962,0.6848859763908005,0.14725217587699174,-0.044292322854476755,1.0,-1.178466796875,0.109927386,0.07443899,-8.962672e-06,0.0033542209513915235,0.0006095324293709688,0.08836694139560718,-0.0006181694012158345,0.13389830508474584,-0.09491525423728815,1.0052637,3.719,1.0000001
107,0.0206425671598868,0.10043111020090516,0.8837263264622912,-0.024665366424377357,0.03435824306782641,1.0,-1.2126020193099976,0.106743686,0.073891476,8.965551e-06,0.006439380142711306,0.001270872793314345,0.08911130658297114,-0.0006036930149696492,0.13898305084745763,-0.09491525423728815,0.8079493,3.864111,0.99999994
108,0.014352475482701403,0.10050853527704616,0.7708465296468786,0.12787648649794314,0.028537621427884408,1.0,-1.2419383525848389,0.10291217,0.0732056,-9.006918e-06,0.011935534622372396,0.002275440975235416,0.08993730500208026,-0.0005531498068831404,0.1440677966101695,-0.09491525423728815,0.5975129,3.9982846,1.0000001
109,0.009523979594734165,0.1005483231731944,0.5977581614901573,0.01586828180076405,0.08624201015470372,1.0,-1.2700780630111694,0.10005272,0.07271531,9.012232e-06,0.01979163864821985,0.003914232948329464,0.09062893271761058,-0.0005393260142911638,0.1491525423728813,-0.09491525423728814,0.38707635,4.132795,0.9999999
110,0.00878522792908304,0.1005514830258527,0.6396053250011815,0.03260675197319207,0.11604094788038537,1.0,-1.2954742908477783,0.09630367,0.07208022,-9.011835e-06,0.028958648503523428,0.005454959809690609,0.09139734090875598,-0.0004930468549676705,0.1542372881355932,-0.09491525423728814,0.17664225,4.2676005,1.0000001
111,0.0034330413109347796,0.10055146536851435,1.4300474230051003,0.0034330413109347796,0.10055146536851435,0.0,-1.3105541467666626,0.093662396,0.07198018,9.035672e-06,0.039499352100437785,0.007572909709474748,0.09202907708304375,-0.0004837683339563465,0.15932203389830504,-0.09491525423728814,-0.033795573,4.402667,0.99999994
112,0.0004433566351975603,0.10055122173592426,1.434457100307989,0.04490323135019214,0.14685727853934305,1.0,-1.0834593772888184,0.08882141,0.0716754,-9.067951e-06,0.04981554641911952,0.00963627035873385,0.09273441300662125,-0.0004405460731096226,0.16440677966101697,-0.09491525423728814,-0.24423029,4.5379596,1.0000001
113,-0.0049923354601753775,0.10055162584979341,0.949800225193168,0.041707467299850295,0.05656036773372684,1.0,-0.7290284037590027,0.093357176,0.07244124,9.049875e-06,0.06188811835137808,0.01209669461561364,0.09330567306181603,-0.00043638854221667896,0.16949152542372878,-0.09491525423728812,-0.47976726,4.6229157,1.0
114,-0.009568497721349366,0.10054609580378304,1.0833876313496802,0.048049904533452106,0.11944010768279652,1.0,-1.0542998313903809,0.10801219,0.07431583,-9.024101e-06,0.07276855260778556,0.014311814337524396,0.09394423269385016,-0.00040019398295998475,0.1745762711864406,-0.09491525423728814,-0.7091897,4.691139,0.9999999
115,-0.009877728318386009,0.10054727487935458,1.050793473970399,0.11268444588495267,-0.01864070033988812,1.0,-1.2615834474563599,0.118444525,0.07561633,9.122031e-06,0.08417625476932472,0.015969617320682937,0.09445239329282608,-0.00039939275319423966,0.1796610169491525,-0.09491525423728814,-0.91934544,4.787474,0.9999999
116,-0.010144744177030002,0.09117010688726125,0.8273857162356787,-0.041557595306588535,-0.008732396880740255,1.0,-1.348811388015747,0.12758875,0.07664106,-9.126054e-06,0.09436131800998572,0.01761454787235233,0.0950266686549032,-0.0003710816844075324,0.18474576271186438,-0.09491525423728814,-1.128804,4.8849034,1.0
117,-0.010032517274827122,0.09005971983909418,0.5547042492367982,0.10782374891515457,0.06928857634747579,1.0,-1.3933721780776978,0.1360323,0.07769131,9.076691e-06,0.1042913810840738,0.02030304659036498,0.0954736867435347,-0.00038353061789885294,0.18983050847457625,-0.09491525423728815,-1.3391485,4.9805875,1.0000001
118,-0.009976343044892684,0.08947024342515258,0.9062290436586514,-0.02273065356853834,0.03158884481148909,1.0,-1.428820013999939,0.14428358,0.0786805,-9.127941e-06,0.11406410669150549,0.0215558823385714,0.09598963065147635,-0.0003673193449206581,0.19491525423728812,-0.09491525423728815,-1.561579,5.0515103,0.99999994
119,-0.009863464314541336,0.08823683485695677,0.5084408658806764,0.08467196903835215,0.14908236441312794,1.0,-1.4580329656600952,0.15187344,0.07967903,9.161312e-06,0.12303271048300223,0.023158652280460313,0.0963777380948153,-0.00038832258878903134,0.19999999999999993,-0.09491525423728814,-1.7840098,5.122463,1.0000002
120,-0.009808924564770536,0.08758706515583792,0.7536198087995511,0.13171476382920488,0.06019091663993474,1.0,5.789658069610596,0.15914632,0.080610484,-9.164491e-06,0.1304817985799482,0.024858091354944153,0.09683008646812534,-0.00038365320997777494,-0.09999999999999998,-0.08983050847457627,0.6285586,0.41393083,1.0000001
121,-0.009536252937779264,0.08402171023587851,0.4815104564331581,0.01148164634681896,0.037060257684904827,1.0,-0.3002193868160248,0.16589326,0.08155488,9.127146e-06,0.13851774465786548,0.026354852236168295,0.09716146952556313,-0.0004130246471627156,-0.09491525423728814,-0.08983050847457628,0.6921207,0.46628854,1.0
122,-0.009053986329462213,0.07611944924598864,0.32075239369283803,-0.024205199623255316,0.0002279220619687966,1.0,-0.9152950048446655,0.17218202,0.08239889,-9.167669e-06,0.1440220928835172,0.027625092511198508,0.09755379537224071,-0.00041383741764090435,-0.08983050847457626,-0.08983050847457627,0.75700283,0.5234247,1.0
123,-0.00897297745249295,0.07414940525994583,0.17452272163758045,-0.00897297745249295,0.07414940525994583,0.0,-1.0798958539962769,0.17801015,0.0832682,9.216137e-06,0.1506644974882516,0.028962279964149813,0.09782656247917618,-0.0004495225662067378,-0.08474576271186436,-0.08983050847457627,0.7978211,0.5597973,0.9999999
124,-0.008904187727648012,0.07211211109939805,0.24359093977653293,-0.011757098058319926,0.11380703995170054,1.0,-1.1251394748687744,0.18336876,0.084017426,-9.1891225e-06,0.15496479700579202,0.03036219200627993,0.09816234682586392,-0.0004546992003100554,-0.07966101694915254,-0.08983050847457627,0.83863944,0.59802413,1.0
125,-0.008871602059470107,0.07106996259313479,0.2590449705936906,-0.008871602059470107,0.07106996259313479,0.0,-1.1440953016281128,0.18824452,0.08481581,9.1772035e-06,0.1602692846037318,0.030180169694224036,0.09838003177657267,-0.000490372327835838,-0.07457627118644065,-0.08983050847457627,0.87945926,0.6381238,1.0000002
126,-0.008811738382977328,0.06895053433665907,0.3204695786813672,0.12602059087103173,0.13992868412614978,1.0,-1.15933358669281,0.19262627,0.08555821,-9.194485e-06,0.1648081180677943,0.03268232576067054,0.09865754100330981,-0.0004976964692631552,-0.06949152542372876,-0.08983050847457626,0.9202773,0.6801093,0.9999999
127,-0.008568949183095718,0.06013277156427507,0.561270457082164,0.03121817932461249,0.05087165501144196,1.0,-1.174783706665039,0.19662227,0.08629038,9.245138e-06,0.1690120640146317,0.032661709179279186,0.09882296290004085,-0.0005354012797174457,-0.06440677966101692,-0.08983050847457627,0.9610947,0.7239859,1.0
128,-0.00834552252518534,0.05336151205845987,0.21814103806718396,-0.00834552252518534,0.05336151205845987,0.0,0.48230433464050293,0.2002169,0.08693341,-9.224083e-06,0.1722463278474687,0.032619591446580345,0.09905067117158743,-0.0005483083175723643,-0.05932203389830504,-0.08983050847457627,1.0019147,0.7697533,0.9999999
129,-0.006841578820546178,0.021051002570889987,0.023686830948770644,-0.006841578820546178,0.021051002570889987,0.0,-1.2110036611557007,0.20359218,0.087608606,9.2360015e-06,0.17358511391712186,0.033362196765051026,0.099172935657478,-0.0005955281522635189,-0.05423728813559322,-0.08983050847457627,1.0417682,0.8176787,0.9999998
130,-0.006804479500599171,0.020215259674724227,0.015734472965414754,0.012285819619063852,0.07464460400579435,1.0,-1.2377853393554688,0.20662737,0.08819181,-9.242358e-06,0.17721038139120038,0.03439293462711354,0.09936248546895947,-0.0006155539887205627,-0.04915254237288134,-0.08983050847457627,1.0814627,0.8675389,0.9999999
131,-0.006727254898267815,0.01860857173999589,0.02544190484117962,-0.04003788462663658,0.009133068072433081,1.0,-1.2660306692123413,0.20938435,0.08878241,9.264208e-06,0.17759433258317991,0.03463201466188338,0.0994478229391304,-0.0006649248335168685,-0.04406779661016947,-0.08983050847457627,1.1232045,0.92221534,0.9999999
132,-0.006688608196726272,0.017836114451888617,0.023068390631637035,0.029798056654820604,0.13940818139518202,1.0,-1.2947312593460083,0.21178053,0.089276396,-9.263414e-06,0.18107028233246725,0.034774546730220894,0.0995980864306755,-0.0006878496873760279,-0.038983050847457595,-0.0898305084745763,1.16499,0.97900295,1.0
133,-0.006172277657501025,0.010230508199443909,0.007730712849954597,0.12124468617291152,-0.037398222050773616,1.0,-1.3212848901748657,0.21392182,0.08976855,9.275729e-06,0.1819758306654905,0.03506748238143301,0.0996494051920792,-0.0007361703265006781,-0.03389830508474573,-0.08983050847457628,1.197231,1.0309832,0.99999994
134,-0.0050714764177829975,0.0029395122992178224,0.025738621939225898,-0.0050714764177829975,0.0029395122992178224,0.0,-1.3470959663391113,0.2156289,0.09013726,-9.284867e-06,0.1832765407665591,0.035607321305707464,0.09976341379472152,-0.0007546552392268616,-0.028813559322033895,-0.0898305084745763,1.1975371,1.0612202,0.99999994
135,-0.00502340448985543,0.0028255934911785878,0.017645282136434248,0.03754877855422599,0.05427221395509896,1.0,-1.3727855682373047,0.21714383,0.09051622,9.320225e-06,0.18642894475312366,0.034791133928888496,0.09978255547017931,-0.0007990074041755557,-0.023728813559322014,-0.08983050847457628,1.1978445,1.0919492,1.0000002
136,0.018675722912703786,0.002040328489240058,0.1210432534143917,0.019022232975419967,0.12971372429369066,1.0,-1.0922415256500244,0.21824408,0.09076551,-9.343267e-06,0.18720687967015684,0.03560646486745102,0.09986623395405846,-0.0008115880897953477,-0.018644067796610164,-0.0898305084745763,1.2047257,1.1305778,0.9999999
137,0.09990008927408296,0.10183107181723476,0.015874773911882443,0.09990008927408296,0.10183107181723476,0.0,-1.193105936050415,0.21908037,0.09100138,9.3238e-06,0.18659164689082128,0.0362343724051479,0.0998547222805338,-0.0008464592662022887,-0.013559322033898317,-0.08983050847457631,1.2124779,1.1695999,0.99999994
138,-0.007087207545319472,0.06841280860884133,0.4285661166853758,0.10292785621169302,-0.01916924755414209,1.0,-1.2583800554275513,0.2195767,0.09112879,-9.327773e-06,0.18686747628538922,0.03621875914988327,0.09990833514196634,-0.0008529608272296676,-0.00847457627118642,-0.0898305084745763,1.21607,1.2127198,0.99999976
139,-0.006502605142630036,0.0444905816671874,0.18946462818455773,-0.006502605142630036,0.0444905816671874,0.0,-1.3034437894821167,0.21990778,0.09125634,9.363131e-06,0.18722430258133266,0.03625009945978187,0.09987431672574411,-0.0008805836666100701,-0.003389830508474493,-0.0898305084745763,1.262271,1.3490112,0.9999998
140,-0.006469915068527528,0.04335928161995095,0.24532456973011924,0.14943172304962188,0.04261325332994244,1.0,-1.3427879810333252,0.21987714,0.09126524,-9.376241e-06,0.1881965939842936,0.03575144227344709,0.09990432731681152,-0.0008784929381706962,0.0016949152542373096,-0.0898305084745763,1.3044498,1.4946098,0.99999994
141,-0.00568464385730554,0.02222555902493723,0.024749922636558397,0.020960108540105146,-0.02436778788405032,1.0,-1.3807313442230225,0.2197703,0.09129952,9.382996e-06,0.18671000936022067,0.03646245838559536,0.09985063534540124,-0.0009001326843795234,0.006779661016949159,-0.0898305084745763,1.3339614,1.6262467,0.99999994
142,-0.0031261799263265174,0.004184228826884888,0.019039490798457646,0.0321666085058475,0.021794772475996788,1.0,-1.415421962738037,0.21939607,0.09122998,-9.383392e-06,0.18728019962211065,0.03583806475322387,0.09986523993064053,-0.0008922312861138993,0.011864406779661007,-0.08983050847457627,1.3634721,1.7622721,0.99999994
143,-0.003045086529090201,0.004121837339830697,0.02826378868270846,0.06369769761365181,0.06332332042162765,1.0,-1.4356701374053955,0.2189523,0.09118192,9.421532e-06,0.18789816419043467,0.03573335570789341,0.09979914682593376,-0.000906062235815537,0.01694915254237292,-0.0898305084745763,1.395058,1.9101038,1.0000001
144,0.014665624146787971,0.0027234191754896423,0.02255490031086841,0.1421380849359012,0.0018742801155445798,1.0,-0.8115856647491455,0.21832587,0.09105438,-9.423329e-06,0.18702847925665245,0.03535457901670105,0.09980239292936259,-0.0008937963700485789,0.022033898305084745,-0.08983050847457624,1.4278047,2.0663595,1.0000001
145,0.01547845432952584,0.0027077242529526453,0.042970636995398936,0.01547845432952584,0.0027077242529526453,0.0,-0.6976555585861206,0.21770892,0.090959124,9.422013e-06,0.18489238672137961,0.03600019225313394,0.09973148885994275,-0.0009020221356960777,0.027118644067796634,-0.08983050847457627,1.4605529,2.226246,1.0000001
146,-0.005973331679861991,0.029586947145815473,0.008633955250648414,0.1165176176047986,-0.03989287138576547,1.0,-0.974713146686554,0.21689695,0.090778,-9.445826e-06,0.18387007951032458,0.03588871050043971,0.09972897514985415,-0.000883248530205688,0.03220338983050846,-0.08983050847457624,1.4933003,2.389292,0.99999976
147,0.0024326677384443663,0.007903547231907138,0.02337702771813851,-0.0049291718911030485,0.13116998169335764,1.0,-1.2007545232772827,0.21617374,0.090653606,9.4576035e-06,0.1841505818587588,0.036349292010902944,0.09965553426624023,-0.0008877466512234954,0.03728813559322033,-0.08983050847457627,1.5115469,2.5310178,0.99999994
148,0.006454055903099782,0.011707977870346538,0.011626113177004009,0.12941739923366208,0.07712388490962897,1.0,-1.3667268753051758,0.21532568,0.09045317,-9.456324e-06,0.18475632923445404,0.03570293266829964,0.09965362606567017,-0.0008651009092555435,0.042372881355932174,-0.08983050847457626,1.5016941,2.627486,1.0000001
149,0.007673540539253872,0.012785029539069646,0.01864621927269231,0.05876970981093728,-0.03750600657133188,1.0,-1.4534896612167358,0.21454287,0.090301126,9.442368e-06,0.18197766632067613,0.03541081576823392,0.09958195565138526,-0.0008639182525840949,0.04745762711864404,-0.08983050847457627,1.4728911,2.6939516,0.99999994
150,0.00798663838794552,0.013056097272895998,0.016506060315845755,0.00798663838794552,0.013056097272895998,0.0,-1.5038752555847168,0.21370755,0.090097114,-9.497867e-06,0.1834320032877151,0.03459689413947758,0.09958159320548617,-0.0008396460373066212,0.05254237288135592,-0.08983050847457626,1.4424797,2.715816,1.0000001
151,0.010220784402263382,0.01496128524266769,0.004573811791710564,0.06156776129342338,0.06755246180819674,1.0,-1.545017957687378,0.21300426,0.08995221,9.500119e-06,0.18221388478137648,0.03459226917446724,0.09951688215675301,-0.0008361545874360006,0.057627118644067776,-0.08983050847457626,1.4253603,2.6821342,1.0
152,0.011184838922053728,0.015776647956590596,-0.0006568718907385423,0.10613734641348806,0.1378194656184889,1.0,-0.6152831315994263,0.21221161,0.089744925,-9.457315e-06,0.18169560090226158,0.034710524734803655,0.09952100913125375,-0.0008087825557055227,0.0627118644067797,-0.08983050847457626,1.4156961,2.5879629,1.0000001
153,0.013372883572330027,0.017650329513935265,-0.004106383506513192,-0.023856323918636436,0.0720914754599175,1.0,-0.32780978083610535,0.21160655,0.08961688,9.477896e-06,0.18234880668572628,0.0354558908704707,0.09946263698099736,-0.000805046351945115,0.06779661016949153,-0.08983050847457626,1.4021411,2.4855325,1.0000001
154,0.013967073924632041,0.018173872040496152,-0.0027970303659938917,-0.016391872171534774,0.024168737066099788,1.0,-0.6832771301269531,0.21096782,0.08943358,-9.537322e-06,0.18144833370581007,0.034706625547751065,0.09947537524758138,-0.0007772983372271012,0.07288135593220343,-0.08983050847457624,1.3850058,2.4481397,1.0000001
155,0.014258673181276877,0.01843367695599281,-0.000273785181235911,0.014258673181276877,0.01843367695599281,0.0,-1.0797003507614136,0.21045613,0.0893144,9.527178e-06,0.18150071078369262,0.03483706309365987,0.0994248352088102,-0.0007711517491569987,0.07796610169491532,-0.08983050847457626,1.3665076,2.4082465,0.99999994
156,0.01668323085412625,0.02060672104864823,0.0308808321926725,0.007396962701718857,-0.04451459994773091,1.0,-1.3108967542648315,0.20994575,0.08915534,-9.487002e-06,0.17914561275815974,0.03420461038125237,0.0994435966593465,-0.0007444187397332078,0.08305084745762713,-0.08983050847457627,1.3473449,2.36723,1.0
157,0.016938033328743666,0.020823856480904228,0.046240640575555006,0.016938033328743666,0.020823856480904228,0.0,-1.408481240272522,0.20959437,0.08906269,9.524359e-06,0.17895551495843545,0.03456788312829359,0.09940301214890819,-0.0007379437655203365,0.08813559322033898,-0.08983050847457626,1.3408923,2.336496,0.9999998
158,0.01744119199107634,0.02124426477007648,0.03892017522024538,-0.033300850141760346,0.13193595547453507,1.0,-1.4703848361968994,0.20916975,0.08891063,-9.598642e-06,0.17907731830563461,0.03403590005524608,0.09942785014589957,-0.0007091749120394341,0.09322033898305083,-0.08983050847457624,1.4174243,2.4312463,0.9999999
159,0.021026273338951566,0.0242330700723998,0.08991600984388913,0.06332552503751714,0.012335928216219073,1.0,-1.5144445896148682,0.20891902,0.08883513,9.583064e-06,0.17935027745928034,0.034069788763703354,0.0993937207144146,-0.0007024924992330465,0.0983050847457627,-0.08983050847457627,1.5480611,2.6690788,0.99999994
160,0.02115080637700031,0.02434362543071505,0.09388709814517551,0.11855487978042244,0.0690647464961645,1.0,5.771759033203125,0.20861486,0.08869735,-9.554324e-06,0.1794468585733893,0.034168829253506124,0.09942616677821706,-0.0006722321196943077,0.10338983050847454,-0.08983050847457626,1.6374756,2.8251765,0.9999999
161,0.02183716853433358,0.024981990734080084,0.13011543583430898,0.004531053849673429,-0.02550783254235043,1.0,0.01527145504951477,0.20839295,0.08861213,9.577523e-06,0.17996417218987606,0.03474848493727906,0.09939806048167266,-0.0006608444604284621,0.10847457627118647,-0.08983050847457627,1.7180225,2.9655979,1.0
162,0.021939487976253808,0.02508276769586094,0.12453433802042375,-0.021895053570009693,0.024008194877870564,1.0,-0.7248755693435669,0.2081248,0.088470586,-9.6478725e-06,0.1771726554142635,0.0341886372234787,0.0994343219415782,-0.0006277991036797268,0.11355932203389829,-0.08983050847457626,1.775541,3.0691743,0.99999994
163,0.02321549283396008,0.02608237119335781,0.11297537012822184,0.13223492213614374,-0.0448573130083946,1.0,-0.9570968151092529,0.20793684,0.088373795,9.622841e-06,0.17630834698504824,0.03378862637024629,0.09941330860937622,-0.0006108111480828547,0.1186440677966102,-0.08983050847457627,1.5630312,3.145732,0.99999994
164,0.023248582332110194,0.025889463293142522,0.10009499745747844,-0.024116895314940146,0.12838885443230325,1.0,-1.033249020576477,0.20760089,0.08819122,-9.584533e-06,0.1784640334256737,0.03393403690494811,0.09945251264613252,-0.0005688193263951042,0.12372881355932204,-0.08983050847457627,1.3089882,3.207307,0.99999994
165,0.023256131135732917,0.025881539421398883,0.09205096727860558,0.023256131135732917,0.025881539421398883,0.0,-1.065054178237915,0.20731783,0.088049985,9.61642e-06,0.17825162641169287,0.03447349072016844,0.09943417804860197,-0.0005425900645853949,0.12881355932203384,-0.08983050847457627,1.0835354,3.310469,1.0
166,0.02326345135487912,0.025873404669932685,0.09707513550783148,0.08120967161165639,0.14877699330785693,1.0,-1.0873733758926392,0.20687124,0.08780845,-9.658592e-06,0.17667216154146645,0.03448539120522527,0.09947674836136088,-0.000488133349551853,0.13389830508474582,-0.08983050847457627,0.8883641,3.4557207,1.0
167,0.02330616948192672,0.02584409115089358,0.06582325733267158,0.02330616948192672,0.02584409115089358,0.0,-1.1089680194854736,0.20635751,0.087575495,9.649323e-06,0.17593097894042217,0.03299513255297129,0.09945987873418635,-0.00044468193158118453,0.13898305084745768,-0.08983050847457626,0.6820135,3.5920491,1.0000001
168,0.023716143946487585,0.03185951036958097,-0.037178310978439946,-0.02749659811759495,-0.027990933997744574,1.0,4.266153335571289,0.2056616,0.08723977,-9.6345275e-06,0.17680238627946004,0.0336990015639762,0.09950134560924968,-0.0003735051488696481,0.1440677966101695,-0.08983050847457627,0.4715773,3.7253792,1.0
169,0.023745215161171524,0.033314675688370446,-0.04614443710657899,0.023745215161171524,0.033314675688370446,0.0,-0.6891413331031799,0.20488201,0.08690152,9.667399e-06,0.1752767322476352,0.03408948191209404,0.09948634805029986,-0.00030993552833428437,0.14915254237288136,-0.08983050847457627,0.26114035,3.8591502,1.0
170,0.023752096408523538,0.03370492192918897,-0.05484779488233765,-0.005835823968887668,-0.04289288338917461,1.0,-0.8989277482032776,0.20381239,0.08642779,-9.728364e-06,0.17520175656763362,0.03430516491065507,0.09952613972667343,-0.00021405177868530516,0.1542372881355932,-0.08983050847457624,0.050705295,3.9933114,0.99999994
171,0.023804548682862015,0.03719998925819092,0.008251629288575143,-0.02327648646759313,0.06692507555623109,1.0,-0.9520809054374695,0.20261727,0.08594205,9.694935e-06,0.1741761437781171,0.034024782341756654,0.09950992642883306,-0.00012371823720194844,0.15932203389830504,-0.08983050847457627,-0.15972927,4.1278105,0.99999994
172,0.02381009232820072,0.03767772517676237,0.03388776149734543,-0.03151103771042266,0.06702161086599245,1.0,-0.9960740804672241,0.20112655,0.08530891,-9.674561e-06,0.17176383553825794,0.033522021906051185,0.09955002113053063,2.6398413380360056e-06,0.164406779661017,-0.08983050847457628,-0.3701671,4.2626057,1.0
173,0.023903473025343368,0.04495891561080504,0.4797006839675566,0.12261340817286788,0.10767084381823512,1.0,-1.0337765216827393,0.19939955,0.08463574,9.7048805e-06,0.17044147934168105,0.032925241452381945,0.09953300735750735,0.00012830676387436745,0.16949152542372883,-0.08983050847457624,-0.60691786,4.3365636,1.0000001
174,0.023910010086406797,0.04550204171330101,0.6019840627828068,0.14681903658328,0.0289122775374622,1.0,-1.0654072761535645,0.19736144,0.0838125,-9.75482e-06,0.16860542663439795,0.032942246576807846,0.09957072409667131,0.00029073032308824084,0.17457627118644062,-0.08983050847457624,-0.820872,4.42702,1.0
175,0.023915873069620338,0.04604683021829934,0.41746252168643744,0.09082191838424898,0.14760465277570023,1.0,-1.0953208208084106,0.19504313,0.08293255,9.70746e-06,0.16545306196543214,0.03140017161770671,0.09955472066495434,0.0004580116865528189,0.1796610169491525,-0.0898305084745763,-1.0303313,4.52411,0.99999994
176,0.023935028674677315,0.047686365514572476,0.5098196310382432,0.023935028674677315,0.047686365514572476,0.0,-0.5699629783630371,0.19230135,0.08187282,-9.725079e-06,0.16232443110206124,0.03156962381321565,0.0995900980665914,0.0006675350214241231,0.18474576271186435,-0.08983050847457626,-1.2397925,4.621301,0.9999998
177,0.023978193150481487,0.05320240899767699,0.1512638301779496,0.023978193150481487,0.05320240899767699,0.0,-0.9022958874702454,0.1892502,0.08075998,9.726333e-06,0.15837976130418255,0.030444569494180042,0.09957216970128231,0.0008826410751351099,0.18983050847457625,-0.08983050847457626,-1.4504116,4.7162137,0.99999994
178,0.023989034638653522,0.05430696731467541,0.18753218282591597,0.1492696340764343,-0.015243088572276076,1.0,-0.98149174451828,0.18578042,0.07946514,-9.777038e-06,0.15646113466990594,0.029184063912464066,0.09960720601360341,0.0011435173558120408,0.19491525423728817,-0.08983050847457624,-1.672842,4.786992,0.9999999
179,0.024029830690256947,0.05758639073183597,0.1520811297351748,0.024029830690256947,0.05758639073183597,0.0,-1.0286957025527954,0.18188412,0.078099936,9.7283755e-06,0.14907422568190304,0.028733628708613877,0.09958759980462932,0.0014143972824802067,0.2,-0.08983050847457626,-1.8912518,4.8647194,0.99999994
180,0.024064773135893,0.0597149187798737,0.3889847437316175,0.0023705845996341082,0.14654768838157167,1.0,-1.069975733757019,0.17759812,0.076573476,-9.759935e-06,0.14485184964708953,0.028200263855661954,0.09961925125922166,0.0017292694111126399,-0.1,-0.08474576271186439,0.5442273,0.35524198,0.9999999
181,0.024084364448843584,0.06075476350312859,0.5339166984889392,0.1155493990427187,0.04245889005011198,1.0,-1.1019983291625977,0.17283806,0.07497127,9.754981e-06,0.13768028222236445,0.027128017978136233,0.09959955435901259,0.0020587286919913337,-0.09491525423728808,-0.08474576271186443,0.5897023,0.3887987,1.0
182,0.024093384097501332,0.0612682737015708,0.35037915483126875,0.023657567605649035,-0.0465213684230166,1.0,-1.1303924322128296,0.16763997,0.07322364,-9.794495e-06,0.12957954105607092,0.025021709694992837,0.0996277419194127,0.0024376277211314947,-0.08983050847457624,-0.08474576271186442,0.6526574,0.4381541,0.9999999
183,0.024204634483753512,0.0661145108233471,0.6440805640340844,0.05036457186016382,0.02674616994185689,0.0,-1.1554361581802368,0.16215682,0.071567774,9.794902e-06,0.1222958855800954,0.023435581676111338,0.09960502141694122,0.0028295554988834004,-0.08474576271186436,-0.0847457627118644,0.71677,0.4918793,1.0000001
184,0.024249562640969727,0.06947852300121819,0.6373446477842298,0.019284218343967693,0.13727737664445283,1.0,-0.6916107535362244,0.15630148,0.069789976,-9.816648e-06,0.11282192245586167,0.021169084396606367,0.09963213046378297,0.00327285154629896,-0.07966101694915251,-0.08474576271186442,0.7575874,0.5265872,1.0000001
185,0.024250283651261095,0.0698563642039197,0.3275270820326626,0.12557135157509525,-0.025891473054064165,1.0,-0.6984300017356873,0.14983423,0.0679597,9.799148e-06,0.10181871246036545,0.019438831319729136,0.09960709363561528,0.00373340916586035,-0.0745762711864407,-0.08474576271186442,0.79840696,0.56312466,1.0000001
186,0.02429035635035532,0.07376322863528204,0.15699539274615035,0.02429035635035532,0.07376322863528204,0.0,-0.7929304242134094,0.14306557,0.06600017,-9.867761e-06,0.08948550654895451,0.01716454407651926,0.09963065904716586,0.004242750382504636,-0.06949152542372874,-0.08474576271186439,0.8392255,0.60151654,0.99999994
187,0.024395416672714144,0.07650722416722834,0.15735631786620538,0.04758870630402114,0.02673920646075568,0.0,-0.8674150109291077,0.13548408,0.064081565,9.838708e-06,0.07713312305514813,0.014749856682623599,0.09960592458211925,0.0047726650755167055,-0.06440677966101689,-0.08474576271186442,0.8800435,0.64178467,0.9999999
188,0.024399416847382435,0.076501242247496,0.22178718977754552,0.050495816677361874,0.08486075555123078,1.0,-0.9270915389060974,0.12702823,0.06258944,-9.857417e-06,0.06400088828221323,0.012592073898309774,0.09962673431800237,0.005355822042339621,-0.05932203389830509,-0.08474576271186442,0.9208627,0.6839388,1.0
189,0.024406683386016398,0.07648390431972914,0.1491743368779093,-0.013117492560103909,0.14510373992259012,1.0,-0.9592973589897156,0.117815726,0.06128004,9.874886e-06,0.05033676228286394,0.009737929488246087,0.09959985993349953,0.005957838162497093,-0.05423728813559321,-0.08474576271186442,0.9616819,0.72798324,1.0
190,0.024409022499786947,0.07645681630090405,0.2283632516769015,0.09603090694494572,-0.04583600161658002,1.0,-0.9803922772407532,0.10828902,0.059882425,-9.901211e-06,0.03547301724861149,0.0069507894103162495,0.09962090356880077,0.006614724691909843,-0.04915254237288134,-0.08474576271186442,1.0022,0.77400064,1.0
191,0.03139679454189141,0.07572481485238944,0.5273783548649421,0.05282495014478453,0.05174317625919954,1.0,-0.9890881180763245,0.097759865,0.05844125,9.863855e-06,0.02084598081247308,0.00403460064026932,0.09959312692770472,0.007294250407740821,-0.04406779661016944,-0.08474576271186443,1.0439582,0.82491416,0.99999994
192,0.032092279017341414,0.07571579558153066,0.3486950992309402,-0.018052070088360427,0.14805801043304462,1.0,-0.9768822193145752,0.08732761,0.056986883,-9.9049175e-06,0.006258769217310842,0.0012191367437534868,0.09961242276250727,0.008026202994539175,-0.03898305084745767,-0.08474576271186439,1.085743,0.8779723,0.99999994
193,0.03437023143033018,0.07568720391728652,0.540299193799915,0.08726603864887346,0.038105974330876036,1.0,-0.9836240410804749,0.07516493,0.05539474,9.932063e-06,-0.007257221261667288,0.0012106317528726054,0.0995872334100908,0.00878338927814004,-0.03389830508474579,-0.0847457627118644,1.1132725,0.92355525,1.0
194,0.03478042393128074,0.07568303141244603,0.652653677519297,0.14069442985165043,-0.025805267740477623,1.0,-0.8899695873260498,0.06897316,0.05465391,-9.947638e-06,-0.019614158116958314,0.0039523031908300565,0.09960622426928432,0.009595278011232257,-0.028813559322033902,-0.08474576271186439,1.1135799,0.95191735,0.9999999
195,0.0352008013439261,0.07567794405109436,0.6481592656313423,0.08360515254588756,0.07881208096391769,1.0,-0.4952005445957184,0.069525346,0.054961987,9.857225e-06,-0.029272805663966932,0.005588727059301346,0.09958129097640381,0.01042884259476,-0.023728813559322073,-0.08474576271186442,1.1138861,0.9807943,1.0000001
196,0.03930850180913653,0.07562331343912698,0.45136585660581063,0.03548462093576853,0.14029090911464592,1.0,-0.16588053107261658,0.06894361,0.055031393,-9.943913e-06,-0.03615512904680319,0.006972658992944151,0.09960304094482361,0.01131779626663503,-0.018644067796610177,-0.08474576271186439,1.1172868,1.0134667,1.0
197,0.03980559223467818,0.07561602551085844,0.340472418081989,-0.016779348105893897,0.010773405340868368,1.0,-0.52923184633255,0.06916021,0.055308975,9.936607e-06,-0.03839039552468813,0.007288817226065936,0.09957963797271518,0.012231113199732815,-0.013559322033898277,-0.08474576271186442,1.125161,1.0498782,1.0
198,0.04403263188835034,0.07556246818005694,0.31255593145846916,0.04403263188835034,0.07556246818005694,0.0,-0.9392767548561096,0.06873914,0.05541542,-9.981873e-06,-0.0354350338946676,0.006773675018076346,0.09959943798317959,0.013194713289541984,-0.008474576271186404,-0.08474576271186442,1.1305401,1.0836065,1.0000001
199,0.044586769276653025,0.07555515174959147,0.3365314833585176,0.1408993017373799,0.07928400045358007,1.0,-1.033052921295166,0.06826211,0.055852238,9.91837e-06,-0.025854282196661905,0.00494445950431876,0.09957095495731505,0.014180876978759917,-0.0033898305084745874,-0.08474576271186442,1.167316,1.1973464,1.0
200,0.0451460365519924,0.07554648975689883,0.3216582673088028,0.06743847722565151,0.1435395935889921,1.0,1.7093898057937622,0.06663998,0.056345366,-9.970972e-06,-0.011850629988097074,0.0022139767087322325,0.09957851875727952,0.015215862657876672,0.0016949152542372662,-0.08474576271186442,1.2087095,1.3341336,1.0
201,0.045708257634821316,0.0755366480862486,0.2957118121274589,0.0712669545656025,-0.031803403953857196,1.0,-0.4413171410560608,0.0653995,0.056948397,1.0009707e-05,0.00472033338894936,0.000901093418893286,0.09954000172242994,0.016267233721022678,0.006779661016949159,-0.0847457627118644,1.2382216,1.4595414,0.99999994
202,0.05193380067016874,0.07547085116746687,0.06621875071375205,0.09325598402445169,-0.02703116809320565,1.0,-0.7102893590927124,0.06366895,0.05746583,-9.997515e-06,0.02153115996598177,0.004288629361897205,0.09954234305109359,0.017367316142653546,0.011864406779661,-0.08474576271186439,1.2677327,1.5899035,1.0000002
203,0.05634218795681313,0.07547472174267501,0.008232957193751066,-0.018731741262412442,0.13935022655691737,1.0,-0.7826776504516602,0.0634964,0.05821933,9.93919e-06,0.035683471247384344,0.006744321150896577,0.0994993308948207,0.01848503592518398,0.01694915254237288,-0.08474576271186442,1.2997807,1.734061,1.0
204,0.057934280354909856,0.07548659403391003,-0.001230036250872254,0.12875443733374303,-0.015859629643260063,1.0,-0.8085106611251831,0.06555707,0.05900447,-9.976633e-06,0.043258095735846824,0.008431242999747856,0.09949833879629859,0.019647112567649228,0.022033898305084742,-0.08474576271186442,1.3325284,1.8854653,1.0000001
205,0.05845723471625594,0.07549131907437723,-0.007152494545161844,0.1472211002429079,0.07278805656297403,1.0,-0.8242096304893494,0.06810837,0.05990513,1.0014425e-05,0.043439629557290874,0.008295875405564531,0.09945791554725597,0.020827775319846604,0.02711864406779663,-0.0847457627118644,1.3652756,2.0410938,0.99999994
206,0.06148154812586471,0.0755215937496033,-0.02011618728969981,0.07761140901426124,0.14224847231379728,1.0,-0.8384422659873962,0.07062589,0.060770955,-1.0049236e-05,0.038096627002355964,0.007369715590359466,0.09945870141197773,0.022052139746600058,0.03220338983050848,-0.0847457627118644,1.3980236,2.2004313,1.0
207,0.06291353073814437,0.07553539979405081,-0.006539656633694977,0.06291353073814437,0.07553539979405081,0.0,-0.8520709276199341,0.07326037,0.061745852,1.00128855e-05,0.02847268335704346,0.005443549602013179,0.09941992272373709,0.023288832686259406,0.03728813559322033,-0.08474576271186442,1.4166166,2.3399425,1.0
208,0.06515129109544891,0.07554791623570443,0.0488496255245156,-0.029352171169437603,0.029908812871578982,1.0,2.1013314723968506,0.0759659,0.06268366,-1.0023612e-05,0.01806722964212763,0.0035118119726908733,0.09941937272185986,0.024564296637118278,0.042372881355932195,-0.08474576271186439,1.3975807,2.4307108,1.0
209,0.06718293066805194,0.07554014931651253,0.17424577797007268,0.12394840705760417,0.07428008707615795,1.0,-0.6268409490585327,0.07845363,0.06368582,1.0075059e-05,0.008948925937735762,0.0016360203668221542,0.09937393115844743,0.025849269741210254,0.04745762711864406,-0.08474576271186439,1.3686804,2.4935489,1.0
210,0.067564528262635,0.07553700525072053,0.18639042415233387,0.12388252290730754,0.10141964625520546,1.0,-0.7446005940437317,0.08126537,0.064675204,-1.0087772e-05,0.0033595161421211914,0.0006931870626642019,0.09936623686380514,0.02716753363501905,0.05254237288135596,-0.08474576271186438,1.3416286,2.5012395,1.0
211,0.07422890502818802,0.07585122174508971,0.6859523524616705,0.12298944719887155,0.0830775851588567,1.0,-0.7615909576416016,0.0835685,0.06570678,1.0036921e-05,0.000736382017396482,8.502799326105543e-05,0.09931903434376557,0.028495079658613986,0.05762711864406779,-0.0847457627118644,1.335757,2.4221191,1.0000001
212,0.07573635944228478,0.07603172583084167,0.4390234709412373,0.11551922060518045,0.09627219310206732,1.0,-0.7748417258262634,0.086886644,0.066811755,-1.005599e-05,0.0011525015043141172,0.00028569653239825916,0.0993090488803905,0.029858606639769317,0.06271186440677967,-0.0847457627118644,1.3292162,2.3412209,1.0000001
213,0.07584851968328955,0.07569054143321358,0.7632630268997077,-0.02318066885436301,0.08722488694037876,1.0,-0.7868015170097351,0.08820665,0.06777184,1.0119556e-05,0.003619915448183691,0.0006362418601123169,0.09926056535952343,0.031227027068490266,0.0677966101694915,-0.08474576271186442,1.3158969,2.2371137,1.0
214,0.07582434368065137,0.07539534197443615,0.8037731238747244,0.07582434368065137,0.07539534197443615,0.0,-0.7974468469619751,0.097339675,0.069699794,-1.0144981e-05,0.008032062876187136,0.0016229623107848756,0.09924809694369598,0.03262516726495042,0.07288135593220339,-0.08474576271186439,1.2991458,2.1939776,1.0
215,0.07582193925272478,0.07530667129597558,0.465680020462736,-0.04406928933345618,-0.044944058550485846,1.0,-0.806980550289154,0.12531395,0.074411355,1.0068703e-05,0.013329409944684569,0.002440510893538109,0.0991935956518551,0.034025386988185795,0.07796610169491527,-0.08474576271186439,1.2812159,2.1562655,1.0000002
216,0.07570998119951798,0.06998351549908388,0.8623593735747096,0.10175691892662396,0.13343272712993604,1.0,-0.507331371307373,0.1510947,0.07903496,-1.0094129e-05,0.019334310099523893,0.003774321772123865,0.09917620398430618,0.03545135794109182,0.08305084745762713,-0.08474576271186439,1.2620533,2.1164343,0.99999994
217,0.075712930532011,0.0693494774960449,0.856820004977293,0.03321094314078443,0.11710262452187949,1.0,-0.5555651783943176,0.17149568,0.0844201,1.0119556e-05,0.025001508255675552,0.00470341204477943,0.09912299849603234,0.036880645140608445,0.08813559322033902,-0.08474576271186442,1.2525569,2.0739095,1.0
218,0.07569970406231859,0.06723771614515131,0.3939861933860908,-0.03516244367915522,0.06651265779384492,1.0,-0.5870963931083679,0.18441236,0.08997724,-1.0170407e-05,0.03012708653262275,0.005830617333683564,0.09910676227112061,0.038337063008983895,0.09322033898305089,-0.08474576271186439,1.3296123,2.1670527,1.0
219,0.07569177714868884,0.0668459328831971,0.5527843290607065,0.07569177714868884,0.0668459328831971,0.0,-0.6107832789421082,0.19985068,0.09622652,1.0144981e-05,0.03349104063466247,0.006409027916223477,0.09905563485409744,0.039791214895883546,0.09830508474576267,-0.08474576271186439,1.4588821,2.3955305,0.9999999
220,0.07568307332980519,0.066441616066578,0.3145740297487263,0.1249431973503372,-0.04616027611612479,1.0,-0.6300402283668518,0.21333073,0.10264817,-1.0119556e-05,0.03534926550565955,0.006873125050390653,0.09903992325857061,0.04126673306774935,0.10338983050847457,-0.08474576271186442,1.5519415,2.5529048,1.0
221,0.07565838003808441,0.06517805246480358,0.41331471354996774,0.07565838003808441,0.06517805246480358,0.0,-0.6466843485832214,0.22888996,0.10975417,1.022126e-05,0.03533277589382365,0.006940457879194607,0.0989852075812917,0.04273742900717706,0.10847457627118645,-0.08474576271186439,1.6292237,2.690204,1.0000001
222,0.07565472101205793,0.06473723523082683,0.3787296633076412,0.014754396764597263,-0.017003609275742786,1.0,-0.6613999605178833,0.24259463,0.11708875,-1.0144981e-05,0.03392600022539383,0.006710338090565354,0.09896664383584271,0.044225604640499704,0.11355932203389832,-0.08474576271186439,1.6470845,2.7718408,0.9999998
223,0.07565651217778863,0.06382248386637102,0.25558385341854717,-0.03381514113955378,0.14661267889815044,1.0,-0.6743802428245544,0.25825715,0.12522769,1.022126e-05,0.030845009310254527,0.0059565798312271115,0.0989149504665003,0.04571025781160254,0.11864406779661014,-0.08474576271186442,1.4141724,2.8446372,0.99999994
224,0.07570465757648163,0.06137856443387925,0.10922373181873671,0.10204028695196792,-0.03412288772645014,1.0,-0.4177941679954529,0.27185795,0.13366902,-1.0170407e-05,0.029824389087653468,0.005855699714873996,0.09889874111033863,0.04721372817751105,0.12372881355932211,-0.08474576271186439,1.1618081,2.9082468,0.99999976
225,0.07572015999309611,0.06086461142388221,0.06184039050151862,-0.025386686326122267,0.09733569305494859,1.0,-0.4089546501636505,0.28786382,0.142957,1.022126e-05,0.03479309555756075,0.006586935397658024,0.0988496100541448,0.04870781375827809,0.12881355932203392,-0.08474576271186438,0.9666348,3.0509603,0.99999994
226,0.07583337370321062,0.05763715148755343,0.04478634899024789,-0.045764018077826686,0.056726466676796136,1.0,-0.3423977494239807,0.30107796,0.15255214,-1.0043277e-05,0.049634578437823595,0.009766992735118473,0.09883393395126178,0.05021474559625332,0.13389830508474587,-0.08474576271186438,0.76651263,3.190496,0.99999994
227,0.07585671939920985,0.0570797667391647,0.04585926028686704,0.09101434905664145,-0.04289535894393118,1.0,-0.35089629888534546,0.3313568,0.16290273,1.0373816e-05,0.07745523270999452,0.014891102180672798,0.0987808789979676,0.05170964201034831,0.13898305084745766,-0.08474576271186439,0.556078,3.3220773,0.99999994
228,0.07624910289843505,0.05077093735352819,0.04607036463539845,0.07838232448540429,0.13129589977717365,1.0,-0.4110018312931061,0.3715823,0.1734924,-1.022126e-05,0.1149777078896671,0.022328878668889555,0.09876186770278353,0.05321330567525645,0.14406779661016947,-0.08474576271186442,0.34564087,3.4543111,0.9999998
229,0.07629018871174167,0.05019453348832296,0.031391104713792535,0.07629018871174167,0.05019453348832296,0.0,-0.4963932931423187,0.4100749,0.18507637,1.0322963e-05,0.15681972773260483,0.030302330070761458,0.09871118917239453,0.054705537642560816,0.1491525423728813,-0.08474576271186442,0.13520576,3.5871198,1.0000001
230,0.07633036697962121,0.049619756014278635,0.02849784384367812,0.12618057523139875,-0.015062127107803323,1.0,-0.5447369813919067,0.4491318,0.1971577,-1.022126e-05,0.1926402443747857,0.03783716636968856,0.09869369035090851,0.05620716941118841,0.1542372881355932,-0.08474576271186442,-0.075231396,3.7204342,1.0000001
231,0.0763699521232247,0.049046491374396706,0.03836902346390037,0.12538722831847843,0.14170749810880146,1.0,-0.5731766223907471,0.48853412,0.21078211,1.02721115e-05,0.21941430436378603,0.04134602733426076,0.0986445036211917,0.05769128479096302,0.15932203389830507,-0.08474576271186439,-0.2856668,3.8541918,1.0000001
232,0.07647507132289391,0.04735097685784655,0.022676033394056466,0.06238667827896083,-0.017279778600252226,1.0,-0.4316083490848541,0.5271557,0.2247071,-1.0297537e-05,0.23382899825958472,0.045206798674859106,0.098627331739264,0.059178886797343434,0.16440677966101697,-0.08474576271186442,-0.50162286,3.9823341,1.0
233,0.0766475621928554,0.043518774586169984,0.006849766887832216,0.0766475621928554,0.043518774586169984,0.0,-0.46349427103996277,0.5667568,0.23987724,1.02721115e-05,0.24949270649625363,0.048184221604150326,0.09857618953517405,0.06064742004604806,0.1694915254237288,-0.08474576271186443,-0.7224021,4.068147,1.0000001
234,0.07669107700356996,0.0409331577845984,0.0006447739163469595,0.07669107700356996,0.0409331577845984,0.0,-0.4865429103374481,0.59515077,0.25515842,-1.0246685e-05,0.2756900609710596,0.05221744623600421,0.09855726653332382,0.06211498637088477,0.1745762711864406,-0.08474576271186443,-0.93185943,4.164754,0.99999994
235,0.07669532024954363,0.04044309951713976,0.00011852780017079568,0.07669532024954363,0.04044309951713976,0.0,-0.5039093494415283,0.619514,0.27186754,1.02721115e-05,0.3194302248660252,0.0611340356869927,0.09850517077868694,0.06355809655861051,0.17966101694915254,-0.08474576271186443,-1.1413195,4.2615085,0.9999998
236,0.0767152426381135,0.03678174909672238,0.0020686206383479216,0.13326716476241918,0.05239324984893526,1.0,-0.5139865279197693,0.64361584,0.28824073,-1.0322963e-05,0.38659527866196236,0.07577458528836553,0.09848220171351468,0.0649965529818719,0.18474576271186435,-0.08474576271186446,-1.3507767,4.358399,1.0
237,0.07671522254586542,0.03636120266245772,0.003300954302986869,-0.03230083025458044,0.10054036503578938,1.0,-0.5203526020050049,0.66840273,0.30688512,1.0348389e-05,0.4644462127652543,0.0924017592137025,0.09842797210502631,0.06640727014357102,0.18983050847457625,-0.08474576271186442,-1.5616738,4.4524713,1.0
238,0.07673414870890834,0.03222555734344789,0.017216540146866507,0.024791672477824628,-0.04488430378351924,1.0,-0.5172808766365051,0.6882504,0.32115695,-1.0322963e-05,0.5476412442271313,0.1039577901020527,0.0984060955959529,0.06781039774455092,0.19491525423728817,-0.0847457627118644,-1.7799102,4.530247,0.99999976
239,0.07677751910646538,0.03142131373151747,0.013966685171000892,0.05584320013474901,0.12153303673267284,1.0,-0.5007214546203613,0.69628143,0.3241723,1.031025e-05,0.6190666213952575,0.12027449684854709,0.09835534179215161,0.06918667447612536,0.2,-0.08474576271186446,-1.9909914,4.626847,1.0
240,0.07679526248911309,0.03117130485884375,0.014288248275046276,0.07679526248911309,0.03117130485884375,0.0,2.5525062084198,0.7046125,0.32751673,-1.0348389e-05,0.6750202694160192,0.13233662515683808,0.09833868942138378,0.07055582989517281,-0.1,-0.07966101694915254,0.46666983,0.30967802,1.0
241,0.07692927953858014,0.029324086872409814,0.018394811723239243,-0.01777365957999364,0.12256912455747403,1.0,0.5820130705833435,0.7128755,0.33052355,1.0373816e-05,0.7226818907671442,0.1378402442783756,0.0982965592084587,0.07189913291057709,-0.09491525423728817,-0.07966101694915258,0.50537056,0.33310512,1.0
242,0.07696341739578079,0.028880837791370323,0.013549255749633043,0.07696341739578079,0.028880837791370323,0.0,0.09999644011259079,0.7179266,0.3339577,-1.0335677e-05,0.7526184860176103,0.14481417466843854,0.09828700869270905,0.07323858156247598,-0.0898305084745763,-0.07966101694915252,0.5508441,0.36492732,0.99999976
243,0.07724851271443968,0.027227914037767267,0.021234548552508347,0.07724851271443968,0.027227914037767267,0.0,-0.11340609192848206,0.7074318,0.3316194,1.0322963e-05,0.7727114435834268,0.14698165096984372,0.09825101667857075,0.07454847834766916,-0.0847457627118644,-0.07966101694915258,0.6131948,0.41139144,1.0
244,0.07759433604670563,0.02723153488847184,0.023242825442570673,0.1078146682145706,0.07855275835227123,1.0,-0.20308911800384521,0.67816174,0.31816417,-1.0364281e-05,0.7705376207175761,0.1463927973634523,0.09824721678443546,0.07584786997902161,-0.07966101694915252,-0.07966101694915254,0.6765364,0.46182734,0.99999994
245,0.07759649293746175,0.027225828760575818,0.017361821542782405,0.006853978653272218,0.059445636201883506,1.0,-0.24368107318878174,0.64161146,0.29722658,1.0389707e-05,0.7818135206324448,0.15116998513256205,0.09821821888422717,0.07712004516028541,-0.0745762711864407,-0.07966101694915254,0.7173554,0.4948957,1.0000001
246,0.07055853583024603,0.02639058902630338,-0.00027387857645508714,0.14078455515590904,0.06468401686653923,1.0,-0.2663615047931671,0.60643953,0.27873024,-1.0345211e-05,0.7766618958799906,0.150426426273336,0.09822089667058813,0.07838659490072941,-0.06949152542372879,-0.07966101694915254,0.75817394,0.52976465,0.9999999
247,0.06567910701018981,0.026572721306250817,0.023211588970944486,0.12086094305654242,-0.01168755862050326,1.0,-0.2840650677680969,0.5714831,0.26100835,1.0351568e-05,0.7628311681702846,0.14320607528859,0.0981956820504347,0.07962453074976178,-0.06440677966101693,-0.07966101694915256,0.7989923,0.56646615,1.0
248,0.06427104905691909,0.02660645514282595,0.046282407175143384,-0.048907711846272496,0.014867146216856919,1.0,6.14669942855835,0.5371599,0.24485618,-1.04230785e-05,0.7352143452430443,0.14091472847798509,0.09819827310723668,0.08084736876618676,-0.05932203389830508,-0.07966101694915258,0.8398109,0.60502565,1.0
249,0.061780547272535145,0.026634499774135713,0.08286565946805391,0.10855284882828188,-0.01579937040485662,1.0,-0.21073956787586212,0.5049146,0.23005998,1.0450093e-05,0.7056365117813987,0.13381108631965247,0.09817358967686896,0.08204351437040451,-0.05423728813559319,-0.07966101694915258,0.8806299,0.64546037,0.9999999
250,0.06126393785570301,0.02663651521764862,0.15143207942051587,0.14871194242569336,0.07809242158198028,1.0,-0.4578073024749756,0.48047575,0.21854658,-1.0396063e-05,0.6637685117708689,0.12888082018591707,0.09817964758839372,0.08322601516855582,-0.04915254237288136,-0.07966101694915258,0.92144895,0.687782,1.0000001
251,0.05807434697697037,0.026660143420050585,0.3004243202595347,-0.016318790824947187,-0.023454216848789435,1.0,-0.47737735509872437,0.4567876,0.20770559,1.0378582e-05,0.5995087940631384,0.1162810613818775,0.098160207607016,0.08437687590419697,-0.04406779661016949,-0.07966101694915258,0.9644234,0.73456126,0.99999994
252,0.05753375427397277,0.02666797162487257,0.2641723714354327,0.1202387870004158,0.10144244601970136,1.0,-0.48515212535858154,0.43342066,0.1976227,-1.042149e-05,0.544676265368858,0.10770092994544203,0.09816855254000365,0.08551258776465681,-0.038983050847457616,-0.07966101694915258,1.0064964,0.78371894,0.99999994
253,0.052026626455857455,0.02673900394281569,0.26002887504389866,-0.01243813642155913,0.11598723213624408,1.0,-0.49206751585006714,0.41048563,0.18824206,1.0473931e-05,0.4761039126598813,0.09138466597729188,0.09815201489310604,0.0866091847700261,-0.03389830508474574,-0.07966101694915256,1.029314,0.82323253,1.0
254,0.05091821405262069,0.0267444938385607,0.23348531329631664,-0.03392116130549792,-0.04492796573246363,1.0,-0.49870240688323975,0.37685838,0.17772578,-1.0470752e-05,0.4086249530586388,0.07897927843728991,0.09816564888161534,0.08768366870363867,-0.028813559322033895,-0.07966101694915254,1.0296209,0.8496489,1.0000001
255,0.05036457186016382,0.02674616994185689,0.2621115162825241,0.060748963551291654,0.11089244002478334,1.0,-0.5052227973937988,0.33785868,0.16708174,1.0429435e-05,0.3382811234991472,0.06485259675481579,0.09815424279937889,0.08870347064498967,-0.02372881355932199,-0.07966101694915258,1.0299281,0.8765974,1.0000001
256,0.04758870630402114,0.02673920646075568,0.16089603166513491,-0.014138254041997554,-0.02196020760235733,1.0,-0.38706842064857483,0.3023942,0.156745,-1.0435791e-05,0.27186236228371635,0.05230532876507498,0.09817057154920306,0.08967823896419026,-0.018644067796610105,-0.07966101694915256,1.030235,0.9040741,1.0
257,0.07546805716170782,0.053693442849255694,0.045770449325151064,0.1120987518586778,-0.0007671572376513058,1.0,-0.014118907041847706,0.26981282,0.14351991,1.0483465e-05,0.21433924018586542,0.04151004039132841,0.09816474878177682,0.09060309883688931,-0.013559322033898261,-0.07966101694915254,1.0373408,0.93714267,1.0000001
258,0.0754361635760687,0.046742377390566636,0.02051295735457781,0.040972709713115424,0.1296461941690964,1.0,-0.2666979432106018,0.23848817,0.13132298,-1.0518426e-05,0.15632813716243618,0.030275776931560115,0.09818727686841022,0.09150362195922869,-0.008474576271186373,-0.07966101694915254,1.041849,0.96675307,0.9999998
259,0.07531213921467515,0.0254224473373572,0.008977743336050482,0.11961485411318627,0.07595626570472354,1.0,-0.4669492840766907,0.20599836,0.12024634,1.04691635e-05,0.10990274924366109,0.02123298611505629,0.09818746199711194,0.09235120558855574,-0.003389830508474548,-0.07966101694915254,1.0713812,1.0544724,0.9999999
260,0.07525956885594859,0.025149524267781314,0.008191275346781456,0.0912789206639444,0.09226242804204123,1.0,-0.41763895750045776,0.17607036,0.11085631,-1.0473931e-05,0.07016109139041064,0.013230353081295559,0.09821535854355859,0.0931554713608218,0.0016949152542373293,-0.07966101694915254,1.1129696,1.1823834,0.99999994
261,0.07516569932978509,0.024856699175332408,0.006726990081092262,0.05845723471625594,0.07549131907437723,0.0,-0.23255237936973572,0.14738321,0.10247564,1.0496178e-05,0.039358386904072624,0.0076588464688856495,0.09821757066006358,0.09390616863824623,0.006779661016949242,-0.07966101694915254,1.1424809,1.3008614,0.99999994
262,0.04489085066498874,0.024945097209486112,0.30132836877175123,-0.0491167816414267,0.14105928867806938,1.0,-0.5189872980117798,0.1216471,0.095616914,-1.0550209e-05,0.01599581456230085,0.003170557765840877,0.0982454269416082,0.0946195217216524,0.011864406779661087,-0.07966101694915254,1.1719925,1.4248419,1.0
263,0.04433488068580734,0.0249499448738988,0.35149653453731,-0.03424961303142713,0.033935441414451484,1.0,-0.23237581551074982,0.09737468,0.08950813,1.0515248e-05,0.0012029358495100272,0.0004812939680535993,0.09824926328288971,0.09527777820395988,0.016949152542372888,-0.07966101694915254,1.204504,1.5644372,1.0000002
264,0.040530081118045194,0.02501421045499248,0.1534653822177978,-0.0325072447048745,0.03063449901714939,1.0,-0.46688011288642883,0.075033545,0.0842804,-1.0493e-05,-0.008567925723183538,0.0014901061956194084,0.09827619953160928,0.09590102795721417,0.02203389830508475,-0.07966101694915256,1.2372509,1.7102547,1.0
265,0.04000292279784656,0.025023742473866496,0.16715862519640706,-0.04447891669267219,0.007777902409045745,1.0,-0.23773658275604248,0.053932473,0.07954727,1.0513659e-05,-0.013184927111031133,0.002595186504796432,0.09827910348329305,0.0964728767400111,0.027118644067796665,-0.07966101694915254,1.2699984,1.8609343,1.0
266,0.07520128794032357,0.044599525373673225,0.009987468275483991,0.1096203959944783,-0.04231799483190595,1.0,-0.4961659908294678,0.03467109,0.075522326,-1.0558154e-05,-0.01522160433512159,0.0028965981921744454,0.09830748089038616,0.09701157327046728,0.0322033898305085,-0.07966101694915258,1.3027469,2.0159214,1.0
267,,,,0.14289477700669967,0.04544126749767448,1.0,-0.21310481429100037,0.016461669,0.07183057,1.0586758e-05,-0.014691552783544549,0.0028118414052439923,0.09831136509622145,0.09750503946415401,0.03728813559322035,-0.07966101694915252,1.321463,2.1525981,0.9999997
268,,,,0.0451460365519924,0.07554648975689883,0.0,-0.4166248142719269,0.00016103568,0.068711355,-1.05279605e-05,-0.013035520057563227,0.002466441726369934,0.09834000813395148,0.09797111059881189,0.04237288135593221,-0.07966101694915258,1.2934619,2.2376087,1.0000001
269,,,,0.01353817601109382,0.049243957662379656,1.0,-0.34637314081192017,-0.014786195,0.06587105,1.05279605e-05,-0.009894443449945249,0.0019562380082145015,0.09834745917579682,0.09839420904638588,0.047457627118644055,-0.07966101694915254,1.2644699,2.2967086,1.0000002
270,,,,0.08804352598558136,-0.024909449066621736,1.0,-0.1456695795059204,-0.02844846,0.06345326,-1.0558154e-05,-0.006684336612021628,0.0012575469037504972,0.09837839868704665,0.0987940982760831,0.05254237288135596,-0.07966101694915256,1.2520248,2.2455423,1.0
271,,,,0.13565692390636636,0.06660486884237318,1.0,-0.3737286925315857,-0.041005276,0.06129042,1.0624898e-05,-0.0027651312280455777,0.0005258348855705037,0.09838836427179697,0.09915628380666523,0.057627118644067804,-0.07966101694915254,1.2461536,2.168558,0.9999999
272,,,,0.14872414880080254,-0.01725676098549287,1.0,-0.07878260314464569,-0.052343898,0.059479598,-1.0602649e-05,0.0007632131852640744,0.00021008460301602806,0.09842388899554239,0.09949725984907717,0.06271186440677964,-0.07966101694915254,1.2402823,2.0923338,0.99999994
273,,,,-0.005370544893291515,-0.033277968557136495,1.0,-0.5072566866874695,-0.06298574,0.05776508,1.056451e-05,0.004617121236304642,0.000881097377431358,0.09843731106231837,0.09980567637720168,0.06779661016949157,-0.07966101694915254,1.229418,1.9998853,0.9999998
274,,,,0.0760308898520551,-0.03087150433924364,1.0,-0.438942015171051,-0.07261986,0.056324165,-1.06090065e-05,0.007958490555920524,0.0015061907199116272,0.0984739658120478,0.10009691824102684,0.07288135593220338,-0.07966101694915254,1.213287,1.94771,1.0
275,,,,0.12417696087171969,0.022633119034730906,1.0,-0.42942124605178833,-0.081261426,0.054993283,1.0647145e-05,0.011284465532970153,0.002158952791443587,0.09848717985063016,0.10034967137954993,0.07796610169491527,-0.07966101694915252,1.1959256,1.9123712,1.0
276,,,,0.0911521625650084,0.02478809904345884,1.0,-0.5333878397941589,-0.08832973,0.05397457,-1.0659858e-05,0.013914564242696525,0.0026985997523703794,0.09852116938097635,0.10057875384831595,0.0830508474576271,-0.07966101694915258,1.17729,1.872183,1.0000001
277,,,,-0.03160669547569364,0.0049887303292364335,1.0,-0.511963427066803,-0.094544575,0.053135704,1.063761e-05,0.016509220350532643,0.0032090469291136702,0.09853521058018183,0.10076906295736768,0.08813559322033894,-0.07966101694915258,1.16422,1.8209257,0.9999999
278,,,,0.043286067899044836,0.040188691221757764,1.0,-0.5147040486335754,-0.09965789,0.05252163,-1.0618541e-05,0.018231385992976783,0.0035124847472018913,0.09857268372420691,0.10093666460808871,0.09322033898305082,-0.07966101694915258,1.2417986,1.9116342,1.0000001
279,,,,0.020081086396128225,0.08917345980617945,1.0,-0.536774754524231,-0.104064785,0.05195082,1.0647145e-05,0.019870119747750825,0.003870019208298484,0.09858790472052306,0.10107176162164265,0.0983050847457627,-0.07966101694915258,1.3697033,2.129327,1.0
280,,,,0.12025134199791492,0.09319373799912749,1.0,1.1777589321136475,-0.10758445,0.051555052,-1.067575e-05,0.020947972932571314,0.004058966833324203,0.09862310557142677,0.101190020690029,0.10338983050847454,-0.07966101694915258,1.4664087,2.2867882,0.9999999
281,,,,0.004424509359715875,0.1304666946664354,1.0,0.024123400449752808,-0.110521056,0.051183075,1.0720245e-05,0.02229165001959269,0.004128355373240051,0.09863559813708102,0.10127973595027986,0.10847457627118645,-0.07966101694915258,1.5261809,2.3978105,0.99999994
282,,,,0.021212958321760095,0.13143833362675506,1.0,-0.22008465230464935,-0.11280195,0.050943144,-1.0685284e-05,0.022664711777727848,0.004401786782718596,0.09866483081111431,0.10135863533044928,0.1135593220338983,-0.07966101694915258,1.4986385,2.4786832,0.99999994
283,,,,-0.023314193631462345,0.046536355925428735,1.0,-0.25033441185951233,-0.11463744,0.050708517,1.0710711e-05,0.023679333933739218,0.004556066267424113,0.09867116163033436,0.10141350392479948,0.11864406779661016,-0.07966101694915258,1.2653155,2.5490777,0.9999997
284,,,,0.024064773135893,0.0597149187798737,0.0,-0.32311826944351196,-0.11587262,0.050598282,-1.0704353e-05,0.023620447416708584,0.004523147700627824,0.09869633520216949,0.10145936678578425,0.12372881355932208,-0.07966101694915259,1.0449078,2.6542823,1.0
285,,,,0.007039078577087146,0.14572266491099845,1.0,-0.2685110867023468,-0.116849594,0.050469212,1.0720245e-05,0.024312543900446362,0.004673136003213579,0.09869812141046726,0.10148713972243846,0.1288135593220339,-0.07966101694915259,0.84973514,2.7947721,1.0
286,,,,0.056595244072665654,0.06208906819528558,1.0,-0.3548923134803772,-0.11742381,0.050433774,-1.0697997e-05,0.024279934168166515,0.0046435822836845475,0.0987173933256387,0.10151134854202741,0.13389830508474587,-0.07966101694915256,0.64057726,2.924853,0.9999999
287,,,,0.02381009232820072,0.03767772517676237,0.0,-0.36976638436317444,-0.11767256,0.050390393,1.0774275e-05,0.024299256745774413,0.004655713033174151,0.09871371702217067,0.10151579167738195,0.13898305084745763,-0.07966101694915259,0.43014106,3.0548227,0.99999994
288,,,,0.13550836791288307,0.09098566693548928,1.0,9.994674682617188,-0.11738837,0.050455235,-1.0745671e-05,0.0241786077189696,0.004617622563301994,0.0987272902521036,0.10151235879723278,0.1440677966101695,-0.07966101694915258,0.21970569,3.1856377,1.0
289,,,,0.01744119199107634,0.02124426477007648,0.0,-0.43323981761932373,-0.116697945,0.050527506,1.0755206e-05,0.023841804376843783,0.0045942995101275015,0.0987198108894256,0.10148740815970057,0.14915254237288136,-0.07966101694915259,0.009269342,3.3171937,1.0000001
290,,,,0.0454369770790968,0.10804163768195453,1.0,-0.5055268406867981,-0.11551442,0.050709534,-1.0732958e-05,0.02336871849083268,0.004333153393388157,0.09873396052373823,0.10145643898400045,0.15423728813559326,-0.07966101694915258,-0.20116645,3.4494076,0.9999999
291,,,,0.1314295276174291,0.09975272089442817,1.0,-0.4444442391395569,-0.113997504,0.05090307,1.0772686e-05,0.022646422310761482,0.004310675965000292,0.09873350840490243,0.10140792571853796,0.15932203389830513,-0.0796610169491526,-0.41160238,3.5821946,0.99999994
292,,,,0.013372883572330027,0.017650329513935265,0.0,-0.48892953991889954,-0.112135574,0.051184267,-1.0772686e-05,0.02163484724840993,0.004207953779988762,0.09875319653301941,0.10135727855196022,0.164406779661017,-0.07966101694915258,-0.6239281,3.7115262,1.0
293,,,,0.11145060523989826,0.04782474480162435,1.0,-0.5324401259422302,-0.1101091,0.051447406,1.0793345e-05,0.020748037588390063,0.004011801967347993,0.09875274330659307,0.10129332997038071,0.16949152542372883,-0.07966101694915258,-0.83338696,3.8074465,1.0000001
294,,,,0.11859490289636913,0.11345779088211615,1.0,-0.5796496868133545,-0.10777702,0.051788345,-1.0793345e-05,0.01969273757741924,0.0037880413669742225,0.09876974447672505,0.10122756810854901,0.17457627118644067,-0.07966101694915258,-1.0428462,3.903577,1.0
295,,,,0.04433488068580734,0.0249499448738988,0.0,-0.5883525609970093,-0.10533029,0.0521035,1.0796523e-05,0.018726256664703164,0.0035953945378482655,0.09876489071207994,0.10114994144704802,0.17966101694915254,-0.07966101694915258,-1.2523052,3.9998977,1.0000001
296,,,,0.11911693282296763,-0.008704309915052687,1.0,-0.31686264276504517,-0.102819465,0.05246128,-1.0809236e-05,0.017414214529417566,0.003377456182100758,0.09877598314484984,0.1010772908099617,0.18474576271186435,-0.07966101694915258,-1.4617648,4.0963907,0.99999994
297,,,,0.11531798384894902,0.11627636167893811,1.0,-0.5494417548179626,-0.10033798,0.05278194,1.0813606e-05,0.016432996481677252,0.00313547340385617,0.09876904108923283,0.10099826795888436,0.1898305084745763,-0.07966101694915259,-1.6685683,4.1970015,1.0000001
298,,,,0.018675722912703786,0.002040328489240058,0.0,-0.5435378551483154,-0.09790868,0.053126145,-1.0800496e-05,0.01541075506353353,0.00297011770790206,0.09877665966841549,0.10092721039962788,0.19491525423728814,-0.07966101694915258,-1.8778257,4.2978826,1.0000001
299,,,,-0.0348835327899016,0.0896548821149606,1.0,-0.3389354348182678,-0.095659554,0.053402863,1.0848368e-05,0.014683347973341298,0.0027304637975135125,0.09876068632191858,0.10085345883057735,0.19999999999999996,-0.07966101694915258,-2.0795267,4.4207172,0.99999994
300,,,,-0.00502340448985543,0.0028255934911785878,0.0,-0.33739346265792847,-0.0934691,0.05369749,-1.0830292e-05,0.013683908410836686,0.0026466109609925566,0.09875733820448368,0.10078715868081584,-0.1,-0.07457627118644071,0.39707547,0.27523383,0.9999999
301,,,,-0.006804479500599171,0.020215259674724227,0.0,-0.38723674416542053,-0.09149085,0.053917833,1.087588e-05,0.013185329228101854,0.002468888495940392,0.0987294726629541,0.10071920729296001,-0.09491525423728814,-0.0745762711864407,0.42804426,0.29057908,1.0
302,,,,-0.008568949183095718,0.06013277156427507,0.0,-0.5654122829437256,-0.08973595,0.054125585,-1.0818274e-05,0.012561792916728381,0.002441545023430116,0.0987106311614515,0.10066266274088967,-0.08983050847457626,-0.0745762711864407,0.46651268,0.31214154,0.99999994
303,,,,-0.009536252937779264,0.08402171023587851,0.0,-0.5953793525695801,-0.08815259,0.05426893,1.08153945e-05,0.012264368319289098,0.0023485259469657274,0.09867000011201774,0.10060415255649356,-0.08474576271186436,-0.0745762711864407,0.5119861,0.3422837,1.0
304,,,,0.1363815439013062,0.013562635652528202,1.0,-0.3450215756893158,-0.0868088,0.05440288,-1.0839753e-05,0.011980478074085988,0.0022911730535784313,0.09864060575145568,0.10055764505972525,-0.07966101694915252,-0.0745762711864407,0.5737313,0.3859643,1.0
305,,,,0.06807412356638734,0.05830956756459929,1.0,-0.5299272537231445,-0.08578744,0.054466598,1.0914032e-05,0.012242732819057132,0.0022838424350083647,0.09858889946905942,0.10051332724881361,-0.07457627118644065,-0.0745762711864407,0.63630337,0.43323794,1.0000002
306,,,,-0.03479061069451204,0.10772573154611668,1.0,-0.6499341130256653,-0.084970705,0.054532092,-1.0864992e-05,0.012170939828903216,0.002356944019275278,0.09855144938571984,0.1004802685408689,-0.06949152542372883,-0.0745762711864407,0.6771218,0.46469855,0.99999994
307,,,,0.03761779870750177,0.14685658750325264,1.0,-0.5409371256828308,-0.084412016,0.05451993,1.08851045e-05,0.012617961188111022,0.0024042156081989165,0.09849515830489007,0.10044935834938075,-0.06440677966101693,-0.0745762711864407,0.71794045,0.49792588,1.0
308,,,,-0.04794126064180526,0.07371726830912291,1.0,-0.6839306950569153,-0.084159106,0.054486543,-1.0880886e-05,0.012824017700576113,0.0024714009744706395,0.09845215157330349,0.10043253474285595,-0.05932203389830507,-0.07457627118644071,0.75875926,0.53295714,0.99999994
309,,,,0.10933481383282896,0.04225478180466849,1.0,-0.5299313068389893,-0.08408132,0.05439423,1.09181055e-05,0.013549634254526103,0.0026087651650637156,0.09839353359538804,0.10041631335785726,-0.05423728813559321,-0.07457627118644068,0.7995777,0.56982344,1.0
310,,,,0.09326050835320172,-0.022019080928025337,1.0,-0.5880890488624573,-0.08418809,0.0543181,-1.09242865e-05,0.01395809660168355,0.0027130754571878363,0.09835057804156279,0.10041285136847942,-0.04915254237288135,-0.0745762711864407,0.8404019,0.6085542,1.0000001
311,,,,0.009523979594734165,0.1005483231731944,0.0,-0.3582945168018341,-0.08442435,0.05420594,1.0921502e-05,0.014848579127227625,0.0028568975022481005,0.09829162794490842,0.1004118314598708,-0.0440677966101695,-0.0745762711864407,0.8833879,0.6515293,1.0000002
312,,,,-0.022546932110621556,0.06470581355333967,1.0,-0.6815814971923828,-0.08486552,0.054093402,-1.0875585e-05,0.015638693306636756,0.0030280758031086576,0.09825050475116157,0.10042106386872136,-0.03898305084745766,-0.0745762711864407,0.92637366,0.69661474,1.0
313,,,,0.034772049845946555,0.10041627922747388,0.0,-0.7017648220062256,-0.085439965,0.053932805,1.0925225e-05,0.016658345623347014,0.0032405056152558717,0.09819523279737807,0.10043146605431094,-0.03389830508474575,-0.07457627118644071,0.94535565,0.7302173,1.0000001
314,,,,0.09248335245959217,0.1322335727562286,1.0,-0.6914220452308655,-0.08627892,0.053760327,-1.0969903e-05,0.017537387779041964,0.0033903335115458544,0.09815367067752108,0.10045295180042257,-0.02881355932203392,-0.0745762711864407,0.9456632,0.75464374,0.99999994
315,,,,0.08591936299819884,0.11303812255505317,1.0,-0.5911279916763306,-0.08709067,0.053558346,1.1004093e-05,0.018723759268836203,0.003563600415360338,0.09809405079448481,0.1004707424045084,-0.023728813559321982,-0.07457627118644068,0.94596964,0.77961063,0.99999994
316,,,,0.11135734267734125,-0.031195832513492585,1.0,-0.45114612579345703,-0.08800166,0.053364985,-1.09607245e-05,0.01981339625494678,0.0037851009498133395,0.09804228312966344,0.1004926092348824,-0.018644067796610157,-0.07457627118644072,0.94627714,0.80511826,1.0000001
317,,,,0.044661742202310575,0.10046823222656899,0.0,-0.6403527855873108,-0.08879989,0.05314362,1.0955541e-05,0.021096068408328568,0.004030242281705508,0.09796433775938525,0.10050821530534132,-0.013559322033898268,-0.0745762711864407,0.9495198,0.8320464,1.0
318,,,,0.1188417306671075,0.05522998569048253,1.0,-0.5655468702316284,-0.089839354,0.052903447,-1.099108e-05,0.022696722701542122,0.004330196801610901,0.09788702347871986,0.10052992571459474,-0.00847457627118642,-0.0745762711864407,0.9541512,0.8597736,0.99999994
319,,,,0.11124845079789729,0.11255182610612595,1.0,-0.6712163686752319,-0.090743475,0.052637756,1.1029098e-05,0.024847063697672773,0.004734865735645525,0.0977835494492733,0.10054668646537612,-0.003389830508474556,-0.07457627118644071,0.9784224,0.93169886,0.99999994
320,,,,0.11671403266491746,0.01526905579449693,1.0,1.4248052835464478,-0.09186151,0.052373327,-1.0993128e-05,0.026440509178236423,0.005062197224394549,0.09768287012919326,0.10056551572767679,0.0016949152542373096,-0.0745762711864407,1.0172296,1.0401889,0.9999999
321,,,,0.0153896797685618,0.11990252958569973,1.0,0.11279124766588211,-0.092543334,0.05211241,1.1017561e-05,0.02867131659316843,0.005679185890690935,0.0975516395170339,0.10057498846145116,0.006779661016949206,-0.07457627118644068,1.0467411,1.1510915,0.99999994
322,,,,0.14160259808333003,0.033160370845708984,1.0,-0.22104495763778687,-0.09361857,0.051862676,-1.0990658e-05,0.0313370490734369,0.0060841302423373066,0.09741580168298686,0.10058688068890818,0.011864406779661022,-0.07457627118644068,1.076479,1.2687216,1.0
323,,,,0.07645773465671808,0.1448469606560701,1.0,-0.30634382367134094,-0.09216593,0.051776152,1.10255805e-05,0.0341289904682251,0.006614662540339405,0.097247676139362,0.10059435765266003,0.016949152542372857,-0.07457627118644065,1.1092268,1.4021127,0.99999994
324,,,,-0.017869341010411204,0.07671230862423485,1.0,-0.35940471291542053,-0.08816701,0.051891442,-1.1024798e-05,0.03798586508697037,0.007209404477028125,0.09707259384801463,0.10060934326846944,0.02203389830508477,-0.07457627118644068,1.1419737,1.5415852,0.9999999
325,,,,0.0005272290408607563,0.09225161517100929,1.0,-0.36144930124282837,-0.08410437,0.05195745,1.1040956e-05,0.04156431954435938,0.007971308530595484,0.0968623060081598,0.10062459935705655,0.027118644067796606,-0.0745762711864407,1.1747215,1.6865755,0.99999994
326,,,,0.09253376579857917,0.10090562247523695,0.0,-0.46318334341049194,-0.0795037,0.05206541,-1.10246565e-05,0.04615714606391829,0.00882082505984277,0.09664708193969052,0.10064651000791455,0.032203389830508494,-0.07457627118644065,1.2074691,1.8365128,1.0
327,,,,0.09295310862967178,0.10089211013626488,0.0,-0.48793479800224304,-0.07456846,0.0521581,1.1073788e-05,0.05062209634138521,0.009658974421527165,0.09640117162064167,0.10066593581871788,0.03728813559322035,-0.07457627118644065,1.2173442,1.9660631,1.0000001
328,,,,0.13434505778337663,0.11603681639978063,1.0,2.9499309062957764,-0.06822769,0.052384406,-1.1070871e-05,0.05655321149141383,0.010859922401441903,0.09614572254719639,0.10069090757441405,0.04237288135593221,-0.0745762711864407,1.1893436,2.0488734,1.0
329,,,,0.130278083338616,0.08471480996234611,1.0,-0.5956282019615173,-0.06063785,0.05267811,1.1074695e-05,0.06274903274141903,0.011918036935819101,0.09585049712950058,0.10071227261942081,0.04745762711864409,-0.07457627118644068,1.1682934,2.072589,1.0
330,,,,0.1434330818779091,0.11216324094838871,1.0,-0.6533205509185791,-0.05260699,0.052991364,-1.1057127e-05,0.0685011332717764,0.01347437031266999,0.09553868631381121,0.1007419054344224,0.052542372881355943,-0.07457627118644068,1.1624218,1.9973935,1.0000001
331,,,,0.09840939694354522,0.06739090920656522,0.0,-0.657107949256897,-0.04322591,0.05336888,1.10609635e-05,0.07596163099050862,0.014617018586631265,0.09518275366079391,0.10076990779091326,0.057627118644067804,-0.07457627118644068,1.15655,1.9230767,0.9999998
332,,,,0.12228784610939468,-0.01892085102719008,1.0,-0.6416648030281067,-0.03560431,0.053552702,-1.1109681e-05,0.08437395087034638,0.016394024589545968,0.09480668435425521,0.10080337373281868,0.06271186440677969,-0.07457627118644072,1.1506782,1.8496917,1.0000001
333,,,,-0.04430703342309583,0.09224798994405571,1.0,-0.5246870517730713,-0.029422734,0.053524986,1.1122989e-05,0.09422613881722033,0.018014687807339287,0.09438212321455491,0.10083097665586353,0.06779661016949154,-0.0745762711864407,1.1429394,1.7711874,1.0
334,,,,0.1410902373017478,0.08830163348428112,1.0,-0.6885883808135986,-0.02213645,0.05359112,-1.11214995e-05,0.10375039579394363,0.020078529232224043,0.09393412357023956,0.10085689373138315,0.07288135593220342,-0.0745762711864407,1.1274266,1.7111771,0.9999999
335,,,,0.09870403311058687,0.05538537358350276,0.0,-0.6538274884223938,-0.01434597,0.05363794,1.1090511e-05,0.1129889355757951,0.02183015173010675,0.09343801806063688,0.10087394454065395,0.07796610169491525,-0.0745762711864407,1.1102917,1.6778228,0.99999994
336,,,,0.09872960840328944,0.0542624972155857,0.0,-0.5365250706672668,-0.0059200414,0.053728335,-1.1101635e-05,0.12343430484594742,0.023730142890954046,0.09291789055918266,0.10089441731984347,0.08305084745762713,-0.07457627118644068,1.0936904,1.6345277,0.99999994
337,,,,0.09937817059809655,0.026121745830033016,0.0,-0.6525884866714478,0.0033219603,0.05381096,1.1152488e-05,0.13418749028080978,0.024878236951228854,0.09234512246511904,0.10090985890352591,0.08813559322033901,-0.0745762711864407,1.0790011,1.5837648,1.0000001
338,,,,0.05393792157265172,0.12310741306354302,1.0,-0.41002357006073,0.012895416,0.05392467,-1.1155666e-05,0.14349183736927912,0.028071170066782468,0.0917495203657177,0.10092564999651875,0.09322033898305082,-0.07457627118644068,1.1539863,1.6671089,0.9999999
339,,,,0.09806268994413814,-0.00045677087391209954,0.0,-0.6213003396987915,0.02353605,0.054054674,1.1152488e-05,0.15494597903710314,0.029478425478119605,0.0911106777191388,0.10093595275527667,0.09830508474576272,-0.0745762711864407,1.2805237,1.872408,1.0
340,,,,0.08872454056364505,-0.0006113620989628845,0.0,-0.6911804676055908,0.027619625,0.05384571,-1.1136596e-05,0.1657418785443312,0.031165941608397835,0.09044574834118844,0.10094885504671464,0.10338983050847454,-0.07457627118644065,1.368428,2.0102854,1.0000001
341,,,,0.128347473824784,0.10855075464033608,1.0,-0.6812499761581421,0.02374007,0.05318438,1.1149309e-05,0.1733405224451368,0.032470117441096596,0.08973078546790637,0.100957641221642,0.10847457627118644,-0.07457627118644065,1.4219011,2.1105397,1.0000001
342,,,,-0.0489153018612494,0.08288115572041892,1.0,-0.7410135269165039,0.020966345,0.052578624,-1.1193804e-05,0.17913669965346815,0.03400734361294697,0.08899513561423333,0.10097187276583909,0.11355932203389829,-0.0745762711864407,1.3497804,2.1924622,0.99999994
343,,,,0.1389591372635664,-0.04113880884570456,1.0,-0.721462070941925,0.017878406,0.051966753,1.1177913e-05,0.18019270515790187,0.034717494347713304,0.08821810034680716,0.10098168936400104,0.1186440677966102,-0.07457627118644065,1.1231039,2.2692657,1.0
344,,,,-0.0454284829466749,0.06399794247880064,1.0,-0.31229692697525024,0.01753429,0.051629417,-1.118427e-05,0.18250335299644846,0.03466554707000334,0.08741947785390385,0.10099534739432196,0.12372881355932208,-0.0745762711864407,0.92800784,2.4051294,0.99999994
345,,,,0.05165625760226696,-0.0007856480415497476,0.0,-0.5356382131576538,0.01662531,0.051234867,1.1174735e-05,0.17926168569476258,0.03512094480944986,0.08657744831677831,0.10100493388331463,0.12881355932203387,-0.0745762711864407,0.7250769,2.5364892,1.0000001
346,,,,0.08925093554481102,0.11338506063390365,1.0,-0.7379087209701538,0.01631313,0.050886422,-1.1222409e-05,0.17439053313162062,0.03371020154636142,0.08571367075924358,0.10101938664678568,0.13389830508474587,-0.0745762711864407,0.5146414,2.6631765,1.0000001
347,,,,0.04060826849010195,-0.0006630948691263569,0.0,-0.721526563167572,0.015359501,0.05046246,1.1209696e-05,0.16882578070666107,0.03267539515431605,0.08480609624072498,0.1010333258302447,0.13898305084745763,-0.0745762711864407,0.3042049,2.7910757,1.0
348,,,,0.11952252155082273,0.02148324070853576,1.0,-0.5994806885719299,0.01491775,0.050080955,-1.1212874e-05,0.15973813725046151,0.03065628073398511,0.08387691924657524,0.10105150354363678,0.1440677966101695,-0.0745762711864407,0.09376886,2.920057,1.0000001
349,,,,-0.0439666153246413,-0.02016388706527026,1.0,-0.22742119431495667,0.013970834,0.04964303,1.1193804e-05,0.14991213552934898,0.028836261325102572,0.08290848765508677,0.10106509198285325,0.14915254237288136,-0.07457627118644065,-0.11666749,3.0499954,1.0
350,,,,0.03630090199232633,-0.000601120171941964,0.0,-0.6326414942741394,0.013482959,0.04924454,-1.1251013e-05,0.14023564770623423,0.02574724812284623,0.08191868891015107,0.10108284127879763,0.1542372881355932,-0.0745762711864407,-0.32710245,3.1807797,1.0
351,,,,0.03207944225968834,-0.0005232171439360368,0.0,-0.7611985802650452,0.012512143,0.048788782,1.1203339e-05,0.13052469356364302,0.025233309623032045,0.08088683098025942,0.10109709810240296,0.15932203389830504,-0.0745762711864407,-0.5356725,3.3157165,0.9999999
352,,,,0.022922358373512947,-0.04112061985249078,1.0,-0.6111863255500793,0.012021066,0.048380386,-1.125737e-05,0.12045120278415623,0.023006414414863962,0.07983247164188861,0.10111209026870496,0.16440677966101697,-0.0745762711864407,-0.7349159,3.4530432,1.0
353,,,,0.05091821405262069,0.0267444938385607,0.0,-0.58619624376297,0.0110897105,0.047920223,1.1235122e-05,0.11223649744097038,0.0216006496451909,0.078739174902692,0.1011224669160738,0.16949152542372878,-0.0745762711864407,-0.94437474,3.5482886,1.0000001
354,,,,0.021146295376547733,-0.00029390476211508973,0.0,-0.2719039022922516,0.010630262,0.047510955,-1.12383e-05,0.10690978089835705,0.021159821932339107,0.07762635356654113,0.1011327162765285,0.1745762711864406,-0.0745762711864407,-1.1538333,3.6438022,0.99999994
355,,,,0.0367234291000776,-0.0432525080973232,1.0,-0.6982454061508179,0.009842767,0.047063693,1.1244656e-05,0.10820748733249046,0.02052157664786906,0.07647253267719961,0.1011325662494149,0.17966101694915254,-0.0745762711864407,-1.3632928,3.7395592,1.0000001
356,,,,0.11462186013278312,0.0670131755557921,1.0,-0.703798770904541,0.009519196,0.04667978,-1.13304695e-05,0.11150069253796165,0.02113797983129708,0.07530232794379343,0.10112946353274019,0.1847457627118644,-0.0745762711864407,-1.5695925,3.840438,1.0000001
357,,,,0.1185576784738215,0.025241697354729697,1.0,-0.5604246258735657,0.009878923,0.04619753,1.1305044e-05,0.12085302445711785,0.02309357251212009,0.0740967822411305,0.10111539864909161,0.18983050847457628,-0.07457627118644068,-1.7658466,3.9680047,0.99999994
358,,,,-0.025641258656203238,-0.00700271770220371,1.0,-0.6767836809158325,0.012801492,0.045671757,-1.1301866e-05,0.132787130141733,0.02596288876599921,0.07287314013801682,0.10109362997918693,0.1949152542372881,-0.07457627118644065,-1.9658779,4.0948215,1.0
359,,,,1.0916451479107485e-05,2.3066379239961103e-05,0.0,-0.7495660781860352,0.015224184,0.045114655,1.1276439e-05,0.14760812426834316,0.028550236933594063,0.07161791635836057,0.10106159688792844,0.2,-0.07457627118644065,-2.1664894,4.2311144,1.0000001
360,,,,0.14327481654974555,-0.0036590912522695973,1.0,0.9321637153625488,0.018684361,0.044623923,-1.1289152e-05,0.1615589001787829,0.03133881899421927,0.07034472505479598,0.10102782933789747,-0.1,-0.06949152542372883,0.33479592,0.24751903,0.9999999
361,,,,0.08976490142918307,0.02556642267387281,1.0,-0.12268882989883423,0.021976471,0.04416048,1.1317757e-05,0.17625486035663687,0.03332615394975428,0.06903689344882413,0.10098498062066254,-0.09491525423728815,-0.06949152542372881,0.36104554,0.25923824,1.0000001
362,,,,0.06391277353030751,0.009994079282392224,1.0,-0.28970956802368164,0.026322337,0.043737937,-1.1295509e-05,0.1851001783182558,0.03516365575588098,0.06771771331260283,0.10094149154917861,-0.08983050847457626,-0.06949152542372881,0.38941807,0.27250314,1.0
363,,,,0.003357597242605849,0.07082950355168012,1.0,-0.355358362197876,0.02945528,0.043305513,1.1325702e-05,0.1882760956956909,0.03625977070948209,0.06636786395402712,0.10089445563968422,-0.08474576271186433,-0.06949152542372881,0.42809463,0.29264176,1.0
364,,,,0.08702817739314204,-0.04147893754884462,1.0,-0.38736292719841003,0.033120338,0.043337937,-1.1301866e-05,0.18313440348909532,0.035535398248194155,0.06500542269274126,0.1008483279473381,-0.07966101694915254,-0.06949152542372884,0.47312915,0.3208313,0.99999994
365,,,,0.013491219603208288,0.14533709648901677,1.0,-0.32822737097740173,0.030334359,0.043183345,1.1316168e-05,0.1661729185064446,0.03146498929430058,0.06361729028103884,0.10079957479496172,-0.07457627118644065,-0.06949152542372881,0.5342696,0.36184067,1.0000002
366,,,,0.12307607365804395,-0.025921137951043807,1.0,-0.4569527208805084,0.02832311,0.04297375,-1.13201395e-05,0.13577915801982973,0.02638905479478107,0.06221853838331977,0.10075618338237541,-0.06949152542372879,-0.06949152542372883,0.5960702,0.40608168,0.9999999
367,,,,0.04102842106131854,0.0469057995841919,1.0,-0.5117316246032715,0.028716195,0.042812802,1.1329675e-05,0.09978192379878216,0.0187897818468511,0.06079468914776337,0.10071063889741909,-0.0644067796610169,-0.06949152542372884,0.63688874,0.43596858,0.9999999
368,,,,-0.0019660026065608377,0.07702958831982305,1.0,2.265962600708008,0.028055372,0.042610813,-1.1363047e-05,0.06320073175836999,0.011829712601011705,0.0593652505049539,0.10067021176797526,-0.05932203389830505,-0.06949152542372884,0.67770755,0.46758386,0.99999976
369,,,,-0.021236799827787946,0.026278749633559723,1.0,-0.6712355017662048,0.027981589,0.042533096,1.1404363e-05,0.03158800727424159,0.00610515608042147,0.05791296309043732,0.10063211314047708,-0.054237288135593226,-0.06949152542372879,0.71852523,0.5009696,0.9999998
370,,,,-0.042987484750059625,-0.015038602296522034,1.0,-0.6933916807174683,0.028310193,0.043480806,-1.1294715e-05,0.013309832178821188,0.0025849314464308805,0.05645460482520091,0.10059917238972434,-0.04915254237288134,-0.0694915254237288,0.7593665,0.5361843,0.99999994
371,,,,-0.03307291438132074,0.10090172027779944,1.0,-0.7324117422103882,0.028589016,0.044036306,1.1414693e-05,0.009428768523975705,0.0018065843133845763,0.05497917939354641,0.10056804631705317,-0.04406779661016949,-0.06949152542372881,0.80235314,0.5753848,0.9999999
372,,,,-0.002303186321521801,-0.029802189282039482,1.0,-0.7483239769935608,0.029786503,0.044527773,-1.132888e-05,0.017823570532230108,0.0034565194347680192,0.05350141931294031,0.10054595173764082,-0.03898305084745764,-0.06949152542372883,0.84533906,0.61666626,0.9999999
373,,,,0.027205875595946144,0.13498273794937837,1.0,-0.7525084614753723,0.031491037,0.045062903,1.14532295e-05,0.03521739891162225,0.006703921641407423,0.052008381780285225,0.10052511767195735,-0.03389830508474573,-0.06949152542372881,0.8599359,0.6449685,0.9999999
374,,,,0.042183246260028076,0.13589275367162773,1.0,-0.74714195728302,0.03282804,0.045587536,-1.1320935e-05,0.058360076025724045,0.011395962573091403,0.05051947252959541,0.10051065750503553,-0.02881355932203392,-0.06949152542372881,0.86144364,0.6670953,0.99999994
375,,,,0.08626765283547767,0.060210395269510775,1.0,-0.5792987942695618,0.0343519,0.046110187,1.14711065e-05,0.083939138147602,0.016320266368284406,0.04902318653349447,0.10049536239644256,-0.023728813559322052,-0.0694915254237288,0.8620115,0.689992,1.0000001
376,,,,0.14605434461407268,-0.024288906127467747,1.0,-0.6992306113243103,0.035668865,0.046643637,-1.1314975e-05,0.107376124540949,0.020970180959128736,0.047532120408546256,0.10048345873401927,-0.01864406779661018,-0.06949152542372884,0.86231863,0.71349704,0.99999994
377,,,,-0.03972743723903205,0.05024930038010818,1.0,-0.7482829093933105,0.037076652,0.047163285,1.1522754e-05,0.12620398100372276,0.024249164322573367,0.046034651857268724,0.10047313714932841,-0.013559322033898301,-0.06949152542372884,0.86169857,0.7348268,0.99999994
378,,,,0.07759649293746175,0.027225828760575818,0.0,-0.6875839233398438,0.038253292,0.04768542,-1.1312989e-05,0.13615069272622074,0.02597545912321141,0.044546022021593586,0.10046845348691172,-0.008474576271186451,-0.06949152542372884,0.8664549,0.7605877,1.0
379,,,,-0.032318668647147455,0.06172023687485051,1.0,-0.6564508080482483,0.03951524,0.048199356,1.15624825e-05,0.1333654454593996,0.025485763521986768,0.043052979382850146,0.10046397784593065,-0.0033898305084745953,-0.06949152542372884,0.8874703,0.8204031,0.99999976
380,,,,0.005983583755921271,0.11557791906251351,1.0,-0.6896700263023376,0.040754296,0.04872629,-1.12724665e-05,0.12453214036202977,0.024049103263343308,0.04157288443203716,0.10046088576706781,0.0016949152542373174,-0.06949152542372887,0.91255325,0.9035544,1.0
381,,,,0.11026981736776446,0.007423733879072761,1.0,-0.7874109148979187,0.04182491,0.04932922,1.1579168e-05,0.11240738301499233,0.021390031062109943,0.04009428734132281,0.10045298002521981,0.006779661016949198,-0.06949152542372881,0.9510011,1.011041,1.0
382,,,,1.1236744987801442e-05,1.3005266204114831e-05,0.0,-0.7367787957191467,0.05105651,0.050740287,-1.1148514e-05,0.1050653979069855,0.020644101809872677,0.03863000197839035,0.10044474550843224,0.011864406779660991,-0.06949152542372886,0.9812018,1.1223137,0.9999998
383,,,,0.0015640021351541506,0.00021909921728724554,0.0,-0.6487651467323303,0.119658455,0.05724383,1.1684844e-05,0.1059319784870832,0.02030489404908829,0.037171247319662364,0.100434133154114,0.01694915254237284,-0.06949152542372886,1.01395,1.2479727,0.9999999
384,,,,0.11529404797327532,0.0625958542604581,1.0,-0.6548212766647339,0.20433947,0.064889625,-1.1266905e-05,0.12189831407319156,0.02297523675925503,0.03573231460392702,0.10042442209549343,0.022033898305084752,-0.06949152542372881,1.046697,1.3803387,0.99999994
385,,,,0.01853153864058958,0.12046157494088731,1.0,-0.7178704142570496,0.28276965,0.07280772,1.1590292e-05,0.1499712491337922,0.028751749029148666,0.03429982798441946,0.10041213934734414,0.02711864406779665,-0.0694915254237288,1.0794451,1.518877,1.0
386,,,,0.00449518707922889,0.00023314605450733966,0.0,-0.6587638258934021,0.3656914,0.082274504,-1.1264521e-05,0.20408451528705876,0.04015952553929274,0.03288342292130235,0.10040173463054017,0.03220338983050851,-0.06949152542372881,1.1121931,1.6630207,0.9999999
387,,,,0.12703020252474095,-0.0005621450521055699,1.0,-0.13273069262504578,0.43720618,0.091529734,1.1591881e-05,0.2807026188383298,0.054354489777471246,0.03147324637595409,0.10038820894625236,0.03728813559322036,-0.06949152542372881,1.1132265,1.7850416,1.0000001
388,,,,0.012059692861796069,-0.03848058379404971,1.0,-0.7176651358604431,0.4853028,0.0990338,-1.1262931e-05,0.38294114873824475,0.07628883447068686,0.030083607021233368,0.10037896684963,0.04237288135593218,-0.06949152542372883,1.0852256,1.8652811,1.0
389,,,,-0.010204547700065555,-0.015875647160974136,1.0,-0.5189971923828125,0.5292555,0.106625624,1.1644322e-05,0.49031174662052224,0.09492382549636666,0.028705216076611702,0.10037242322554606,0.04745762711864409,-0.0694915254237288,1.0786897,1.8307196,1.0000001
390,,,,0.005542298106639934,0.03696394471484499,1.0,-0.7021450996398926,0.5744479,0.11507567,-1.1317757e-05,0.594514155576634,0.11389696789674796,0.027353920744991034,0.10037222773941915,0.05254237288135596,-0.0694915254237288,1.0728176,1.7585949,1.0
391,,,,0.12257448004708378,-0.04513560402725958,1.0,-0.6467598080635071,0.62246835,0.124502726,1.1613333e-05,0.6762876644008884,0.1309791350588408,0.02601923759511717,0.10037688169650048,0.0576271186440678,-0.0694915254237288,1.066947,1.6875387,1.0000001
392,,,,0.12525952656359846,-0.043499909367199475,1.0,-0.4882466197013855,0.67054516,0.13467045,-1.117553e-05,0.7186230356305336,0.14029527941663417,0.02470711462562009,0.10038802670770301,0.06271186440677971,-0.06949152542372884,1.0610759,1.6176105,0.99999994
393,,,,0.009527009861582735,0.0001275387170211602,0.0,-0.7233284115791321,0.71731776,0.14529386,1.1784959e-05,0.737440248125685,0.1433415648927024,0.023403446597639373,0.10039874750875567,0.06779661016949153,-0.0694915254237288,1.0552039,1.5488734,1.0
394,,,,-0.01632389520638746,0.0411196979791567,1.0,-0.7485988140106201,0.76449424,0.15676935,-1.0964971e-05,0.7422803644523907,0.14371183780139873,0.022119649376795586,0.10041280091515778,0.07288135593220346,-0.0694915254237288,1.0415679,1.4864174,1.0
395,,,,-0.025971104197221418,0.13097359799051533,1.0,-0.7356245517730713,0.80980206,0.16860166,1.2088483e-05,0.7303949457130424,0.14252846574884329,0.020851389670694487,0.10042777858459906,0.07796610169491533,-0.06949152542372881,1.0248394,1.4558454,0.99999976
396,,,,0.00020233115227306225,0.12261746714746592,1.0,-0.7505877614021301,0.8556756,0.1813334,-1.0505713e-05,0.7067143263879178,0.13933390963229528,0.019608655471996767,0.10044616156832316,0.08305084745762711,-0.06949152542372881,1.0099007,1.4095646,0.99999994
397,,,,0.08053576104035202,0.14759214133656234,1.0,-0.5392331480979919,0.8993065,0.19436054,1.2487353e-05,0.6850751959410388,0.1305926688549002,0.018378278054524196,0.1004617805448752,0.08813559322033893,-0.0694915254237288,0.99540156,1.3622787,0.99999994
398,,,,0.08228521725273964,-0.028109274214873282,1.0,-0.28306132555007935,0.9443644,0.20853606,-9.588787e-06,0.6522696976973718,0.12455023419399217,0.017171735562954395,0.10047697810658764,0.09322033898305082,-0.0694915254237288,1.0661733,1.4358082,0.99999994
399,,,,0.03387317074362817,0.036725516948969306,1.0,-0.7592234015464783,0.98192173,0.22216263,1.3960474e-05,0.6370269479281115,0.12308042917176361,0.015984867327556905,0.1004900418164369,0.09830508474576267,-0.06949152542372879,1.1894295,1.6242964,0.9999999
400,,,,-0.03298317063479772,-0.006233624386192724,1.0,0.397014319896698,1.0180128,0.23699862,-2.442487e-06,0.6273602416075855,0.1216634427707647,0.014828608663208391,0.10050411093358556,0.10338983050847451,-0.06949152542372879,1.2614192,1.735534,1.0000001
401,,,,0.1344251086784526,0.13827970410295648,1.0,-0.27583155035972595,1.0368273,0.24551861,1.8630915e-05,0.6402801886721055,0.11930768008198069,0.013693135022811897,0.10051430414189463,0.10847457627118638,-0.06949152542372879,1.3150191,1.8315246,0.99999994
402,,,,-0.039590044778555655,0.03820053283713058,1.0,-0.39400485157966614,1.0436046,0.24838695,-1.07488495e-05,0.6480226360112071,0.1251076201915618,0.012584315294355258,0.10052529749622816,0.11355932203389826,-0.06949152542372879,1.2009232,1.916244,0.9999999
403,,,,0.14879188970539797,0.03331884306169308,1.0,-0.4418242275714874,1.0526621,0.25345513,1.2571577e-05,0.6850183359275598,0.13284308829412095,0.011497165865821453,0.10053475643650307,0.11864406779661016,-0.0694915254237288,1.0062803,2.0301597,0.9999999
404,,,,0.0186524170072538,0.08944201296327646,1.0,-0.4656904637813568,1.0636833,0.25349268,-1.1877129e-05,0.7260690629796696,0.14246723436047454,0.010452115474445555,0.10054345700251768,0.12372881355932201,-0.06949152542372879,0.8095775,2.1608193,0.9999999
405,,,,0.13732078144528487,0.03408011785345309,1.0,-0.5197482109069824,1.0792729,0.2501824,1.1926391e-05,0.7822705664139039,0.15100794671821263,0.0094390641366139,0.10054839997748681,0.12881355932203384,-0.06949152542372879,0.59914184,2.2828312,0.99999994
406,,,,0.14374256579445915,-0.036350528128561876,1.0,-0.543749988079071,1.0940005,0.24724655,-1.19136785e-05,0.8304313635854933,0.16337465309303084,0.008462024595276419,0.10055265389820184,0.13389830508474582,-0.0694915254237288,0.3887053,2.4065592,0.99999994
407,,,,0.10874349060656892,0.10615621797541773,1.0,-0.5390898585319519,1.1117026,0.24438787,1.1861238e-05,0.894774114279517,0.1698137374293624,0.00751074198726061,0.10055221721934769,0.13898305084745766,-0.06949152542372879,0.17826918,2.5318239,1.0000002
408,,,,0.11746250843083504,0.07188662553573343,1.0,-0.2951868772506714,1.1275016,0.24169055,-1.1804824e-05,0.9566459158023188,0.1823373330436889,0.006591268867461488,0.10055168629048612,0.14406779661016947,-0.0694915254237288,-0.032165933,2.658463,0.99999994
409,,,,0.07012872907408467,0.09263117201004657,1.0,-0.6739873290061951,1.1438589,0.23905855,1.1810386e-05,1.0004095579948753,0.19179828537767907,0.0056951208778265715,0.10055095939092433,0.14915254237288136,-0.06949152542372879,-0.24260254,2.7863216,1.0
410,,,,0.11750465582994644,0.029319829403405342,1.0,-0.6936091184616089,1.1590048,0.23657219,-1.1808002e-05,1.0548268468080515,0.20412867210612112,0.004827621465938773,0.10055186674732396,0.1542372881355932,-0.0694915254237288,-0.45291775,2.9154835,1.0
411,,,,0.04609072393256038,-0.0007239748567787351,0.0,-0.7564900517463684,1.1741471,0.23403957,1.1793699e-05,1.0989696955401291,0.20891843151243455,0.003980668737441685,0.10055090768153828,0.15932203389830502,-0.06949152542372879,-0.65418524,3.0619361,0.9999999
412,,,,0.06022408142291129,0.06638915955257861,1.0,-0.5239539742469788,1.1870947,0.23094545,-1.1864417e-05,1.1371529735801953,0.2186361613459861,0.0031592001699349004,0.10055203952106463,0.164406779661017,-0.06949152542372881,-0.8459025,3.1967392,1.0000001
413,,,,0.04000954209061239,0.1100618582426091,1.0,-0.5931046009063721,1.1982538,0.22710222,1.18370035e-05,1.1755448874342709,0.22582390649620968,0.002345107092329076,0.1005523352360763,0.16949152542372883,-0.0694915254237288,-1.0553619,3.2911167,1.0000001
414,,,,0.07191999462027039,0.1291191826790724,1.0,-0.8025086522102356,1.206976,0.22277728,-1.18481275e-05,1.1911571359287956,0.22801959654572523,0.0015480556967131802,0.10055306891948325,0.1745762711864406,-0.0694915254237288,-1.2647083,3.386007,0.99999994
415,,,,0.1209999328669092,0.10892047195596909,1.0,-0.8365207314491272,1.2164484,0.21877404,1.18191265e-05,1.2088674275243858,0.23200829047049606,0.0007624438014215422,0.10055151652590857,0.17966101694915249,-0.0694915254237288,-1.4710008,3.4859078,1.0
416,,,,-0.016622444480965837,0.04375415269608629,1.0,-0.683294951915741,1.2250272,0.21480387,-1.1814557e-05,1.2253384435626022,0.23371184680224963,-6.083168710934737e-06,0.10055065509836789,0.18474576271186438,-0.06949152542372879,-1.665491,3.616842,0.99999994
417,,,,0.13936309573443928,0.12228441340598893,1.0,-0.8005138039588928,1.2341037,0.21101545,1.1801447e-05,1.2359192638659826,0.232647007066759,-0.0007687121028155517,0.10054890725166696,0.18983050847457625,-0.06949152542372877,-1.8552579,3.7646234,1.0
418,,,,0.04286616896154309,0.14224528301903666,1.0,-0.723995566368103,1.2425548,0.20731606,-1.1850908e-05,1.223203253559666,0.22708232388001687,-0.00151206701016939,0.10054951997584079,0.19491525423728817,-0.06949152542372877,-2.0578942,3.9177725,0.99999994
419,,,,0.06757889995284139,0.13907118927267414,1.0,-0.47441187500953674,1.2501312,0.2035203,1.1866899e-05,1.2079797815670559,0.23356622514813075,-0.0022431203131591197,0.10055022482981442,0.2,-0.06949152542372879,-2.2829125,4.1097836,1.0
420,,,,0.09606116936520794,-0.03344820086784648,1.0,-0.6173365116119385,1.253653,0.19900483,-1.1869828e-05,1.2045394446999882,0.2290656837067962,-0.0029652668132704656,0.10055186744223396,-0.1,-0.06440677966101702,0.27251536,0.22229378,1.0000001
421,,,,0.034090384924551256,0.1316431876183698,1.0,-0.7858967185020447,1.2572886,0.19463097,1.1829008e-05,1.1662139076185125,0.22144019544805535,-0.00367873190772265,0.10055205135298229,-0.09491525423728811,-0.064406779661017,0.29876587,0.23295274,0.99999994
422,,,,0.11150279338706189,0.007008504188280383,1.0,-0.8346610069274902,1.2603887,0.19038893,-1.18739745e-05,1.1246571957453186,0.21410972958195906,-0.004377001221775973,0.10055242989281298,-0.08983050847457624,-0.06440677966101699,0.3250163,0.24406272,1.0
423,,,,0.05722037809676237,-0.0008385924819106263,0.0,-0.8574182987213135,1.2638471,0.1864281,1.1845756e-05,1.1057556485427487,0.21214702258495216,-0.005050875704390147,0.10055133976514165,-0.08474576271186436,-0.06440677966101699,0.3512664,0.25563857,1.0000002
424,,,,-0.04927201195678297,0.14747953612179526,1.0,-0.8362337946891785,1.2666897,0.18267502,-1.1877427e-05,1.0810851270364836,0.20503175552244696,-0.005696087661928418,0.100550719653066,-0.07966101694915252,-0.06440677966101702,0.39008194,0.2744873,0.99999994
425,,,,-0.03694089299195598,0.06019699792960191,1.0,-0.5854405760765076,1.2703599,0.17913418,1.1867619e-05,1.059585898022336,0.20188463840879783,-0.0063293227962547445,0.10054904358920748,-0.0745762711864407,-0.064406779661017,0.43427205,0.30052876,1.0
426,,,,-0.002402834549830743,-0.03698967932126012,1.0,-0.4436483085155487,1.2739948,0.17694592,-1.1886494e-05,1.0201428246335693,0.1971092192770194,-0.006941522622189299,0.10054799673535568,-0.06949152542372874,-0.06440677966101702,0.4948067,0.3389808,1.0
427,,,,0.06539590698499613,0.14907280228602482,1.0,-0.8456733226776123,1.2779318,0.17545551,1.1871815e-05,0.9883291899799652,0.19302754390244037,-0.007524072374246868,0.10054622081921144,-0.06440677966101688,-0.064406779661017,0.5558374,0.38032153,0.9999998
428,,,,0.11674177961680186,-0.04628127570857885,1.0,-0.7651094794273376,1.2811595,0.17390981,-1.1879484e-05,0.9609970997824745,0.1842464136992664,-0.008063843843636275,0.10054573114884108,-0.05932203389830507,-0.06440677966101703,0.5966556,0.4086729,1.0000001
429,,,,0.08411115519320637,0.05837934747579694,1.0,-0.55213463306427,1.2846577,0.17260481,1.1886259e-05,0.9348535936711215,0.18484532766683173,-0.008572806210336573,0.10054463858183912,-0.05423728813559321,-0.06440677966101699,0.6374748,0.43871135,0.99999994
430,,,,0.13312997571353802,-0.0017080497960274346,1.0,-0.8052801489830017,1.2874463,0.17125218,-1.1905934e-05,0.9277085371324116,0.17849175805016332,-0.009050660092967391,0.1005448825174217,-0.049152542372881344,-0.064406779661017,0.67833185,0.47051704,0.9999998
431,,,,0.09849577921335773,0.06420904885320293,0.0,-0.8959483504295349,1.2906904,0.17012537,1.1902487e-05,0.8988753629489087,0.17742176882891708,-0.009500223752517026,0.10054571088476628,-0.04406779661016944,-0.06440677966101702,0.7213178,0.50603235,1.0000001
432,,,,0.06658126069112882,-0.034518841723747244,1.0,-0.7331980466842651,1.2916673,0.1686856,-1.1888452e-05,0.8804024481415412,0.16678640518751406,-0.009913482705432974,0.10054756523591958,-0.03898305084745765,-0.06440677966101699,0.76430434,0.5435724,1.0
433,,,,0.01455124364750679,0.06619825227673115,1.0,-0.7601640224456787,1.2896384,0.166754,1.1909844e-05,0.8442990790195717,0.1669872644503903,-0.010308733765589398,0.10054876795703965,-0.03389830508474574,-0.06440677966101699,0.77418905,0.5671266,1.0
434,,,,-0.034163886256661585,0.06472211435528051,1.0,-0.7393537759780884,1.2856159,0.16463383,-1.1913666e-05,0.8461973543573335,0.16417024477533662,-0.01068506194682131,0.10054883737485004,-0.02881355932203391,-0.064406779661017,0.7756978,0.587297,0.9999999
435,,,,0.059543399791387966,0.09305581417194021,1.0,-0.761786162853241,1.2808146,0.16262574,1.195417e-05,0.8316672285076594,0.1638348249974294,-0.011027636668806292,0.10054435291382373,-0.023728813559322087,-0.06440677966101702,0.77720547,0.6079888,0.99999994
436,,,,0.041255770004967496,0.03738074705433536,1.0,-0.8670454621315002,1.2765262,0.16090193,-1.190968e-05,0.8249594740382179,0.15865595651966097,-0.01133449764128024,0.10053518379483468,-0.018644067796610164,-0.06440677966101702,0.7783605,0.62929064,1.0
437,,,,0.060368375227696294,-0.04300969990503816,1.0,-0.7254735231399536,1.2724432,0.15937714,1.2039176e-05,0.804512833075351,0.15224284649842668,-0.01161503127620894,0.10052074627215475,-0.013559322033898284,-0.064406779661017,0.7741313,0.6458153,1.0000001
438,,,,0.09835701987211563,0.09847529291740145,0.0,-0.5342631340026855,1.2686427,0.15800725,-1.1686968e-05,0.7992462271473255,0.14915156465090884,-0.011865819442440232,0.10050348380503595,-0.008474576271186451,-0.064406779661017,0.7787569,0.66934913,0.99999994
439,,,,0.0556379135844569,0.01843597107622419,1.0,-0.7264034152030945,1.2652749,0.15684256,1.2497741e-05,0.790956861779495,0.15018481589412455,-0.01208737042019868,0.10048475327290292,-0.00338983050847454,-0.06440677966101702,0.79720074,0.7188325,1.0000001
440,,,,0.06644236164092075,0.044083126911568946,1.0,-0.2595045268535614,1.2621468,0.15578446,-1.0783835e-05,0.7814309110288871,0.15121894253907586,-0.012282785859828312,0.10046735130829834,0.0016949152542373096,-0.064406779661017,0.8196321,0.7922387,0.99999994
441,,,,-0.003015422505496093,-0.03522339403524382,1.0,-0.5894272923469543,1.2589614,0.15481274,1.43207635e-05,0.7798149268637846,0.14939991582058573,-0.012456191520063806,0.1004502153533508,0.0067796610169491905,-0.06440677966101699,0.8477817,0.87752235,1.0000001
442,,,,-0.02823209352014229,0.05119404878232596,1.0,-0.6312443017959595,1.255976,0.15392928,-7.322836e-06,0.7738172907303583,0.14865131849764526,-0.012605888330061888,0.10043431251708139,0.011864406779661022,-0.06440677966101699,0.88592553,0.9855833,1.0000002
443,,,,0.07044653265163181,-0.035621364418486734,1.0,-0.677073061466217,1.2535039,0.15322557,2.1030099e-05,0.7726321996403605,0.15182109604759914,-0.012733275955241031,0.10041853937223473,0.016949152542372902,-0.06440677966101702,0.9186739,1.1028565,0.99999994
444,,,,0.1427351959952971,0.03459602423432025,1.0,-0.6856640577316284,1.2513664,0.1525801,3.4821944e-06,0.7751611776915159,0.14844478925763488,-0.0128391310492349,0.10040127063699678,0.022033898305084745,-0.06440677966101703,0.95142066,1.2273958,0.99999994
445,,,,0.0853292083736548,0.10102494530810788,0.0,-0.671687126159668,1.2499319,0.15202084,3.613874e-05,0.7651719916274452,0.14612270306300262,-0.012927035564248781,0.10038193849143148,0.027118644067796623,-0.06440677966101699,0.98416847,1.3587239,0.99999994
446,,,,0.1123643224286719,0.11064910081056865,1.0,-0.6999115347862244,1.2484766,0.1515403,2.2364213e-05,0.7633490725523733,0.1460409707314206,-0.012999073267244888,0.10036170993956987,0.03220338983050845,-0.06440677966101702,1.0083644,1.493124,1.0000001
447,,,,0.08017585722806184,0.10110718590385387,0.0,-0.7573312520980835,1.24734,0.15118259,5.7334648e-05,0.7667161347716126,0.14474556876832642,-0.013058088735441621,0.10034198570761498,0.03728813559322032,-0.064406779661017,1.0091083,1.61041,0.99999994
448,,,,0.10613343348775318,0.1444830983725368,1.0,-0.8246923685073853,1.2462697,0.1508946,4.304321e-05,0.7583147182187766,0.14623247623047803,-0.01310172462340699,0.10032431567408326,0.042372881355932195,-0.06440677966101699,0.9938164,1.6415187,1.0000001
449,,,,-0.02258276663287233,0.10482434324034466,1.0,0.10726579278707504,1.2455052,0.15073608,7.3768606e-05,0.7522256515149018,0.14628081263532516,-0.013131333390866941,0.10030657410823669,0.04745762711864404,-0.06440677966101699,0.9890863,1.5995717,1.0000002
450,,,,0.14880027263012624,0.12106536257351168,1.0,-0.762992262840271,1.2447488,0.1506395,5.183607e-05,0.7540469718451698,0.14784144654226591,-0.013146983593113433,0.10028926489497782,0.052542372881355895,-0.06440677966101699,0.98321515,1.5311536,1.0000001
451,,,,-0.028544508088748755,-0.034127929877400966,1.0,-0.8713527321815491,1.2443388,0.15065652,7.402805e-05,0.7565487251923442,0.142632610077103,-0.01315032300959792,0.10027404607924409,0.057627118644067804,-0.06440677966101699,0.9773432,1.4640045,1.0
452,,,,0.011535191300878725,0.14634768451402475,1.0,-0.8912293910980225,1.243958,0.15070112,4.5421148e-05,0.7522678781706179,0.14429532024407202,-0.013144319203285062,0.10026146299593547,0.06271186440677966,-0.06440677966101702,0.9714719,1.3981854,1.0
453,,,,0.1494361323746613,0.11963436766886111,1.0,-0.7518518567085266,1.2438855,0.15083101,6.319231e-05,0.7531734094885639,0.14754148066698577,-0.013129960701048925,0.10025129943240997,0.06779661016949153,-0.06440677966101699,0.9656001,1.3337587,1.0
454,,,,0.08185994297790754,0.012492553350199317,1.0,-0.7086707949638367,1.2437408,0.1509726,3.18461e-05,0.7553099593319021,0.14702939512302532,-0.013109242624397402,0.10024129905261316,0.07288135593220339,-0.06440677966101699,0.96554536,1.2960792,1.0000001
455,,,,-0.01693665029918095,0.03186579446372162,1.0,-0.8687938451766968,1.2437444,0.15119022,4.827327e-05,0.7572909932916954,0.1464933415154285,-0.013082455087438001,0.10022924290574331,0.07796610169491525,-0.06440677966101697,0.95199764,1.2685571,1.0000001
456,,,,0.12553385432011538,0.0735944238890861,1.0,-0.8242892622947693,1.2436147,0.15141031,1.6773449e-05,0.7579779191323067,0.14644178969298297,-0.013051166748781077,0.10021585458385034,0.08305084745762716,-0.06440677966101697,0.9332869,1.2149025,1.0
457,,,,0.035364067518436945,0.053904104911108516,1.0,-0.5618293285369873,1.2437075,0.15169571,3.456568e-05,0.7545951370531322,0.1464031112704984,-0.013014676419127092,0.10020332467015314,0.08813559322033898,-0.06440677966101697,0.9145773,1.1624383,1.0000001
458,,,,0.14648122894980764,0.05000314745186028,1.0,-0.7012314796447754,1.2437623,0.15197855,5.042235e-06,0.7551792635556456,0.1462281153999406,-0.012973835746313151,0.10019264295014675,0.09322033898305083,-0.06440677966101697,0.97785205,1.2193837,0.9999999
459,,,,0.02136056444269452,-0.012261675907125388,1.0,-0.8980503678321838,1.2440104,0.15233144,2.4705461e-05,0.7576475487792801,0.1456139135082597,-0.012927335500773296,0.10018183197224773,0.09830508474576267,-0.06440677966101697,1.0821053,1.3697731,1.0000001
460,,,,-0.04353852696610294,0.023003708929140082,1.0,-0.8015280365943909,1.2441214,0.15266638,-2.9453959e-06,0.7605802849390066,0.14644343997090128,-0.012878781957248887,0.1001692799177971,0.10338983050847454,-0.06440677966101702,1.1525747,1.4737047,1.0000001
461,,,,0.06126167750382975,0.10072568427195172,0.0,-0.46840208768844604,1.2445762,0.15301365,1.8673634e-05,0.7640896994892219,0.1453077549887968,-0.012827017206188238,0.10015500666253205,0.10847457627118641,-0.06440677966101696,1.2065922,1.565819,1.0000001
462,,,,0.133704475360632,0.03714591335983042,1.0,-0.8077559471130371,1.2449017,0.15332901,-7.5051325e-06,0.7625095793090466,0.14671270412503645,-0.012773971682948812,0.10013746489651626,0.1135593220338983,-0.06440677966101699,1.0637217,1.6618688,1.0
463,,,,0.060191328100692436,0.10069305405968364,0.0,-0.9077503681182861,1.2453223,0.15371317,1.5245455e-05,0.7618228818348588,0.14502667936199157,-0.012715771419388438,0.1001162058657411,0.11864406779661019,-0.06440677966101699,0.8893789,1.79939,0.99999994
464,,,,0.011683342956140222,0.04132931190575424,1.0,-0.8970127701759338,1.2455456,0.15409462,-1.0043414e-05,0.7709109067900924,0.14569643797078322,-0.012653895383719497,0.1000900956813015,0.12372881355932203,-0.06440677966101697,0.68364227,1.9184117,0.9999998
465,,,,0.0913391581584458,0.009098071860931811,1.0,-0.932443380355835,1.2457896,0.15453568,1.348186e-05,0.7674608773467723,0.14895467628010917,-0.012588564071247414,0.1000581861108598,0.1288135593220339,-0.06440677966101695,0.47320524,2.036312,0.99999994
466,,,,-0.004236658218351286,0.12571167146621876,1.0,-0.9440923929214478,1.2457443,0.15495463,-1.118828e-05,0.7726458064043973,0.14793783478941147,-0.012523247708498863,0.10002065731993233,0.13389830508474584,-0.06440677966101696,0.26276937,2.1563377,0.9999999
467,,,,0.0469002304624154,0.10047852632836651,0.0,-0.6547225117683411,1.2457275,0.15543391,1.2739951e-05,0.7679263601123223,0.14836809812502716,-0.012454333055665958,0.09997706463991839,0.13898305084745768,-0.06440677966101696,0.052334122,2.278282,1.0
468,,,,0.0671294310544801,0.052092007749896155,1.0,-0.2872101068496704,1.245206,0.15590334,-1.1773079e-05,0.771319228430105,0.15058898369442783,-0.012384493742345053,0.09992520333870615,0.1440677966101695,-0.06440677966101702,-0.15810221,2.4019513,0.9999999
469,,,,0.004536487286910099,0.14769485458361514,1.0,-0.8758657574653625,1.2442663,0.15644285,1.243588e-05,0.7648936003392559,0.14958333896040157,-0.012311106514209618,0.09986420303335411,0.14915254237288136,-0.06440677966101699,-0.36853814,2.5271616,1.0
470,,,,-0.02809234334702131,-0.031096099415758905,1.0,-0.9160253405570984,1.2428372,0.15698013,-1.2011695e-05,0.7721621485552063,0.14602704519881762,-0.012236003947465046,0.09979180953864776,0.1542372881355932,-0.064406779661017,-0.57143176,2.6670415,0.99999994
471,,,,0.025610908031517207,0.10840371346717252,1.0,-0.93657386302948,1.2411193,0.15758683,1.2261798e-05,0.7608196017532665,0.14763544229466705,-0.01215778273701005,0.09970693868768725,0.15932203389830507,-0.06440677966101699,-0.77269965,2.811294,1.0000001
472,,,,0.0391108779753032,0.10044742635049174,0.0,-0.9162272214889526,1.2387962,0.15817776,-1.2105689e-05,0.7625618968792065,0.14486705584010326,-0.012080585346409711,0.0996088544245767,0.164406779661017,-0.06440677966101699,-0.9568899,2.9432209,1.0000001
473,,,,0.027461666363674114,0.10037161310867547,0.0,-0.8999887108802795,1.2360247,0.15885204,1.2201645e-05,0.7717666333456148,0.15003345142202673,-0.01199928992175501,0.09949322765107756,0.1694915254237288,-0.06440677966101699,-1.1661172,3.0368366,1.0
474,,,,0.10942859901059772,0.14971490526161008,1.0,-0.602424681186676,1.2324947,0.15952763,-1.2149502e-05,0.7786142387391286,0.1486711625352747,-0.01191739385922579,0.09935956668936526,0.17457627118644062,-0.06440677966101702,-1.3724073,3.1353452,0.99999994
475,,,,0.11015688793245877,0.06897643288351499,1.0,-0.3111104965209961,1.2285191,0.16027819,1.2217077e-05,0.7790830925362552,0.14854310334269463,-0.011832947673816631,0.09920898370860641,0.17966101694915254,-0.06440677966101702,-1.5651361,3.2690873,0.99999994
476,,,,0.1326138972371393,0.06492569308235756,1.0,-0.8175428509712219,1.2237259,0.16102427,-1.22197725e-05,0.7744432596608094,0.14710398741511405,-0.011749058041548074,0.09903945489035296,0.18474576271186438,-0.06440677966101703,-1.7543906,3.4175081,1.0000002
477,,,,0.12750135289372821,0.14891925688696145,1.0,-0.9135347008705139,1.2184776,0.16184603,1.2220554e-05,0.7771676445042074,0.1514987487153044,-0.011662933515521758,0.09885254853852855,0.18983050847457625,-0.06440677966101699,-1.9509965,3.6030116,1.0
478,,,,0.03192268232718114,0.0237025260113006,1.0,-0.9095116853713989,1.2123883,0.16265315,-1.2200616e-05,0.77809431710924,0.14896288737518934,-0.011578748819792286,0.09864714966296784,0.19491525423728817,-0.06440677966101702,-2.1743145,3.7971444,1.0
479,,,,0.07539904184058159,0.1276860079175653,1.0,-0.7235245108604431,1.205961,0.1635444,1.22269485e-05,0.7745092740566322,0.15399463069414843,-0.011491039261409543,0.09842639921773462,0.2,-0.06440677966101702,-2.3993344,3.9886956,0.99999994
480,,,,0.12768135984469903,0.12564305351123567,1.0,-0.014328940771520138,1.1986923,0.16441809,-1.2211901e-05,0.7844173453877602,0.15219469604803315,-0.01140506525732157,0.09818810155053243,-0.09999999999999996,-0.0593220338983051,0.21042544,0.19940437,0.99999994
481,,,,0.0011708098199330955,0.0363654880972252,1.0,-0.6973262429237366,1.1907626,0.16539612,1.2232435e-05,0.7879504330412809,0.15164414195339226,-0.011316211962779198,0.09792354282622164,-0.09491525423728817,-0.059322033898305065,0.23648427,0.20906149,1.0000001
482,,,,0.07531213921467515,0.0254224473373572,0.0,-0.7578338980674744,1.1810359,0.16632043,-1.2228003e-05,0.7913246107674619,0.1495165402978495,-0.011229432056731846,0.09763241338114101,-0.08983050847457626,-0.05932203389830508,0.26273504,0.21915287,0.9999999
483,,,,0.07372665318253889,0.1426945732522243,1.0,-0.7752000093460083,1.1688473,0.16724128,1.2257725e-05,0.7946988679840483,0.15174503895306118,-0.011139959980370564,0.09730819335270223,-0.08474576271186435,-0.05932203389830511,0.28898507,0.22967723,1.0000001
484,,,,-0.03370109633964511,0.04488939421502901,1.0,-0.8236421942710876,1.1551226,0.16814634,-1.2253962e-05,0.7979124251717125,0.15328993220205045,-0.011051729168758951,0.09695372605998717,-0.07966101694915251,-0.05932203389830511,0.31523573,0.24064939,1.0
485,,,,0.0004433566351975603,0.10055122173592426,0.0,-0.7836312651634216,1.1405617,0.16913514,1.2254074e-05,0.8052719081236702,0.15319782016769287,-0.010961015845818364,0.09657523853952199,-0.07457627118644065,-0.05932203389830509,0.3520706,0.25732037,1.0000001
486,,,,0.030329148802296535,0.08632365080870959,1.0,-0.767185628414154,1.1243993,0.1700884,-1.22625415e-05,0.8101117964460434,0.1594012648985032,-0.010875022147128802,0.09616535244723663,-0.06949152542372879,-0.05932203389830511,0.39541456,0.28133836,0.99999994
487,,,,0.05265023661101778,0.11187958886148529,1.0,-0.8808282613754272,1.1073108,0.17112443,1.2247991e-05,0.8075341470148241,0.15906263341850352,-0.010788190819991522,0.09572901031520499,-0.06440677966101688,-0.0593220338983051,0.45534214,0.31734747,1.0000001
488,,,,-0.010032517274827122,0.09005971983909418,0.0,2.605424404144287,1.0887098,0.17212863,-1.2240865e-05,0.8124483995292019,0.1578723512409171,-0.010703710167965133,0.09526395326293423,-0.05932203389830509,-0.059322033898305114,0.51560366,0.35592028,0.99999994
489,,,,-0.03771095808992229,0.13421239738840135,1.0,-0.9331510066986084,1.0691051,0.17324239,1.2281003e-05,0.8131445480571851,0.15857725530359534,-0.010617359314069113,0.09476795685403969,-0.05423728813559317,-0.05932203389830511,0.5564228,0.3827784,1.0
490,,,,-0.009976343044892684,0.08947024342515258,0.0,-0.9670361876487732,1.0476574,0.17428538,-1.23254495e-05,0.8178348291167095,0.1553762822855701,-0.010536291909456687,0.09424018876637065,-0.049152542372881386,-0.0593220338983051,0.59729624,0.41132095,1.0000001
491,,,,0.13174658598802563,0.09068550253758544,1.0,-0.9899299144744873,1.0254211,0.17547636,1.2306733e-05,0.8072204102550637,0.15408635201856644,-0.010453571121399635,0.09368122943095981,-0.044067796610169456,-0.059322033898305135,0.6402823,0.44328845,1.0000001
492,,,,0.05160429376584422,-0.040140247010754075,1.0,-1.0006743669509888,0.9958084,0.17553619,-1.2317633e-05,0.7924914689960404,0.1497502188780496,-0.010374150278484904,0.09308620979478469,-0.03898305084745764,-0.05932203389830511,0.68326896,0.47720015,1.0000001
493,,,,-0.042301521123206134,-0.039789186554981405,1.0,-0.9952999353408813,0.9609522,0.1748393,1.2331346e-05,0.7757299342342887,0.1506925416014816,-0.010292200177095256,0.09245825930441728,-0.03389830508474574,-0.05932203389830508,0.6884431,0.49649334,0.99999994
494,,,,0.06650125439369362,0.03517321306240802,1.0,-0.9975026845932007,0.9246244,0.17397131,-1.2294019e-05,0.7505632291117824,0.14152106686992857,-0.01021449788673318,0.09179713469170102,-0.028813559322033926,-0.05932203389830509,0.689951,0.5147464,1.0
495,,,,-0.0031261799263265174,0.004184228826884888,0.0,-1.0548179149627686,0.8945554,0.17035137,1.2330595e-05,0.724262482768162,0.14022141597988305,-0.01013613858249009,0.09109595850796216,-0.023728813559322014,-0.0593220338983051,0.691459,0.533508,1.0
496,,,,0.14267174555390327,0.12466967373240871,1.0,1.8031558990478516,0.8642606,0.16533376,-1.2317999e-05,0.6973256971202031,0.1344841559773845,-0.010062806820507328,0.09035999136748189,-0.01864406779661015,-0.0593220338983051,0.69296736,0.55278295,1.0000001
497,,,,0.05381518135266712,-0.04730274654268694,1.0,-0.6560648679733276,0.8299321,0.1590573,1.2339789e-05,0.6626448892263994,0.12517501990659868,-0.00998656356936598,0.08958770291344702,-0.013559322033898268,-0.05932203389830507,0.68980885,0.56740886,1.0000001
498,,,,0.021867461622456563,0.13789367178811668,1.0,-0.888062596321106,0.794395,0.15264991,-1.2313617e-05,0.6146565178706086,0.1185092390126109,-0.00991252844949849,0.0887748936776625,-0.00847457627118642,-0.05932203389830508,0.6910604,0.5860875,1.0000001
499,,,,0.13390889924397748,0.04300077581932342,1.0,-0.9810057282447815,0.7570532,0.14624567,1.2355456e-05,0.5660604766058606,0.10773393824269505,-0.009836716323876763,0.08793424078780451,-0.00338983050847454,-0.05932203389830508,0.7076249,0.62738687,1.0
500,,,,-0.03455211217367456,0.11635716546537607,1.0,-1.0099272727966309,0.716988,0.13948943,-1.2329384e-05,0.5124238009356249,0.09900221014336964,-0.00976640716834361,0.08704478883780736,0.0016949152542372937,-0.0593220338983051,0.7272445,0.69088125,1.0000001
501,,,,-0.003045086529090201,0.004121837339830697,0.0,-0.9911357164382935,0.6746414,0.13271804,1.2339266e-05,0.4580277431373302,0.08567318048035692,-0.009692783206089647,0.08612577017247867,0.006779661016949206,-0.0593220338983051,0.7427273,0.75474614,0.9999999
502,,,,0.03996193048890173,0.051322090700323106,1.0,-0.9818146824836731,0.63125706,0.12603115,-1.2325561e-05,0.39785467321390733,0.07801357273122952,-0.009621428395549506,0.08517225657169875,0.011864406779661054,-0.05932203389830509,0.78483933,0.85620195,1.0
503,,,,-0.005973331679861991,0.029586947145815473,0.0,-0.640601396560669,0.5852135,0.11935045,1.2354376e-05,0.34371344415025534,0.06551059683981882,-0.009545997077310497,0.08417213945122477,0.016949152542372888,-0.05932203389830508,0.8233961,0.9675155,1.0000001
504,,,,0.004683586457786618,-0.025311764882458166,1.0,0.470853716135025,0.5369998,0.11262841,-1.2338944e-05,0.29513207917774686,0.056839678470102545,-0.009474139664962336,0.08311705095988557,0.022033898305084752,-0.05932203389830511,0.8561434,1.0835863,0.9999999
505,,,,-0.046551977883226896,-0.02128664977874453,1.0,-0.575196385383606,0.48875764,0.1064644,1.2379516e-05,0.2577819580220638,0.0475542706541541,-0.009398032438338273,0.0820242197011901,0.027118644067796623,-0.05932203389830511,0.8888911,1.2069926,1.0000001
506,,,,0.010220784402263382,0.01496128524266769,0.0,-0.6200337409973145,0.46089038,0.10405449,-1.2390429e-05,0.2329415371109551,0.04682897999918114,-0.009325627576396846,0.08089247893260167,0.03220338983050846,-0.05932203389830511,0.9039119,1.3309947,1.0000001
507,,,,0.039031271003526435,0.12623048664046038,1.0,-0.7096048593521118,0.4376563,0.10257876,1.2384792e-05,0.2320131244397521,0.04448710966545654,-0.009248517916669344,0.07972168612337838,0.03728813559322032,-0.05932203389830511,0.907767,1.4336014,0.99999976
508,,,,0.00202932928195889,0.11889663382948017,1.0,-0.7810982465744019,0.41093618,0.10146384,-1.2356871e-05,0.23693832258759367,0.04658647499979819,-0.00917718951044041,0.07851085342841033,0.04237288135593218,-0.059322033898305135,0.904305,1.4227545,1.0
509,,,,0.1334736970598827,-0.013363282218027052,1.0,-0.7980871796607971,0.38634178,0.10148538,1.2432554e-05,0.24762008444842035,0.04747493886022731,-0.00910763005390542,0.07726366568193331,0.047457627118644034,-0.05932203389830511,0.89948314,1.3812497,1.0000002
510,,,,0.04208424909913237,0.03600507444606242,1.0,-0.7237783670425415,0.35919905,0.100923955,-1.2321736e-05,0.25508950990049517,0.04917404395937121,-0.00904879650217368,0.0759815439943189,0.05254237288135591,-0.05932203389830511,0.89361084,1.3171954,0.9999999
511,,,,0.05149780863021165,-0.01584237533958486,1.0,-0.31559354066848755,0.3339124,0.10120766,1.2461058e-05,0.25609554957595093,0.04930534733258189,-0.0089916071060926,0.07467275400279433,0.05762711864406781,-0.05932203389830513,0.8877404,1.2546091,1.0
512,,,,0.14014368225708018,0.027068974944862156,1.0,0.9857178926467896,0.3145692,0.1028249,-1.231312e-05,0.25157559353136266,0.04848945043944973,-0.008945434668180999,0.0733334484487997,0.06271186440677964,-0.05932203389830508,0.88186795,1.193547,0.99999976
513,,,,0.02083063139495145,-0.04484171962632948,1.0,-0.4925878047943115,0.3295518,0.110306144,1.2433472e-05,0.2574209251569781,0.049009575453526966,-0.008898369035752928,0.07196478576963528,0.06779661016949154,-0.05932203389830509,0.88762474,1.1569173,0.99999976
514,,,,0.043216954403310456,0.08635261702816545,1.0,-0.5717360377311707,0.35338134,0.12014409,-1.2344034e-05,0.27596799053234805,0.054117589304109315,-0.008857813196187246,0.07056929209244686,0.07288135593220335,-0.05932203389830508,0.89425063,1.1275595,1.0
515,,,,0.008184978483368986,-0.010160362765987994,1.0,-0.4473308026790619,0.37660933,0.13098195,1.2465975e-05,0.33787109534501736,0.06369965183635183,-0.008816086908114792,0.0691547135616442,0.07796610169491526,-0.05932203389830508,0.87828547,1.0898997,0.9999999
516,,,,0.013967073924632041,0.018173872040496152,0.0,-0.4999544024467468,0.40009785,0.14261852,-1.2334053e-05,0.42591461011635745,0.0825811204024498,-0.008780204574400178,0.06771731279507716,0.08305084745762713,-0.05932203389830515,0.8595746,1.0404558,0.99999976
517,,,,0.021939487976253808,0.02508276769586094,0.0,-0.4635210931301117,0.42654455,0.15573484,1.244256e-05,0.5287772905287704,0.10144921641515775,-0.008740446961327544,0.06626547680069747,0.08813559322033894,-0.05932203389830513,0.84086436,0.99231327,0.9999999
518,,,,0.11768233157621714,0.05428892816838758,1.0,-0.7481118440628052,0.44490626,0.16539454,-1.2290053e-05,0.6232906674975197,0.12022787851457051,-0.008704928457480382,0.06479841801178199,0.09322033898305081,-0.05932203389830512,0.88607913,1.0209814,0.99999976
519,,,,0.0014326377798845186,-0.011435677728047454,1.0,-0.5892645716667175,0.4431977,0.16909604,1.2455323e-05,0.6708831463849476,0.12693037536233379,-0.008661768146865971,0.06332096329223164,0.09830508474576274,-0.05932203389830513,0.97326106,1.1358442,1.0000001
520,,,,-0.02807593194671969,0.04269330106927434,1.0,0.8697286248207092,0.43621936,0.16772379,-1.2167268e-05,0.653500646605806,0.12598984499005705,-0.008620980723892424,0.061834173713991296,0.10338983050847456,-0.059322033898305135,1.0437312,1.2308694,0.99999994
521,,,,-0.009138557719081473,0.11337109794579296,1.0,-0.27353566884994507,0.42587534,0.16321777,1.257108e-05,0.5711714928824119,0.11199305465048143,-0.008574108219143768,0.060344401263129475,0.10847457627118645,-0.05932203389830515,1.0981658,1.317627,1.0000001
522,,,,0.023915873069620338,0.04604683021829934,0.0,-0.38073086738586426,0.41552457,0.15886238,-1.1797003e-05,0.47163408152044184,0.09176407757742405,-0.00853104980788817,0.05884859779729307,0.11355932203389832,-0.05932203389830512,0.9497825,1.4426934,1.0000001
523,,,,0.07520128794032357,0.044599525373673225,0.0,-0.4053679406642914,0.4046908,0.15439601,1.3199083e-05,0.3701902010958956,0.07071770021958132,-0.008481540030687061,0.05735059266928461,0.11864406779661021,-0.05932203389830516,0.7681421,1.5757124,0.9999999
524,,,,0.1094944206659549,0.03986632000776627,1.0,-0.48754072189331055,0.39430213,0.15022673,-1.0387149e-05,0.28533519286305664,0.05603717297714457,-0.008433328989526052,0.05584388352545684,0.12372881355932204,-0.05932203389830517,0.5577052,1.6857569,1.0
525,,,,0.024093384097501332,0.0612682737015708,0.0,-0.2830227017402649,0.38340443,0.14598767,1.5787695e-05,0.2287561894993052,0.04409785982855843,-0.008378407126537007,0.05433263978239511,0.1288135593220339,-0.05932203389830512,0.34726876,1.79863,1.0
526,,,,0.09546891229856337,0.11918221761887741,1.0,-0.5217827558517456,0.37295613,0.14199911,-4.6092605e-06,0.1994597827266881,0.037932842341405294,-0.008327357941932829,0.05281593098266195,0.13389830508474587,-0.05932203389830515,0.1368335,1.914091,0.9999998
527,,,,0.07073955557280735,-0.04738011484320817,1.0,-0.6205268502235413,0.36203623,0.13798605,2.8194327e-05,0.19082088500228542,0.03670715361310309,-0.008269593471728188,0.05130150027438786,0.13898305084745768,-0.05932203389830515,-0.07360243,2.0319068,0.9999999
528,,,,-0.015674044766723787,0.06260363966762295,1.0,1.6324445009231567,0.35166642,0.13422486,2.6253008e-05,0.20039868692382196,0.039307272651618055,-0.008212892166779196,0.04978727947801429,0.1440677966101695,-0.05932203389830508,-0.28403783,2.1518583,1.0
529,,,,0.007724690289973336,0.03483922539822755,1.0,-0.31402701139450073,0.34077647,0.13047014,0.00010505472,0.21744058695167195,0.042512446327999734,-0.008143054397562542,0.048278570735691015,0.1491525423728813,-0.05932203389830507,-0.48867676,2.2835927,1.0000001
530,,,,0.024204634483753512,0.0661145108233471,0.0,-0.29100361466407776,0.3306459,0.12697695,0.0002198446,0.2367635073421883,0.04524799320312061,-0.008073475582144525,0.04677426737638908,0.1542372881355932,-0.05932203389830506,-0.6899451,2.4231467,0.9999998
531,,,,0.0634036733410506,0.08392120777758828,1.0,-0.514349102973938,0.31335628,0.122632496,0.000424232,0.24389127217656903,0.047583801033103654,-0.00799643021776858,0.04527691114351109,0.15932203389830507,-0.05932203389830509,-0.8912141,2.5646262,1.0000001
532,,,,0.05922665857562397,-0.033168828695735036,1.0,-0.17818407714366913,0.29228905,0.118004926,0.00059332757,0.23105507045667822,0.04562132177042571,-0.007921689611716649,0.043783554126819293,0.164406779661017,-0.05932203389830509,-1.0686766,2.6925738,0.99999994
533,,,,0.14985798355578306,0.1449806030109591,1.0,-0.5403391718864441,0.2716296,0.11358434,0.0009143182,0.2007534082571778,0.03893653971920192,-0.007840568729834688,0.04230159026609765,0.1694915254237288,-0.059322033898305065,-1.27308,2.7914724,1.0000002
534,,,,0.06519334763324507,-0.03943563629880969,1.0,-0.6024964451789856,0.25095353,0.10933989,0.0012007722,0.1590895298258388,0.030127618245325834,-0.007766543249825032,0.04082635408324017,0.1745762711864406,-0.05932203389830507,-1.4647795,2.9260938,0.9999998
535,,,,0.14782877916655796,-0.039772880303654584,1.0,-0.5488181710243225,0.23141359,0.1054285,0.0014346899,0.11317637600471793,0.021448155288349154,-0.0076865015446064555,0.03936227999734104,0.17966101694915254,-0.05932203389830508,-1.6535215,3.074474,1.0000001
536,,,,0.06603332623475233,0.09298034645517651,1.0,1.2841134071350098,0.22151828,0.10318061,0.0013661326,0.07302256659495068,0.014002247767275064,-0.007613451085307948,0.03790895627170163,0.18474576271186435,-0.05932203389830508,-1.853836,3.2717392,1.0
537,,,,0.06794742336516249,-0.0292044694071004,1.0,-0.511484682559967,0.21564098,0.10166426,0.0011489424,0.04316369837891551,0.008414108608272183,-0.007538007745213564,0.03647086200083535,0.18983050847457625,-0.059322033898305065,-2.0657182,3.4874072,1.0
538,,,,0.14994371119510663,-0.04586693185716029,1.0,-0.5005543231964111,0.2097389,0.10056486,0.00055641803,0.024013365986040147,0.004672885025980938,-0.007469026286614519,0.03504564336403031,0.19491525423728814,-0.05932203389830507,-2.2907345,3.6780865,1.0
539,,,,0.017630674733247725,0.10718867306379716,1.0,-0.5978186726570129,0.2045821,0.099644125,0.0002811678,0.012736583504542053,0.002402237204555043,-0.007396472567520108,0.033641599082421196,0.19999999999999993,-0.0593220338983051,-2.515751,3.8697164,0.99999994
540,,,,0.024249562640969727,0.06947852300121819,0.0,-0.21382340788841248,0.19908243,0.098659515,0.00011699199,0.007616913948226227,0.0015024167052484162,-0.007333757625299486,0.03225409125653967,-0.09999999999999998,-0.054237288135593247,0.16159002,0.17960328,1.0
541,,,,0.13359727718592906,0.0632578895997342,1.0,-0.6516764163970947,0.19400908,0.09777467,7.659845e-05,0.006957739813812352,0.0012876737575542021,-0.00726611027282454,0.03088881254408141,-0.09491525423728812,-0.054237288135593226,0.18443395,0.18815129,0.99999994
542,,,,0.07236699578942629,-0.030024512236633563,1.0,-0.5759787559509277,0.18870118,0.09681854,1.8574232e-05,0.009316914430140896,0.0018513384358857686,-0.007207009576691414,0.029546015579229316,-0.08983050847457623,-0.05423728813559324,0.20727777,0.19706614,1.0000001
543,,,,0.024395416672714144,0.07650722416722834,0.0,-0.6382239460945129,0.1838991,0.09652603,2.7511134e-05,0.013209712950693913,0.002537002572122246,-0.007146029534379634,0.028229426642486392,-0.08474576271186433,-0.054237288135593226,0.23012054,0.20636289,1.0000001
544,,,,-0.01135203443207957,0.11046019140415382,1.0,-0.2503542900085449,0.17877708,0.09686726,-7.3287842e-06,0.017554864159203196,0.0034362050085468576,-0.007092111385227232,0.026936088857578797,-0.07966101694915251,-0.05423728813559322,0.25296432,0.21605134,1.0000001
545,,,,0.10160461126925828,0.11995458097031124,1.0,-0.4906146228313446,0.17584416,0.09734212,1.592722e-05,0.02110866211057444,0.0039737832207336465,-0.007034481361184402,0.025674708887010827,-0.07457627118644061,-0.05423728813559322,0.2792068,0.22644311,1.0
546,,,,0.07666817256849569,-0.03163057690461894,1.0,-0.6119359135627747,0.17500253,0.09799815,-1.134517e-05,0.023267412985093588,0.004550677748746457,-0.006986973416455701,0.02443981653487766,-0.0694915254237288,-0.05423728813559322,0.31399763,0.2410987,0.9999999
547,,,,0.057081403616767015,0.045913054530618266,1.0,-0.2991282045841217,0.17404254,0.09862446,1.4116303e-05,0.023616152577881456,0.004494265486325973,-0.006933641624560344,0.0232367313315999,-0.06440677966101692,-0.05423728813559322,0.35655722,0.2632183,0.99999994
548,,,,0.12729629077115867,0.05995187085687037,1.0,-0.663366436958313,0.17323095,0.099248335,-1.2367253e-05,0.023341161893639564,0.004505720020194615,-0.0068866401486305925,0.0220627354998863,-0.05932203389830505,-0.05423728813559323,0.4158801,0.29689828,1.0
549,,,,0.024399416847382435,0.076501242247496,0.0,-0.4843493402004242,0.17236248,0.099862054,1.3463921e-05,0.021999178885235893,0.004254534225385298,-0.006834368921642415,0.02092273415158923,-0.05423728813559318,-0.054237288135593226,0.47537082,0.33283597,1.0000001
550,,,,0.1291078897558297,0.02518331048199389,1.0,-0.38149580359458923,0.17160004,0.1004527,-1.2727789e-05,0.020372679141686757,0.0038993910004204656,-0.006787589501782728,0.019816336693587722,-0.04915254237288133,-0.054237288135593226,0.5162605,0.35829476,1.0
551,,,,0.024406683386016398,0.07648390431972914,0.0,-0.667668342590332,0.17083806,0.101052284,1.3176777e-05,0.01816708251994864,0.003390789747076432,-0.006732580683408973,0.018750578665773295,-0.04406779661016946,-0.05423728813559321,0.55924726,0.38688958,1.0000005
552,,,,0.08612474390293272,0.1125131355835793,1.0,0.10387981683015823,0.17015761,0.10160924,-1.2882916e-05,0.016228911865704278,0.003169982868247205,-0.0066843180229045045,0.01771908889755365,-0.038983050847457616,-0.05423728813559324,0.6011888,0.41693223,1.0
553,,,,0.09435410197787054,0.12698636648920952,1.0,-0.24452857673168182,0.16949293,0.10219053,1.3095422e-05,0.013982270155896523,0.0026219266820222257,-0.0066274555346382815,0.016732099017384216,-0.03389830508474575,-0.05423728813559324,0.60269654,0.4328533,1.0
554,,,,0.030784864722102206,0.1370932710815423,1.0,-0.4070616364479065,0.1689308,0.102710515,-1.2974184e-05,0.012381123779133894,0.00242408445410419,-0.006574887159492013,0.01578685140408648,-0.028813559322033864,-0.05423728813559322,0.6042045,0.44925633,0.99999994
555,,,,0.025833414166637522,0.13142232264136822,1.0,-0.349045068025589,0.16838084,0.10327837,1.306906e-05,0.010486023393679605,0.0020335776252124126,-0.006513809303448483,0.01488296278702099,-0.023728813559321913,-0.05423728813559323,0.6057126,0.4661474,0.9999999
556,,,,-0.020413401645861962,0.013838929340252881,1.0,-0.4725676476955414,0.16792756,0.103760146,-1.3008841e-05,0.009516169440441539,0.0018419531286723429,-0.0064572208999232345,0.014012866606442133,-0.018644067796610132,-0.05423728813559328,0.6072205,0.48353428,1.0000001
557,,,,0.11041933654397261,0.12718036197047278,1.0,-0.4131706655025482,0.16747326,0.10432818,1.3042132e-05,0.008457800637709251,0.0015789086385357809,-0.006391848391388818,0.013178123170056703,-0.013559322033898237,-0.05423728813559322,0.6039321,0.4966178,1.0000001
558,,,,0.050862783533731235,0.04020378381085635,1.0,-0.5395559668540955,0.16710815,0.10475887,-1.3005532e-05,0.008212962948861764,0.0016382532065411543,-0.006333768543273769,0.01237262928640125,-0.00847457627118642,-0.05423728813559323,0.6025265,0.51087755,0.99999994
559,,,,0.1397034247986017,0.13751956091848627,1.0,-0.5802634358406067,0.16666129,0.10533237,1.3018187e-05,0.008049593870785769,0.0015476958844996033,-0.00627333799621005,0.011601138619695243,-0.003389830508474477,-0.054237288135593247,0.62123847,0.54950774,1.0
560,,,,0.06017991142828072,0.11639644170171422,1.0,0.033139411360025406,0.16648303,0.10571102,-1.3000641e-05,0.008601499124647706,0.0016723587292896782,-0.006222837543420531,0.010858062319574932,0.0016949152542372937,-0.05423728813559322,0.6348575,0.5988967,0.99999994
561,,,,-0.02205666086288447,0.045269796875610904,1.0,-0.3105786144733429,0.16680694,0.10684389,1.3016864e-05,0.00894616135826863,0.001696406538719685,-0.006163912027787784,0.010149765049347859,0.006779661016949223,-0.05423728813559319,0.65024835,0.6566617,0.99999994
562,,,,0.03437023143033018,0.07568720391728652,0.0,-0.35466429591178894,0.16757903,0.10619842,-1.302711e-05,0.009883470337513032,0.001930713355707703,-0.006110756717368108,0.009468893816352244,0.011864406779661054,-0.05423728813559322,0.6803105,0.7365292,0.99999994
563,,,,0.005746789350787984,-0.04329298233808965,1.0,-0.3883252739906311,0.16894132,0.10297136,1.3046235e-05,0.010626568890676601,0.002056606915236554,-0.006052301806510175,0.008823353304118512,0.01694915254237287,-0.054237288135593205,0.7242565,0.8406108,1.0
564,,,,0.0352008013439261,0.07567794405109436,0.0,-0.3141632676124573,0.17012501,0.10048391,-1.3059842e-05,0.011947141440635953,0.0023213462609802094,-0.006000102203290357,0.008210640445455364,0.022033898305084752,-0.05423728813559324,0.7608665,0.94964546,0.9999999
565,,,,-0.008115951118969213,0.11636591502504083,1.0,-0.3013404309749603,0.1713182,0.09785552,1.3066366e-05,0.012668105502119813,0.0024004817666317063,-0.005939454182138177,0.007632148338730095,0.027118644067796592,-0.05423728813559324,0.7864114,1.0622387,0.9999999
566,,,,0.045294366415824294,0.13606782369522613,1.0,-0.428955078125,0.17241165,0.09562351,-1.3071593e-05,0.014000381180718714,0.0026927384660997917,-0.0058834796276351934,0.007081482292847446,0.03220338983050845,-0.05423728813559326,0.7994592,1.1778021,0.99999994
567,,,,0.044586769276653025,0.07555515174959147,0.0,-0.317348450422287,0.17346175,0.09336426,1.3061227e-05,0.014875282710877673,0.0028269744892744798,-0.005816319581055742,0.006567963389448673,0.03728813559322032,-0.054237288135593226,0.81825584,1.2283208,1.0000001
568,,,,0.08548580934906809,0.03182251274113071,1.0,0.27650853991508484,0.17399839,0.09140676,-1.3064411e-05,0.01612147005903535,0.0031590178777737366,-0.0057562650348590965,0.006085354017511361,0.042372881355932195,-0.05423728813559326,0.8147941,1.2182512,1.0000001
569,,,,0.015735502575290855,0.11755479650942623,1.0,-0.06481443345546722,0.17425479,0.089449175,1.3096864e-05,0.016859116132985862,0.0032736971941477217,-0.005687652399236731,0.005637600237283233,0.04745762711864406,-0.05423728813559324,0.80987984,1.1778828,1.0000001
570,,,,0.14778129135536028,-0.04304867277082838,1.0,-0.32825231552124023,0.17450683,0.08774927,-1.3053141e-05,0.01825109694371841,0.0034758267047620135,-0.005621243314832919,0.0052209641307396195,0.05254237288135591,-0.05423728813559323,0.8040077,1.1188232,1.0000001
571,,,,0.045708257634821316,0.0755366480862486,0.0,-0.3054267168045044,0.1747033,0.08605367,1.3064738e-05,0.019118693838514965,0.0035701433484393286,-0.005543185736368048,0.00483669305564768,0.057627118644067776,-0.05423728813559323,0.7981364,1.061408,0.99999976
572,,,,-0.006257389383197108,-0.022747708166291236,1.0,-0.37967297434806824,0.17489345,0.084595025,-1.3078372e-05,0.01998826153579209,0.003862359267646579,-0.005473152426687671,0.00448009468889545,0.06271186440677966,-0.05423728813559326,0.8035918,1.0265112,1.0000001
573,,,,0.1303790288276035,0.013822525662508828,1.0,0.03521520644426346,0.17504178,0.0831715,1.3109282e-05,0.020733936378243393,0.0038868343984469213,-0.005398762813852762,0.004154489455427461,0.06779661016949153,-0.054237288135593247,0.8114167,0.99658304,0.99999994
574,,,,0.05193380067016874,0.07547085116746687,0.0,-0.45519548654556274,0.17520179,0.081970654,-1.3094567e-05,0.021665209657803483,0.004207206631022184,-0.005336156290568488,0.0038547400371654376,0.07288135593220336,-0.05423728813559327,0.81922764,0.96703184,0.9999999
575,,,,0.14427275234775444,0.039806259567397625,1.0,-0.4805143177509308,0.17529398,0.080802016,1.314524e-05,0.021965453940365726,0.004261611485804985,-0.005267126542346664,0.0035882635294148773,0.07796610169491522,-0.05423728813559327,0.8045736,0.92610335,0.99999994
576,,,,0.06770172668062012,0.06581944093156229,1.0,0.04644651338458061,0.17543842,0.07983757,-1.31468405e-05,0.022970312598742316,0.004357377417305684,-0.005207013880452053,0.0033491374195013307,0.08305084745762713,-0.054237288135593247,0.7858625,0.8812187,0.99999994
577,,,,0.05440972265150419,0.05956445581638761,1.0,-0.2630806565284729,0.17528021,0.0788756,1.3138782e-05,0.023377085026719296,0.004476433274751763,-0.005140970380374532,0.003140734111187116,0.088135593220339,-0.05423728813559323,0.7671519,0.8377157,1.0000001
578,,,,0.053060011774610935,-0.013828887461418748,1.0,-0.337817907333374,0.17475425,0.078212865,-1.3153737e-05,0.023873485980761795,0.004641437880233509,-0.005081786148680844,0.0029599250244118354,0.09322033898305083,-0.05423728813559322,0.79068196,0.8432562,0.9999999
579,,,,0.14614470075184072,0.07508241185102461,1.0,-0.1563103199005127,0.17457049,0.07778605,1.3110211e-05,0.024127188176138157,0.004663761767328087,-0.005013705012262737,0.0028091806051588324,0.09830508474576276,-0.05423728813559323,0.8644176,0.925309,0.99999994
580,,,,-0.048236122525763106,0.10844421000203537,1.0,-0.4423142671585083,0.17457618,0.077658564,-1.31159895e-05,0.024826452581062183,0.004914632369355204,-0.0049557097033648065,0.002678759466683475,0.10338983050847454,-0.05423728813559326,0.93398654,1.0098283,0.9999999
581,,,,0.12053430005347134,0.08874177955580283,1.0,-0.4347100555896759,0.17447957,0.07747447,1.312481e-05,0.024945663240418282,0.004730730502744974,-0.004893074450983945,0.002571787041000989,0.10847457627118645,-0.05423728813559324,1.0073386,1.1068648,1.0000001
582,,,,0.05634218795681313,0.07547472174267501,0.0,-0.3425675630569458,0.1744056,0.07737065,-1.3166949e-05,0.025266424912628857,0.004894416425358624,-0.004843537152844296,0.002482366708403909,0.11355932203389833,-0.054237288135593247,0.83584243,1.2374846,1.0000001
583,,,,-0.015785772939142316,0.12687586646558308,1.0,-0.4647563695907593,0.17435431,0.07724024,1.3173794e-05,0.02518982948149865,0.004870303691295791,-0.004793317160318725,0.002418307656205993,0.1186440677966102,-0.054237288135593226,0.6422053,1.3613179,0.99999994
584,,,,-0.034377577650053254,0.11117491764867897,1.0,0.3738919198513031,0.17432198,0.07718458,-1.320318e-05,0.025727027829478263,0.005014845476167222,-0.004756231467800821,0.0023701732318692453,0.12372881355932207,-0.05423728813559322,0.43176982,1.4648421,1.0000001
585,,,,0.06688003364286065,-0.010462253591241512,1.0,-0.29011648893356323,0.1743047,0.077100165,1.3190206e-05,0.025636137690022414,0.004909935310946005,-0.004716769040583723,0.0023439512943703366,0.1288135593220339,-0.05423728813559322,0.22133341,1.5716951,1.0000002
586,,,,0.07548006353869692,0.006355141244911343,1.0,-0.34378156065940857,0.1743127,0.07709143,-1.3206446e-05,0.026030181818570922,0.005166121980771012,-0.004692965093457784,0.0023347234604929193,0.13389830508474587,-0.05423728813559323,0.010896674,1.6816316,1.0000001
587,,,,-0.01645755785701282,0.11538513406894195,1.0,-0.3824279308319092,0.17421907,0.07703182,1.3163806e-05,0.025927935388791266,0.0049068102148268075,-0.004665628065200936,0.002343730194482602,0.13898305084745763,-0.054237288135593247,-0.19953844,1.7944044,1.0
588,,,,-0.03923026016570111,0.053394245203966226,1.0,-0.12265615165233612,0.17404859,0.077019095,-1.3203889e-05,0.026295923494823837,0.004978063984490256,-0.004651566862543137,0.002362724719373253,0.1440677966101695,-0.05423728813559327,-0.4059226,1.9163165,1.0000001
589,,,,0.07422890502818802,0.07585122174508971,0.0,-0.41569244861602783,0.17389421,0.07697686,1.3200461e-05,0.02599548819440245,0.005013263739796668,-0.00463475367346813,0.002395081794463808,0.1491525423728814,-0.054237288135593247,-0.60719025,2.0492885,0.9999998
590,,,,0.0381344534456934,0.1264164924618722,1.0,-0.4612213373184204,0.17372109,0.07698226,-1.3240395e-05,0.02580190533826513,0.005028950543823693,-0.0046287620550072356,0.0024306819499279775,0.15423728813559323,-0.054237288135593247,-0.8084588,2.1849327,0.99999994
591,,,,0.019063526698078898,0.08745402715050453,1.0,-0.4043545722961426,0.1735548,0.07695066,1.32149435e-05,0.025950420788812215,0.0050059317642105325,-0.00461641272141068,0.0024729045369979025,0.15932203389830507,-0.054237288135593247,-1.0064201,2.3216095,1.0
592,,,,0.14504489157532535,0.1402547305936031,1.0,0.4847481846809387,0.17339389,0.07696655,-1.3228873e-05,0.025842885333347655,0.005028533010269732,-0.004615635092459619,0.0025139126439844405,0.16440677966101697,-0.05423728813559321,-1.1776322,2.4522822,1.0000001
593,,,,0.09889572707403828,0.12058074925328492,1.0,-0.2881951928138733,0.17325218,0.07694867,1.3247863e-05,0.02598154783259208,0.004898188163523006,-0.0046097273763297635,0.0025585257440172357,0.1694915254237288,-0.05423728813559322,-1.3644181,2.590913,1.0
594,,,,0.10362583421360132,0.14461386591913994,1.0,-0.35376185178756714,0.17312361,0.07697391,-1.32461355e-05,0.025908241349991968,0.005066850361594445,-0.004614139167828588,0.002598212023295404,0.1745762711864406,-0.054237288135593205,-1.5526752,2.7387688,0.99999994
595,,,,0.11279479974471628,0.07123339622271758,1.0,-0.4122069776058197,0.17300326,0.076956406,1.3221077e-05,0.025659537776069496,0.0048611616699240886,-0.00460851460495975,0.002635866889118118,0.1796610169491525,-0.05423728813559321,-1.7567036,2.9468398,0.99999994
596,,,,0.014870685378261778,0.06216216412333242,1.0,-0.3096775710582733,0.17289545,0.07697403,-1.3286858e-05,0.025994508967474853,0.004926257761399943,-0.004610086838919043,0.0026646603571768407,0.1847457627118644,-0.05423728813559324,-1.9638238,3.1689937,0.99999994
597,,,,0.07573635944228478,0.07603172583084167,0.0,-0.19153299927711487,0.17277955,0.076945655,1.3259701e-05,0.02577543522242795,0.004927017273262042,-0.0045993255983987555,0.0026921667035373622,0.18983050847457625,-0.05423728813559324,-2.1821308,3.3710077,1.0000001
598,,,,0.12560112663010758,0.0076423649136,1.0,-0.43406060338020325,0.17263922,0.076940894,-1.3287087e-05,0.025623280707541156,0.004985791483884427,-0.004590328878948775,0.002714276178065995,0.1949152542372881,-0.05423728813559322,-2.407147,3.5610127,0.99999994
599,,,,0.009218261798148754,-0.04878077870840876,1.0,-0.3777713477611542,0.1724682,0.07688523,1.3251097e-05,0.025579479310856332,0.004907743343086145,-0.004565822585208142,0.0027364043201170605,0.2,-0.054237288135593226,-2.6321623,3.7520778,1.0000001
600,,,,0.033641592798108286,0.05744784630016407,1.0,0.2652847170829773,0.17227088,0.07685075,-1.33146605e-05,0.026068482746802964,0.0049334692556168,-0.004542409543581211,0.0027532305180297282,-0.1,-0.04915254237288135,0.104929574,0.15707017,1.0
601,,,,-0.04342769537617022,-0.028105867157721523,1.0,-0.24086256325244904,0.17202255,0.076761775,1.3293606e-05,0.025778847145799384,0.004926182601436115,-0.004501025498498707,0.0027720046097951113,-0.09491525423728814,-0.04915254237288135,0.13559966,0.16937454,1.0000001
602,,,,0.07565472101205793,0.06473723523082683,0.0,-0.3052331209182739,0.17172974,0.07668858,-1.33225885e-05,0.026170927435570975,0.005082644149945415,-0.0044582491332032645,0.002787829545372989,-0.08983050847457627,-0.049152542372881344,0.15844257,0.17747779,1.0
603,,,,0.14152181513765538,0.04814044733068988,1.0,-0.3680426776409149,0.17138383,0.07656115,1.3309621e-05,0.02609114783168241,0.005077772296897839,-0.004397233600928502,0.002804996927490308,-0.08474576271186436,-0.04915254237288135,0.1812868,0.18593255,0.99999994
604,,,,-0.017506102061889253,0.017530266299142047,1.0,-0.2930830717086792,0.17103213,0.07645595,-1.3339957e-05,0.026301750572658447,0.005191664757718021,-0.004338599275839004,0.0028140963648432696,-0.07966101694915254,-0.049152542372881414,0.20412976,0.19475347,1.0
605,,,,-0.02223842718525868,-0.033681132355951604,1.0,-0.19265493750572205,0.17063813,0.076299526,1.3330701e-05,0.02654625338351938,0.00502211348001963,-0.004263196253247804,0.002822330596793315,-0.07457627118644065,-0.04915254237288137,0.2269732,0.20395084,1.0000001
606,,,,0.04858445008109129,-0.04266458153589983,1.0,-0.38386043906211853,0.17024878,0.07616603,-1.3331602e-05,0.026781803881566833,0.005247491150916175,-0.004190679509379477,0.002821092793137721,-0.06949152542372876,-0.04915254237288137,0.24981701,0.21353845,0.99999994
607,,,,0.009711143454903357,0.025252107383926803,1.0,-0.37766703963279724,0.1698503,0.07599309,1.3336986e-05,0.027093550640296657,0.005218398377132671,-0.004107398615073782,0.0028171900099371134,-0.06440677966101692,-0.04915254237288139,0.27744725,0.22594401,0.99999994
608,,,,0.07572015999309611,0.06086461142388221,0.0,0.3676311671733856,0.16947916,0.075855486,-1.3345134e-05,0.027380413246249555,0.005333307185375901,-0.0040328491464926034,0.002807596905830857,-0.05932203389830502,-0.04915254237288136,0.31769904,0.2461267,0.9999998
609,,,,0.13234692117094637,-0.01519434465498002,1.0,-0.3449488580226898,0.16907518,0.075676136,1.3360338e-05,0.027299626644810473,0.005234347922732154,-0.003946505356653713,0.002799429822792856,-0.05423728813559321,-0.049152542372881344,0.3763788,0.27666333,1.0
610,,,,-0.049647579355543314,0.0928006483286873,1.0,-0.3132740259170532,0.16869166,0.075529374,-1.3377193e-05,0.027622653322732966,0.005410776973535803,-0.003866588968730153,0.0027862563948538887,-0.04915254237288134,-0.04915254237288135,0.43501168,0.3054603,0.99999994
611,,,,-0.007284395450175431,-0.03584250046654998,1.0,-0.4468863308429718,0.16828568,0.075340785,1.3390782e-05,0.028061681041012098,0.005376951274767497,-0.0037766665065633353,0.0027709631134922117,-0.04406779661016949,-0.04915254237288136,0.47821316,0.33650798,1.0
612,,,,0.06262504016142866,0.043614522442098055,1.0,-0.43543604016304016,0.16797219,0.07523416,-1.3401759e-05,0.028480637828638664,0.005499437605296281,-0.0036955215901434127,0.0027459767778980834,-0.03898305084745762,-0.0491525423728814,0.51544124,0.3617203,0.9999999
613,,,,0.13620958698646285,0.018471348171542987,1.0,-0.10328290611505508,0.16762167,0.07510327,1.340584e-05,0.028494112733732722,0.005375285585920723,-0.0036026519756320718,0.002719303606787835,-0.03389830508474574,-0.0491525423728814,0.51694906,0.3759063,0.99999994
614,,,,0.14702130320115164,0.13362318123706718,1.0,-0.47860193252563477,0.16754127,0.07511807,-1.3431645e-05,0.02879659744851217,0.005588795131933245,-0.0035151286352180554,0.002686009961809603,-0.028813559322033923,-0.04915254237288137,0.51845723,0.3905474,0.9999999
615,,,,0.00016761084880038968,-0.04418858287663581,1.0,-0.4311469495296478,0.16773568,0.07525779,1.33977055e-05,0.028986854529673416,0.005484714763856071,-0.0034105633189242318,0.00265642059682343,-0.023728813559322038,-0.049152542372881386,0.51996607,0.40565172,1.0000001
616,,,,0.003392205108823834,0.07016560066972054,1.0,-0.3708936870098114,0.16792743,0.075418666,-1.3413811e-05,0.029358962620464665,0.005734891272764221,-0.0033077140780928115,0.0026246385572405266,-0.018644067796610188,-0.04915254237288137,0.52147424,0.4212262,1.0
617,,,,-0.04232071230520931,0.09344710202063684,1.0,-0.39112618565559387,0.16812222,0.07557169,1.3420411e-05,0.029475211473225668,0.005696360914680652,-0.00318978878821148,0.0025941075102914298,-0.013559322033898324,-0.04915254237288136,0.51805496,0.4328483,1.0
618,,,,0.06126393785570301,0.02663651521764862,0.0,-0.4911852180957794,0.1683571,0.075756356,-1.3407122e-05,0.030156961788024534,0.005784074932762072,-0.0030755312807680206,0.0025570294630830035,-0.008474576271186451,-0.04915254237288135,0.5131025,0.44353092,1.0
619,,,,-0.01753881416047616,-0.042716147562165886,1.0,-0.11128870397806168,0.16855952,0.0759275,1.34317215e-05,0.030057771351146387,0.005729662447100984,-0.002941422332483544,0.002523801042105277,-0.0033898305084745636,-0.04915254237288135,0.5331839,0.47944143,0.9999998
620,,,,0.04277458836960445,-0.01086049889340035,1.0,-0.5324978828430176,0.16876206,0.076120436,-1.3431758e-05,0.03069120114091531,0.00596532704212803,-0.002803822824180486,0.0024900694470493586,0.001694915254237286,-0.0491525423728814,0.541872,0.5163176,1.0
621,,,,-0.023412777877024872,0.03966768810271691,1.0,-0.43496277928352356,0.16889705,0.07629649,1.3487879e-05,0.03092897646778297,0.00589791983080778,-0.002640848131076759,0.002462922033433689,0.006779661016949179,-0.0491525423728814,0.55786014,0.5680404,1.0
622,,,,0.041162151258348254,0.11978635377338957,1.0,-0.19412030279636383,0.16904369,0.07649763,-1.347972e-05,0.03164520100302335,0.006007245586153418,-0.0024696157158951683,0.0024349275604024804,0.011864406779660988,-0.049152542372881386,0.57612926,0.6290616,1.0
623,,,,-0.01793944512605774,0.14682744483231663,1.0,-0.5554245710372925,0.16914742,0.07669961,1.349318e-05,0.03143630231393633,0.006127078114884487,-0.0022691795528955528,0.002408610980644777,0.01694915254237286,-0.0491525423728814,0.6197268,0.72241104,0.99999994
624,,,,0.1452999233346559,0.11068354986757219,1.0,-0.09347947686910629,0.16934817,0.07694759,-1.3524077e-05,0.032217050234776105,0.006230535984802968,-0.002059564031733131,0.002372598453124153,0.022033898305084763,-0.04915254237288138,0.66367257,0.82520145,0.99999994
625,,,,0.07585671939920985,0.0570797667391647,0.0,-0.39727380871772766,0.16951632,0.07721525,1.3518693e-05,0.032228052807951914,0.006170026697871461,-0.001819443257489504,0.0023342311531700495,0.02711864406779667,-0.04915254237288137,0.6819601,0.9272106,1.0000001
626,,,,0.0375929828391383,0.03997891023741633,1.0,-0.5128353238105774,0.1697722,0.07750298,-1.3522436e-05,0.032958010041062615,0.006300109983177524,-0.0015681967946954123,0.0022914627895886646,0.03220338983050849,-0.04915254237288137,0.70222956,1.0136714,0.99999994
627,,,,0.034969624486510933,0.04187516975893557,1.0,-0.5230026245117188,0.16968831,0.0779409,1.3490707e-05,0.03288496598795624,0.006309985867820903,-0.001282823693997551,0.0022531367306418393,0.03728813559322033,-0.0491525423728814,0.72874457,1.0391678,0.99999994
628,,,,0.02672122859941657,0.1395198969918942,1.0,-0.11089752614498138,0.16907196,0.078772426,-1.3512352e-05,0.03325954162596815,0.00642883570276905,-0.0009793979058616395,0.0022135163504638194,0.04237288135593217,-0.0491525423728814,0.72528297,1.029971,0.99999994
629,,,,0.14516486391647304,0.000871389483220561,1.0,-0.5517467260360718,0.1682835,0.07960377,1.34875545e-05,0.0330730525003199,0.006313498249209134,-0.000636798244406521,0.002184506495865992,0.04745762711864407,-0.04915254237288137,0.7202762,0.991441,1.0
630,,,,0.12070942004709832,0.005715318656856129,1.0,-0.514900267124176,0.16743547,0.0805123,-1.3515828e-05,0.033090478878740205,0.006280293552220663,-0.00027429870731870433,0.0021602022012867763,0.05254237288135592,-0.049152542372881386,0.7144043,0.9379133,0.99999994
631,,,,0.07647507132289391,0.04735097685784655,0.0,-0.29684218764305115,0.16638553,0.08144345,1.3520223e-05,0.03243756334745853,0.006224169526299768,0.0001284375797899616,0.0021437390125057486,0.057627118644067804,-0.049152542372881386,0.7195591,0.904966,1.0
632,,,,0.07671522254586542,0.03636120266245772,0.0,-0.19496014714241028,0.16534764,0.08249851,-1.3544575e-05,0.031710148277722165,0.006129236088807381,0.0005534772361356199,0.0021257224604681138,0.06271186440677973,-0.04915254237288141,0.7273839,0.87722725,0.99999994
633,,,,0.06016780260861365,0.110977815587106,1.0,-0.437406450510025,0.162656,0.083679214,1.3554388e-05,0.030725417074826674,0.00581490873293665,0.001025874568940571,0.0021130018110642828,0.06779661016949154,-0.04915254237288136,0.7352079,0.8500258,1.0000001
634,,,,-0.02226768444549343,0.03846013392062568,1.0,-0.4309298098087311,0.15953763,0.08498547,-1.3570329e-05,0.029475263693507593,0.005832331377279752,0.001524609928513112,0.002095483923130687,0.07288135593220343,-0.04915254237288138,0.7423842,0.8170281,1.0000001
635,,,,0.07759433604670563,0.02723153488847184,0.0,-0.537006139755249,0.15611795,0.08640054,1.3598751e-05,0.02736109036445416,0.005189919739824863,0.0020646652711532563,0.0020817649536512073,0.07796610169491532,-0.04915254237288139,0.7308613,0.77822554,0.99999994
636,,,,0.04065212510976837,0.12680050897563255,1.0,-0.5395910143852234,0.1533195,0.087653235,-1.3621089e-05,0.025842342044206105,0.004934791451386991,0.002623951727641834,0.0020641186018356865,0.08305084745762714,-0.04915254237288139,0.7121501,0.73812914,1.0000002
637,,,,0.13721905651558713,0.014193957524171227,1.0,-0.3062797784805298,0.15262303,0.08808855,1.3625747e-05,0.022981826383326246,0.004345270427712547,0.003225243699341239,0.0020483712317735134,0.088135593220339,-0.04915254237288137,0.6766927,0.6852444,1.0000001
638,,,,0.08691049089712964,-0.02650488342635693,1.0,-0.4536437392234802,0.15179567,0.08862586,-1.3610247e-05,0.020174876296894264,0.0038915314590111105,0.0038502667998127895,0.0020311899241295065,0.09322033898305083,-0.04915254237288139,0.69411236,0.6869073,0.99999994
639,,,,0.034526389500344215,-0.04344822965337605,1.0,-0.4150330126285553,0.15093607,0.089070804,1.3610962e-05,0.017065940363683304,0.003323791138332182,0.004521241327093684,0.002023009197238064,0.0983050847457627,-0.04915254237288135,0.76156944,0.7494976,0.99999994
640,,,,0.05055775714327622,0.11262209692846402,1.0,-0.06600584834814072,0.14999533,0.08960413,-1.3652621e-05,0.013978565259250314,0.0026789680712521165,0.005219051500783522,0.0020153236310412334,0.10338983050847453,-0.04915254237288137,0.8220128,0.812836,1.0
641,,,,1.8540965002990303e-07,-2.153920819935318e-07,0.0,-0.3190041184425354,0.14896397,0.09005584,1.3625829e-05,0.010681830410415179,0.002008680547732073,0.0059673485840432226,0.002015318428607592,0.10847457627118641,-0.04915254237288135,0.8997878,0.92942345,1.0
642,,,,0.07692927953858014,0.029324086872409814,0.0,-0.37522393465042114,0.147904,0.09060245,-1.3656597e-05,0.00786050552964883,0.0015256760651209944,0.006741537920110557,0.002016034861632061,0.1135593220338983,-0.04915254237288135,0.71266407,1.0429024,0.99999994
643,,,,0.10710913290932776,-0.037050793724806734,1.0,-0.39241212606430054,0.14671923,0.09106629,1.361883e-05,0.005127636500495876,0.0009709002532695687,0.007562791942769168,0.0020203026050101495,0.11864406779661019,-0.04915254237288134,0.5167547,1.1594366,1.0000001
644,,,,0.07677751910646538,0.03142131373151747,0.0,-0.2573380768299103,0.14572035,0.09179773,-1.3693589e-05,0.0035033664703011972,0.0007178838242923009,0.008410443058780205,0.002021160598519682,0.12372881355932204,-0.049152542372881386,0.30583403,1.2577331,1.0
645,,,,0.14367966320910863,0.09507637673200918,1.0,-0.3595016300678253,0.1458443,0.093214,1.365762e-05,0.002749158088470798,0.00048239539453935604,0.009303121720451125,0.00202617209245752,0.12881355932203384,-0.04915254237288135,0.09539849,1.3575518,0.99999994
646,,,,0.01636446666081874,0.11372544416727541,1.0,-0.4113466143608093,0.14625742,0.095460385,-1.3656162e-05,0.0037221026259676806,0.0007619052488771295,0.010219103810124744,0.002024104715463802,0.13389830508474584,-0.04915254237288137,-0.1150373,1.4609758,0.99999994
647,,,,0.04641832908201203,0.05896495511712885,1.0,-0.4375455379486084,0.14558628,0.09993594,1.3650444e-05,0.006512986409835648,0.0011973070013893618,0.011181190043017758,0.002023128899180878,0.13898305084745766,-0.04915254237288136,-0.32314345,1.571651,1.0000001
648,,,,0.11927910281006078,0.04417459414538054,1.0,0.12955811619758606,0.14521267,0.10559652,-1.3678044e-05,0.012097144639275602,0.0023499136355989137,0.01216602431149131,0.002019604948799513,0.1440677966101695,-0.04915254237288135,-0.52438915,1.696243,1.0
649,,,,-0.02454187406725579,0.09369278114451003,1.0,-0.5018244981765747,0.14396259,0.11135192,1.3736542e-05,0.020756737365277934,0.003950946933665431,0.013199353403964248,0.002020108744710802,0.1491525423728814,-0.049152542372881323,-0.725634,1.8244222,1.0
650,,,,-0.03907454624380496,-0.03281485867883747,1.0,-0.5591079592704773,0.14799632,0.118397936,-1.3709851e-05,0.03324321704087253,0.006389790854922224,0.014260504974669285,0.002017720241486411,0.15423728813559326,-0.04915254237288136,-0.9264894,1.9564617,0.9999999
651,,,,0.13710288026022377,0.09532704582163977,1.0,-0.5457398295402527,0.15807468,0.12482538,1.3748945e-05,0.05017352256119651,0.009549172226850972,0.015367434720911862,0.002020834191213161,0.15932203389830504,-0.04915254237288134,-1.1133082,2.0964422,0.9999999
652,,,,0.04599836196691043,0.12689707012392576,1.0,-0.24488431215286255,0.16742694,0.12604435,-1.3757016e-05,0.07119637027159441,0.013984144331534228,0.016493419636683174,0.0020215601091202904,0.16440677966101702,-0.049152542372881414,-1.268395,2.2628083,1.0000001
653,,,,-0.031893631311398954,0.10665680492694458,1.0,-0.5554988384246826,0.17746033,0.12747878,1.377822e-05,0.09391221974964989,0.017862083875688543,0.017657934889775455,0.0020310433384014403,0.16949152542372886,-0.04915254237288135,-1.4524513,2.4133973,1.0000001
654,,,,0.07945390449078395,-0.022732969998347088,1.0,-0.5449468493461609,0.18728156,0.12876238,-1.3768871e-05,0.12173753956354172,0.023289552712166248,0.01883547825136701,0.0020410923228913326,0.17457627118644062,-0.04915254237288138,-1.6595703,2.6277406,0.9999999
655,,,,0.06841019241307977,0.11667422572239843,1.0,-0.48036691546440125,0.19764581,0.13022174,1.3777749e-05,0.15136717447346038,0.02914112660953702,0.020050117408565202,0.002055110205186592,0.1796610169491525,-0.04915254237288137,-1.866691,2.8457363,0.99999994
656,,,,0.019724266961858167,-0.023849801789162784,1.0,-0.5305044054985046,0.20796147,0.13162422,-1.3692426e-05,0.18554659624397066,0.03544143364232818,0.02128040879714426,0.00206487845529407,0.1847457627118644,-0.04915254237288137,-2.0738091,3.066715,0.9999998
657,,,,0.07673414870890834,0.03222555734344789,0.0,-0.4774431884288788,0.21871746,0.13316165,1.3916971e-05,0.21838265715068259,0.04141193681816094,0.022543974919520593,0.0020781355301739794,0.18983050847457628,-0.04915254237288135,-2.2985446,3.2550867,0.9999999
658,,,,0.14730990855925336,0.1436055804713201,1.0,-0.520148515701294,0.22949058,0.13469133,-1.3554604e-05,0.2522425115934048,0.049694748701582935,0.023821402965359947,0.0020831421509355467,0.19491525423728817,-0.04915254237288135,-2.5235624,3.4443321,0.99999994
659,,,,0.0535149809408922,0.006720101206216113,1.0,-0.2537408769130707,0.24072924,0.13636808,1.4244467e-05,0.29026509455680727,0.05660450571712372,0.025137090692869193,0.0020888076991556,0.20000000000000004,-0.04915254237288135,-2.7485764,3.6347733,0.99999994
660,,,,0.12055759360520178,0.008770346404770236,1.0,-0.5978081822395325,0.25193733,0.13800226,-1.2882299e-05,0.3251029026401512,0.06220164380934108,0.026461070398913922,0.0020892251028258864,-0.09999999999999995,-0.044067796610169546,0.04806807,0.13707212,0.9999999
661,,,,-0.03651151778493949,0.0033380802515674754,1.0,-0.6078459620475769,0.26361284,0.14008337,1.589514e-05,0.35983654335527265,0.0693528132388692,0.027815186939995455,0.0020889902881565197,-0.09491525423728807,-0.04406779661016952,0.08168859,0.14953068,1.0
662,,,,0.05357456359114865,0.14745851088632628,1.0,-0.6345437169075012,0.27585542,0.14430504,-1.0729444e-05,0.39106825516088717,0.07451295696014802,0.02917548085460973,0.0020778550521436405,-0.08983050847457619,-0.04406779661016954,0.10960893,0.15968382,0.99999994
663,,,,0.0923137197205461,-0.04879110333316257,1.0,-0.4270928204059601,0.28860906,0.14946492,1.8438777e-05,0.4184796178531616,0.08053566511265252,0.030562243823105177,0.0020669595264458237,-0.08474576271186436,-0.044067796610169505,0.1324508,0.16736026,1.0
664,,,,0.0767152426381135,0.03678174909672238,0.0,-0.541280210018158,0.30131322,0.15463091,-6.8987442e-06,0.44388319055654063,0.08510031536079977,0.03195300009676896,0.002049546623532721,-0.07966101694915251,-0.044067796610169525,0.15529457,0.17537439,1.0
665,,,,0.10893305249471245,0.10077508175133855,1.0,-0.538321852684021,0.3143127,0.16016896,2.4896965e-05,0.4584360231953031,0.08932453342306564,0.033368296370659994,0.0020324513467671907,-0.07457627118644063,-0.044067796610169505,0.17813805,0.18373868,1.0000001
666,,,,-0.03291031949135144,0.07735540355059957,1.0,-0.6263869404792786,0.32741734,0.16587615,4.0868695e-06,0.4706691487868122,0.09265664543703132,0.034783350637960016,0.0020103625834672987,-0.06949152542372873,-0.044067796610169505,0.2009813,0.19246477,0.99999994
667,,,,0.12254155269975193,0.025000967315099404,1.0,-0.4302584230899811,0.33893734,0.17114307,4.1536256e-05,0.47269848787117513,0.09103339295163325,0.03622296547261144,0.0019916484476903236,-0.06440677966101688,-0.04406779661016951,0.22382504,0.20156507,0.99999994
668,,,,-0.0247933610238531,0.06559094413657966,1.0,-0.4950700104236603,0.33878273,0.17145558,1.0582047e-05,0.4752632388617201,0.0917695918926701,0.03766120361720525,0.001966756965271286,-0.05932203389830504,-0.04406779661016957,0.24936585,0.21234173,1.0000001
669,,,,-0.03911810155080562,0.07484490493043038,1.0,-0.6309732794761658,0.33869424,0.17104657,3.1201656e-05,0.4748664125339752,0.0936312500326475,0.0391192434719526,0.001946150523548442,-0.05423728813559316,-0.04406779661016952,0.28524402,0.23058967,1.0000001
670,,,,-0.038096037606012594,0.014737843556680424,1.0,-0.6060945391654968,0.34043542,0.17104866,-8.7716353e-07,0.4717901929305881,0.09014311633457013,0.04057408316870177,0.001922070931051026,-0.04915254237288134,-0.04406779661016954,0.33634925,0.24378803,0.9999998
671,,,,0.0763699521232247,0.049046491374396706,0.0,-0.5885170698165894,0.34156632,0.17098033,2.3241051e-05,0.46547318955476485,0.08956113001578288,0.04204746508975584,0.0019010810335855029,-0.04406779661016943,-0.04406779661016952,0.39639574,0.27271575,1.0
672,,,,0.028727991551409066,0.01052214714628659,1.0,-0.48756203055381775,0.34273374,0.16908403,-6.3189987e-06,0.460064174218559,0.08909892835156323,0.04351484135901079,0.0018774741633703549,-0.038983050847457686,-0.04406779661016947,0.42938673,0.3045948,1.0
673,,,,0.07633036697962121,0.049619756014278635,0.0,-0.5948793292045593,0.34317106,0.16563998,2.020045e-05,0.45327909230537733,0.0885616796816913,0.04500186412732518,0.0018594320778429802,-0.03389830508474576,-0.04406779661016945,0.43120363,0.32527867,1.0
674,,,,0.07090361893729323,0.08919844883625262,1.0,-0.6483719944953918,0.34403852,0.16248156,-8.682641e-06,0.44158348881664117,0.08483026617800254,0.04648254116534103,0.001836531489534027,-0.02881355932203391,-0.04406779661016947,0.43271202,0.3382648,0.9999998
675,,,,-0.03929973080135814,0.12551470359911576,1.0,-0.4095211327075958,0.3393324,0.158605,1.9749064e-05,0.41848587993222586,0.08032034191337699,0.04797869756146511,0.001819415749721478,-0.023728813559322062,-0.044067796610169484,0.43422005,0.3516835,1.0
676,,,,0.1466715439987678,0.08488998855537812,1.0,-0.6428961157798767,0.33258703,0.15469116,-6.805364e-06,0.3925168752563189,0.07676255677546553,0.04946754866688119,0.0017997601774501688,-0.018644067796610177,-0.044067796610169505,0.43572775,0.3655437,0.99999994
677,,,,-0.036532245799487884,0.10549968231506522,1.0,-0.7117372751235962,0.32237646,0.14992394,2.3533861e-05,0.3567843920654246,0.06885453540641204,0.05097087324025086,0.001783385002229498,-0.013559322033898293,-0.04406779661016945,0.4321773,0.3757978,1.0000001
678,,,,-0.012026931448508124,-0.027549531839170662,1.0,-0.694362998008728,0.29975647,0.14178108,-7.603404e-06,0.30988934659970513,0.05966533907797935,0.05246237750304367,0.0017639283993789597,-0.008474576271186413,-0.0440677966101695,0.42734528,0.3854402,0.9999999
679,,,,-0.0015948735955911841,0.12170107457027855,1.0,-0.4028952121734619,0.27418646,0.13253205,1.5710337e-05,0.2576227920115289,0.04945306218069827,0.053967086830468976,0.0017490848274418754,-0.003389830508474556,-0.044067796610169456,0.44470653,0.41635853,0.9999999
680,,,,0.07624910289843505,0.05077093735352819,0.0,-0.07390618324279785,0.25474828,0.1246165,-1.2834285e-05,0.20341145575193645,0.03878703676496256,0.05545805280270612,0.0017279083191470274,0.001694915254237278,-0.04406779661016946,0.44767803,0.442956,0.99999994
681,,,,0.06964886622560622,-0.0494350121162342,1.0,-0.2952379286289215,0.23694807,0.11740469,1.4308354e-05,0.1487188890045297,0.028865824463166226,0.05695678452507256,0.0017108418306748677,0.0067796610169491905,-0.044067796610169456,0.46416268,0.48888654,0.9999998
682,,,,0.07297280700726516,0.09219180756629798,1.0,-0.3476610481739044,0.22262421,0.11198705,-1.3650332e-05,0.09948896313508737,0.018773494541479113,0.05843851735734799,0.0016892074953501607,0.011864406779661016,-0.04406779661016946,0.48407024,0.54415894,1.0000001
683,,,,0.0032192280172056234,0.0828892278431033,1.0,-0.3000456690788269,0.20846437,0.106800705,1.3993485e-05,0.05631869205518977,0.010972965890070147,0.05992373996332197,0.0016691134386886894,0.016949152542372916,-0.04406779661016947,0.51519746,0.61608714,1.0
684,,,,0.12093789329858527,0.0961272643392528,1.0,-0.21018360555171967,0.19475175,0.10203036,-1.3824585e-05,0.024010552395415562,0.004427129274508886,0.06138493381430595,0.0016448456376857781,0.02203389830508476,-0.044067796610169484,0.55328965,0.7070529,1.0000001
685,,,,0.14194309954092982,0.12569000261715396,1.0,-0.32485705614089966,0.18053573,0.09730782,1.3916723e-05,0.0011544454298942144,0.0008653098881351392,0.06284758111809848,0.0016252609883002783,0.027118644067796634,-0.044067796610169456,0.57750785,0.8031636,0.99999994
686,,,,0.032057513259705,-0.032351946295792106,1.0,-0.4050089716911316,0.17016886,0.093433864,-1.391162e-05,-0.009276025255413033,0.0016572887529478987,0.06428322701043446,0.0015997494107758154,0.032203389830508466,-0.04406779661016949,0.6123815,0.84460235,1.0
687,,,,0.0418721301120019,-0.024009586436327314,1.0,-0.4114736020565033,0.16577198,0.09029471,1.3936004e-05,-0.008696962318556163,0.0016822594106217046,0.06571352362395097,0.0015799358717809007,0.03728813559322034,-0.04406779661016946,0.63923395,0.86780506,0.9999999
688,,,,0.13397218687745127,0.02465205231349747,1.0,-0.4544803202152252,0.16166003,0.08782719,-1.3945811e-05,0.0006809119747340328,0.0005771386703565292,0.06711469541743824,0.0015575929988958029,0.04237288135593221,-0.044067796610169456,0.63577163,0.8595524,1.0000001
689,,,,0.12869090302948277,0.08220187383527482,1.0,-0.2411947101354599,0.15815262,0.08628835,1.3982448e-05,0.015851268893898318,0.003027952563462206,0.06850837095153041,0.0015389542500799935,0.04745762711864407,-0.04406779661016943,0.63067263,0.82351625,1.0000001
690,,,,0.07583337370321062,0.05763715148755343,0.0,-0.5229305624961853,0.15446956,0.08471205,-1.3953869e-05,0.0346798180276849,0.006700916483122652,0.06986721157205752,0.0015181366966833807,0.052542372881355943,-0.04406779661016944,0.6355261,0.79270244,0.9999999
691,,,,0.054201669179306244,0.14869388946210021,1.0,-0.6261913180351257,0.15097761,0.083225526,1.40013935e-05,0.05413620375824236,0.01047712072434401,0.07121835086200876,0.0015059049614578042,0.05762711864406783,-0.04406779661016944,0.64335096,0.7672315,1.0
692,,,,-0.01688860491951854,0.11311941974229851,1.0,-0.6108139753341675,0.14729033,0.081707336,-1.4011723e-05,0.07263756271992011,0.014116120008607458,0.07253440539325445,0.0014961784920976716,0.06271186440677967,-0.044067796610169505,0.65117455,0.7423104,0.99999994
693,,,,-0.016555774396047607,0.029123629324081843,1.0,-0.23397231101989746,0.14376599,0.08025525,1.4031984e-05,0.08873073646058663,0.01715461145333521,0.07383630864547121,0.0014968268367309726,0.06779661016949154,-0.044067796610169456,0.65899926,0.7179412,1.0000001
694,,,,-0.017854880317862955,0.035498803826344585,1.0,-0.6996589303016663,0.1401128,0.07880315,-1.4028806e-05,0.10035525912839002,0.019457766856059575,0.07509520095113018,0.0014968045773565432,0.07288135593220343,-0.04406779661016944,0.66553986,0.68296367,1.0
695,,,,-0.046926247240974585,-0.022215465909893387,1.0,-0.7270110249519348,0.13666464,0.077429846,1.4073301e-05,0.1056643248775325,0.02051298251859526,0.07633515117785042,0.001506313775241193,0.07796610169491527,-0.04406779661016944,0.6571482,0.64686984,1.0000001
696,,,,0.13236746678095845,0.03343824829862872,1.0,-0.3393818736076355,0.13303849,0.076038174,-1.4035162e-05,0.10527629284234916,0.020450973920603792,0.07753264430085692,0.0015147182386435888,0.08305084745762714,-0.04406779661016945,0.6295664,0.6053165,1.0000001
697,,,,0.04568684341664364,0.08647339251155729,1.0,-0.6469355225563049,0.12978089,0.07478022,1.4047875e-05,0.0972023422754846,0.0190091486959156,0.07871395360336676,0.0015279863917813574,0.08813559322033897,-0.044067796610169456,0.58448327,0.553296,1.0000001
698,,,,0.1375716483246479,-0.011225534812148517,1.0,-0.7379541993141174,0.12451528,0.07298534,-1.411144e-05,0.08797419393706786,0.017120842008673365,0.07985154462498599,0.0015382659216129362,0.09322033898305082,-0.044067796610169456,0.5975434,0.5519609,1.0
699,,,,-0.04920007560347744,0.010294562858768709,1.0,-0.6243578195571899,0.11825673,0.07098569,1.41241535e-05,0.07537402684738853,0.014383714792718738,0.08097197113180679,0.001552145410680672,0.09830508474576266,-0.04406779661016945,0.66363406,0.6040545,0.99999976
700,,,,0.05807434697697037,0.026660143420050585,0.0,-0.6574451923370361,0.11256383,0.06918665,-1.409237e-05,0.06260611607895165,0.011753076849236467,0.08204856606452471,0.0015571871447662092,0.10338983050847451,-0.04406779661016949,0.7375676,0.6614034,1.0
701,,,,0.07570465757648163,0.06137856443387925,0.0,-0.4976530373096466,0.107001,0.068019964,1.4108262e-05,0.049006169911315754,0.009184506211527572,0.08310421420649339,0.0015630075715432595,0.10847457627118641,-0.04406779661016946,0.7817518,0.766314,1.0000002
702,,,,0.11789069138000267,0.01154545782307679,1.0,-0.6100506782531738,0.101969935,0.06730182,-1.4117796e-05,0.0365182667942176,0.0070323046824383355,0.08411281721118247,0.0015582305844971472,0.1135593220338983,-0.04406779661016946,0.589097,0.8671478,1.0
703,,,,0.07565651217778863,0.06382248386637102,0.0,-0.8087463974952698,0.0969834,0.066502735,1.4117002e-05,0.025384238970326246,0.004825449511855941,0.08509988957370553,0.0015483028997238918,0.11864406779661016,-0.04406779661016947,0.3921298,0.9720914,0.99999994
704,,,,-0.03440882482004462,0.11563326852841953,1.0,-0.5308608412742615,0.09299481,0.06600041,-1.4169841e-05,0.0167911341132337,0.003173513619075055,0.08603903355861597,0.0015269691701702798,0.12372881355932208,-0.04406779661016945,0.17996705,1.0676166,1.0
705,,,,0.1195519958763847,0.08485714722409222,1.0,-0.5573042631149292,0.08963602,0.06558698,1.4149976e-05,0.010139856826591954,0.0019275185720744284,0.08695570205610356,0.001507896573655813,0.12881355932203387,-0.044067796610169435,-0.030447049,1.1599182,0.99999994
706,,,,0.06243341691114805,0.01565301311718388,1.0,-0.48815029859542847,0.08652137,0.065253615,-1.41676555e-05,0.006821702383721964,0.001316450461445863,0.08781976907764857,0.0014836261713161625,0.13389830508474582,-0.04406779661016944,-0.24029867,1.2570481,0.9999999
707,,,,0.05734838498841613,-0.007892748650336914,1.0,-0.724629282951355,0.083436735,0.0648834,1.4190598e-05,0.005798294547168697,0.0011210480236101203,0.08865473070380964,0.0014659556945444806,0.13898305084745766,-0.04406779661016945,-0.44154394,1.3702183,0.9999998
708,,,,0.1321839704595863,-0.005631222099504417,1.0,-0.469984769821167,0.080604166,0.064568035,-1.4178085e-05,0.008140407374317433,0.0015784202700322777,0.08943783184863924,0.0014478812447802022,0.14406779661016947,-0.044067796610169525,-0.64279,1.4879314,1.0000001
709,,,,0.07568307332980519,0.066441616066578,0.0,-0.6532774567604065,0.07771442,0.06422316,1.4188985e-05,0.012189016421955549,0.002397995842119605,0.09019757829086972,0.0014346169325575764,0.1491525423728813,-0.04406779661016949,-0.8435639,1.6105249,0.99999994
710,,,,0.14242351916715956,0.13638325907846766,1.0,-0.5327780246734619,0.07525505,0.06395036,-1.4191294e-05,0.018834347701789614,0.0036947593642135353,0.09090931328559938,0.0014147413825715495,0.1542372881355932,-0.044067796610169484,-1.0366277,1.7504066,1.0000002
711,,,,-0.017485773697337594,-0.045081225948701814,1.0,-0.6225534677505493,0.07245695,0.06370271,1.423714e-05,0.02610217352078307,0.005065922487964018,0.09160100001975323,0.0014005095837137701,0.15932203389830507,-0.04406779661016949,-1.2029631,1.9178526,1.0000001
712,,,,0.07569970406231859,0.06723771614515131,0.0,-0.5244162082672119,0.06984475,0.06380618,-1.4216204e-05,0.03480558594100085,0.006601840353973524,0.09224474410022127,0.0013829726601345723,0.164406779661017,-0.04406779661016952,-1.3553195,2.1088712,0.99999994
713,,,,-0.022378221482086593,-0.039444973277663366,1.0,-0.5726280808448792,0.0666885,0.063787885,1.42146e-05,0.04358919699445317,0.008308009110296576,0.0928686289195478,0.0013690194331827266,0.1694915254237288,-0.04406779661016947,-1.5624387,2.316439,0.99999994
714,,,,0.075712930532011,0.0693494774960449,0.0,-0.6194162964820862,0.07126818,0.0645854,-1.4243208e-05,0.053218920429077256,0.010158063720549561,0.09344999554363721,0.0013497835911597026,0.17457627118644056,-0.0440677966101695,-1.7695595,2.5288475,0.99999994
715,,,,0.07570998119951798,0.06998351549908388,0.0,-0.6084794998168945,0.08530828,0.06628308,1.4278776e-05,0.06180658558034773,0.011967621020949193,0.09401611864004614,0.001331601507033467,0.1796610169491525,-0.04406779661016947,-1.9766767,2.7452579,0.99999976
716,,,,0.06446935882180527,-0.042185976003676774,1.0,-0.6415197849273682,0.09516923,0.067462906,-1.4296071e-05,0.07106129730229635,0.013943011320909447,0.09453854563096313,0.0013075027404440905,0.18474576271186438,-0.04406779661016954,-2.1899407,2.9529033,1.0000001
717,,,,0.07582193925272478,0.07530667129597558,0.0,-0.27626702189445496,0.104336396,0.068488196,1.4263732e-05,0.08007816658428757,0.0156728540427105,0.09504571517092993,0.001288538826356744,0.18983050847457628,-0.04406779661016949,-2.4149594,3.1397033,0.9999999
718,,,,0.12393356815251853,0.08299666605864246,1.0,-0.720603346824646,0.11272827,0.069508776,-1.4292178e-05,0.08747880746896665,0.016810727681089502,0.09551016855499421,0.0012627515775172982,0.19491525423728817,-0.04406779661016949,-2.6399734,3.3281064,0.99999994
719,,,,-0.03958197983858014,0.0678993398929805,1.0,-0.7895447015762329,0.120872684,0.070463866,1.4277536e-05,0.09595339968555223,0.01833222874715319,0.0959566157444674,0.0012413504176678437,0.2,-0.044067796610169484,-2.8649912,3.517838,1.0
720,,,,0.12405287360268848,0.14736527454517284,1.0,-0.004963990300893784,0.12822434,0.07138845,-1.4284344e-05,0.1045176551280293,0.020320928955640256,0.09636104050701476,0.0012169225751852116,-0.1,-0.03898305084745765,-0.008794429,0.119469844,1.0
721,,,,0.07584851968328955,0.07569054143321358,0.0,-0.3703387379646301,0.13533752,0.072246574,1.4304906e-05,0.11146585292090104,0.021854286176300478,0.09675017025032949,0.0011960987628038063,-0.09491525423728817,-0.03898305084745764,0.024826236,0.1304306,1.0000001
722,,,,-0.0493928386917337,0.014830658268196559,1.0,-0.3942886292934418,0.14164057,0.07311962,-1.4293193e-05,0.1178036722161376,0.022435581322938467,0.09709290719598747,0.0011715870940233256,-0.08983050847457627,-0.03898305084745764,0.058447774,0.1423271,0.99999994
723,,,,0.043855641446385055,0.016095488964121565,1.0,-0.3596290647983551,0.14764065,0.073976584,1.4294957e-05,0.1225548238095625,0.02351338358459901,0.097421398524894,0.0011543561591959997,-0.08474576271186439,-0.03898305084745764,0.08361691,0.15050605,0.99999994
724,,,,-0.02686747624179784,0.10620934651802659,1.0,-0.4160575866699219,0.15295367,0.074787974,-1.4312036e-05,0.12813935734304574,0.0249865812140372,0.09770846798068705,0.0011324991588168658,-0.07966101694915252,-0.03898305084745767,0.10645996,0.15777527,1.0
725,,,,0.06607069018318897,0.11090627583070038,1.0,-0.22107535600662231,0.15786824,0.07550533,1.4318332e-05,0.13214193452664613,0.02568370420473995,0.09797725182832752,0.001117483446482788,-0.07457627118644068,-0.03898305084745765,0.1293037,0.16536774,1.0
726,,,,0.067564528262635,0.07553700525072053,0.0,-0.459880530834198,0.1620711,0.07615849,-1.4319788e-05,0.13608021287265032,0.026513258904217324,0.09820490754982343,0.001101408645760876,-0.0694915254237288,-0.03898305084745764,0.15214705,0.1732943,1.0
727,,,,0.011410420386999576,0.05777939836543573,1.0,-0.44472771883010864,0.16598986,0.07673379,1.4338176e-05,0.13989805854628803,0.027053010464362155,0.09842076916723115,0.0010907763912996582,-0.06440677966101696,-0.03898305084745765,0.17499013,0.18156826,0.9999999
728,,,,0.13608821989838005,0.12059878254383875,1.0,-0.230804443359375,0.16920939,0.077245876,-1.4376652e-05,0.14291484006557806,0.028001970016435677,0.09859428887715245,0.0010779227990845598,-0.05932203389830509,-0.03898305084745766,0.19783342,0.19020073,1.0000001
729,,,,0.08643629354416867,0.010044162478978588,1.0,-0.4414327144622803,0.17211604,0.07766474,1.4371788e-05,0.14543431993160993,0.02774676816164143,0.09875764227491889,0.0010735010775688462,-0.05423728813559322,-0.03898305084745762,0.21596473,0.19873478,0.99999994
730,,,,-0.046664111886323294,0.011280894220605055,1.0,-0.6520692110061646,0.17447144,0.07804416,-1.4390702e-05,0.14723542756557995,0.028567543532884116,0.09888491569348716,0.0010649695618571266,-0.04915254237288138,-0.03898305084745764,0.24598366,0.21359257,1.0000001
731,,,,0.06718293066805194,0.07554014931651253,0.0,-0.46235424280166626,0.17653728,0.07833741,1.4438644e-05,0.14903465277673048,0.028688107378143375,0.09900252777688845,0.0010631430343141033,-0.04406779661016949,-0.03898305084745765,0.29509857,0.21573089,1.0
732,,,,0.10987744842991408,-0.007209524838131885,1.0,-0.6650875806808472,0.1780757,0.078585565,-1.4439387e-05,0.1509213711020169,0.028383001641364224,0.09908677713948671,0.0010595202098709633,-0.03898305084745764,-0.03898305084745768,0.33291346,0.23786639,1.0
733,,,,-0.020711878178655364,-0.03347950157266806,1.0,-0.647802472114563,0.17945829,0.0787726,1.44487785e-05,0.15030051615629175,0.029493610514346867,0.09916776854661746,0.0010604701677894195,-0.03389830508474574,-0.03898305084745764,0.34248176,0.25901234,0.99999994
734,,,,-0.00664511262236267,0.12574334317331504,1.0,-0.5006342530250549,0.18038215,0.078929886,-1.4442384e-05,0.15237722598487147,0.029102310755047035,0.09921702299903717,0.0010573637852603103,-0.028813559322033895,-0.03898305084745767,0.35747874,0.2818997,0.99999994
735,,,,0.11462076400746983,-0.0053614471346312,1.0,-0.5148519277572632,0.18117034,0.07902388,1.4470188e-05,0.15156495038673318,0.029334900490944546,0.09926600837992924,0.0010605764823369104,-0.023728813559322014,-0.03898305084745764,0.3706088,0.30433223,1.0
736,,,,0.041168137113548206,0.13311277376833258,1.0,-0.4152466058731079,0.18161564,0.07911149,-1.4491455e-05,0.1538163894726545,0.028754020014127742,0.09928753087684125,0.001057283689121536,-0.01864406779661015,-0.03898305084745762,0.3813056,0.3168169,0.9999999
737,,,,0.13443424176828161,-0.01753566697441311,1.0,-0.5347576141357422,0.18196344,0.07914751,1.4501266e-05,0.152182955967726,0.030573560304430106,0.09930962259298973,0.0010582818095663015,-0.013559322033898332,-0.03898305084745761,0.38681272,0.32603863,1.0000001
738,,,,0.14157038977365916,-0.009352465349448821,1.0,-0.6458568572998047,0.18200512,0.07917569,-1.4502611e-05,0.15293986190325537,0.029925952995657826,0.09930784785584308,0.0010549494250930436,-0.008474576271186389,-0.03898305084745763,0.39046618,0.33490846,1.0000001
739,,,,-0.03764031284001071,0.014599611931501569,1.0,-0.7165380716323853,0.18205264,0.07917331,1.4464494e-05,0.15190955721879543,0.028880764526480363,0.09931126043816044,0.0010539973534657203,-0.0033898305084745554,-0.038983050847457616,0.40446988,0.3604939,0.9999999
740,,,,0.14957144042653886,0.149955263719237,1.0,-0.642536997795105,0.18181345,0.07917004,-1.4474808e-05,0.1536600445327389,0.029875422847413263,0.09929047390387492,0.0010472565546731847,0.0016949152542373093,-0.038983050847457665,0.4019573,0.37941882,1.0
741,,,,0.11646395633247146,0.02476058764776931,1.0,-0.1483290046453476,0.18158554,0.079128996,1.4495437e-05,0.1539412119600281,0.029286379665539382,0.09927777179082733,0.0010457026201137606,0.00677966101694919,-0.03898305084745762,0.4084661,0.4201197,0.99999994
742,,,,0.1355422274998484,-0.007850041319658094,1.0,-0.7112526297569275,0.1811818,0.079107985,-1.4481663e-05,0.15166397959413377,0.030000970078732595,0.0992456231141452,0.0010367338069237604,0.011864406779661071,-0.03898305084745764,0.41746497,0.46934417,0.99999994
743,,,,0.06515129109544891,0.07554791623570443,0.0,-0.7939898371696472,0.18080597,0.07905496,1.4484928e-05,0.15195242823942037,0.02879665317188823,0.09922179827296093,0.001031865007584381,0.016949152542372902,-0.03898305084745762,0.42646486,0.5229779,1.0000002
744,,,,0.018752970051869128,0.1146465882201358,1.0,-0.463924765586853,0.18025899,0.07901319,-1.4534546e-05,0.15160674721309242,0.02932621888788692,0.09918124742946881,0.001022792448138219,0.022033898305084777,-0.03898305084745764,0.4480385,0.60069543,1.0
745,,,,0.1435943151600959,0.07208141857411157,1.0,-0.7048730254173279,0.17983416,0.07895675,1.4511545e-05,0.1504028230014224,0.029197910246818417,0.09915366971747087,0.001016658836467056,0.027118644067796644,-0.038983050847457616,0.47654012,0.6610472,1.0
746,,,,0.06148154812586471,0.0755215937496033,0.0,-0.7035699486732483,0.17924626,0.07891493,-1.4526069e-05,0.15099894072170458,0.029004273142054265,0.09910905811823388,0.0010055832204617053,0.0322033898305085,-0.03898305084745761,0.52253425,0.6946748,1.0
747,,,,0.018905258718425327,0.08435088769576175,1.0,-0.5864391922950745,0.17877243,0.07884726,1.4563631e-05,0.15237780287010588,0.02916113136213437,0.09907991516531536,0.0010008580097639948,0.037288135593220355,-0.03898305084745762,0.549722,0.71538764,0.9999999
748,,,,0.07766423164114213,0.1133798601482907,1.0,-0.38775771856307983,0.17823863,0.07881362,-1.4579294e-05,0.15070195015705304,0.02917877613445694,0.09903823309313811,0.0009896940902716727,0.0423728813559322,-0.038983050847457686,0.54626054,0.7081225,1.0000001
749,,,,0.061011839880238644,0.1499093878606984,1.0,-0.7208753824234009,0.17782985,0.078759804,1.4589238e-05,0.15035391569646747,0.02877330096218126,0.09901171458148283,0.0009835325292505777,0.047457627118644055,-0.03898305084745762,0.5514935,0.68998265,1.0000002
750,,,,0.1276201131569546,-0.03715328211359697,1.0,-0.6588201522827148,0.17736271,0.07873226,-1.4616261e-05,0.15086543943901584,0.029182406837576506,0.09897484828642973,0.0009736499385567905,0.05254237288135593,-0.03898305084745764,0.55931765,0.6668167,1.0000001
751,,,,0.11999182056169937,-0.04908890138256579,1.0,-0.588408350944519,0.17711422,0.07870382,1.4597355e-05,0.1501987446021874,0.029102968758483297,0.09895705332974826,0.0009668505818790616,0.05762711864406782,-0.03898305084745762,0.5671428,0.6442034,0.9999999
752,,,,0.057934280354909856,0.07548659403391003,0.0,-0.5233457684516907,0.17679566,0.07870453,-1.4623863e-05,0.14925106777803016,0.0288054037115899,0.09892681097888152,0.0009547476898537802,0.06271186440677967,-0.03898305084745764,0.57496697,0.62214154,0.9999998
753,,,,0.11385327852843312,0.024530123600490894,1.0,-0.6117913722991943,0.17666629,0.0786919,1.4682716e-05,0.15107288206086156,0.02862765816858964,0.09891638629387363,0.0009485299789986564,0.06779661016949154,-0.03898305084745761,0.582553,0.59875613,0.9999998
754,,,,-0.0485224217103079,0.06279875908546072,1.0,-0.7867621779441833,0.17654565,0.078725345,-1.463052e-05,0.15010264808796425,0.028980947136435398,0.09889638694328581,0.0009351743269384139,0.07288135593220338,-0.03898305084745764,0.58869684,0.5650547,1.0
755,,,,0.13359350867046976,0.14728038651666314,1.0,-0.3852096498012543,0.17657864,0.07874347,1.4691961e-05,0.14973613730173152,0.028714196266227125,0.09889329990916237,0.000926531829021995,0.07796610169491526,-0.03898305084745762,0.58235556,0.53233784,1.0
756,,,,-0.03392286728812925,0.08986732302346258,1.0,-0.8006711602210999,0.1765632,0.078789584,-1.4700046e-05,0.14999556188006313,0.029035014324010785,0.09888008744427434,0.0009141578039948524,0.08305084745762711,-0.038983050847457686,0.5373558,0.48522198,0.9999999
757,,,,0.045924898004011935,0.11540644274908045,1.0,-0.8259432911872864,0.17674911,0.078830265,1.4723096e-05,0.14973733474783127,0.029577674534766465,0.09888576779417454,0.0009054360390156407,0.08813559322033894,-0.03898305084745766,0.49243185,0.44164962,0.99999994
758,,,,0.016636436148366546,0.07258038047150131,1.0,-0.3635305166244507,0.17683734,0.078893885,-1.4692324e-05,0.14841160481328003,0.02897099363712626,0.09887783721683549,0.0008923384647374248,0.09322033898305081,-0.03898305084745764,0.501041,0.4383711,0.99999994
759,,,,0.033697728067190694,0.11116195368121652,1.0,-0.7623947262763977,0.17705609,0.07893003,1.4696102e-05,0.14928238783182265,0.028914903926639045,0.09888808796251411,0.0008868233958069451,0.0983050847457627,-0.03898305084745764,0.5697285,0.4832692,1.0000001
760,,,,-0.04752752797824292,-0.01948615306293482,1.0,-0.13715840876102448,0.17721072,0.07899508,-1.469834e-05,0.15017071156481746,0.029554311595243077,0.09888630470527511,0.0008766243958632031,0.10338983050847456,-0.03898305084745767,0.66407317,0.54350066,0.99999994
761,,,,0.10597546438541779,-0.027541608769915918,1.0,-0.39225468039512634,0.17743443,0.0790228,1.4724914e-05,0.15082913510061757,0.028618269799538586,0.09889936655673472,0.0008741500807144733,0.10847457627118647,-0.03898305084745764,0.6602244,0.6225596,1.0
762,,,,0.126161632974562,0.1283044411636437,1.0,-0.41241779923439026,0.1775176,0.07905538,-1.4695382e-05,0.15048129649895106,0.028988880578234594,0.09889965027630393,0.0008714938526916708,0.11355932203389832,-0.03898305084745764,0.46557334,0.7124938,0.99999994
763,,,,-0.04546190053903412,0.0925211072422935,1.0,-0.4512649476528168,0.17768203,0.079049245,1.4708088e-05,0.14852650971459866,0.02915860750565737,0.0989163397460039,0.000877515671642563,0.11864406779661014,-0.03898305084745763,0.26757184,0.80494887,0.9999998
764,,,,0.059147765323571896,0.007932995088602526,1.0,-0.28697192668914795,0.17762522,0.07903214,-1.4739568e-05,0.1510682327697198,0.029218787707316184,0.09891672349644798,0.000884806317948157,0.12372881355932208,-0.03898305084745772,0.05414361,0.8954627,1.0000001
765,,,,0.006128059392714033,0.07439790134050821,1.0,-0.5022274851799011,0.17756668,0.07894846,1.474187e-05,0.1503187436179174,0.029259727225290272,0.0989331140905933,0.0009059641061824601,0.1288135593220339,-0.03898305084745766,-0.15627007,0.97904783,0.99999994
766,,,,-0.018079424219811728,0.0575215059438363,1.0,-0.5017843842506409,0.17730077,0.07885245,-1.4740623e-05,0.15043701261125095,0.0285455462897482,0.09893505464624407,0.000929771413298521,0.13389830508474584,-0.03898305084745767,-0.35869914,1.0770109,0.9999999
767,,,,0.10721119656486623,0.011591881760516752,1.0,-0.2969260811805725,0.17694908,0.07867062,1.4755396e-05,0.1496281319685547,0.02885092864879518,0.09895014665651922,0.0009697229920471157,0.13898305084745766,-0.03898305084745766,-0.5599444,1.1817529,0.99999994
768,,,,0.07516569932978509,0.024856699175332408,0.0,-0.38905787467956543,0.17630973,0.078448854,-1.47548e-05,0.1483714694055591,0.02886229775103034,0.09895083156354312,0.0010180818492249342,0.1440677966101695,-0.03898305084745767,-0.76063883,1.2923226,1.0
769,,,,0.12910097160420148,0.06288833163434263,1.0,-0.2351665049791336,0.17560592,0.07814082,1.4800898e-05,0.14749459852223967,0.02872017407284235,0.09896710253925023,0.001083959208358888,0.14915254237288136,-0.03898305084745763,-0.95172405,1.4236007,0.99999994
770,,,,-0.0038704227860698187,-0.010736354384632475,1.0,-0.6840499639511108,0.17454697,0.07778012,-1.4793325e-05,0.14599929730082567,0.029059744123694952,0.09896630838788216,0.0011598468989167925,0.15423728813559323,-0.03898305084745764,-1.1304085,1.5883838,0.9999999
771,,,,0.03980559223467818,0.07561602551085844,0.0,-0.5917340517044067,0.17334945,0.07730841,1.480266e-05,0.1444463967552884,0.027564437078069878,0.09898129768075016,0.0012585053394113665,0.15932203389830507,-0.03898305084745767,-1.2888509,1.7883416,1.0
772,,,,0.03930850180913653,0.07562331343912698,0.0,-0.3145330250263214,0.1718177,0.0767862,-1.48110785e-05,0.14428523048586062,0.027076137947528552,0.0989814125265997,0.00136857561223177,0.164406779661017,-0.038983050847457686,-1.4653054,2.0154684,0.99999994
773,,,,-0.03835869759472852,-0.03506175988573548,1.0,-0.7383322715759277,0.17006323,0.07613626,1.4821705e-05,0.1418122481032773,0.027459562040074655,0.0989948081827628,0.0015040136453763574,0.1694915254237288,-0.03898305084745764,-1.6724238,2.2204998,1.0000001
774,,,,0.027529050841251998,0.13691574697813008,1.0,-0.8070805072784424,0.1678907,0.075409986,-1.4825926e-05,0.13740351643673998,0.026722916270099328,0.0989937121377629,0.0016573494573562312,0.17457627118644067,-0.038983050847457665,-1.8795431,2.4307988,0.9999999
775,,,,0.019076171688003574,-0.014148249652467394,1.0,-0.26100876927375793,0.16552295,0.0745613,1.4850558e-05,0.13453579164153223,0.025528376483293057,0.09900857044008941,0.001837257845538218,0.17966101694915257,-0.03898305084745766,-2.0866647,2.6454682,1.0000001
776,,,,0.03478042393128074,0.07568303141244603,0.0,-0.5584031343460083,0.16267587,0.07363146,-1.48313575e-05,0.13115808060125367,0.02502706108687614,0.09900635785490623,0.002036375161390817,0.18474576271186438,-0.03898305084745768,-2.306354,2.8392494,0.99999994
777,,,,0.03501167975509056,-0.04985729597065694,1.0,-0.20384301245212555,0.1595564,0.072559714,1.4889187e-05,0.12769966257599805,0.024344335183028143,0.09902048293450999,0.0022676476888291238,0.1898305084745763,-0.038983050847457616,-2.531371,3.024923,1.0
778,,,,-0.03820834390781496,-0.025182094288740898,1.0,-0.7214663028717041,0.15600164,0.07142208,-1.4864072e-05,0.12169061079842937,0.023825306696803886,0.09902009564641856,0.0025185583658193468,0.19491525423728817,-0.03898305084745766,-2.7563872,3.2123764,1.0000001
779,,,,0.09340210457897367,-0.04581906548231205,1.0,-0.5274317860603333,0.15211278,0.07014064,1.4835738e-05,0.11567091741926666,0.022207240536733678,0.09903366488939923,0.0028025210250148583,0.19999999999999996,-0.03898305084745766,-2.9814038,3.4013216,0.99999994
780,,,,-0.040765152300209544,-0.008352799365761499,1.0,-0.745360255241394,0.1478424,0.0688568,-1.4884907e-05,0.10968151471582678,0.020793225716463897,0.09903309114969656,0.0031116913324482367,-0.09999999999999996,-0.03389830508474584,-0.060412608,0.106147364,1.0000001
781,,,,0.04000292279784656,0.025023742473866496,0.0,-0.44096997380256653,0.14339013,0.06753046,1.4884879e-05,0.10288724143854704,0.019696448886873365,0.09904913050793512,0.0034545067132100787,-0.09491525423728812,-0.033898305084745825,-0.0320362,0.11363351,0.99999994
782,,,,0.06550851840204622,-0.028952024332909554,1.0,-0.7822105288505554,0.13839571,0.06613361,-1.4933166e-05,0.09564846379649584,0.017936852258817887,0.099048338444865,0.0038235802522330426,-0.08983050847457624,-0.03389830508474584,0.0015850152,0.12409117,1.0000001
783,,,,0.14593355291092425,0.13055016145634923,1.0,-0.7993175983428955,0.13304469,0.0646185,1.4917531e-05,0.08659750132531474,0.016786941748395803,0.09906454751261538,0.00423231025226859,-0.08474576271186436,-0.033898305084745804,0.034782004,0.13523632,0.99999994
784,,,,-0.008950796820880645,0.14183378766992422,1.0,-0.5276628136634827,0.12720972,0.06303992,-1.495449e-05,0.07631538286273909,0.014533246792633908,0.09906643336863288,0.004667233438792472,-0.07966101694915251,-0.03389830508474579,0.0576256,0.1418192,0.9999999
785,,,,-0.023510201504327123,0.1081851417347391,1.0,-0.7129008173942566,0.12090497,0.06149637,1.4992246e-05,0.06573022316869094,0.012348368821142163,0.09908259804127655,0.0051417758296544765,-0.0745762711864406,-0.03389830508474578,0.08046834,0.1486993,1.0000001
786,,,,-0.030731028908941017,0.027203298234678847,1.0,-0.4573569893836975,0.113645606,0.060354743,-1.49581165e-05,0.054030656531964774,0.010569346797090729,0.09908455250715345,0.005648196528942014,-0.06949152542372881,-0.03389830508474579,0.10331228,0.15588823,0.99999994
787,,,,-0.0017232841228017812,0.14559669338038722,1.0,-0.7423428893089294,0.105775654,0.059217665,1.4994264e-05,0.0423799107683022,0.008067916861969155,0.09910317212693884,0.0061939715105354684,-0.06440677966101693,-0.033898305084745776,0.1252027,0.16328579,0.99999994
788,,,,0.11660434689060374,0.1029978526625741,1.0,-0.40905746817588806,0.09732114,0.05807702,-1.5043267e-05,0.03022336605493198,0.005788892450566107,0.09910439250021498,0.0067714262683182804,-0.05932203389830508,-0.03389830508474584,0.13805509,0.16990736,1.0
789,,,,0.04247936397901285,0.04354386001645978,1.0,-0.7202113270759583,0.08825076,0.056826666,1.50341e-05,0.01773248325473732,0.0033958733460921755,0.09912239531408415,0.007393312508699842,-0.054237288135593184,-0.03389830508474579,0.15090689,0.17677453,0.9999999
790,,,,0.10154545582600678,-0.04480079660687813,1.0,-0.31398025155067444,0.0788107,0.055604387,-1.5070777e-05,0.005242389582516687,0.0008490484906288461,0.09912537590663825,0.008045379934804994,-0.049152542372881344,-0.033898305084745776,0.16390592,0.1839497,0.9999999
791,,,,0.06136285545702258,-0.01572660992492967,1.0,-0.7697452306747437,0.06838621,0.05422718,1.5047997e-05,-0.006647531571017927,0.0010443930922317073,0.09914213950934747,0.008741156286732546,-0.04406779661016947,-0.03389830508474578,0.21099348,0.18780367,1.0000001
792,,,,0.053955399354947225,-0.025816024035026544,1.0,0.06171565502882004,0.059454516,0.05313776,-1.5103304e-05,-0.017548274149944705,0.0035577737416988106,0.09914402556041647,0.009471785760398515,-0.03898305084745766,-0.033898305084745804,0.2746333,0.18715724,1.0
793,,,,0.09339913133948029,0.13320534053089977,1.0,-0.6240484714508057,0.05906602,0.053209715,1.5086908e-05,-0.02664895860528245,0.005019212600194488,0.0991623723878498,0.010244742825307017,-0.033898305084745776,-0.033898305084745776,0.29156324,0.1999702,1.0000001
794,,,,0.032092279017341414,0.07571579558153066,0.0,-0.7085576057434082,0.05903366,0.05341241,-1.5108187e-05,-0.03362050705924856,0.006649390028411633,0.09916276611010821,0.011051564535193476,-0.02881355932203394,-0.033898305084745776,0.2986499,0.21752399,0.99999994
795,,,,0.11252451197701722,0.010751872374284786,1.0,-0.727354884147644,0.059320997,0.05361038,1.5134256e-05,-0.036921912698719674,0.007006648757033267,0.09917990928600133,0.0119042368105771,-0.023728813559321965,-0.03389830508474576,0.3136469,0.23716363,0.9999999
796,,,,0.0424317389182816,-0.014879586183572414,1.0,-0.40640273690223694,0.059305053,0.053831123,-1.5137242e-05,-0.03609749197267398,0.007064895729648529,0.09918162533439874,0.012789481914534799,-0.01864406779661018,-0.03389830508474587,0.328644,0.25835896,0.99999994
797,,,,0.114560429789122,0.08287325383240483,1.0,-0.6153524518013,0.05944427,0.05406429,1.5153387e-05,-0.030122369175349495,0.005717345035448069,0.09919629999470263,0.013720077484973652,-0.013559322033898332,-0.033898305084745804,0.33832052,0.2778901,1.0000002
798,,,,0.12875225437990506,-0.009465736749892796,1.0,-0.522000253200531,0.058520354,0.054600712,-1.513363e-05,-0.018882725943698643,0.0037428699667166982,0.09919299918584008,0.014681939143827443,-0.00847457627118642,-0.033898305084745804,0.3474048,0.28769687,0.99999994
799,,,,-0.01949579797523662,0.043058390016310275,1.0,-0.5260085463523865,0.057713404,0.055179622,1.5112871e-05,-0.004471294202165554,0.0006593863124269745,0.09920403334954121,0.01568435591162433,-0.003389830508474508,-0.033898305084745825,0.36590746,0.30984524,0.99999994
800,,,,-0.02852611248676942,0.03370301807329504,1.0,0.3093755841255188,0.05649244,0.055770565,-1.5179764e-05,0.011626964177391078,0.0019927638365332635,0.0991944607650531,0.016717954531372366,0.0016949152542372618,-0.03389830508474581,0.3690386,0.32631877,0.99999976
801,,,,0.06996174839432659,-0.02844552338338764,1.0,-0.1782703399658203,0.055564597,0.056377012,1.5158339e-05,0.026592535744276977,0.005270940916746927,0.09919632859279048,0.01779214749673161,0.006779661016949142,-0.033898305084745776,0.3746472,0.3602255,0.99999994
802,,,,0.0381820805767583,0.06015348940448158,1.0,-0.28579244017601013,0.056744374,0.057160772,-1.5151923e-05,0.03827538542721407,0.007245547586572915,0.09917983872867836,0.018893497580016724,0.011864406779660991,-0.03389830508474579,0.38364694,0.40375632,0.99999994
803,,,,-0.04322753301508053,0.036742709326484047,1.0,-0.38059577345848083,0.059745666,0.058011785,1.5129536e-05,0.04336847675298175,0.008311732132017946,0.09918171711362779,0.020033828711714625,0.01694915254237287,-0.03389830508474579,0.3888149,0.45079368,1.0
804,,,,-0.04095126810691927,-0.01922424775034144,1.0,-0.29827171564102173,0.06228236,0.058927875,-1.5168154e-05,0.04227088569637637,0.007982847469137884,0.09917100005608413,0.021201411246897225,0.022033898305084752,-0.03389830508474585,0.39188716,0.5061588,0.9999998
805,,,,0.03139679454189141,0.07572481485238944,0.0,-0.25124916434288025,0.06551678,0.05988281,1.5132016e-05,0.03538006052684741,0.00689114542184367,0.09917995609746992,0.02240303632005771,0.027118644067796592,-0.03389830508474584,0.43462428,0.53416026,0.99999994
806,,,,0.06944504378546855,0.14694418758548372,1.0,-0.30119046568870544,0.06832623,0.060897514,-1.5169897e-05,0.025652218933382254,0.004924885934036217,0.09917525885381147,0.023625430802618443,0.032203389830508466,-0.033898305084745825,0.47711548,0.5633729,1.0000001
807,,,,0.1190419927498796,0.0760783264514338,1.0,-0.06060484051704407,0.071741,0.06193517,1.5186227e-05,0.015628640912404214,0.0030321609769162964,0.09918511621276555,0.02488079870353369,0.03728813559322031,-0.033898305084745804,0.50492656,0.5840644,1.0000001
808,,,,-0.02501734350824221,0.10579611545202779,1.0,-0.4569021761417389,0.074549966,0.06300709,-1.5223369e-05,0.007568822174526376,0.0014051715439113387,0.09917722820285173,0.02615432679590768,0.042372881355932195,-0.03389830508474584,0.50556564,0.5904593,1.0
809,,,,-0.03854057663691721,0.09945162917297841,1.0,-0.37220215797424316,0.07806653,0.06410726,1.519817e-05,0.0026230592752759184,0.0005503150049860068,0.09918265349359204,0.027455474980823524,0.04745762711864408,-0.033898305084745804,0.5079558,0.5772319,1.0
810,,,,-0.008573962626718168,0.1146996955096266,1.0,-0.4583374559879303,0.08062311,0.06519374,-1.5210747e-05,0.0007916257589304051,0.00011907089579597178,0.09916504273769355,0.028773506462619385,0.05254237288135592,-0.033898305084745804,0.5097571,0.5566609,1.0000001
811,,,,-0.026592618884844835,-0.005752789482430701,1.0,-0.651574432849884,0.08421306,0.06633627,1.5198402e-05,0.001396363274311444,0.00029459155840375626,0.09915812718851116,0.03011625328351067,0.05762711864406778,-0.033898305084745825,0.51144433,0.53666663,0.99999976
812,,,,0.024409022499786947,0.07645681630090405,0.0,-0.37725523114204407,0.08626364,0.067409866,-1.52678e-05,0.004241143001731155,0.0007902483120825887,0.09913440797301847,0.03147304499993432,0.06271186440677967,-0.03389830508474589,0.5130465,0.51756686,0.99999994
813,,,,-0.028622487735855143,-0.025207035175858917,1.0,-0.6621020436286926,0.09858465,0.06976777,1.5255835e-05,0.008466096245045357,0.0016736283892317624,0.09912867826377712,0.03285197183985292,0.06779661016949153,-0.03389830508474583,0.505077,0.49284625,1.0
814,,,,0.1069863853601402,0.063568751510601,1.0,-0.509752094745636,0.1262071,0.074497186,-1.5264817e-05,0.013973160685892863,0.002607145444388745,0.09911004520639927,0.03423784805640595,0.07288135593220339,-0.033898305084745825,0.5104881,0.46429995,0.9999999
815,,,,0.14907578250895753,0.14949452188496803,1.0,-0.5643842816352844,0.15362899,0.07938504,1.5274072e-05,0.01987991599510136,0.00392813128040431,0.09911419418705997,0.03564403806101576,0.07796610169491522,-0.03389830508474584,0.4908764,0.42498577,0.9999999
816,,,,0.1278936469577064,0.020359584018510832,1.0,-0.13915467262268066,0.17343578,0.08492893,-1.5305795e-05,0.025707465810547232,0.004953872134972028,0.0991057109239123,0.037060224871685754,0.08305084745762716,-0.033898305084745776,0.44595814,0.385841,1.0
817,,,,0.024250283651261095,0.0698563642039197,0.0,-0.6181520223617554,0.18570033,0.09080281,1.5337091e-05,0.030654602248945048,0.005827584577203663,0.09911664953692796,0.03849357600260856,0.088135593220339,-0.03389830508474577,0.40104026,0.34970176,1.0000001
818,,,,-0.03019785700041382,0.09181428165681017,1.0,-0.7021914720535278,0.19923884,0.09726879,-1.5299125e-05,0.034136188824311096,0.00645924255694649,0.09911226163201742,0.03993089729793893,0.09322033898305083,-0.03389830508474576,0.40463862,0.34478715,0.9999998
819,,,,0.09215230470782783,0.13665926911950538,1.0,-0.6397287845611572,0.21208392,0.104037896,1.534171e-05,0.036520513247108415,0.007143187323806277,0.0991208975161803,0.04138317022041762,0.09830508474576274,-0.03389830508474576,0.5028666,0.39570644,1.0
820,,,,0.14221381576683378,0.024574077160260097,1.0,-0.22938887774944305,0.22579575,0.11139893,-1.5331565e-05,0.03691287870307335,0.007181596138625553,0.09910982909222842,0.04283608328546344,0.10338983050847457,-0.03389830508474579,0.58744454,0.44418627,0.9999999
821,,,,0.03488058899387077,0.10939104803161691,1.0,-0.7412341237068176,0.23890644,0.11915311,1.536608e-05,0.03508063424618889,0.006792526316889001,0.09911674019831829,0.04430070763204458,0.10847457627118647,-0.03389830508474577,0.53869575,0.4993441,1.0000001
822,,,,-0.013314437875916574,0.004595920942169408,1.0,-0.7895679473876953,0.25251845,0.12761235,-1.5346111e-05,0.03291787575407466,0.006280726144544659,0.09910972166480676,0.045763243247581124,0.11355932203389832,-0.03389830508474579,0.34204862,0.5779062,0.9999999
823,,,,0.07983048700507446,0.011048857490818298,1.0,-0.7536618113517761,0.26569122,0.13649677,1.5392376e-05,0.03244090189953081,0.006140581598454919,0.09911866102536808,0.0472353698399966,0.11864406779661016,-0.033898305084745776,0.1430127,0.6577447,1.0000001
824,,,,0.12161098541497921,-0.0345314649305593,1.0,-0.26397639513015747,0.2792498,0.14617383,-1.5297785e-05,0.03759903899791212,0.007248430137599854,0.09911220719859483,0.048708359974974656,0.12372881355932208,-0.0338983050847458,-0.0713105,0.7403089,1.0000001
825,,,,1.4804419167198967e-06,-1.3141753888182685e-06,0.0,-0.7180417776107788,0.2936268,0.15637001,1.5822805e-05,0.05231839391235137,0.010233733400800176,0.09912512429858851,0.050190051695280485,0.12881355932203387,-0.03389830508474574,-0.2758545,0.8225797,1.0
826,,,,0.06567910701018981,0.026572721306250817,0.0,-0.41001415252685547,0.32462597,0.16733474,-1.5043984e-05,0.0822762269412105,0.01577923000238101,0.099124615338199,0.05166503948784032,0.13389830508474584,-0.03389830508474576,-0.4770999,0.91232884,1.0
827,,,,0.1340389259438889,-0.0038633952026615875,1.0,-0.6172314882278442,0.36297196,0.17885244,1.5522312e-05,0.12021388097203616,0.023183748067222874,0.09914620481907324,0.05314638207716641,0.13898305084745763,-0.03389830508474577,-0.6777147,1.0085632,0.99999994
828,,,,-0.006018164612014806,-0.036850955787202946,1.0,-0.38327476382255554,0.40024698,0.19134456,-1.5368476e-05,0.16488176918461003,0.03181804866980504,0.09915288637217042,0.05462386199205551,0.1440677966101695,-0.03389830508474579,-0.86681914,1.1277208,1.0000001
829,,,,-0.04291823815496703,0.02164962972145361,1.0,-0.7755138874053955,0.43795824,0.20440947,1.5471422e-05,0.20486184039292687,0.03915809030022658,0.09917754319037311,0.056105530143822815,0.1491525423728813,-0.03389830508474576,-1.0443966,1.2779008,0.9999999
830,,,,0.023989034638653522,0.05430696731467541,0.0,-0.5203858613967896,0.47521544,0.21857107,-1.5415144e-05,0.2342307241294851,0.04482448020770324,0.09919055031458877,0.05757847715758356,0.1542372881355932,-0.033898305084745776,-1.2221794,1.4848588,1.0000001
831,,,,0.009757244700402248,0.05810935532625515,1.0,-0.779052197933197,0.5124376,0.23344864,1.5472191e-05,0.25770824032168627,0.049013471372206574,0.09922582937018765,0.0590507416783958,0.15932203389830504,-0.03389830508474575,-1.3772961,1.7195938,0.99999994
832,,,,-0.018625555136150516,-0.04375201366699253,1.0,-0.29921403527259827,0.5497167,0.24997477,-1.5464457e-05,0.2763576172324,0.0532186509337058,0.09924542553185607,0.06051042243010726,0.16440677966101697,-0.03389830508474574,-1.5752919,1.9233898,1.0000001
833,,,,0.11799878259257528,0.14130038661640665,1.0,-0.5906630158424377,0.5868788,0.26711118,1.547013e-05,0.3037650275372572,0.05895696004297096,0.0992830839494764,0.06196975993724755,0.16949152542372878,-0.033898305084745714,-1.7824115,2.1256678,1.0
834,,,,-0.011986549091180597,0.03848294395267626,1.0,-0.6010347008705139,0.6237674,0.28568625,-1.5496264e-05,0.349906593443409,0.06790459191529666,0.0993050320867553,0.06341390525940704,0.1745762711864406,-0.03389830508474573,-1.9895306,2.3336675,0.9999998
835,,,,0.023910010086406797,0.04550204171330101,0.0,-0.47366663813591003,0.66036344,0.30449376,1.5517853e-05,0.41641002442070535,0.07768684604667978,0.09934472049111306,0.06485058920056123,0.1796610169491525,-0.033898305084745714,-2.1977503,2.5443382,0.99999994
836,,,,0.14036408640415893,-0.03553091352964038,1.0,-0.637768566608429,0.69345903,0.32538587,-1.5540389e-05,0.49231268661308514,0.09446208267471921,0.09936902067751231,0.06626927746738558,0.18474576271186438,-0.03389830508474579,-2.4227676,2.726395,0.99999994
837,,,,0.08974296162888502,-0.03430458659850548,1.0,-0.22915855050086975,0.71688235,0.34368324,1.5524422e-05,0.5700483441194104,0.11139320738503959,0.09940899416336611,0.06768122660895236,0.18983050847457625,-0.03389830508474576,-2.6477828,2.9108112,0.99999994
838,,,,0.023903473025343368,0.04495891561080504,0.0,-0.6938458681106567,0.7276645,0.3490232,-1.5568643e-05,0.6421186021687479,0.12183346022100902,0.09943030993412598,0.06907281895465113,0.19491525423728812,-0.03389830508474574,-2.8728006,3.0972075,0.9999999
839,,,,0.009628061078668114,0.03615215529922876,1.0,-0.5929018259048462,0.7375791,0.35394028,1.5579346e-05,0.6884502595850077,0.13149664473692774,0.09946826804798534,0.07045700641142387,0.19999999999999993,-0.03389830508474574,-3.0978165,3.2852707,1.0000001
840,,,,0.023615665936297076,0.14400263772782484,1.0,-0.02645706944167614,0.7479234,0.35874188,-1.557747e-05,0.7163292053302652,0.1385396884952137,0.09948696428144552,0.0718220715783545,-0.09999999999999998,-0.028813559322033926,-0.11200394,0.09425055,1.0000001
841,,,,0.13294119636421925,-0.0006587770111711605,1.0,-0.26984354853630066,0.7535154,0.36309475,1.5611351e-05,0.729140358526531,0.1424650509041303,0.09952072467868726,0.07317831825862167,-0.09491525423728814,-0.028813559322033864,-0.08701669,0.09961913,1.0
842,,,,0.04536701304863895,0.01737014484198933,1.0,-0.2649625837802887,0.7426162,0.3610309,-1.5620279e-05,0.7398818451797482,0.14199398880260944,0.09953658694609684,0.07451482091056218,-0.08983050847457626,-0.028813559322033895,-0.055277374,0.10806715,1.0
843,,,,0.11085951727527714,0.11487271639627773,1.0,-0.3550041913986206,0.71599424,0.34903958,1.561875e-05,0.7376460012643352,0.14164810231882963,0.09956722962652083,0.07584007296376626,-0.08474576271186436,-0.02881355932203387,-0.02165575,0.11804176,0.9999998
844,,,,0.09459040169666354,0.11192265376766268,1.0,-0.3556129038333893,0.67956614,0.32703027,-1.5644313e-05,0.7332462138916275,0.14051282000331736,0.09957656732680485,0.07713967264580486,-0.07966101694915254,-0.028813559322033958,0.008790622,0.12737565,1.0
845,,,,0.023804548682862015,0.03719998925819092,0.0,-0.27340760827064514,0.64481336,0.30711773,1.5672458e-05,0.7176331602893375,0.13717958879442713,0.09960082721228428,0.0784268329359252,-0.07457627118644065,-0.02881355932203392,0.031633776,0.1336008,1.0000002
846,,,,0.05878401935820454,0.011603590976124581,1.0,-0.29780104756355286,0.6097059,0.28809214,-1.5664054e-05,0.6963139569979118,0.13538109113715832,0.09960640642916607,0.07968502627393946,-0.06949152542372876,-0.02881355932203391,0.048056338,0.1394601,0.9999999
847,,,,0.023752096408523538,0.03370492192918897,0.0,-0.4248150587081909,0.5760345,0.2707511,1.5663507e-05,0.673416127728745,0.1295220186550633,0.09962850377662526,0.08092517003389348,-0.06440677966101692,-0.02881355932203391,0.060907833,0.14518426,0.99999994
848,,,,0.023716143946487585,0.03185951036958097,0.0,0.06891461461782455,0.5432027,0.25468278,-1.56937e-05,0.6319297767261276,0.12003959326230701,0.09963450148934018,0.08213470535095528,-0.05932203389830504,-0.028813559322033926,0.07376024,0.15112595,0.9999998
849,,,,0.10535289156703291,-0.021762675832072566,1.0,-0.4933454692363739,0.519012,0.24221827,1.5708798e-05,0.5878060306140824,0.11182599309874766,0.0996572754358563,0.08332521335644213,-0.05423728813559321,-0.028813559322033888,0.0866116,0.15729156,0.99999994
850,,,,0.14945284684607485,-0.03541222478522881,1.0,-0.5400109887123108,0.49366996,0.23039363,-1.5706364e-05,0.5291933836405518,0.10189486104147,0.09966240548029028,0.08448240777971994,-0.04915254237288134,-0.02881355932203391,0.115864396,0.16395284,1.0
851,,,,0.00920196418881876,-0.013203976260990971,1.0,-0.5427900552749634,0.4660689,0.21896641,1.5760967e-05,0.4638490008137603,0.09141369177973999,0.09968584701826659,0.08561450620506525,-0.04406779661016947,-0.028813559322033888,0.16652344,0.17189111,0.99999994
852,,,,0.02326345135487912,0.025873404669932685,0.0,-0.6160947680473328,0.42682022,0.2057137,-1.5765268e-05,0.40728784585890104,0.07737130020942927,0.09969059399095682,0.08670897550588447,-0.038983050847457595,-0.02881355932203395,0.22509742,0.16550699,1.0000001
853,,,,-0.043121984624150955,-0.049177723097170056,1.0,-0.5236156582832336,0.3880321,0.19344093,1.5745894e-05,0.33895269645271026,0.06602390811494639,0.09971125198658258,0.08777523511547966,-0.03389830508474573,-0.02881355932203391,0.24163039,0.15678725,0.9999998
854,,,,0.06311492246487953,-0.032643329371203844,1.0,-0.3491549491882324,0.3470362,0.1811272,-1.5770767e-05,0.27817953911244775,0.053784288915956886,0.09971425169482676,0.08880237882574532,-0.028813559322033895,-0.02881355932203395,0.25782418,0.16782929,1.0000001
855,,,,0.023248582332110194,0.025889463293142522,0.0,-0.6183268427848816,0.30651823,0.16572931,1.5777465e-05,0.217834569478516,0.04175927749660576,0.09973154973251198,0.08979652691405253,-0.023728813559322014,-0.028813559322033926,0.2598407,0.18244766,1.0000001
856,,,,0.14072080734596876,0.1334744375161992,1.0,-0.30792900919914246,0.2727798,0.1506979,-1.5784139e-05,0.16372080331393132,0.031497077733525274,0.09972499025312555,0.09074121784871887,-0.018644067796610164,-0.028813559322033926,0.26981506,0.19883536,0.99999994
857,,,,0.02321549283396008,0.02608237119335781,0.0,-0.35793718695640564,0.24057777,0.13781741,1.5801668e-05,0.11692121933480368,0.022327563416409277,0.09973196045136296,0.09165155461459996,-0.013559322033898317,-0.02881355932203391,0.27936226,0.21427016,1.0
858,,,,0.07055853583024603,0.02639058902630338,0.0,-0.5178072452545166,0.21093611,0.1263968,-1.5801656e-05,0.07517601878572214,0.014650635548812196,0.09971876020399754,0.0925077316041241,-0.00847457627118642,-0.02881355932203391,0.2910747,0.23399448,0.9999999
859,,,,-0.044398650175373235,0.11797552779102476,1.0,-0.3420974612236023,0.18059574,0.116321675,1.5843123e-05,0.04196416242660873,0.008048448090961986,0.09971788201862354,0.09332039063869803,-0.003389830508474492,-0.02881355932203391,0.30764005,0.26276734,0.9999997
860,,,,0.02183716853433358,0.024981990734080084,0.0,-0.5825053453445435,0.15159252,0.1073594,-1.587885e-05,0.015612107625842687,0.0028863457147612,0.09969595074612982,0.09408608019623527,0.0016949152542373093,-0.028813559322033975,0.31303334,0.27653965,1.0
861,,,,0.03081925748621704,0.08826677048295971,1.0,-0.44540953636169434,0.12486411,0.09988938,1.5861548e-05,-0.0035854663226098375,0.0004217431367072788,0.099688106313209,0.09481509208069674,0.006779661016949158,-0.02881355932203391,0.3377106,0.3069625,1.0
862,,,,0.02115080637700031,0.02434362543071505,0.0,-0.6240386366844177,0.099883795,0.09323009,-1.5884232e-05,-0.016309469498783508,0.00319443500132217,0.0996592812882672,0.09549198286633061,0.011864406779661007,-0.02881355932203394,0.34982726,0.34581015,0.99999994
863,,,,0.0012522523861451668,0.14715071162666166,1.0,-0.3245620131492615,0.076662704,0.0875937,1.5892789e-05,-0.02349924814762472,0.004327865082141501,0.09964804697336595,0.09613249919780022,0.01694915254237292,-0.028813559322033926,0.3464556,0.38600588,1.0000001
864,,,,0.021026273338951566,0.0242330700723998,0.0,0.07529176771640778,0.055166222,0.08262954,-1.5875694e-05,-0.02711603377878648,0.0053036133268168865,0.09961977274153726,0.09672539540941152,0.022033898305084745,-0.028813559322033958,0.35037315,0.40431383,1.0000001
865,,,,0.008507229986963426,-0.02589995913401375,1.0,-0.3799159824848175,0.035136346,0.07831839,1.5894464e-05,-0.027666347848011634,0.0052698857463601406,0.09961009401624095,0.09728237787913395,0.02711864406779663,-0.02881355932203394,0.39169246,0.42680356,1.0
866,,,,0.13668178010037157,-0.010895336624967888,1.0,-0.4040462374687195,0.016556457,0.074452035,-1.5930187e-05,-0.02639640693312785,0.005225937668390571,0.09958708781983987,0.09779429952246158,0.03220338983050846,-0.02881355932203394,0.43442914,0.45133826,0.99999976
867,,,,0.08966117976266032,0.06657941678283293,1.0,-0.5600546598434448,-0.00058897707,0.07112023,1.5923615e-05,-0.0241128433585721,0.004479987684715376,0.09958701055849499,0.09827395000326813,0.03728813559322033,-0.028813559322033964,0.47541925,0.48061454,0.9999999
868,,,,-0.045365167846960125,0.11787156396651981,1.0,-0.44264766573905945,-0.016338563,0.06813504,-1.594603e-05,-0.020556035575912953,0.004129245358791169,0.09957271353809354,0.09870798969176536,0.042372881355932174,-0.028813559322034006,0.48406696,0.4920141,1.0000001
869,,,,0.13860784368737294,0.10409280435671335,1.0,-0.45781171321868896,-0.030401029,0.06558791,1.5967129e-05,-0.016647786320306224,0.0031585486084633576,0.0995757112349448,0.09911193624132109,0.04745762711864404,-0.028813559322033958,0.4884712,0.4807248,1.0
870,,,,0.12377726808133065,0.019527962292411563,1.0,-0.47917160391807556,-0.042977374,0.06329911,-1.5946365e-05,-0.012631090413590208,0.002569497210379024,0.09955849313086107,0.099473296209682,0.05254237288135592,-0.028813559322033958,0.4900793,0.46321318,1.0
871,,,,-0.047152674027573685,-0.02650748041471629,1.0,-0.566240668296814,-0.05434156,0.061354954,1.5988564e-05,-0.008571847940077572,0.0015437164786510757,0.09955807710308186,0.09980387903192903,0.057627118644067776,-0.028813559322033958,0.4916881,0.44620737,0.99999994
872,,,,0.021979930677119203,0.11969671181836176,1.0,-0.37458792328834534,-0.064507626,0.059613407,-1.6010457e-05,-0.004740557338529692,0.00102197156349683,0.09954284262585956,0.10009503139633895,0.06271186440677969,-0.028813559322033958,0.49329668,0.4297002,1.0000001
873,,,,0.06435553441458378,0.061656288730929085,1.0,-0.5644591450691223,-0.07358309,0.058152944,1.597504e-05,-0.0011451576315933307,0.0001392507041716039,0.09954792023361984,0.10036027090975119,0.06779661016949153,-0.028813559322033926,0.47263205,0.40436715,1.0000002
874,,,,0.020199435948431904,0.14422156949127607,1.0,-0.45754414796829224,-0.08148959,0.056878135,-1.6018923e-05,0.0020512010665809086,0.0004259857329785346,0.09953608465976284,0.10058999192760712,0.07288135593220343,-0.02881355932203394,0.4405586,0.3743622,1.0
875,,,,0.11536453936205036,-0.03711085183887513,1.0,-0.5946221947669983,-0.08826081,0.05592107,1.6038746e-05,0.004949965248879928,0.0008795828855664434,0.09954562617424186,0.10080150654179534,0.07796610169491532,-0.02881355932203395,0.39948484,0.3359476,0.99999994
876,,,,0.0688741779845543,-0.0345781039532233,1.0,-0.5962032079696655,-0.0944202,0.055028513,-1.606219e-05,0.007569188026126113,0.0015027384139053384,0.09953986075494403,0.10098629549029155,0.08305084745762713,-0.02881355932203399,0.35456693,0.30379897,1.0000001
877,,,,0.01668323085412625,0.02060672104864823,0.0,-0.3303243815898895,-0.099840805,0.054303493,1.6068487e-05,0.009959755532596447,0.0018683661063873067,0.0995534276921656,0.10115725941305401,0.08813559322033897,-0.028813559322033958,0.30964926,0.2743197,0.9999998
878,,,,0.07676226484650418,0.12560379567669583,1.0,-0.4938635528087616,-0.104562595,0.053643458,-1.6083286e-05,0.011841134489271259,0.0023634599838088174,0.09955307336976735,0.1012992959134575,0.09322033898305082,-0.028813559322033958,0.32225755,0.27327788,0.99999994
879,,,,-0.030938397221502847,0.12615634772531847,1.0,-0.6740084290504456,-0.10844405,0.05315871,1.6102473e-05,0.013382546697311717,0.002482784728780159,0.09957444444658602,0.10142495144689886,0.0983050847457627,-0.028813559322033958,0.42639643,0.31920195,0.99999994
880,,,,0.08579116421458623,-0.03730067593597868,1.0,0.4153655767440796,-0.11173048,0.052717213,-1.6105663e-05,0.01478032067749663,0.002885716923720678,0.09957990176700936,0.10152432399203402,0.10338983050847456,-0.028813559322033958,0.51081747,0.35985848,0.9999999
881,,,,0.1061602689454522,0.14011722617669786,1.0,-0.04807509109377861,-0.114394814,0.05241375,1.6110343e-05,0.015902747067924775,0.0029854985601986354,0.09960743881060599,0.1016141990195782,0.10847457627118647,-0.028813559322033895,0.42606366,0.40429452,1.0
882,,,,0.04489085066498874,0.024945097209486112,0.0,-0.12182573229074478,-0.11671568,0.052120857,-1.6127402e-05,0.016668263408314555,0.00329205571702192,0.09961991899563637,0.10168549940015674,0.11355932203389829,-0.028813559322033926,0.21852383,0.46309552,0.99999994
883,,,,0.011184838922053728,0.015776647956590596,0.0,-0.15396137535572052,-0.118537724,0.051939946,1.6148824e-05,0.017403807496177114,0.003228812026043625,0.09965211485607603,0.10175073325888281,0.11864406779661019,-0.028813559322033902,0.018456353,0.53067505,0.99999994
884,,,,0.13548989086230967,0.055018133232542704,1.0,-0.14745758473873138,-0.11992769,0.0517845,-1.6167698e-05,0.017734297956132922,0.003485559943161797,0.09967042759449098,0.10179477582471842,0.12372881355932204,-0.028813559322033982,-0.19137615,0.60548925,0.99999994
885,,,,0.007673540539253872,0.012785029539069646,0.0,-0.12740440666675568,-0.12070254,0.05175651,1.6179638e-05,0.018014942965647037,0.0033959963915934557,0.0997105941420139,0.10182981415132972,0.12881355932203384,-0.028813559322033964,-0.39425457,0.68433577,1.0
886,,,,0.006454055903099782,0.011707977870346538,0.0,-0.21239861845970154,-0.12113085,0.05173996,-1.6194706e-05,0.018038181772353445,0.003500612177323096,0.0997344750747415,0.10184559113263186,0.13389830508474582,-0.02881355932203395,-0.59479004,0.76475817,1.0
887,,,,0.0024326677384443663,0.007903547231907138,0.0,-0.17423246800899506,-0.121151395,0.05182068,1.6211725e-05,0.017933057526370047,0.0033619984660376656,0.09978001339690606,0.10185881076464769,0.13898305084745768,-0.02881355932203394,-0.7819148,0.86876076,1.0000002
888,,,,0.14973949482524374,0.015027632929501017,1.0,0.06954412907361984,-0.12106175,0.051883698,-1.6226471e-05,0.01752548652500599,0.0034627094229699156,0.09980934857388138,0.10185987155640178,0.1440677966101695,-0.028813559322033958,-0.9583837,1.0008769,1.0
889,,,,0.09186419322379961,0.02050936569616295,1.0,-0.45830801129341125,-0.12061356,0.052024573,1.6226113e-05,0.017047075680346496,0.003258688485190702,0.09985408405522227,0.10185868617293453,0.14915254237288136,-0.028813559322033933,-1.1368202,1.1970255,1.0
890,,,,-0.007276129118661531,0.13175347380493646,1.0,-0.4908161163330078,-0.1200381,0.052137885,-1.6260654e-05,0.016874138366499515,0.003276402875833946,0.09987461269248585,0.10184287353889479,0.1542372881355932,-0.02881355932203394,-1.3125178,1.4221846,0.9999999
891,,,,0.12492747835983435,0.007408429668035656,1.0,-0.1869635283946991,-0.1192609,0.05230402,1.6265358e-05,0.01620181942220638,0.0030334228203974653,0.09990918398588813,0.10182945261209349,0.15932203389830504,-0.028813559322033926,-1.4781581,1.6407506,0.99999994
892,,,,0.11224783771368717,0.11760540530299728,1.0,-0.48839300870895386,-0.11857173,0.0524209,-1.627525e-05,0.015983413261396778,0.0031268198235121316,0.09992234486034865,0.10180847250062366,0.164406779661017,-0.02881355932203402,-1.6852789,1.8327409,0.99999994
893,,,,0.014665624146787971,0.0027234191754896423,0.0,-0.45742058753967285,-0.11775207,0.05257829,1.627606e-05,0.015470468860925714,0.0029604943361416576,0.09994904748823774,0.10179213030452172,0.16949152542372883,-0.028813559322033958,-1.8923979,2.0320396,1.0000001
894,,,,0.007661486440725104,0.13720042891615158,1.0,-0.5403830409049988,-0.11708765,0.052678842,-1.629033e-05,0.015127998482673786,0.003011241955255089,0.09995415286160195,0.10177004603034692,0.17457627118644062,-0.028813559322033958,-2.0995173,2.2375398,1.0000001
895,,,,0.052026626455857455,0.02673900394281569,0.0,-0.25855451822280884,-0.116409525,0.052808713,1.6320771e-05,0.014885281754238235,0.002862853560917208,0.09997632807300907,0.10175710910889992,0.1796610169491525,-0.028813559322033958,-2.3141656,2.4340243,0.99999994
896,,,,0.08580411564212172,0.12392656332486467,1.0,0.05570395663380623,-0.115904056,0.052881032,-1.6330494e-05,0.014659059207070786,0.0028344750362140616,0.09997708684229366,0.1017388417363386,0.18474576271186435,-0.028813559322033975,-2.5391815,2.6144254,0.9999999
897,,,,0.06053851322057205,0.12200831877617889,1.0,-0.3163144886493683,-0.11535668,0.052985337,1.6366317e-05,0.01425565759543173,0.0027425050026941154,0.09999516915975493,0.10172909912799306,0.18983050847457625,-0.028813559322033933,-2.7641973,2.7974434,0.99999994
898,,,,0.02411176220976803,0.14521673529531326,1.0,-0.36008378863334656,-0.1150618,0.053029712,-1.6351574e-05,0.013897949102442528,0.0027866045402791303,0.0999957351480173,0.10171713506870093,0.19491525423728817,-0.02881355932203394,-2.9892137,2.982665,0.99999994
899,,,,0.1397585578796388,-0.02024581265403984,1.0,-0.3647884130477905,-0.11469917,0.053108934,1.6366366e-05,0.01392608494577911,0.0025382043930574105,0.1000140889557782,0.10171319260702483,0.2,-0.02881355932203394,-3.2051516,3.1718857,0.99999994
900,,,,0.020929387358888912,0.13733210192427892,1.0,-0.48971760272979736,-0.11454491,0.053135816,-1.636649e-05,0.01377245573666078,0.0026914473064848917,0.10001510006633155,0.10170555077220324,-0.1,-0.023728813559322087,-0.1635956,0.083632156,0.9999999
901,,,,-0.00568464385730554,0.02222555902493723,0.0,-0.47989732027053833,-0.114371635,0.05319688,1.642895e-05,0.013691282751032941,0.0025605113438644136,0.1000378799576004,0.1017084422095361,-0.09491525423728808,-0.02372881355932207,-0.13860798,0.088422336,0.99999994
902,,,,0.09401488587855523,-0.012747749723547551,1.0,-0.4539143145084381,-0.11437049,0.05321144,-1.6404547e-05,0.013564525913074764,0.0027033443007288224,0.10004319876610485,0.10170633548557487,-0.08983050847457624,-0.02372881355932207,-0.112138644,0.09401581,0.9999999
903,,,,0.009645369208693563,-0.02099120593682795,1.0,-0.5075493454933167,-0.11427684,0.053268217,1.6412509e-05,0.013429802967554456,0.0025108614450703418,0.10006985216824561,0.10171262247252455,-0.08474576271186436,-0.023728813559322062,-0.0785181,0.10275938,1.0
904,,,,0.11588192214345265,0.14528334572251178,1.0,-0.07131583243608475,-0.114397496,0.053280175,-1.6418633e-05,0.013289398955422173,0.0025887339393692002,0.10008245033385531,0.101715725056799,-0.07966101694915251,-0.023728813559322093,-0.046795722,0.11211528,1.0
905,,,,0.0411331294930609,0.12170191881827823,1.0,-0.42788976430892944,-0.11435591,0.053341523,1.6458567e-05,0.013253710858557062,0.0025095775175998664,0.10011574929158659,0.10172516575069157,-0.0745762711864407,-0.023728813559322045,-0.029090917,0.11890704,1.0000001
906,,,,0.07022704504265842,-0.02309634445320341,1.0,-0.40857911109924316,-0.114449896,0.053367764,-1.6454716e-05,0.013289482817123369,0.002650513913052442,0.10013376655833753,0.10172855201506183,-0.06949152542372874,-0.023728813559322045,-0.016238913,0.123838775,0.99999994
907,,,,0.08769252847570598,0.014896280178504778,1.0,-0.3791196644306183,-0.11439913,0.05344471,1.6506105e-05,0.013054281614083492,0.002453920071155374,0.10017514490959395,0.10173958496782752,-0.06440677966101689,-0.023728813559322062,-0.0033866374,0.128962,0.9999999
908,,,,0.1428412809183927,0.03429743308175355,1.0,-0.44526761770248413,-0.11442481,0.053492934,-1.6498941e-05,0.01305052376219794,0.0025756413524524405,0.10019959570206292,0.10174217803159663,-0.05932203389830509,-0.02372881355932213,0.009463976,0.1342838,1.0
909,,,,-0.034643277489960905,0.048427358141341456,1.0,-0.4911347031593323,-0.114208244,0.053600065,1.6520858e-05,0.012756219039559426,0.002431035959096465,0.1002452303657426,0.10174920182986175,-0.054237288135593205,-0.023728813559322087,0.033407323,0.13993137,1.0000001
910,,,,-0.006469915068527528,0.04335928161995095,0.0,-0.3404190242290497,-0.11409629,0.053678125,-1.6503254e-05,0.012587606234114895,0.0024294961860512362,0.10027522640011823,0.10174868398390362,-0.04915254237288134,-0.023728813559322076,0.08231615,0.14613996,1.0
911,,,,-0.010248762217284456,0.13165038104201948,1.0,-0.5837287902832031,-0.11367565,0.053818498,1.6546825e-05,0.012272670011322985,0.0022774042750993762,0.10032368201876314,0.10175022209517677,-0.04406779661016944,-0.02372881355932207,0.1329754,0.15328062,0.9999999
912,,,,0.0724185518851783,0.11171750267975251,1.0,-0.335000604391098,-0.11328643,0.053932313,-1.6538444e-05,0.012168266186039712,0.0023587931497325533,0.10035191166358969,0.1017406826398167,-0.03898305084745767,-0.023728813559322076,0.18363498,0.16074267,0.99999994
913,,,,-0.03145904273713214,0.05742246295153042,1.0,-0.43505585193634033,-0.11261096,0.05410086,1.6579364e-05,0.011612864386717854,0.002214219164498346,0.10039655777999541,0.10173375859473835,-0.03389830508474579,-0.023728813559322062,0.19660984,0.13939752,1.0
914,,,,-0.041871771394101504,0.07175596696951281,1.0,-0.36420848965644836,-0.1119716,0.054233734,-1.6580581e-05,0.01126277144244967,0.0022484742570899113,0.10041572559748299,0.101714415007345,-0.028813559322033902,-0.023728813559322062,0.20862834,0.13102606,0.99999994
915,,,,0.11967452674452918,-0.04558417101279364,1.0,-0.5198865532875061,-0.11107722,0.054400668,1.6627895e-05,0.010897841828002195,0.002052960229099547,0.1004431497128852,0.10169718459666804,-0.023728813559322073,-0.02372881355932207,0.22408536,0.1404965,0.99999994
916,,,,-0.007087207545319472,0.06841280860884133,0.0,-0.5360991954803467,-0.110400125,0.054494783,-1.6618671e-05,0.010592839513874177,0.0021118797311782543,0.1004381473859006,0.10167117544265404,-0.018644067796610177,-0.0237288135593221,0.22610189,0.15291141,1.0
917,,,,-0.0032803309869836594,-0.0491491743405867,1.0,-0.5048826932907104,-0.10953578,0.054596193,1.664689e-05,0.01027652084586914,0.001865558747099163,0.10043298953923006,0.10164794551590195,-0.013559322033898277,-0.023728813559322087,0.22253832,0.16416958,1.0
918,,,,0.04930163483781225,-0.030397550624448336,1.0,-0.5551294684410095,-0.10897653,0.054595653,-1.6628741e-05,0.01004063192369184,0.0020325112643244615,0.10038597868162388,0.10161605701503802,-0.008474576271186404,-0.023728813559322076,0.23424351,0.18097588,0.99999994
919,,,,0.1189152004706361,0.07801207406347406,1.0,-0.6149702072143555,-0.10835664,0.054576613,1.6661865e-05,0.009957856330544452,0.0018339236761626256,0.10033530967078333,0.10159059071203959,-0.003389830508474587,-0.023728813559322076,0.24895726,0.2123703,1.0
920,,,,0.06209947677422682,0.10782968859387228,1.0,0.5380467176437378,-0.10803748,0.054462586,-1.6650318e-05,0.010085130544517523,0.001988700433761888,0.10024540225689144,0.1015562870502448,0.0016949152542372658,-0.023728813559322093,0.25031847,0.23240854,1.0
921,,,,0.10629285353169164,0.0713642418114917,1.0,-0.002013535238802433,-0.10758,0.054342408,1.6683342e-05,0.010181214656832496,0.0019186957735292413,0.10015321327674374,0.10152707649410281,0.006779661016949158,-0.02372881355932203,0.27102172,0.25533393,1.0
922,,,,-0.03536450992087301,0.12321164710808212,1.0,-0.1445780098438263,-0.10755529,0.05410814,-1.669834e-05,0.010636316719641204,0.0021481527659549943,0.10002021019090197,0.10149181694205166,0.011864406779661,-0.02372881355932207,0.30560634,0.29302663,1.0000001
923,,,,-0.006172277657501025,0.010230508199443909,0.0,-0.1740795075893402,-0.10733199,0.053878494,1.6712493e-05,0.01123730873883062,0.0021090755026038155,0.0998865252502834,0.10146124840433085,0.01694915254237288,-0.023728813559322076,0.30801848,0.3246338,1.0
924,,,,-0.035536799328104746,0.01686302804455772,1.0,-0.2373843640089035,-0.107533775,0.05354057,-1.6743232e-05,0.012172248249887488,0.002368986584650557,0.09971268696736789,0.10142320279561591,0.022033898305084742,-0.0237288135593221,0.32217878,0.3277403,1.0000001
925,,,,0.05308913956509452,0.06166131245635645,1.0,-0.13597212731838226,-0.10761311,0.05318745,1.6767963e-05,0.013399345224166588,0.0024985410245282683,0.09953364611294789,0.10139291559138977,0.027118644067796623,-0.023728813559322076,0.3489847,0.3382275,0.9999999
926,,,,-0.020142436520251605,0.14480204698165805,1.0,-0.28356119990348816,-0.10828838,0.052693475,-1.6765678e-05,0.0151520100379361,0.00303109405719432,0.09930623418530318,0.10135619045374289,0.03220338983050848,-0.023728813559322093,0.39811775,0.36428407,0.99999994
927,,,,-0.006688608196726272,0.017836114451888617,0.0,-0.28873544931411743,-0.108787276,0.052177366,1.6809876e-05,0.017505006139586304,0.003325849384369013,0.09906601626965636,0.10132736999402302,0.03728813559322033,-0.023728813559322062,0.44655508,0.39578283,1.0
928,,,,-0.013076807961320006,0.13151360917759636,1.0,-0.378578782081604,-0.11012135,0.051495235,-1.676965e-05,0.020439402811562545,0.003955474852837575,0.09877557971430168,0.10129346873140344,0.042372881355932195,-0.023728813559322052,0.45520297,0.40555495,1.0
929,,,,0.04505341476863714,0.13464512534830236,1.0,-0.22877644002437592,-0.11083603,0.050878763,1.68209e-05,0.024120772367438287,0.004501505308030469,0.09847317940245622,0.10126885109416968,0.04745762711864406,-0.02372881355932203,0.46189234,0.3959508,1.0
930,,,,0.1427192569699431,0.08449658515603463,1.0,-0.4481058418750763,-0.11239712,0.050277848,-1.6809778e-05,0.028528774277500717,0.0056011496910003625,0.09811872651122143,0.10124437029060229,0.05254237288135596,-0.023728813559322038,0.46813646,0.38226905,0.99999994
931,,,,0.10292771707463193,-0.017631367338529727,1.0,-0.5015895962715149,-0.10988721,0.0499932,1.6863805e-05,0.03414448130122459,0.0065336313448031615,0.09775093911857585,0.10123253043124499,0.05762711864406779,-0.023728813559322052,0.4719372,0.36831126,1.0
932,,,,0.1300513129043277,0.14232230932710782,1.0,-0.5763244032859802,-0.10112728,0.050111696,-1.6895588e-05,0.040940055047961145,0.008020842979674371,0.09732844406346122,0.1012159211544883,0.06271186440677966,-0.023728813559322093,0.46671268,0.35166672,1.0000001
933,,,,0.1363902071707535,0.06620716488187835,1.0,-0.41406407952308655,-0.091497235,0.05039363,1.6882876e-05,0.04883744860722763,0.009200979418397485,0.09689101375856958,0.10120602124691047,0.0677966101694915,-0.023728813559322076,0.4421517,0.32864803,0.99999994
934,,,,0.011490631213987655,-0.014374424486955362,1.0,-0.5986750721931458,-0.07878393,0.050954293,-1.685745e-05,0.05740395887603759,0.010993978103255664,0.09640160044185389,0.10118860326018947,0.07288135593220339,-0.023728813559322052,0.39471313,0.2964336,1.0
935,,,,0.1404353076910247,0.1344233069073973,1.0,-0.5825254917144775,-0.06499574,0.051614836,1.6908303e-05,0.06665123069640441,0.0126888658898544,0.09589438467940407,0.10117263707195545,0.07796610169491527,-0.023728813559322038,0.34453472,0.2644501,1.0000001
936,,,,0.14027610929708906,0.14470852152882585,1.0,-0.3406333327293396,-0.050830692,0.05224943,-1.6933727e-05,0.07769078223628735,0.015087502187499323,0.09533400653916842,0.10114440956890736,0.08305084745762713,-0.023728813559322062,0.28087553,0.23747876,0.99999994
937,,,,0.07492709134415491,-0.02767536713855985,1.0,-0.5634425282478333,-0.040440347,0.052518506,1.6908303e-05,0.08926983088976054,0.016954497618070094,0.0947578873043108,0.1011215508356867,0.08813559322033901,-0.023728813559322076,0.21921076,0.21373561,1.0
938,,,,0.002907222549287103,0.14678904705374446,1.0,-0.5810218453407288,-0.029423572,0.052760426,-1.6959153e-05,0.10144345218784107,0.01958147942051756,0.09412647100168559,0.10109323716765616,0.09322033898305088,-0.023728813559322076,0.25323474,0.21944484,1.0
939,,,,0.06329052797919735,0.1283641724339556,1.0,-0.5009980797767639,-0.018459544,0.052996166,1.6959153e-05,0.11398828237077552,0.021874630527478723,0.09348339084964968,0.10107323534911399,0.09830508474576267,-0.023728813559322038,0.34976915,0.25560424,0.9999999
940,,,,-0.006727254898267815,0.01860857173999589,0.0,-0.6173006892204285,-0.0063619968,0.05323974,-1.698458e-05,0.1273073855246887,0.024467852161726717,0.0927880725390038,0.10105257913877111,0.10338983050847458,-0.023728813559322125,0.43418884,0.28927925,0.99999994
941,,,,0.035353006022203176,0.09051369954752604,1.0,-0.3436644673347473,0.0051521757,0.05343451,1.698458e-05,0.14032181370397567,0.026785138764537496,0.09208134830870031,0.1010466640890917,0.10847457627118645,-0.023728813559322076,0.31567702,0.32627708,1.0000001
942,,,,-0.028416427502805708,0.11479081990417538,1.0,-0.5596791505813599,0.018710474,0.053690266,-1.7010007e-05,0.1516294410032991,0.028727320306861412,0.0913276020116328,0.10103883613562867,0.11355932203389832,-0.023728813559322076,0.094999865,0.36702836,0.9999999
943,,,,0.07166257468097936,-0.018829572518004812,1.0,-0.6321408748626709,0.02597044,0.05360762,1.7060858e-05,0.162296012437371,0.031018205218026267,0.09056003649238262,0.10104159083881856,0.11864406779661013,-0.023728813559322062,-0.102208935,0.42497793,0.99999994
944,,,,-0.008811738382977328,0.06895053433665907,0.0,-0.2836519777774811,0.022467103,0.052931424,-1.7086284e-05,0.17208087061675573,0.03252179816890261,0.08973587673941998,0.10103931133905512,0.12372881355932211,-0.0237288135593221,-0.30693415,0.49169093,0.9999998
945,,,,0.08092757056689871,0.13550863137643065,1.0,-0.5518678426742554,0.019296937,0.052268103,1.7060858e-05,0.17793553328689554,0.03427911297902843,0.08889909732658444,0.10104335588377132,0.12881355932203392,-0.023728813559322062,-0.5089223,0.563895,0.9999999
946,,,,-0.03881794926337099,-0.007081519484214961,1.0,-0.38533398509025574,0.016592193,0.05167406,-1.7086284e-05,0.18043426394345016,0.03569411522678193,0.08801064669219363,0.10104251208777774,0.13389830508474587,-0.023728813559322076,-0.69292754,0.6513869,0.99999994
947,,,,0.14648374212155074,0.08083630189117373,1.0,-0.4729882776737213,0.016681096,0.05136302,1.7111712e-05,0.17895977467357338,0.035017503149223694,0.08710598392381365,0.10104766640322906,0.13898305084745766,-0.02372881355932207,-0.87242246,0.76320976,0.9999999
948,,,,-0.008904187727648012,0.07211211109939805,0.0,-0.5596813559532166,0.015770566,0.050945736,-1.718799e-05,0.17675748620280796,0.03453660019353091,0.08614959923920329,0.10104393864855238,0.14406779661016947,-0.023728813559322107,-1.0514606,0.94125587,0.9999998
949,,,,0.09357457428063574,-0.01066723543931243,1.0,-0.4723377525806427,0.015691642,0.050606824,1.7086284e-05,0.17122152611519764,0.03250811940297109,0.08518250156841099,0.10104711670835076,0.1491525423728813,-0.0237288135593221,-1.2304978,1.1422632,1.0
950,,,,0.05836333903742841,-0.023878754209198272,1.0,-0.6749075651168823,0.014868626,0.050182402,-1.7137136e-05,0.16241183468849776,0.03089329742380723,0.08416227953615958,0.10104171776232289,0.1542372881355932,-0.023728813559322093,-1.4009616,1.3597331,1.0
951,,,,0.061543431061527,0.14417325438808742,1.0,-0.5925777554512024,0.014778264,0.049834438,1.7137136e-05,0.15369687932620602,0.029453631509297133,0.08313059146889692,0.10103994206042871,0.15932203389830507,-0.023728813559322087,-1.5881454,1.5553918,1.0000001
952,,,,0.06201379419902091,0.14317314285569188,1.0,-0.42404860258102417,0.01400549,0.049403448,-1.718799e-05,0.14357702548038279,0.027396151772527955,0.08204910653475016,0.10103135032371287,0.16440677966101697,-0.023728813559322107,-1.7952659,1.7436304,1.0
953,,,,0.1299730960204774,0.10845147854566971,1.0,-0.4989756941795349,0.013895752,0.049042188,1.7162562e-05,0.13262044137728832,0.02567495107136843,0.08095415504303037,0.10102761531792294,0.1694915254237288,-0.02372881355932207,-2.0023854,1.9397174,1.0000001
954,,,,0.03555469973029482,-0.02612414404602601,1.0,-0.2952553927898407,0.013168339,0.04860599,-1.7264267e-05,0.1250120981612899,0.023922280297409507,0.07980919339841591,0.10101448316617491,0.1745762711864406,-0.023728813559322093,-2.2095046,2.1425023,0.9999999
955,,,,-0.03439500093665604,-0.049314976024911264,1.0,-0.5246953368186951,0.013058218,0.04823504,1.723884e-05,0.11776660952518263,0.02263088722385819,0.0786537341421582,0.10100868521992212,0.17966101694915254,-0.023728813559322087,-2.4305778,2.3248684,0.9999998
956,,,,-0.009053986329462213,0.07611944924598864,0.0,-0.5036762356758118,0.012305023,0.047782093,-1.7289693e-05,0.11446919010400441,0.02190948374355947,0.07744667433827877,0.10099510361721283,0.18474576271186435,-0.02372881355932215,-2.6555953,2.503438,1.0
957,,,,0.11542853609078925,0.04122108099925685,1.0,-0.5415403246879578,0.012203142,0.047407467,1.7264267e-05,0.11655704719320327,0.02229286143248818,0.07623191462967047,0.10098635294004504,0.18983050847457625,-0.0237288135593221,-2.8806105,2.684902,1.0
958,,,,0.05134482913592675,0.13321321607589265,1.0,-0.5984106659889221,0.011709419,0.046922423,-1.7289693e-05,0.12189548654832297,0.02373151145700162,0.07496973694998464,0.10097207536625731,0.19491525423728817,-0.0237288135593221,-3.0764806,2.8790755,0.9999999
959,,,,0.02732959509921902,0.08443335782853868,1.0,-0.2634562849998474,0.01401599,0.046387054,1.7264267e-05,0.13361617204125018,0.02516431060087114,0.07369779870172045,0.10096398631920375,0.2,-0.023728813559322087,-3.2233963,3.100711,0.9999999
960,,,,-0.009808924564770536,0.08758706515583792,0.0,0.22074052691459656,0.016270464,0.045724846,-1.7302405e-05,0.14602708048833846,0.028524078539976325,0.07238088609573369,0.10094759127074926,-0.1,-0.01864406779661018,-0.20981891,0.07519516,1.0
961,,,,0.13027964849760548,0.11273770111112173,1.0,-0.01920900121331215,0.019152403,0.045160215,1.7340544e-05,0.1596184134538311,0.03094556406106834,0.0710590615716317,0.10093953594566292,-0.09491525423728817,-0.01864406779661018,-0.19020051,0.078434825,1.0
962,,,,-0.032147962623157646,0.012495653524321512,1.0,-0.083232581615448,0.02177507,0.044540007,-1.7340544e-05,0.1721452160566016,0.03310991553247224,0.06969102943746591,0.10092436083809488,-0.0898305084745763,-0.01864406779661018,-0.16521265,0.08294018,0.9999998
963,,,,-0.042264819347734676,-0.02599273379230447,1.0,-0.17430713772773743,0.025591414,0.044076957,1.738504e-05,0.1825890943672982,0.03451797247528854,0.06832143862803061,0.10091464492711907,-0.0847457627118644,-0.01864406779661018,-0.14274733,0.08888069,0.99999994
964,,,,0.13056068058236586,-0.03578104452514846,1.0,-0.21267914772033691,0.028275106,0.043440845,-1.7404109e-05,0.18776310048845843,0.036069142947704844,0.06691216737255175,0.10089975525190498,-0.07966101694915252,-0.01864406779661023,-0.11911832,0.09645547,0.9999999
965,,,,-0.009863464314541336,0.08823683485695677,0.0,-0.25847235321998596,0.031651072,0.04328545,1.7410466e-05,0.18446441220080023,0.03538415998517749,0.06550293848757839,0.10089151100435075,-0.0745762711864407,-0.018644067796610212,-0.09548818,0.10464174,1.0000001
966,,,,-0.006927721266955331,-0.04680333128812364,1.0,-0.24945569038391113,0.030716995,0.043163095,-1.743907e-05,0.17190745111193173,0.03310514732155087,0.06405775738492307,0.10087536819745062,-0.06949152542372879,-0.018644067796610198,-0.08053433,0.10987279,0.9999999
967,,,,-0.01229382924960589,0.034353689161524883,1.0,-0.2964164614677429,0.026580308,0.04290606,1.7445427e-05,0.1475119985233787,0.027790802326373855,0.06261766181952837,0.10086781071946135,-0.06440677966101693,-0.018644067796610198,-0.06768195,0.11445052,1.0
968,,,,0.0027384575527040073,0.12342585357344131,1.0,-0.10278692841529846,0.026112763,0.04263931,-1.7464496e-05,0.11179255000262996,0.021983957623937102,0.06114210106418728,0.10085346944725512,-0.05932203389830508,-0.018644067796610198,-0.048914727,0.11926384,1.0
969,,,,-0.010144744177030002,0.09117010688726125,0.0,-0.42397451400756836,0.025109082,0.042474546,1.7483566e-05,0.0746779403277192,0.014419899515985072,0.05967478428682381,0.10084520957057296,-0.054237288135593184,-0.01864406779661015,-0.0001546224,0.12456344,0.99999994
970,,,,0.1127451668666782,0.0802486226700695,1.0,-0.5068252682685852,0.024087032,0.042133734,-1.7454962e-05,0.04191066698492825,0.008112769786870973,0.05817631634009963,0.10083238898756139,-0.04915254237288136,-0.01864406779661018,0.04876933,0.13013859,1.0000001
971,,,,-0.009877728318386009,0.10054727487935458,0.0,-0.4129720628261566,0.023872666,0.04272779,1.7526472e-05,0.02142183662505565,0.004079807334795794,0.05668625337610119,0.10082674567723689,-0.04406779661016949,-0.01864406779661018,0.09942858,0.13654886,0.99999994
972,,,,0.11779039157483918,0.07736124341200325,1.0,-0.5694196224212646,0.023576936,0.043345787,-1.7505814e-05,0.013864721431688046,0.0027204728692345167,0.05516859930257249,0.10081351154154067,-0.038983050847457616,-0.01864406779661023,0.15008755,0.14325394,1.0000001
973,,,,0.11387975927085862,0.11193261709855863,1.0,-0.3052034080028534,0.02439428,0.043752592,1.7558254e-05,0.019049790543020084,0.003529943061508929,0.05366451372749386,0.10080944802569745,-0.03389830508474574,-0.018644067796610198,0.18444404,0.14776272,1.0
974,,,,0.01463183418926206,0.11080975349361231,1.0,-0.6149647831916809,0.025620006,0.044264965,-1.7537595e-05,0.032610111249945506,0.006335542293638373,0.05213321461269983,0.10079872024244,-0.028813559322033895,-0.01864406779661018,0.16416883,0.116944216,1.0000001
975,,,,0.0029133267169686033,0.03622248444929753,1.0,-0.5444979071617126,0.02712491,0.044770263,1.763612e-05,0.05285438899156506,0.010152718225023281,0.050619369404736825,0.10079392627479937,-0.02372881355932199,-0.018644067796610198,0.1756263,0.10926892,1.0
976,,,,-0.009568497721349366,0.10054609580378304,0.0,-0.24324767291545868,0.028170478,0.045263056,-1.7555076e-05,0.0741547982259373,0.014366101400746508,0.0490840797568547,0.10078428975676769,-0.018644067796610105,-0.018644067796610198,0.19034594,0.1173563,1.0
977,,,,0.11633887801209626,0.10604185615305879,1.0,-0.4556334912776947,0.02976006,0.0457946,1.769651e-05,0.09550566091198925,0.018361227612411685,0.04756745161296311,0.10078169045589068,-0.013559322033898261,-0.018644067796610132,0.18676786,0.12619531,1.0000001
978,,,,0.11612155795997729,0.03914000539866207,1.0,-0.49367743730545044,0.03068815,0.04628262,-1.7559843e-05,0.11142035752998204,0.021431436095765432,0.046033350628992685,0.10077124555056012,-0.008474576271186373,-0.018644067796610164,0.18852492,0.13994054,0.99999976
979,,,,-0.006758556130647395,-0.049035736579024804,1.0,-0.4253278970718384,0.032419052,0.04683936,1.774895e-05,0.12067649699754297,0.022949490695756254,0.04452370207737829,0.10076953285619984,-0.0033898305084745475,-0.018644067796610132,0.19013341,0.16361007,0.9999999
980,,,,-0.04853216113634991,0.11689793875062902,1.0,-0.4945443570613861,0.03306868,0.04730782,-1.7583681e-05,0.11720161147657547,0.02347348791188045,0.042998040293338376,0.1007607779396342,0.001694915254237329,-0.01864406779661018,0.1875823,0.18652149,0.99999994
981,,,,-0.04079360109022237,0.028639432553457286,1.0,-0.43894174695014954,0.035238292,0.047912326,1.7815693e-05,0.11213351020506156,0.021289852142349068,0.041501158588104964,0.10075786572768057,0.006779661016949241,-0.018644067796610198,0.20492737,0.21195415,1.0
982,,,,0.06537303281329006,0.09022452771717508,1.0,-0.5294452905654907,0.035129305,0.048413973,-1.7597982e-05,0.1019518326168387,0.019715026789377442,0.03999387403859521,0.1007496809913115,0.011864406779661087,-0.01864406779661018,0.23114255,0.2431409,0.9999999
983,,,,-0.0049923354601753775,0.10055162584979341,0.0,-0.3773189187049866,0.056089554,0.05081711,1.7903096e-05,0.09696874706056119,0.018279811286489932,0.038516371347734536,0.100748146066006,0.016949152542372888,-0.01864406779661018,0.26234245,0.25843367,1.0000001
984,,,,0.030221767070833336,0.13899911124010278,1.0,-0.386645644903183,0.12827936,0.057508364,-1.7591627e-05,0.09921210684962253,0.01945449374469702,0.03703216807081468,0.10073834385741998,0.02203389830508475,-0.018644067796610198,0.29410943,0.26413718,1.0
985,,,,0.021682280293397624,0.11007756564852784,1.0,-0.4690554738044739,0.21383846,0.06516147,1.7899918e-05,0.11730242536635509,0.02230149262302233,0.03558316437200741,0.1007369303308456,0.02711864406779666,-0.01864406779661018,0.31020573,0.26804796,1.0
986,,,,0.006669239216086906,0.0886826531415305,1.0,-0.5108778476715088,0.2931011,0.07318734,-1.7721935e-05,0.1522726008716813,0.029944648837308435,0.03412837306381692,0.10072801246375396,0.0322033898305085,-0.018644067796610198,0.36883104,0.29680687,1.0000001
987,,,,-0.018699447516828463,-0.011074222856981251,1.0,-0.3327105641365051,0.377173,0.082801215,1.7890383e-05,0.2092899611132638,0.040350793015474826,0.03271296154996288,0.10072450798515717,0.03728813559322035,-0.01864406779661018,0.41769087,0.32357386,0.9999997
988,,,,0.027237229714138514,-0.020683993444704132,1.0,-0.35021138191223145,0.44375685,0.09154978,-1.77855e-05,0.29131524787686713,0.05641709521672952,0.03129665033280682,0.1007153741622868,0.04237288135593221,-0.01864406779661023,0.42633817,0.3318449,1.0000001
989,,,,0.00878522792908304,0.1005514830258527,0.0,-0.5710631608963013,0.48853528,0.09871963,1.796666e-05,0.39726311341837806,0.07613459400311179,0.02991871514767547,0.10071286177243743,0.047457627118644055,-0.018644067796610212,0.43296662,0.32320437,1.0000002
990,,,,0.12957225049389548,0.13034427134440912,1.0,-0.4263885021209717,0.53247964,0.106352344,-1.7829996e-05,0.5027245674515523,0.0978098087991439,0.028541530562404483,0.10070198949997237,0.05254237288135596,-0.018644067796610212,0.43921062,0.31166002,1.0
991,,,,-0.020508760832506013,0.11153852385410841,1.0,-0.5181530117988586,0.5779065,0.11481423,1.7953947e-05,0.6069623441334218,0.11762274039953416,0.027205456222403536,0.10069939223133464,0.057627118644067804,-0.018644067796610198,0.44545507,0.30046874,1.0
992,,,,0.07525956885594859,0.025149524267781314,0.0,-0.4896811842918396,0.6269831,0.12443048,-1.7833174e-05,0.6727047959331796,0.1298564930968856,0.02586736868638009,0.10068982160206348,0.06271186440677964,-0.018644067796610212,0.43300098,0.284037,1.0
993,,,,0.12918831633637173,0.08657507765754692,1.0,-0.4743023216724396,0.6740443,0.13446146,1.8081077e-05,0.7235342501918532,0.13688448177141752,0.024570092406738492,0.10068658622158917,0.06779661016949157,-0.018644067796610198,0.39255956,0.2582782,0.9999998
994,,,,0.008809230775156232,0.08761102776583042,1.0,-0.39864298701286316,0.7210562,0.14515375,-1.7849065e-05,0.7419074371615813,0.14523770371611341,0.023273483245481535,0.10067764875355219,0.07288135593220338,-0.018644067796610198,0.34595427,0.23233205,0.9999999
995,,,,0.014352475482701403,0.10050853527704616,0.0,-0.544079601764679,0.76697624,0.15640607,1.818596e-05,0.7425005012099992,0.14348120475787082,0.02201661132124611,0.1006755339708538,0.07796610169491527,-0.01864406779661018,0.29771477,0.20751773,1.0
996,,,,0.0206425671598868,0.10043111020090516,0.0,-0.3423938453197479,0.81232417,0.16828655,-1.7747361e-05,0.7285152026081264,0.13868267998656833,0.020758585921820293,0.10066522611899206,0.0830508474576271,-0.018644067796610212,0.23146905,0.18395047,0.9999999
997,,,,-0.04434648678912123,0.11060999528548425,1.0,-0.6536653637886047,0.8571722,0.18083172,1.8472003e-05,0.7014805068948514,0.13449697478921988,0.019538798555101506,0.10066228893230687,0.08813559322033893,-0.018644067796610212,0.19830357,0.17202322,1.0
998,,,,0.024485924326312917,0.10038945422009962,0.0,-0.5662402510643005,0.90084606,0.1939352,-1.7505814e-05,0.6816357858269718,0.13176317132346685,0.018317294189232804,0.10065201191803118,0.09322033898305081,-0.018644067796610212,0.21230645,0.17500082,1.0000001
999,,,,0.0564146812186556,0.112293629883624,1.0,-0.335898756980896,0.94477636,0.2077922,1.8942384e-05,0.6559388898854925,0.126526059639769,0.017140205575206596,0.10064685653523557,0.0983050847457627,-0.018644067796610198,0.30966288,0.20397457,1.0
1000,,,,0.11013068353435694,-0.01835009612339713,1.0,0.14462338387966156,0.9834129,0.22166088,-1.6577764e-05,0.6335825170684862,0.12439086837175377,0.01596722518838493,0.1006334588611645,0.10338983050847456,-0.018644067796610198,0.39659086,0.2316498,1.0
1001,,,,0.016839528551047797,-0.04726559814269957,1.0,-0.04518326371908188,1.0164334,0.23558868,2.2832564e-05,0.6302455361624909,0.12001111611453452,0.014841071422779418,0.10062593497498662,0.10847457627118645,-0.018644067796610198,0.24682692,0.26219344,1.0
1002,,,,-0.03574453889397398,0.00378122638830565,1.0,-0.11174945533275604,1.0368263,0.24468088,-1.3691912e-05,0.6331001732929148,0.12096039423098559,0.01372453540007369,0.10060822448208086,0.1135593220338983,-0.01864406779661018,0.02782091,0.29659542,0.99999994
1003,,,,-0.01625049306845388,0.07259244161805571,1.0,-0.17924295365810394,1.0439038,0.24814393,1.9272922e-05,0.6510024731103892,0.1233327777246959,0.012655635306103133,0.10059591821911695,0.11864406779661014,-0.01864406779661018,-0.17695612,0.34042075,0.99999976
1004,,,,0.03016813556121478,-0.009540445981997346,1.0,-0.13309206068515778,1.052413,0.2526427,-1.7594804e-05,0.6839987499036688,0.12848617760951617,0.01159388428045293,0.10057526122881905,0.12372881355932208,-0.018644067796610243,-0.38143203,0.39729127,1.0
1005,,,,0.045780511960320756,0.10047249495374971,0.0,-0.13570940494537354,1.0620627,0.25381604,1.8224098e-05,0.7220827227993107,0.13807005849635928,0.010583575999480512,0.10056098210296271,0.1288135593220339,-0.018644067796610212,-0.5768998,0.47666422,0.9999999
1006,,,,-0.00532972590901646,-0.011326894695121402,1.0,-0.24781373143196106,1.0769738,0.25070524,-1.8077899e-05,0.7802771043924658,0.15386527839223535,0.00958769376803997,0.10053886200551664,0.13389830508474587,-0.01864406779661023,-0.76117635,0.5746673,0.99999994
1007,,,,0.10736033525201154,0.0028496136952943715,1.0,-0.24023239314556122,1.0906839,0.2479574,1.8154176e-05,0.8289646226433003,0.15988154158725695,0.008643008938688437,0.10052213851025675,0.13898305084745763,-0.018644067796610198,-0.95457536,0.72209364,1.0
1008,,,,0.052498767347171536,0.10053176183623644,0.0,0.07102920114994049,1.1071845,0.24527721,-1.8170069e-05,0.8815046674121639,0.16677002840764246,0.007710674396091388,0.10049901509493955,0.1440677966101695,-0.018644067796610198,-1.1451375,0.89356947,1.0
1009,,,,0.0673124403805827,0.13921756220890374,1.0,-0.4718153774738312,1.1222689,0.24275716,1.8224098e-05,0.9507329202526286,0.17547285899074486,0.0068355111532040595,0.10048624709401996,0.14915254237288136,-0.018644067796610198,-1.3241752,1.0888716,1.0000001
1010,,,,0.14153863982168818,0.10011392120179251,1.0,-0.539287269115448,1.1376958,0.24030888,-1.8249524e-05,0.9902393548567344,0.1847382338829856,0.005967188858133044,0.1004679306523291,0.15423728813559326,-0.01864406779661018,-1.4910129,1.2973096,0.9999999
1011,,,,0.03538320086914977,-0.025716621458757284,1.0,-0.5760321021080017,1.1520281,0.23796126,1.8265417e-05,1.0451299786930308,0.20105545012449358,0.00514089643089225,0.10045687055924422,0.15932203389830513,-0.018644067796610198,-1.6981329,1.4719374,0.99999994
1012,,,,0.004038380900587592,-0.03763587279788869,1.0,-0.35289591550827026,1.1667179,0.23564912,-1.8303555e-05,1.0887306164845225,0.20866721796293794,0.004309454044651179,0.10043978545802591,0.164406779661017,-0.018644067796610212,-1.9052526,1.6561732,1.0
1013,,,,0.037181821243637336,-0.014406174349513988,1.0,-0.5763037204742432,1.1806668,0.23343442,1.8324214e-05,1.1261510601603029,0.2138115906384758,0.0035129983099234947,0.10043062134789218,0.16949152542372883,-0.018644067796610198,-2.1123717,1.8488047,1.0000001
1014,,,,0.08127788867694101,0.0864601821337649,1.0,-0.476430207490921,1.1932452,0.23054154,-1.8319446e-05,1.1649231457890195,0.22235630331134312,0.0027139225288853254,0.10041503149213224,0.17457627118644067,-0.01864406779661023,-2.321974,2.0441818,1.0
1015,,,,0.02737110620282955,-0.010895372636574564,1.0,-0.5299990177154541,1.2018019,0.22656351,1.83703e-05,1.1951534118298828,0.225490327801835,0.0019624254710203966,0.10040878319815467,0.17966101694915254,-0.018644067796610212,-2.546991,2.216991,1.0000001
1016,,,,-0.04418497081665132,-0.037474372226503405,1.0,-0.5422390699386597,1.2107213,0.22278923,-1.8401286e-05,1.2160178423703694,0.23038901940775897,0.0012113064165036119,0.10039742805061838,0.18474576271186435,-0.018644067796610212,-2.7711704,2.3993652,1.0
1017,,,,0.1402865014213966,0.07110712110368429,1.0,-0.5588871836662292,1.2186862,0.21905841,1.8414794e-05,1.2078151530626329,0.23628511358601562,0.0005005516079172648,0.10039427912744739,0.1898305084745763,-0.018644067796610164,-2.9466405,2.5996013,1.0
1018,,,,0.12098351574528686,0.1041048086940664,1.0,-0.6166837215423584,1.2271546,0.21558557,-1.8442206e-05,1.2153317909824828,0.2306661812186967,-0.00021158048451652865,0.10038397458265495,0.19491525423728814,-0.018644067796610198,-3.0646877,2.8750157,1.0000001
1019,,,,0.037075144920320074,-0.038509827362277774,1.0,-0.31509220600128174,1.2345083,0.21220058,1.8452138e-05,1.2142040301763428,0.23700751976363194,-0.000873355664990336,0.10038035811998217,0.19999999999999996,-0.018644067796610198,-3.181413,3.1735494,0.99999994
1020,,,,-0.04296739116646571,0.09792602741351804,1.0,-0.6438853740692139,1.2425424,0.20913413,-1.8487495e-05,1.2103387607554061,0.2305190321749967,-0.0015332828436931832,0.10036933140063176,-0.1,-0.013559322033898364,-0.25510347,0.0677446,1.0
1021,,,,0.11562571340511833,0.035142634534129955,1.0,-0.4921749234199524,1.2479366,0.20573601,1.851173e-05,1.192369997830552,0.23037164435509205,-0.0021516144976402485,0.10036434756601476,-0.09491525423728814,-0.013559322033898332,-0.24002944,0.069853246,0.99999994
1022,,,,0.053614698937199584,0.10054699145472391,0.0,-0.5154132843017578,1.2507912,0.201916,-1.8545798e-05,1.1832381108299403,0.23327590379572846,-0.002772563893933424,0.10035148133852197,-0.08983050847457626,-0.013559322033898348,-0.22550903,0.073072426,0.99999994
1023,,,,-0.04142351215563152,0.14091589638083452,1.0,-0.5836257934570312,1.2534972,0.19828808,1.8546492e-05,1.1567582613252805,0.2263424238291109,-0.003356023323588963,0.10034647776462442,-0.08474576271186436,-0.013559322033898317,-0.21445137,0.07648179,0.99999994
1024,,,,0.07859799965781313,-0.015984413785193732,1.0,-0.5716084241867065,1.2562551,0.19480507,-1.8554489e-05,1.1540720269786258,0.2244176862293576,-0.003941206788968681,0.10033608330309206,-0.07966101694915252,-0.013559322033898317,-0.19144064,0.08289251,1.0
1025,,,,0.1200386088074707,0.028470688831137667,1.0,-0.35866621136665344,1.2587337,0.19152027,1.8599356e-05,1.1221588372490547,0.21344125482779422,-0.004480033643270619,0.10033443989400676,-0.07457627118644065,-0.013559322033898284,-0.16781162,0.08997907,1.0000002
1026,,,,0.05911346509659565,0.10066285264955654,0.0,-0.6663881540298462,1.2612749,0.18846577,-1.8635796e-05,1.1066395755891243,0.21256152973139839,-0.00501073289259869,0.10032551984533503,-0.06949152542372883,-0.013559322033898301,-0.14482938,0.09740582,1.0000001
1027,,,,0.14821259483048294,0.03837625836633474,1.0,-0.32418641448020935,1.263427,0.18562523,1.862852e-05,1.0757893017380706,0.20673509963089998,-0.0054898527409008,0.10032273999478464,-0.06440677966101693,-0.013559322033898284,-0.13123614,0.10149594,1.0000001
1028,,,,0.06847936926139819,0.10096678567374887,0.0,-0.5961621403694153,1.2659613,0.183106,-1.8649525e-05,1.060393332231571,0.2027740620723367,-0.005954932182180938,0.10031198381570555,-0.05932203389830507,-0.013559322033898332,-0.08247721,0.10604696,0.99999994
1029,,,,0.05382383356889146,-0.028935051825491522,1.0,-0.3984834849834442,1.2683196,0.18076274,1.8699722e-05,1.0336780971678035,0.2002510361554014,-0.006372308206735748,0.10030709721022459,-0.054237288135593205,-0.013559322033898317,-0.033716906,0.11079114,1.0000001
1030,,,,0.1196521759337801,0.12422889171582273,1.0,0.18008571863174438,1.2707367,0.1787681,-1.8706414e-05,1.0214638587131677,0.20051183258150224,-0.0067938134283767005,0.10029376784200209,-0.04915254237288135,-0.013559322033898332,0.015221626,0.115788735,1.0000001
1031,,,,0.11185655993508971,0.010124509513206578,1.0,-0.5958067178726196,1.2730544,0.17762114,1.8700297e-05,0.9989898299136796,0.19317064214929003,-0.007174025982644504,0.10028757243446398,-0.0440677966101695,-0.013559322033898317,0.06588087,0.12153487,1.0000002
1032,,,,0.07234174519400484,0.10108049024430103,0.0,-0.4993206262588501,1.2753958,0.1766631,-1.8752868e-05,0.991476509909754,0.1921631656746351,-0.00755216855219089,0.10027494853722096,-0.03898305084745766,-0.013559322033898317,0.11662978,0.12759346,1.0
1033,,,,0.07418937563627256,0.10111746819559296,0.0,-0.5387793183326721,1.2774707,0.17574754,1.8755043e-05,0.9613813232526125,0.18754380965113132,-0.007887950571788071,0.10027035986404902,-0.03389830508474575,-0.013559322033898301,0.1674132,0.13395257,1.0000001
1034,,,,-0.048931484666628666,0.05010047392197514,1.0,-0.6206255555152893,1.2795084,0.17491034,-1.8778363e-05,0.9466075639478257,0.18257028928776345,-0.008219076401800232,0.1002585847310811,-0.02881355932203392,-0.013559322033898317,0.1567155,0.13192965,0.99999994
1035,,,,0.12773739642735366,0.14857630745200712,1.0,-0.29392850399017334,1.2812462,0.17415525,1.8833538e-05,0.9346092884466731,0.17888152573665592,-0.00850036863027115,0.10025408650553572,-0.023728813559321982,-0.013559322033898301,0.13310704,0.0991135,0.9999999
1036,,,,0.026963709098055746,-0.009986332997506134,1.0,-0.6661989688873291,1.2829238,0.17346632,-1.8859624e-05,0.9327589000807723,0.17781968967340533,-0.008773807052748153,0.1002447837826575,-0.018644067796610157,-0.013559322033898364,0.14336446,0.09130919,1.0000001
1037,,,,0.1411372396294116,0.035896651410776276,1.0,-0.6024466156959534,1.2843786,0.17284341,1.8835459e-05,0.9176058693355734,0.17807845436244965,-0.008998219364926499,0.10024670445183065,-0.013559322033898268,-0.013559322033898348,0.15162537,0.096902356,1.0000001
1038,,,,0.0817368228151253,0.10108494985862852,0.0,-0.3348095118999481,1.2857561,0.17226163,-1.8871382e-05,0.9045292828435716,0.17529119846323243,-0.00921970628531298,0.10024407812322625,-0.00847457627118642,-0.013559322033898317,0.15468818,0.10847568,1.0
1039,,,,-0.04408477546385828,0.1096245057749969,1.0,-0.6247317790985107,1.2869704,0.1717797,1.8920024e-05,0.8950277951324148,0.17326517674082206,-0.009385291232944345,0.10025309357522044,-0.0033898305084745554,-0.013559322033898332,0.14799486,0.12639087,1.0
1040,,,,0.06829630541821925,0.054965409574591464,1.0,-0.02086966298520565,1.2870517,0.17113425,-1.8941391e-05,0.8864429408733379,0.1691550813038486,-0.009546282587350463,0.10025797764033602,0.0016949152542373093,-0.013559322033898332,0.13161412,0.14400086,0.9999998
1041,,,,0.11070376770301084,0.10399427234619386,1.0,-0.09450135380029678,1.2863843,0.17043057,1.8942545e-05,0.8880145610417134,0.16845323953733424,-0.009666375951561588,0.10027175949414578,0.006779661016949205,-0.013559322033898332,0.14643972,0.17455131,0.99999994
1042,,,,0.029317950210350066,0.1295920172817403,1.0,-0.13142715394496918,1.2861282,0.1698533,-1.8974551e-05,0.8751191393331798,0.16726951338243087,-0.009789638981047566,0.10027951603164945,0.011864406779661022,-0.013559322033898317,0.16192468,0.1966312,0.99999994
1043,,,,0.12208024113034203,0.14063111236649034,1.0,-0.12749139964580536,1.285753,0.16932598,1.9003932e-05,0.8771580861690025,0.167757620499933,-0.00987709433149579,0.10029515764083992,0.016949152542372857,-0.013559322033898317,0.20161009,0.20222534,1.0
1044,,,,0.07913870619514397,-0.03277529925912377,1.0,-0.19507844746112823,1.2856188,0.16887526,-1.90533e-05,0.8776412380613898,0.1666309475163757,-0.00997478273119059,0.10030309730891222,0.02203389830508477,-0.013559322033898364,0.24129602,0.20796323,0.9999999
1045,,,,0.12471661794541151,0.0907288056691274,1.0,-0.22534064948558807,1.2853434,0.16844939,1.9050345e-05,0.8530811164914915,0.16876120138645145,-0.010043545037309509,0.10031760593791668,0.027118644067796602,-0.013559322033898348,0.29617506,0.2227552,0.9999999
1046,,,,0.14613508569822353,0.04393392588116472,1.0,-0.20727038383483887,1.2852204,0.16808367,-1.9069426e-05,0.8658630236990248,0.16742163971277335,-0.010125263938519877,0.10032281263984805,0.032203389830508494,-0.013559322033898332,0.339544,0.24035594,0.99999994
1047,,,,0.11359038821561006,0.05283059779329079,1.0,-0.1955312043428421,1.2849745,0.16774885,1.9100502e-05,0.8575169880960817,0.1614064544728639,-0.01017758157277395,0.10033414184459521,0.03728813559322035,-0.013559322033898332,0.3888268,0.26284617,1.0000001
1048,,,,-0.02357854590904578,0.002687606851797031,1.0,-0.43815961480140686,1.2848389,0.16746888,-1.9145693e-05,0.8585573599835566,0.16327808581190362,-0.01024360269968204,0.1003354790851251,0.04237288135593221,-0.013559322033898332,0.39747444,0.26976645,1.0
1049,,,,0.08664148866525077,0.10100499345654443,0.0,-0.29560863971710205,1.2845625,0.16723126,1.915732e-05,0.8601001129115273,0.16636522286673208,-0.010278882713018621,0.10034113657039127,0.04745762711864409,-0.013559322033898317,0.404041,0.2621102,1.0
1050,,,,0.08726984753601934,0.10099656754961,0.0,-0.5515114665031433,1.2844245,0.16704522,-1.9175066e-05,0.8536602156666739,0.16509867569928993,-0.010327465821637587,0.10033853733072981,0.052542372881355943,-0.013559322033898301,0.41028464,0.25248146,1.0
1051,,,,0.05719494577460789,-0.044590740844166234,1.0,-0.6024113893508911,1.2842335,0.16688737,1.9227993e-05,0.8512361310798185,0.16386786157300204,-0.010347105389187764,0.10034366784100957,0.057627118644067804,-0.013559322033898284,0.4156372,0.24293406,0.9999999
1052,,,,0.11789328916119791,-0.033656203614879115,1.0,-0.2586468756198883,1.2841787,0.1667732,-1.9262468e-05,0.8609916692118329,0.16405245464784587,-0.010381115516929818,0.10034128890534073,0.06271186440677967,-0.01355932203389838,0.38270706,0.22313182,1.0000002
1053,,,,0.09014286616959082,0.10095228431228453,0.0,-0.640537679195404,1.2840711,0.16669492,1.9248291e-05,0.8489903532455177,0.1614838947851744,-0.010385070229892008,0.10034589788060215,0.06779661016949154,-0.013559322033898348,0.33610225,0.20037134,1.0000001
1054,,,,0.13920585023117454,0.02903734427801266,1.0,-0.619350016117096,1.284082,0.16665989,-1.9243325e-05,0.8469365166832965,0.16327030029027093,-0.010403332886941936,0.10034274400928127,0.07288135593220342,-0.013559322033898332,0.28949666,0.17972846,0.9999999
1055,,,,0.07079673175706329,0.11058291472805194,1.0,-0.5062649846076965,1.2840571,0.16664475,1.929676e-05,0.8540981008555095,0.16227774734251377,-0.010394598198269822,0.10034748227286791,0.07796610169491525,-0.013559322033898317,0.24236329,0.16073547,0.99999994
1056,,,,0.01622556143823277,-0.010083318627495008,1.0,-0.4927580952644348,1.284115,0.16665967,-1.9339665e-05,0.8529070098718716,0.16767865791360337,-0.010402849305189393,0.10034410085616269,0.08305084745762713,-0.013559322033898332,0.20440362,0.1462238,0.99999994
1057,,,,0.10790066676278724,0.149772081553478,1.0,-0.5376389026641846,1.2841265,0.1667,1.9358735e-05,0.8498499213163542,0.16861328455835256,-0.010383510161062991,0.10034757652884492,0.088135593220339,-0.013559322033898317,0.17838353,0.1378816,1.0000001
1058,,,,-0.031451659483253167,0.12287424577343388,1.0,-0.458835244178772,1.2842007,0.16678573,-1.9385749e-05,0.8471303335454217,0.1600751954349971,-0.010378283821610998,0.1003418970202109,0.09322033898305081,-0.013559322033898317,0.18395087,0.13903646,0.9999999
1059,,,,0.09555841338019323,0.10073883014042251,0.0,-0.6521701812744141,1.2842051,0.16690166,1.94223e-05,0.8551472945735162,0.16703883076400722,-0.010345110191846942,0.1003415648959274,0.09830508474576272,-0.013559322033898301,0.28011313,0.16207136,1.0
1060,,,,-0.04412296322814649,0.02262021878194939,1.0,-0.42896419763565063,1.2842251,0.16704327,-1.9463618e-05,0.8609127680518118,0.16491231995653513,-0.010330229621145477,0.10033156890437797,0.10338983050847456,-0.013559322033898364,0.36704102,0.18457106,1.0
1061,,,,0.03709422745857016,0.1282706364357064,1.0,-0.6478042602539062,1.284138,0.1672095,1.9479508e-05,0.8496822157127321,0.16551489375626352,-0.010289177352421058,0.1003253570984287,0.10847457627118644,-0.013559322033898348,0.18351902,0.209487,1.0000001
1062,,,,-0.011349378753707583,0.11552872117984452,1.0,-0.5518476963043213,1.2840328,0.16741732,-1.952877e-05,0.8487861250429919,0.16578974260787432,-0.010263702122249273,0.10030792412627254,0.11355932203389829,-0.013559322033898348,-0.03233887,0.24102578,0.9999998
1063,,,,0.09859172733938869,0.10106616492819019,0.0,-0.46084064245224,1.2837821,0.16765688,1.9520827e-05,0.8567853072583207,0.16486078188509548,-0.01021159102723484,0.10029205054367585,0.11864406779661019,-0.013559322033898301,-0.24553223,0.27507228,1.0000001
1064,,,,0.14303412161014478,0.11977256924585901,1.0,-0.5193263292312622,1.2834005,0.1679388,-1.953036e-05,0.8626549485916433,0.16373817702460736,-0.010176219990595604,0.10026114576386222,0.12372881355932208,-0.013559322033898348,-0.44531563,0.3314805,0.99999994
1065,,,,0.07975197689143736,0.08923627776111472,1.0,-0.5162875056266785,1.2829052,0.16824734,1.9600282e-05,0.8575798455967539,0.16353948779713584,-0.010115063438819858,0.10023277419176813,0.12881355932203387,-0.013559322033898301,-0.6436271,0.41958877,0.99999994
1066,,,,0.040530081118045194,0.02501421045499248,0.0,-0.6761152744293213,1.2823081,0.16857854,-1.9609815e-05,0.861597571684638,0.16343992625560338,-0.010073667579715534,0.10019182203451434,0.13389830508474587,-0.013559322033898317,-0.8418178,0.54117996,1.0000001
1067,,,,-0.04541195890523789,0.06049489412850621,1.0,-0.6892401576042175,1.2815281,0.1689289,1.9644776e-05,0.8591374396224636,0.16310369581091277,-0.010009103638854771,0.1001506052641569,0.13898305084745763,-0.013559322033898317,-1.0352159,0.6825772,1.0
1068,,,,0.09828034178616767,0.09630375227022543,0.0,-0.4083772301673889,1.2805126,0.16930364,-1.9654313e-05,0.8680447735356459,0.16722421724943012,-0.00996565516398021,0.10009224819403871,0.1440677966101695,-0.013559322033898364,-1.2286159,0.84789914,1.0000001
1069,,,,-0.03319110321858554,0.014137378453084673,1.0,-0.7038334608078003,1.2792451,0.1696999,1.971152e-05,0.8685914128742396,0.16517709544460585,-0.009899837655207178,0.10003007557940638,0.14915254237288136,-0.013559322033898317,-1.4178535,1.036889,0.99999994
1070,,,,0.09816070248069989,0.08865280178112729,0.0,-0.45995986461639404,1.2775801,0.17011513,-1.971152e-05,0.872922721977721,0.16887559092627366,-0.009857175747459299,0.09994909313737639,0.1542372881355932,-0.013559322033898348,-1.601,1.2206912,1.0
1071,,,,-0.03750234664492853,0.03715450487369927,1.0,-0.7742835879325867,1.2751708,0.17054889,1.974966e-05,0.8619551494473651,0.16791276426370771,-0.009793733794634232,0.09986734536195795,0.15932203389830504,-0.013559322033898301,-1.8081188,1.3905096,0.9999999
1072,,,,0.054610948701779224,0.05132064794452898,1.0,-0.5632070899009705,1.2722431,0.1710171,-1.9759194e-05,0.8698681528638096,0.16653751938364647,-0.009751577497904052,0.09976399889512999,0.16440677966101697,-0.013559322033898332,-2.0152385,1.5704848,1.0
1073,,,,-0.04054136497779706,0.09318408498264087,1.0,-0.4568256139755249,1.2688153,0.17153251,1.9806868e-05,0.8668959805238228,0.1667192396172485,-0.009684828866211647,0.09965087511599446,0.16949152542372878,-0.013559322033898301,-2.2223587,1.7594128,1.0
1074,,,,0.09817476655747845,0.08287057123850257,0.0,-0.5167780518531799,1.2648822,0.17209077,-1.9816403e-05,0.8671010299949846,0.1666287883926787,-0.009638082431718807,0.09951557734552044,0.1745762711864406,-0.013559322033898317,-2.4372087,1.9480176,1.0
1075,,,,-0.04825249772181799,0.09621538978629886,1.0,-0.6433845162391663,1.2605554,0.17268361,1.9857722e-05,0.8732124645186431,0.16686069465436837,-0.009568018461011425,0.0993737651229459,0.17966101694915254,-0.013559322033898301,-2.6608968,2.1273868,1.0000001
1076,,,,-0.03133151120501341,0.04275801143370331,1.0,-0.6124693155288696,1.2555783,0.17332569,-1.989586e-05,0.8778239589611437,0.1644528700060832,-0.009518549831122994,0.09920587326187275,0.1847457627118644,-0.013559322033898348,-2.7917144,2.3742905,1.0000001
1077,,,,0.05739822170223663,0.04996286616470834,1.0,-0.667487621307373,1.2500308,0.17403637,1.9937177e-05,0.8805293109224924,0.17166127693297265,-0.009446181529444587,0.09902571793158026,0.18983050847457628,-0.013559322033898317,-2.9075212,2.663176,0.99999994
1078,,,,-0.0405154928300818,0.03920712785190253,1.0,-0.6250414848327637,1.2438297,0.17480598,-1.9975316e-05,0.8718045185315443,0.1697791095781247,-0.00939409164697347,0.0988200155949422,0.1949152542372881,-0.013559322033898348,-3.0250168,2.963583,1.0000001
1079,,,,0.09819761229170965,0.08017586561281749,0.0,-0.7091332674026489,1.237227,0.17561507,1.998485e-05,0.8746152107621297,0.17051937864592523,-0.009318969997963611,0.09860636548798886,0.2,-0.013559322033898317,-3.1425142,3.2690234,1.0000001
1080,,,,0.05511981671378785,0.0859705748771697,1.0,-0.057884253561496735,1.2296741,0.17649765,-2.0011867e-05,0.8830423341415125,0.17184776008081643,-0.009264594847716493,0.09835882119482293,-0.1,-0.0084745762711865,-0.30038685,0.06100992,1.0
1081,,,,-0.020177379681456078,-0.04621533782707239,1.0,-0.18452942371368408,1.2214063,0.17744875,2.0070664e-05,0.8855018647221466,0.17088633524612348,-0.009186710015048625,0.09809250398974036,-0.09491525423728815,-0.008474576271186467,-0.29103807,0.06264541,1.0000001
1082,,,,0.04140471448126977,-0.027628718193482272,1.0,-0.23219020664691925,1.2122883,0.17844763,-2.0050005e-05,0.8809610298504844,0.16733799847374348,-0.009131143152778578,0.0977979725577492,-0.08983050847457626,-0.0084745762711865,-0.29015625,0.064131625,1.0
1083,,,,0.0982451081894287,0.07545803189513832,0.0,-0.2927773594856262,1.2021018,0.1793538,2.0099267e-05,0.8920443871265359,0.16913854512241575,-0.00905362034332249,0.09749450918839861,-0.08474576271186433,-0.008474576271186467,-0.27909797,0.06713769,0.9999998
1084,,,,0.09829266360022043,0.07250379356139046,0.0,-0.27233946323394775,1.1904739,0.18023479,-2.0107213e-05,0.8927708290180634,0.1715319742680676,-0.008997814229176589,0.09716496087491056,-0.07966101694915254,-0.00847457627118653,-0.2637631,0.07116999,1.0000001
1085,,,,0.09653171564534392,-0.03342651044447334,1.0,-0.34650716185569763,1.1763344,0.18103121,2.0163627e-05,0.9051334529207966,0.17071497223753818,-0.008918618855702836,0.09681476924236289,-0.07457627118644065,-0.0084745762711865,-0.24013375,0.07729246,1.0000002
1086,,,,0.034480260104702606,-0.037483625245154674,1.0,-0.3939187526702881,1.1604114,0.18185231,-2.0150914e-05,0.9025115107353583,0.17363377999498122,-0.008860222345074416,0.09642640152639767,-0.06949152542372879,-0.008474576271186515,-0.21650395,0.0839202,1.0
1087,,,,0.04200014264585053,-0.029921506733101677,1.0,-0.2544715404510498,1.1435475,0.18271257,2.0246262e-05,0.9053476830750101,0.17242126792868612,-0.008779743290573527,0.09601687834734178,-0.0644067796610169,-0.0084745762711865,-0.16471446,0.09019011,0.99999994
1088,,,,0.10340488541071445,0.13821398948971586,1.0,-0.2554709017276764,1.1251404,0.18355621,-2.0262947e-05,0.9125223478664184,0.17192978609527804,-0.008721478295838043,0.0955733003337729,-0.05932203389830505,-0.008474576271186515,-0.1158309,0.09430451,0.9999998
1089,,,,0.11418729386738623,0.11378083290166467,1.0,-0.47887304425239563,1.1031076,0.18332262,2.0278441e-05,0.914659887088826,0.17730139688652355,-0.00863978985934682,0.09510785973921493,-0.05423728813559322,-0.008474576271186467,-0.06694695,0.098597616,0.9999998
1090,,,,0.141171743991652,0.012845661157405236,1.0,-0.4598488509654999,1.0790442,0.18295409,-2.0282017e-05,0.9141475340982459,0.17176614832055556,-0.008579522095392719,0.09460641852798181,-0.04915254237288134,-0.008474576271186484,-0.017869534,0.10312858,0.99999994
1091,,,,0.052717077687328126,0.012634504049059608,1.0,-0.6563454270362854,1.0543298,0.18294594,2.0353527e-05,0.9009401375010773,0.17554720699981424,-0.008496754606300146,0.09408785402893341,-0.04406779661016949,-0.008474576271186467,0.032913953,0.108332776,0.9999998
1092,,,,0.09831187604441602,0.07149826754592827,0.0,-0.6876799464225769,1.0276598,0.18310863,-2.0386105e-05,0.8954836989605423,0.17193324530202836,-0.008436790872007046,0.09353168324379695,-0.03898305084745764,-0.008474576271186546,0.0836967,0.11378584,0.99999994
1093,,,,0.018804009181761644,0.009348542684714412,1.0,-0.639912486076355,0.99954987,0.18308121,2.0403982e-05,0.8915372412771384,0.17084045978488863,-0.008354904044935402,0.09295393450691035,-0.03389830508474573,-0.008474576271186515,0.13447985,0.11949746,0.99999994
1094,,,,0.1245096597352396,-0.006897877570490783,1.0,-0.4168659746646881,0.96774215,0.18310244,-2.0419477e-05,0.8743141779720922,0.16995339049758154,-0.008296451669735362,0.09232865318537098,-0.02881355932203392,-0.008474576271186546,0.15243796,0.12125554,1.0000001
1095,,,,-0.047004060275229104,0.040005670771152135,1.0,-0.7286575436592102,0.9350021,0.18069232,2.0489399e-05,0.8545291299847225,0.16607007940472737,-0.008216737907737026,0.09167397086385726,-0.023728813559322052,-0.0084745762711865,0.12948398,0.11789355,1.0000001
1096,,,,0.13425369670084625,0.008990925770432902,1.0,-0.5650107264518738,0.90712935,0.17575762,-2.0495358e-05,0.8299346486532309,0.16203193301481528,-0.008160060260127697,0.09098541749592066,-0.01864406779661018,-0.0084745762711865,0.103309326,0.0845595,0.99999994
1097,,,,0.09857714485328227,0.06094568847044743,0.0,-0.667583703994751,0.8774678,0.17082754,2.0496947e-05,0.8067485360137563,0.15483525648177646,-0.008081088520560161,0.0902723725679542,-0.013559322033898301,-0.008474576271186467,0.11419705,0.07692407,1.0000001
1098,,,,0.13743902135795633,-0.0028684665744787424,1.0,-0.6511553525924683,0.84467757,0.16411999,-2.0542237e-05,0.7643016143914634,0.1454651867455526,-0.008026095884640363,0.08952249196945188,-0.008474576271186451,-0.0084745762711865,0.14938442,0.08884549,1.0000001
1099,,,,0.11417061068464522,0.010773730632542985,1.0,-0.788227379322052,0.81041294,0.1577528,2.0621295e-05,0.7240023451490082,0.13847380745177248,-0.007950400304491366,0.08875000334751935,-0.003389830508474595,-0.008474576271186451,0.1535257,0.1058203,0.9999999
1100,,,,0.08474198263028189,-0.0479898657644644,1.0,-0.5512377023696899,0.77436227,0.15116484,-2.058991e-05,0.6658174859444068,0.13065406154470757,-0.007900196194568401,0.08793430082036076,0.0016949152542373171,-0.008474576271186562,0.14600952,0.12302083,1.0
1101,,,,0.029336391828962305,0.09012894745812293,1.0,-0.6018617153167725,0.73586947,0.14452942,2.0710684e-05,0.6109798968235869,0.1159052052284176,-0.00783058060272264,0.08708866530616102,0.0067796610169491974,-0.008474576271186515,0.13260627,0.14653017,1.0
1102,,,,0.11190342130924226,0.11580635016058287,1.0,-0.6786292195320129,0.6946847,0.13762265,-2.0661817e-05,0.5458709925202186,0.10646675902299342,-0.00778460768739132,0.08619247483638777,0.011864406779660991,-0.008474576271186515,0.15157312,0.16812013,0.9999998
1103,,,,-0.017753619133487455,-0.02528898323714406,1.0,-0.7889030575752258,0.6516783,0.13083072,2.075796e-05,0.4871954069160561,0.09318191358467844,-0.007717579557696752,0.08525356215372565,0.01694915254237284,-0.008474576271186515,0.17746645,0.16826901,0.9999999
1104,,,,0.028201726153416415,0.1363915032211066,1.0,-0.692268431186676,0.60586894,0.12384845,-2.0729356e-05,0.41470993046486165,0.07913598137640189,-0.0076727398536177915,0.0842604817636135,0.022033898305084752,-0.008474576271186451,0.21687046,0.17455421,1.0
1105,,,,0.04615071408344931,-0.041886452138602426,1.0,-0.42738595604896545,0.5589403,0.11714545,2.0829471e-05,0.3557335343641175,0.06772487355186411,-0.007605274488641263,0.08323388999431175,0.027118644067796648,-0.008474576271186451,0.2592636,0.18248451,1.0
1106,,,,0.07992782304291525,0.11305224847283891,1.0,-0.7259103655815125,0.5075793,0.11011308,-2.0765905e-05,0.30257628612746046,0.058057131223215104,-0.007563542684802994,0.08215471719365106,0.03220338983050851,-0.008474576271186435,0.3064489,0.1936851,0.9999998
1107,,,,0.09890830265358333,0.04639172562498858,0.0,-0.7828167080879211,0.4779336,0.10739001,2.0969313e-05,0.27112056716462096,0.052251870929218965,-0.0075026856540927325,0.08103800821630314,0.03728813559322036,-0.008474576271186435,0.35996297,0.21232648,1.0000001
1108,,,,0.11776013442360543,-0.012185199944916514,1.0,-0.4757545590400696,0.45272368,0.105305426,-2.0814374e-05,0.2563465570143389,0.050537659291981105,-0.007464973750422433,0.07986693131478942,0.04237288135593218,-0.008474576271186467,0.36861044,0.21805778,0.99999994
1109,,,,0.1373321850429024,-0.03015581133095431,1.0,-0.7089215517044067,0.42578965,0.10397296,2.1028907e-05,0.25694645691194695,0.04930594473880902,-0.007406710087555474,0.07865406622891817,0.04745762711864409,-0.008474576271186451,0.37511462,0.21136503,1.0000001
1110,,,,0.12820040901550028,-0.049484604719453866,1.0,-0.6587674021720886,0.40148667,0.104246415,-2.0873966e-05,0.2600815254210636,0.05041599152806699,-0.0073735950919976865,0.07739297414683023,0.05254237288135596,-0.008474576271186467,0.38135818,0.20341492,0.9999999
1111,,,,0.10987753245414232,0.13200322863086184,1.0,-0.6882763504981995,0.37888452,0.10527271,2.1064661e-05,0.2672114362989929,0.050127539515291086,-0.007317414508771846,0.07610121020345341,0.0576271186440678,-0.008474576271186451,0.3728546,0.19231841,1.0000001
1112,,,,0.12306008303501682,0.01869448463997965,1.0,-0.6756122708320618,0.3538387,0.10604207,-2.0917667e-05,0.25916311083974736,0.0498599995320823,-0.00728479861732729,0.07476557092325145,0.0627118644067797,-0.008474576271186467,0.32625014,0.17243533,0.9999999
1113,,,,0.06611642248478633,-0.017174521764000805,1.0,-0.6065067648887634,0.33608466,0.10811883,2.1187025e-05,0.25419502147794676,0.04692195060111601,-0.007230833955828285,0.07340638803054593,0.06779661016949153,-0.00847457627118642,0.27964452,0.15445262,0.99999994
1114,,,,0.09898651420254137,0.04304217734135432,0.0,-0.7236216068267822,0.3513232,0.11595406,-2.0958985e-05,0.2546417767786699,0.04981230100413775,-0.007198439455369035,0.07201271449163528,0.07288135593220346,-0.00847457627118642,0.23303868,0.13821773,0.99999404
1115,,,,0.13588345489706838,-0.047666979141880256,1.0,-0.6572415828704834,0.37328193,0.12595509,2.1315744e-05,0.2813540848490417,0.054297812828309325,-0.007143229516339384,0.07060302325837302,0.07796610169491533,-0.00847457627118642,0.2097145,0.12749135,0.9999942
1116,,,,-0.04839196694465549,0.01941296085171615,1.0,-0.8061306476593018,0.39752272,0.13750815,-2.1001097e-05,0.3465367598322608,0.06700178354100884,-0.0071134766333651326,0.06916284164166181,0.08305084745762711,-0.008474576271186484,0.18448392,0.116906695,0.9999995
1117,,,,-0.038431518073353904,0.010666919131861997,1.0,-0.5756935477256775,0.42117816,0.14998087,2.1447642e-05,0.455906675571945,0.08905543729134888,-0.0070623956166773,0.06770828095176148,0.08813559322033891,-0.00847457627118642,0.15846436,0.11014588,0.9999998
1118,,,,0.1314798329012571,0.008703999384331126,1.0,-0.6714705228805542,0.44573689,0.16383588,-2.0974081e-05,0.5808031911343936,0.1121018607743655,-0.007035318404613355,0.06622738830274424,0.09322033898305081,-0.008474576271186451,0.1555953,0.11005913,0.99999994
1119,,,,-0.014448680786884396,-0.015015805054773804,1.0,-0.8607009649276733,0.4592035,0.17471065,2.1696338e-05,0.6998482346112342,0.13692400074303193,-0.006986790819249927,0.06473998278262835,0.09830508474576267,-0.008474576271186435,0.25056362,0.12822887,0.99999994
1120,,,,-0.04921591400158723,-0.005720078810740235,1.0,0.001746387337334454,0.45443058,0.17891185,-2.0827882e-05,0.744565480827819,0.14666616283957662,-0.006960091087698257,0.06323216472260806,0.10338983050847453,-0.008474576271186435,0.33749208,0.14636645,1.0000001
1121,,,,0.1431362356102277,0.12226413779550051,1.0,-0.18289928138256073,0.44286686,0.17510784,2.1906899e-05,0.71898598751649,0.13830331544218213,-0.00691159627749219,0.06172005877243202,0.10847457627118638,-0.008474576271186389,0.12304376,0.16862988,1.0
1122,,,,0.08486124025476026,-0.03764383700883698,1.0,-0.20202036201953888,0.43265125,0.16999042,-2.0796893e-05,0.6336467668858206,0.12187909647466397,-0.006887523279071391,0.060192591461073246,0.11355932203389826,-0.00847457627118642,-0.09020888,0.19637828,0.99999994
1123,,,,-0.01758418579747425,-0.00905032775535717,1.0,-0.26739346981048584,0.4214937,0.16527891,2.2123815e-05,0.5209546548184336,0.10003077792389455,-0.006840272381803257,0.05866788794814666,0.11864406779661014,-0.008474576271186389,-0.29735652,0.23520544,0.99999994
1124,,,,0.09906618009616802,0.039727493553287425,0.0,-0.3098430335521698,0.41102472,0.16054359,-2.0705518e-05,0.4050782816646729,0.07642614302774689,-0.006815354812180026,0.05713189340473777,0.12372881355932201,-0.008474576271186451,-0.5145171,0.29382834,0.99999994
1125,,,,-0.028855459821289786,-0.015053402709964137,1.0,-0.26557105779647827,0.39993757,0.15601365,2.2372513e-05,0.3121808259587373,0.05999443705500988,-0.006766810094002328,0.05560130693377288,0.12881355932203384,-0.008474576271186404,-0.720271,0.39069209,1.0000001
1126,,,,0.011096113383862738,-0.04768227783400543,1.0,-0.3471015691757202,0.38938457,0.15153731,-2.0447287e-05,0.2508105312225186,0.04729813016573302,-0.006742651058742854,0.05406317851585134,0.13389830508474582,-0.008474576271186451,-0.92245823,0.50918585,0.99999976
1127,,,,0.09927143047488864,0.031168942330724907,0.0,-0.39734020829200745,0.37829798,0.14721437,2.3110662e-05,0.2127881784415884,0.04212989367030145,-0.006698222850967505,0.05253258285146666,0.13898305084745766,-0.008474576271186389,-1.1158568,0.644594,1.0000002
1128,,,,-0.032364729486049765,0.05342558945084877,1.0,0.02439217083156109,0.3676958,0.1429933,-1.9307088e-05,0.20069133044316484,0.03837142097016926,-0.0066763842200835664,0.050994430201832856,0.14406779661016947,-0.008474576271186467,-1.3092557,0.8038724,1.0
1129,,,,0.09931547116269365,0.029114553621654722,0.0,-0.5341722965240479,0.35531935,0.13873637,2.5348945e-05,0.2006472380600103,0.0385057586572405,-0.006628239522684708,0.049465551889902405,0.14915254237288136,-0.008474576271186451,-1.5026542,0.9868186,1.0
1130,,,,0.06501530584981743,-0.015548932536040748,1.0,-0.5391131043434143,0.33592078,0.13354425,-1.752409e-05,0.20878662297286812,0.0398616394498097,-0.006601481950333202,0.047930662787462525,0.1542372881355932,-0.008474576271186435,-1.7083601,1.1466043,0.99999994
1131,,,,0.015960370692902903,0.13451474075424957,1.0,-0.7208817005157471,0.3145698,0.12836269,2.6556285e-05,0.2167586373134142,0.041621353349430415,-0.006550952588826493,0.04640961987942779,0.15932203389830502,-0.00847457627118642,-1.9178984,1.3123051,0.9999998
1132,,,,0.11358816087588529,0.03103849799447511,1.0,-0.31334635615348816,0.29393914,0.123409055,-1.5428031e-05,0.21481217468408012,0.04212234570604559,-0.006519934146262217,0.044888275165334196,0.164406779661017,-0.008474576271186484,-2.12356,1.4959137,1.0000001
1133,,,,-0.014169825630803268,-0.027084507100362323,1.0,-0.7079507112503052,0.27304953,0.11869107,3.0392435e-05,0.19721050952218971,0.037922102178147454,-0.006464768645033244,0.043382223393099384,0.16949152542372883,-0.008474576271186451,-2.32922,1.6898347,1.0000002
1134,,,,0.14220537096091806,0.14427202039179848,1.0,-0.5979109406471252,0.2523118,0.11409307,-1.0092937e-05,0.1643429487388247,0.030970217230213357,-0.006432489607525766,0.041879069942773094,0.1745762711864406,-0.008474576271186467,-2.519974,1.8990732,1.0
1135,,,,0.099357606208052,0.02710637416406501,0.0,-0.7286845445632935,0.23419064,0.11020052,3.7342477e-05,0.12460091900604893,0.024208102718254354,-0.0063745948381920235,0.04039613706907202,0.17966101694915249,-0.008474576271186467,-2.634611,2.1722143,1.0
1136,,,,0.010944823119230687,-0.036465451784783956,1.0,-0.48816829919815063,0.22620542,0.10805163,-6.01961e-06,0.08756170801874773,0.0164041632109722,-0.006339223375445854,0.03891919517267997,0.18474576271186438,-0.008474576271186451,-2.7511277,2.4599814,0.99999994
1137,,,,0.01819859102720947,-0.027774066426703506,1.0,-0.685339093208313,0.21956423,0.10624753,3.5815327e-05,0.05439454487820696,0.01092442337249191,-0.006280971160173549,0.03746976085118762,0.18983050847457625,-0.00847457627118642,-2.8686247,2.7559967,0.9999999
1138,,,,0.0994739530170851,0.020480410687846878,0.0,-0.7320331931114197,0.21304686,0.10443618,-1.00606585e-05,0.03278408586543963,0.006101748596774503,-0.0062430501641537435,0.036033426506789076,0.19491525423728817,-0.008474576271186451,-2.9861214,3.0581284,1.0000001
1139,,,,0.059236613086688414,-0.02006110350261725,1.0,-0.33069103956222534,0.20654316,0.10278045,3.190151e-05,0.018053665410217225,0.003739026281155102,-0.006181488626901167,0.03462434502504243,0.2,-0.008474576271186389,-3.1036181,3.3648565,0.99999994
1140,,,,0.017453154910763866,0.1229130659775396,1.0,-0.8054016828536987,0.20125924,0.10171256,-1.7337616e-05,0.010884995441070858,0.0018771663631254939,-0.006143499719824657,0.0332316532519136,-0.1,-0.0033898305084746026,-0.3462888,0.054900937,1.0000001
1141,,,,0.04070423110999888,-0.022752014827753977,1.0,-0.747887909412384,0.1960128,0.10076833,2.4433535e-05,0.007669148314284002,0.0016728964967916155,-0.0060798914671261525,0.0318717183711877,-0.09491525423728811,-0.003389830508474587,-0.34773135,0.05592053,0.9999999
1142,,,,0.009611400294628682,0.05198360691854231,1.0,-0.5988807678222656,0.19084449,0.09978522,-2.1146228e-05,0.008794253408308082,0.001491338185819671,-0.006039336120837638,0.030527725092948092,-0.08983050847457624,-0.003389830508474587,-0.3490322,0.056975566,1.0
1143,,,,-0.04761115421408995,0.05660029270847798,1.0,-0.8194950222969055,0.18686181,0.09898692,2.2836872e-05,0.01142864498537818,0.0023459568561030597,-0.0059766227111701375,0.029219316905401443,-0.08474576271186436,-0.003389830508474571,-0.34338173,0.058947604,1.0000001
1144,,,,0.09952202074815818,0.017875012079212087,0.0,-0.6033313274383545,0.1861622,0.09848759,-2.1947482e-05,0.015296796997503052,0.0028717636257461652,-0.0059351673887034365,0.02793117383035926,-0.07966101694915252,-0.003389830508474587,-0.33209944,0.061747607,0.99999994
1145,,,,-0.0273014405282882,-0.014012404373590547,1.0,-0.6829845309257507,0.18493406,0.098895766,2.2541406e-05,0.01900433250928041,0.0038789392918725948,-0.005870973140307787,0.026677780910477764,-0.0745762711864407,-0.0033898305084745397,-0.3116429,0.0664501,1.0
1146,,,,0.1054774041886782,-0.02633839182480484,1.0,-0.6254429221153259,0.1842692,0.0996098,-2.228123e-05,0.022484606002250798,0.004160132459643225,-0.005831566293349244,0.025447448331142618,-0.06949152542372874,-0.0033898305084745554,-0.26199654,0.072367,1.0
1147,,,,0.0995886815100096,0.013150875242774064,0.0,-0.7226894497871399,0.18318368,0.10021866,2.2485558e-05,0.024108412251844746,0.0046338148870757835,-0.005767564328652856,0.024256224997433993,-0.06440677966101688,-0.0033898305084745397,-0.20234416,0.07885404,0.9999998
1148,,,,-0.017013213992628007,0.044361660245232956,1.0,-0.6323028802871704,0.18254569,0.10087235,-2.2438624e-05,0.024523846833303282,0.004683827017712723,-0.005727862847685209,0.023087185095058485,-0.05932203389830507,-0.0033898305084746026,-0.148778,0.08394566,1.0000001
1149,,,,0.12455489449234618,0.11898400084657433,1.0,-0.7984470725059509,0.1815279,0.10147041,2.253818e-05,0.02410984013884574,0.004694506188702099,-0.005667041622153299,0.021960120074587322,-0.054237288135593205,-0.003389830508474571,-0.09989367,0.087787785,1.0000001
1150,,,,0.05393879720525077,-0.04338603129272463,1.0,-0.6732679009437561,0.18093415,0.10208752,-2.2546146e-05,0.02304295679171788,0.004295585418789595,-0.005628735364371669,0.020859256520464407,-0.049152542372881344,-0.003389830508474587,-0.05080221,0.09184798,0.99999994
1151,,,,-0.03341484400250164,0.05702412513617032,1.0,-0.7477355003356934,0.17999093,0.1026659,2.2627919e-05,0.021076162170419837,0.004180925492210757,-0.0055687983261111665,0.019798479193249695,-0.04406779661016944,-0.003389830508474571,-1.9463434e-05,0.09650999,1.0000001
1152,,,,-0.01780969715820211,0.014869881346114111,1.0,-0.37912505865097046,0.17942877,0.103244305,-2.2645578e-05,0.01927055528289278,0.0036094180019501185,-0.005535005739818557,0.018766801772826747,-0.03898305084745765,-0.003389830508474587,0.050763756,0.10139727,1.0
1153,,,,0.0778032576219412,0.12584968946107677,1.0,-0.7747112512588501,0.17854726,0.10379212,2.2718092e-05,0.017183980144331677,0.0033443334384810016,-0.005477767371855246,0.017779659001730543,-0.03389830508474574,-0.003389830508474571,0.10154677,0.10651915,1.0000001
1154,,,,-0.01853233829259384,0.1097287691229857,1.0,-0.6529068946838379,0.17804097,0.104335696,-2.2745975e-05,0.014960840737812162,0.0028112042297537853,-0.005446211321633686,0.016819304485658826,-0.02881355932203391,-0.003389830508474587,0.14816114,0.111398235,0.9999999
1155,,,,-0.00457471753921708,-0.031295059790439096,1.0,-0.7598706483840942,0.17719398,0.104844905,2.279477e-05,0.01290491768053592,0.0025647167390435103,-0.005394591504189912,0.015905704597210708,-0.023728813559322087,-0.0033898305084745554,0.12520663,0.10829411,0.99999994
1156,,,,-0.04648013474625323,0.10010854372433166,1.0,-0.6943418383598328,0.17675169,0.10534906,-2.2836863e-05,0.011436959568764728,0.0020724968722961646,-0.0053664458078672515,0.015022283099271424,-0.018644067796610164,-0.003389830508474587,0.10200948,0.10289013,1.0
1157,,,,-0.028877410403392225,0.12398266852979696,1.0,-0.7817138433456421,0.17594422,0.10582199,2.2922828e-05,0.009858128371948056,0.0019545395985609225,-0.005317237635722321,0.014182979041234745,-0.013559322033898284,-0.003389830508474587,0.10298171,0.07824749,1.0000002
1158,,,,-0.020591020335438984,0.14895233696535076,1.0,-0.7872667908668518,0.17559302,0.1062888,-2.2949791e-05,0.009152452214106726,0.0016449149940087277,-0.005294692948498555,0.013375458734337917,-0.008474576271186451,-0.0033898305084746026,0.15681197,0.077037655,0.9999054
1159,,,,0.047557251975191714,-0.03852217549525301,1.0,-0.7637539505958557,0.17447162,0.10663844,2.2988845e-05,0.008560337513877731,0.0017200913158025553,-0.005248706108980741,0.012614117178578082,-0.0033898305084745397,-0.0033898305084745554,0.16873392,0.09018343,0.8341534
1160,,,,0.01994665982079033,0.13514557618332323,1.0,0.18194198608398438,0.17309274,0.10675981,-2.3054696e-05,0.008661367816528239,0.0015851814940905519,-0.005228403564307753,0.011881101432955234,0.0016949152542373093,-0.0033898305084746026,0.16120443,0.10511127,0.1555927
1161,,,,0.09959418500654783,0.00976460496757744,0.0,-0.15596196055412292,0.17143677,0.10699092,2.3098084e-05,0.008801029373445601,0.001748671708147402,-0.0051877582854436095,0.011195946562340447,0.00677966101694919,-0.0033898305084745397,0.14691173,0.12025837,0.018895026
1162,,,,0.03399193117764128,0.13793609001861423,1.0,-0.17230288684368134,0.17056398,0.106477275,-2.3133778e-05,0.0095722254776517,0.0017682146359004258,-0.005170398877302805,0.010540678806394628,0.011864406779661022,-0.003389830508474587,0.14699252,0.14174575,0.52614594
1163,,,,0.1101510448634845,0.10458862665887404,1.0,-0.2666507959365845,0.16963126,0.10357958,2.3186007e-05,0.010246167262276555,0.002024972112736396,-0.005131521877216576,0.009928984804729294,0.016949152542372902,-0.0033898305084745554,0.18421365,0.14994836,0.9483498
1164,,,,0.11505577557858011,0.07381914982737324,1.0,-0.2599541246891022,0.16931945,0.10071365,-2.3235025e-05,0.011102212393999836,0.002038562256359929,-0.005118941974551732,0.009348278924077255,0.022033898305084745,-0.0033898305084746187,0.22660604,0.15684672,0.99597645
1165,,,,-0.025420847978802022,0.07163347880538354,1.0,-0.3591029644012451,0.17026299,0.09853675,2.3295535e-05,0.011893148529769235,0.0023662527851724476,-0.00508225010024987,0.008812263548130935,0.02711864406779662,-0.0033898305084746026,0.26899883,0.164037,0.99974376
1166,,,,0.09961007235830321,0.006418731503032932,0.0,-0.3805755078792572,0.17077024,0.09646156,-2.3375358e-05,0.013022247459298975,0.0024312401905257374,-0.00507061838856991,0.00830228775333539,0.03220338983050845,-0.0033898305084746187,0.3113917,0.17152968,0.9999894
1167,,,,0.11580489214603625,0.04149350399136645,1.0,-0.3249497413635254,0.17109378,0.094610624,2.3390772e-05,0.013984390593113967,0.0027574154325194227,-0.005037681048356884,0.007837221188386638,0.03728813559322032,-0.003389830508474587,0.3505868,0.17900766,0.9999936
1168,,,,0.14062483704437612,0.09364776535393811,1.0,-0.15568679571151733,0.17149492,0.09288839,-2.3445264e-05,0.014899322451181843,0.002815729688721129,-0.0050272129897041004,0.0073989745502140245,0.042372881355932195,-0.003389830508474587,0.3483175,0.17792545,0.9559963
1169,,,,0.09826788741063208,-0.0004717898258897989,0.0,-0.6785134077072144,0.1717535,0.09133751,2.3496046e-05,0.015833263964538626,0.003059072928173386,-0.00499407886323612,0.007000347706893773,0.04745762711864404,-0.0033898305084745554,0.3463914,0.17052726,0.0124755185
1170,,,,0.04246767187639318,0.0061542035385559815,1.0,-0.7520973086357117,0.1721076,0.089919716,-2.3556213e-05,0.01686587671827875,0.0032024625368794767,-0.004986191253512754,0.006627850959093712,0.052542372881355895,-0.0033898305084746026,0.35289288,0.16510698,1.8174913e-05
1171,,,,0.09511650589459589,-0.0003778740907452837,0.0,-0.6546522974967957,0.17230298,0.08864684,2.3591285e-05,0.017543746410718326,0.0033740422970516748,-0.004952969605385293,0.006295483596597194,0.057627118644067804,-0.0033898305084745554,0.31639743,0.148111,2.0345053e-07
1172,,,,0.06743056910648064,0.1348270267428175,1.0,-0.7917394042015076,0.17260256,0.08747419,-2.3642671e-05,0.018272989554319455,0.0034750242866875155,-0.004943684399655027,0.005983718730818908,0.06271186440677964,-0.0033898305084746026,0.26979235,0.13249919,3.390842e-08
1173,,,,0.14409732121570656,0.02686734622406843,1.0,-0.849027693271637,0.17274599,0.08644297,2.3716839e-05,0.019056580565806672,0.0036593408634441695,-0.004911698457922938,0.005710820429844952,0.06779661016949153,-0.003389830508474571,0.22318698,0.11843698,6.781684e-08
1174,,,,-0.033692075051265216,0.02137758215582719,1.0,-0.7384675741195679,0.17299066,0.08549481,-2.3779894e-05,0.019527647633781467,0.003708569290765444,-0.004901008901423952,0.005458826321870156,0.07288135593220339,-0.003389830508474571,0.20157512,0.10941619,-3.390842e-08
1175,,,,0.09100089724391754,-0.0005163419894097369,0.0,-0.7356171011924744,0.17308143,0.0846568,2.3815948e-05,0.019964955038282522,0.00391019599565247,-0.004866244161859887,0.005240109670271688,0.07796610169491525,-0.0033898305084745554,0.18862474,0.102238424,6.781684e-08
1176,,,,0.14888571172116005,0.11304817204793786,1.0,-0.6564130187034607,0.1732776,0.083900794,-2.387374e-05,0.02057686467729433,0.003934166389587735,-0.00485543764700094,0.005040504108350587,0.08305084745762716,-0.0033898305084746026,0.1645649,0.093194835,0.0
1177,,,,0.14098404493294264,0.03240791874107363,1.0,-0.8097324967384338,0.17331964,0.083240435,2.3939789e-05,0.020964068367149733,0.004144746748479931,-0.004817934054043463,0.004874162469569903,0.08813559322033897,-0.003389830508474587,0.13963889,0.08807964,-3.390842e-08
1178,,,,0.0754361635760687,0.046742377390566636,0.0,-0.7437443137168884,0.17346247,0.08263273,-2.3984967e-05,0.021520955866564478,0.004079030319082565,-0.0048032457182397075,0.004721134741917225,0.09322033898305082,-0.003389830508474571,0.12723924,0.08686013,-1.3563368e-07
1179,,,,0.11145256588597656,-0.03502543153131002,1.0,-0.7120204567909241,0.17346537,0.08212249,2.4018771e-05,0.021807992353637614,0.004180551211110039,-0.004765204428736574,0.004598451648900092,0.09830508474576267,-0.0033898305084745554,0.22101441,0.10109826,7.459853e-07
1180,,,,0.12206006487991451,0.1028396972722241,1.0,-0.8937441110610962,0.17331302,0.081608646,-2.4098656e-05,0.02208186880407212,0.004205592961642746,-0.004747862344117779,0.004487887586368996,0.10338983050847456,-0.0033898305084746187,0.27842638,0.116706125,0.037950136
1181,,,,0.05320250447729179,0.054029010763025576,1.0,-0.7132670283317566,0.17281966,0.08113185,2.4151439e-05,0.02232902491552418,0.004337735512457704,-0.004702745796190747,0.004404617327947783,0.10847457627118641,-0.003389830508474571,0.06619602,0.13680054,1.0000001
1182,,,,0.1320972370829963,0.04696790025107385,1.0,-0.9501523375511169,0.17249793,0.080702834,-2.4211984e-05,0.022502519498525518,0.0043327043990822375,-0.004677935155006896,0.004333924536048941,0.1135593220338983,-0.0033898305084746026,-0.14003663,0.16718571,0.99999994
1183,,,,0.08552282661343781,-0.0007432948706028291,0.0,-0.6066872477531433,0.17198703,0.080322996,2.4290548e-05,0.022704080072761607,0.004343506695334938,-0.004623659160119523,0.004288825179028292,0.11864406779661016,-0.0033898305084746026,-0.36022124,0.21560651,0.99999994
1184,,,,-0.03133887605150423,0.040171691030726375,1.0,-0.7593910098075867,0.17161678,0.0799622,-2.4342666e-05,0.023091315703764947,0.004381170254270776,-0.004590318262277976,0.004249124693273784,0.12372881355932203,-0.0033898305084746187,-0.5860901,0.27594364,0.9999998
1185,,,,0.07939037796677617,-0.0008713916239740836,0.0,-0.8553087115287781,0.171108,0.07966041,2.4397335e-05,0.023241116454512892,0.004431110355312899,-0.00453218933054506,0.004230590929392143,0.1288135593220339,-0.003389830508474571,-0.7969168,0.3634417,0.99999994
1186,,,,0.07586456032980753,-0.0008811545984575876,0.0,-0.8058381676673889,0.17072852,0.079364575,-2.448623e-05,0.023619092319582004,0.004438158561275008,-0.004495209565588999,0.004214212475262151,0.13389830508474584,-0.0033898305084746026,-1.00267,0.4783184,0.99999994
1187,,,,0.06701561885626181,-0.0008658416992640333,0.0,-0.8511870503425598,0.17021863,0.07911158,2.4512405e-05,0.023308513007311932,0.00448570590709019,-0.004434335009408882,0.00421275753702539,0.13898305084745768,-0.0033898305084745554,-1.1964966,0.6081421,0.99999994
1188,,,,0.1490799814601858,0.09679715628610532,1.0,-0.5949856042861938,0.16986728,0.07887352,-2.4560113e-05,0.023399829949542546,0.004559790420816055,-0.004399065732861606,0.0042103034503350786,0.1440677966101695,-0.0033898305084746187,-1.3898966,0.76136243,0.9999998
1189,,,,0.08399538303511579,-0.0163801670757161,1.0,-0.965928852558136,0.16937247,0.07866467,2.4636664e-05,0.023673402449273816,0.004611010335404655,-0.004337974353036289,0.004221293678689168,0.14915254237288136,-0.003389830508474587,-1.5908096,0.9310625,0.99999994
1190,,,,0.019199553865048596,-0.03512995149590306,1.0,-0.6285747289657593,0.16899024,0.078441925,-2.471082e-05,0.02366610062465802,0.004471576420585483,-0.0042980362415286615,0.00422983284720522,0.1542372881355932,-0.0033898305084746026,-1.8039196,1.0851622,0.9999999
1191,,,,0.06489902866864872,-0.0008590212664986282,0.0,-0.8595459461212158,0.16847032,0.07825902,2.4743887e-05,0.023629037507927084,0.004730411056035394,-0.004232030052976506,0.004254825529573583,0.15932203389830507,-0.003389830508474587,-2.0170314,1.2524402,1.0
1192,,,,0.13444751080484518,0.11452844583847428,1.0,-0.7950926423072815,0.16804694,0.07805439,-2.4812858e-05,0.02392655427947121,0.004644586016901842,-0.004185926324615452,0.004277412424417666,0.164406779661017,-0.003389830508474587,-2.2193453,1.4493113,1.0
1193,,,,-0.02397436171262637,-0.002437927413083664,1.0,-0.7664576172828674,0.16749224,0.0778749,2.490904e-05,0.023918556351089224,0.004632915896383779,-0.004114672617558491,0.004310410994826591,0.1694915254237288,-0.003389830508474587,-2.3629217,1.7111912,0.99999994
1194,,,,-0.023742594244479845,0.06065792075222731,1.0,-0.8087747097015381,0.16707,0.077687524,-2.4943083e-05,0.023964171941924534,0.004650532121895453,-0.004068233479900053,0.004338511319482513,0.17457627118644062,-0.003389830508474587,-2.478181,1.9796615,1.0
1195,,,,0.018969151518517233,0.13738331779627094,1.0,-0.7911590337753296,0.16651857,0.07752159,2.5004494e-05,0.024251553320478552,0.00472623121303119,-0.0039965593910151155,0.004375555158133082,0.17966101694915254,-0.0033898305084745554,-2.5947347,2.2605839,0.9999999
1196,,,,0.11404477074910592,-0.012478587649676465,1.0,-0.9130421876907349,0.1660971,0.07733066,-2.5080477e-05,0.02426636439650171,0.0046696141209783696,-0.003950741602668413,0.004401753496971164,0.18474576271186438,-0.0033898305084746187,-2.712232,2.5513058,1.0000001
1197,,,,0.03686905884564358,0.0842086072538092,1.0,-0.6803970336914062,0.16558866,0.07717785,2.513484e-05,0.024514010019672117,0.004690479717380975,-0.0038841688140817078,0.0044348770907239226,0.18983050847457625,-0.003389830508474587,-2.8297267,2.8494081,1.0
1198,,,,0.05277105456914513,-0.0007962850944969148,0.0,-0.8399736881256104,0.16519648,0.07699122,-2.5219384e-05,0.024202013424222502,0.0047353728614367785,-0.003842462197394478,0.004456567088955134,0.19491525423728817,-0.0033898305084746026,-2.947223,3.1531155,1.0
1199,,,,0.10019512694528358,-0.029514722281189367,1.0,-1.024733066558838,0.16470468,0.076825716,2.5266816e-05,0.024239058481747257,0.004687430125198402,-0.0037785307454140373,0.004481609141843656,0.2,-0.003389830508474587,-3.064719,3.4610276,0.99999994
1200,,,,0.14863188614825307,-0.03875641636029355,1.0,0.3108650743961334,0.16434933,0.07663494,-2.5350273e-05,0.024538980880965434,0.0046349595295312514,-0.0037424674284845614,0.004494135389187407,-0.09999999999999996,0.001694915254237246,-0.40217993,0.049071673,0.99999994
1201,,,,0.10344646019574498,-0.008255090348834981,1.0,-0.2049616575241089,0.1638952,0.07645709,2.5423242e-05,0.024522703776052965,0.004719462222554573,-0.0036840426579176347,0.004506942973680416,-0.09491525423728817,0.0016949152542372618,-0.40339744,0.050009485,1.0000001
1202,,,,0.05860319417487725,-0.021075395713666813,1.0,-0.2642626166343689,0.16354774,0.076223925,-2.549651e-05,0.024719967118296736,0.004678555400561637,-0.003651547445741506,0.004502166867666251,-0.08983050847457626,0.0016949152542372618,-0.40461516,0.050965298,0.99999994
1203,,,,0.12281891672692367,-0.045322871176980487,1.0,-0.3481559753417969,0.16311249,0.07601913,2.5574003e-05,0.024746105568360058,0.004803806052848074,-0.0035958234533981256,0.004499891702012573,-0.08474576271186435,0.0016949152542372935,-0.40366495,0.052117657,1.0000001
1204,,,,0.09396998564894178,0.134246495504236,1.0,-0.37564709782600403,0.16283606,0.07582722,-2.5659347e-05,0.02491962037047233,0.0047538555677293605,-0.0035645387397017976,0.004487443266381639,-0.07966101694915251,0.001694915254237246,-0.39563572,0.05428416,0.99999994
1205,,,,0.04831254666894274,-0.0007486484016410223,0.0,-0.4490697979927063,0.16248497,0.07567656,2.5690946e-05,0.025296564240758053,0.00483271261703189,-0.0035101927742601955,0.004479456177162706,-0.07457627118644065,0.001694915254237246,-0.36266908,0.057216585,1.0000001
1206,,,,0.02421316887339793,-0.037953342809514595,1.0,-0.4471651315689087,0.16223288,0.07547661,-2.578899e-05,0.025274198930205546,0.004878012030772541,-0.003480331836017022,0.004455758955240125,-0.06949152542372879,0.0016949152542372146,-0.3030179,0.062387936,0.9999998
1207,,,,0.07546805716170782,0.053693442849255694,0.0,-0.46938085556030273,0.16191266,0.07531328,2.5838259e-05,0.025113393741986654,0.004785592411769545,-0.0034289649367063844,0.004434760320316271,-0.06440677966101688,0.0016949152542372618,-0.24336559,0.06801045,1.0000001
1208,,,,0.1388107775356851,0.08980207843514047,1.0,0.369358628988266,0.16167915,0.07510491,-2.5916916e-05,0.025447349708254744,0.00493170595597301,-0.0034014600178088705,0.004402830486790022,-0.05932203389830509,0.0016949152542372304,-0.18371372,0.07412145,0.99999994
1209,,,,0.1477975909828816,0.004049730646274188,1.0,-0.7858912944793701,0.16135214,0.07492415,2.6009307e-05,0.02536394371476255,0.004990711066202972,-0.003348033634769234,0.004374401992928557,-0.05423728813559316,0.0016949152542372935,-0.13284214,0.07811729,1.0
1210,,,,0.13782081938280205,-0.030370860932040045,1.0,-0.8128435015678406,0.16110532,0.074692875,-2.607139e-05,0.025697484598049193,0.004995679453987825,-0.003319218390084569,0.004334691239665734,-0.049152542372881386,0.0016949152542372618,-0.083735555,0.081751205,1.0000001
1211,,,,0.01529668789210159,0.115421433150778,1.0,-0.838983416557312,0.16086525,0.07456674,2.6126047e-05,0.026059317192264567,0.004954777949888562,-0.003263989526004994,0.004303098340857086,-0.044067796610169456,0.0016949152542372618,-0.032952677,0.08592236,0.9999999
1212,,,,0.04140085905429887,0.01736264806093908,1.0,-0.8397437930107117,0.16078633,0.07445382,-2.6219024e-05,0.026323403768341316,0.005019394906683937,-0.0032289978428335,0.004261026023542517,-0.03898305084745764,0.001694915254237246,0.017830743,0.090297736,1.0000001
1213,,,,0.10603200534802497,0.10562577917706494,1.0,-0.9608180522918701,0.16061842,0.07437621,2.6313533e-05,0.026413777940510547,0.005104368957173901,-0.0031688978079015715,0.0042260829271826995,-0.03389830508474574,0.0016949152542372304,0.068614505,0.094885446,0.99999994
1214,,,,0.14999221527619527,-0.04840691852115036,1.0,-0.8095729947090149,0.16053158,0.07425678,-2.6388e-05,0.026368251396149584,0.005113739991553903,-0.003132116078769233,0.0041820442957887964,-0.028813559322033926,0.001694915254237246,0.11939738,0.09969415,1.0000001
1215,,,,0.0352359945869799,-0.0005816771384559097,0.0,-0.6918618679046631,0.16035034,0.07417224,2.6455431e-05,0.026943830104545995,0.005219198877686661,-0.003066904176590336,0.004144458901020032,-0.023728813559322014,0.0016949152542372618,0.12092977,0.099438615,0.99999994
1216,,,,0.06340243062920918,0.059754676850716226,1.0,-0.5138051509857178,0.16021943,0.07403462,-2.6545082e-05,0.027012884583698858,0.005275753034118487,-0.0030219324179280665,0.0040995071787315596,-0.01864406779661015,0.0016949152542372304,0.097975604,0.09665198,1.0
1217,,,,0.01174707877002816,-0.040409785244453156,1.0,-0.9346116781234741,0.15998599,0.07393463,2.6614338e-05,0.027278680047203616,0.0052098593521617345,-0.0029469127277143314,0.004063972663992484,-0.013559322033898268,0.0016949152542372777,0.09504293,0.095507845,1.0000001
1218,,,,0.14355069964381828,0.06617388893117611,1.0,-0.8374130129814148,0.1597732,0.07376648,-2.6695072e-05,0.02754386908223817,0.005237086058389384,-0.0028871682167612026,0.004019435754592649,-0.00847457627118642,0.001694915254237246,0.15087043,0.08181115,0.011833463
1219,,,,0.14395543029785834,0.010747878059420679,1.0,-0.6765769720077515,0.15944903,0.0736363,2.6756383e-05,0.027801306367236874,0.005269433717789292,-0.0027942133971043336,0.003985114296195155,-0.0033898305084745397,0.0016949152542372935,0.17536293,0.07784074,0.0
1220,,,,0.04637040000612891,0.14745549502446126,1.0,-1.0108965635299683,0.15911947,0.07342974,-2.6903006e-05,0.028306224943682654,0.005372792065831664,-0.0027157285007839023,0.003944617223987208,0.0016949152542372935,0.0016949152542372618,0.16142942,0.087221906,-6.781684e-08
1221,,,,0.08732260979182306,0.036929463353108635,1.0,-0.898082971572876,0.15866083,0.0732583,2.6916558e-05,0.02819072102968186,0.0053506697516717,-0.0025975333113360892,0.003914938688669764,0.006779661016949205,0.0016949152542372935,0.14936201,0.09248871,-3.390842e-08
1222,,,,0.035278357663499724,0.1241825712950274,1.0,-0.539222776889801,0.15811823,0.07298217,-2.7045375e-05,0.02858103856458016,0.005455389730648094,-0.00248365722449588,0.0038796083324042136,0.011864406779661054,0.0016949152542372304,0.14568026,0.10602064,-6.781684e-08
1223,,,,0.08482335716361324,0.14856932350758767,1.0,-0.9792667031288147,0.15772405,0.07292228,2.7109345e-05,0.028890819875232773,0.005487350888696937,-0.002322002707133217,0.0038517652826445896,0.016949152542372888,0.0016949152542372935,0.17372842,0.12840661,1.3563368e-07
1224,,,,0.0864026823086418,-0.031286952305238994,1.0,-0.9596058130264282,0.15793215,0.07309561,-2.7200453e-05,0.02882962128699899,0.005566411812432594,-0.0021578567474019885,0.0038125081885686026,0.022033898305084752,0.0016949152542372304,0.21705024,0.13466845,-3.390842e-08
1225,,,,0.06322212165987946,0.08634664787640096,1.0,-0.48823195695877075,0.1580991,0.07335092,2.7340939e-05,0.029453935348570846,0.005709725662247079,-0.0019445004832830545,0.003780356828029129,0.02711864406779662,0.0016949152542372777,0.26037252,0.14121458,6.4426e-07
1226,,,,0.028747207782081216,-0.026023624888252852,1.0,-0.9918572306632996,0.15831508,0.073567264,-2.7378845e-05,0.02957556577371258,0.005731925354008754,-0.0017311579475166167,0.0037383851868409684,0.03220338983050846,0.0016949152542372618,0.3057996,0.15656532,3.696018e-06
1227,,,,0.13566593214388412,0.1487855999153232,1.0,-0.7497293949127197,0.15848467,0.07387227,2.7450193e-05,0.030110470736694515,0.005700126386292362,-0.0014630616592181717,0.003703422412744009,0.03728813559322032,0.0016949152542372777,0.34091806,0.17236619,1.2342665e-05
1228,,,,0.06389619155219957,0.04095199494590854,1.0,-0.930311918258667,0.15867859,0.07413378,-2.7591015e-05,0.030505429761691752,0.005862467163187423,-0.001185492100529204,0.003659274049703985,0.04237288135593218,0.0016949152542372304,0.34349284,0.17159584,5.6627064e-06
1229,,,,0.1407812645426168,0.04139466871567547,1.0,-0.9537585377693176,0.15884624,0.07449847,2.7668237e-05,0.030733674013092405,0.005836049578326474,-0.0008516155384075695,0.0036217518907053223,0.047457627118644034,0.0016949152542372618,0.34176186,0.16032372,4.408095e-06
1230,,,,-0.016218160444810503,0.029654155139423252,1.0,-0.5209017992019653,0.15902314,0.0747983,-2.7726812e-05,0.030665514099787322,0.005983240432382312,-0.0005118833634948122,0.00357557112998769,0.05254237288135591,0.0016949152542372146,0.29900816,0.1415215,4.8828124e-06
1231,,,,0.1347583513325517,0.03390306529980329,1.0,-1.0333342552185059,0.15902008,0.075307414,2.7846207e-05,0.03075984731742034,0.005857019939058991,-0.00011509473687072876,0.0035343831494264386,0.05762711864406781,0.0016949152542372777,0.23044421,0.11491087,1.695421e-07
1232,,,,0.1271300377628003,0.14049622396272787,1.0,-0.8983412384986877,0.15718095,0.07620184,-2.7910592e-05,0.030214035347651838,0.005923032085640113,0.0002882871200783343,0.003480617063181438,0.06271186440677964,0.0016949152542372304,0.18077108,0.0974442,-2.7126737e-07
1233,,,,0.027965251157522332,-0.0004479150333317765,0.0,-0.7375847101211548,0.15457182,0.07744776,2.8000626e-05,0.029663702112813974,0.005665050811207237,0.0007473807343412922,0.0034347011637415235,0.06779661016949154,0.0016949152542372618,0.15808988,0.08625593,-1.695421e-07
1234,,,,-0.027043070883998623,0.10884396487921282,1.0,-0.8962802886962891,0.15188795,0.07870094,-2.8117662e-05,0.02901276502609162,0.005670372056808225,0.0012175350614055957,0.0033802444263420343,0.07288135593220335,0.001694915254237246,0.14386149,0.08029278,-1.695421e-07
1235,,,,-0.04716983377283948,0.09880473962803295,1.0,-0.6830575466156006,0.14900883,0.08013353,2.8197106e-05,0.02791047269767169,0.005286541387940299,0.0017452877369661863,0.003332810502005519,0.07796610169491526,0.0016949152542372935,0.12963285,0.07472703,-1.695421e-07
1236,,,,0.024967710236722184,-0.0003883425943968312,0.0,-1.0085262060165405,0.14802061,0.0808198,-2.8333112e-05,0.026065867137469518,0.005109047404833204,0.0022829048240459414,0.0032794609671061743,0.08305084745762713,0.0016949152542372146,0.10565247,0.067521654,-1.695421e-07
1237,,,,0.13687619239358784,0.09659427670078659,1.0,-0.5942214727401733,0.14746961,0.08145694,2.837931e-05,0.024165085258881364,0.0046075907530471315,0.002883011417187033,0.00323727029671357,0.08813559322033893,0.0016949152542372304,0.08271173,0.064198524,-3.390842e-08
1238,,,,0.12182912947478731,0.034202014983151854,1.0,-0.9539889693260193,0.14680612,0.08201386,-2.8505572e-05,0.021941512450465803,0.0043274992705347815,0.00349459214937561,0.003186292279162527,0.0932203389830508,0.0016949152542371987,0.06131931,0.062482078,-6.781684e-08
1239,,,,0.02023234491398473,-0.00027004531471305803,0.0,-0.9668322205543518,0.14613429,0.082733735,2.8598348e-05,0.019607648915702467,0.003667739128081991,0.00417165764041442,0.0031438683103892726,0.09830508474576274,0.0016949152542372304,0.1553068,0.07354997,1.3563368e-07
1240,,,,0.01760637812016122,-0.00019260441147028696,0.0,0.0972350686788559,0.14533964,0.08332404,-2.8684446e-05,0.01651104277760213,0.0032209077346460483,0.004867673550139327,0.0030937359340732287,0.10338983050847457,0.0016949152542372304,0.19502442,0.08865505,2.9839412e-06
1241,,,,-0.03874771761870715,0.09277358042933213,1.0,-0.3012560307979584,0.1445806,0.08412959,2.8819895e-05,0.013618597514053532,0.002613911410404833,0.005627607315939448,0.0030516309542224923,0.10847457627118645,0.0016949152542372304,0.0027141657,0.11272461,1.0000001
1242,,,,0.1287889365146399,0.09468054795363455,1.0,-0.3492584228515625,0.1436207,0.084732994,-2.8924755e-05,0.010673241522425492,0.002120546977877478,0.006398762204243701,0.0030028881102084604,0.11355932203389832,0.001694915254237246,-0.19979696,0.15506881,1.0
1243,,,,0.1119958766599199,0.011010159636761531,1.0,-0.4034549593925476,0.14345855,0.08578067,2.9013272e-05,0.008267981865955122,0.0014959980670689772,0.007230974263337704,0.0029635377681272415,0.1186440677966102,0.001694915254237246,-0.42890966,0.20353803,0.9999998
1244,,,,0.0754442418068373,0.14736726560267888,1.0,-0.42052161693573,0.14399034,0.08675451,-2.9165978e-05,0.006167500562244516,0.0012718662989949726,0.008073171511710537,0.002918149208231692,0.12372881355932204,0.0016949152542372304,-0.65477866,0.26091674,1.0
1245,,,,0.014374385018509758,-7.456819047504658e-05,0.0,-0.43681618571281433,0.14437956,0.08823278,2.9245459e-05,0.005243675813351829,0.0009050833067635422,0.00897318618404895,0.0028857025225441477,0.1288135593220339,0.001694915254237246,-0.8735612,0.3377874,1.0
1246,,,,0.004895588847420534,0.0002311576283206869,0.0,-0.50700443983078,0.144854,0.08988078,-2.9381205e-05,0.0053827709936008486,0.0011234571802613924,0.009882010474844457,0.0028472994890499353,0.13389830508474587,0.0016949152542372146,-1.0793159,0.446208,0.9999998
1247,,,,0.05753375427397277,0.02666797162487257,0.0,-0.5311558246612549,0.14484891,0.093315884,2.9499943e-05,0.007556003678473975,0.0013492794258230373,0.010847740970170156,0.0028195868220176265,0.13898305084745768,0.001694915254237246,-1.275749,0.5769031,0.9999999
1248,,,,0.061780547272535145,0.026634499774135713,0.0,0.319305419921875,0.14416173,0.09846661,-2.9573712e-05,0.011716287553915824,0.002313301101662342,0.011818424160271178,0.0027878486691237893,0.1440677966101695,0.0016949152542372777,-1.4670218,0.73141205,0.99999994
1249,,,,0.04219150689692082,0.1427685885388485,1.0,-0.8915113806724548,0.14363778,0.104285024,2.9728528e-05,0.01897604771943546,0.0034910862215488856,0.012843607147551355,0.002766079916307915,0.1491525423728813,0.0016949152542372935,-1.6865928,0.8818559,1.0000001
1250,,,,0.13161415989096964,-0.04279527540048598,1.0,-0.8323848247528076,0.14298967,0.1101815,-2.9809547e-05,0.029027602172624515,0.005746020629858321,0.013872565606803043,0.0027373607015467177,0.1542372881355932,0.0016949152542372777,-1.8975862,1.0343285,0.9999998
1251,,,,0.00704168519150665,0.03169397816276956,1.0,-0.9818406701087952,0.14888251,0.11763439,2.9951601e-05,0.043526979735263885,0.008249266782298627,0.01495257014380135,0.0027200926132679945,0.15932203389830507,0.0016949152542372935,-2.073975,1.2679914,1.0000001
1252,,,,-0.01870811125212879,-0.030633221015643877,1.0,-0.5610796809196472,0.15903161,0.12231904,-3.0049034e-05,0.06135506409781333,0.011945131187439085,0.01603427422336335,0.0026945530730796623,0.164406779661017,0.0016949152542372935,-2.198242,1.5350443,0.99999994
1253,,,,0.12251488019123095,-0.04272849941914852,1.0,-1.0059622526168823,0.1684684,0.1232472,3.022821e-05,0.08140057154052528,0.01550895120959789,0.01716490024512804,0.0026767785686212945,0.1694915254237288,0.0016949152542373093,-2.3197412,1.7930281,1.0000001
1254,,,,-0.04084630501694502,-0.0074702841856578925,1.0,-0.7182378172874451,0.17850707,0.124992594,-3.0302997e-05,0.10493514161408524,0.020285224727790548,0.018293317009822795,0.0026504652964977962,0.1745762711864406,0.001694915254237246,-2.4383404,2.0657268,0.9999999
1255,,,,0.14028571388442723,0.060226844739789745,1.0,-1.052879810333252,0.18848324,0.12628573,3.0515592e-05,0.13197927100758747,0.025542261402226058,0.01946958362793159,0.002629737425918674,0.17966101694915254,0.0016949152542373093,-2.5558372,2.350107,1.0
1256,,,,3.03547089935081e-05,9.78401393389641e-05,0.0,-0.7981388568878174,0.19888182,0.12801355,-3.0463636e-05,0.16035277649080396,0.031157241221984308,0.02064522432665615,0.0025989451118284632,0.18474576271186435,0.0016949152542372618,-2.6733341,2.6433394,1.0
1257,,,,-0.00786004061396959,-0.03121140670125593,1.0,-0.633632481098175,0.20933703,0.1294837,3.092715e-05,0.19499332357100185,0.03659039958771262,0.021870269709110515,0.0025763528481421174,0.18983050847457625,0.0016949152542373252,-2.7908301,2.9433572,1.0
1258,,,,0.13851825701751785,0.0059963581567015894,1.0,-0.9229497909545898,0.22013666,0.13126747,-3.0481191e-05,0.2254527828849501,0.04304422168931716,0.023097672948592263,0.002545811590099316,0.19491525423728814,0.0016949152542372777,-2.9083269,3.2485075,1.0000001
1259,,,,0.10882808970768844,0.015240551484210885,1.0,-0.7558369040489197,0.23106962,0.13284972,3.1731528e-05,0.26033309005518684,0.05039822420226658,0.024377505898316006,0.002526153378690468,0.19999999999999993,0.0016949152542373093,-3.035924,3.5380456,0.9999999
1260,,,,0.06427104905691909,0.02660645514282595,0.0,-0.8660085201263428,0.2422627,0.1347069,-2.9817003e-05,0.29589735814169754,0.0570359087474415,0.025659525798846138,0.0025019296001128817,-0.09999999999999998,0.006779661016949205,-0.4511679,0.04434093,1.0
1261,,,,0.14361213432764952,0.10817549647442033,1.0,-0.7111255526542664,0.25364456,0.13634327,3.4534394e-05,0.3266078919987993,0.0629222093386569,0.026994969390883264,0.0024893832080891375,-0.09491525423728812,0.006779661016949205,-0.44357416,0.045830134,0.99999994
1262,,,,0.08870578283361986,-0.03043827012474001,1.0,-1.0114285945892334,0.26579764,0.14036459,-2.6285026e-05,0.3610331991862089,0.07018482853219211,0.028330814983473434,0.0024675767167289912,-0.08983050847457623,0.00677966101694919,-0.43597966,0.047368485,1.0000001
1263,,,,1.0641429952897707e-05,5.61045933632366e-06,0.0,-0.981099545955658,0.27851704,0.14541475,3.9275455e-05,0.39128202750099794,0.07553857277834611,0.02971550373070788,0.002452258089671649,-0.08474576271186433,0.006779661016949222,-0.42838678,0.048956554,0.99999994
1264,,,,-0.007245121889094784,-0.042904223409789145,1.0,-0.23058311641216278,0.291144,0.15040584,-1.9774936e-05,0.4178033906496233,0.07980631790016933,0.031093941303944085,0.002429151034785455,-0.07966101694915251,0.00677966101694919,-0.41661602,0.05066312,1.0000001
1265,,,,-0.002290895186013178,0.1479671468097889,1.0,-0.910442054271698,0.30425575,0.15585485,5.1541305e-05,0.4402635309206102,0.08348181556136021,0.03251399515512699,0.0024151672697750853,-0.07457627118644061,0.006779661016949222,-0.3696692,0.05271096,1.0
1266,,,,0.024084364448843584,0.06075476350312859,0.0,-0.865522563457489,0.31698847,0.16126661,-1.8150413e-08,0.4546681711147154,0.08708781586640314,0.03392316464040887,0.0023922900715751556,-0.0694915254237288,0.006779661016949205,-0.3283593,0.05510259,0.99999976
1267,,,,,,,-0.8950029015541077,0.33075202,0.16733156,9.063444e-05,0.46120051026103226,0.08694586607512668,0.03537272877848811,0.0023803884049382975,-0.06440677966101692,0.006779661016949237,-0.2843875,0.058614124,0.9999999
1268,,,,,,,-0.7945283651351929,0.33769172,0.17066538,4.3065662e-05,0.4632475122762525,0.09023918678332675,0.03680974715609918,0.0023634239870277485,-0.05932203389830505,0.006779661016949237,-0.22473508,0.063907586,0.9999998
1269,,,,,,,-0.9441501498222351,0.33534175,0.16991834,9.010979e-05,0.46351182709979993,0.08825101633839494,0.03828202905231885,0.002355651377924189,-0.05423728813559317,0.006779661016949253,-0.16578953,0.06947522,0.9999999
1270,,,,,,,-0.759113073348999,0.33654657,0.16979913,1.12551215e-05,0.46160328854764865,0.08878712550808067,0.03973808742386526,0.002337357105480715,-0.04915254237288133,0.00677966101694919,-0.116668634,0.072724,0.9999998
1271,,,,,,,-1.0125291347503662,0.33769017,0.16974738,6.483827e-05,0.46851836202083935,0.08955194404403254,0.041225768071884154,0.0023274931304369862,-0.04406779661016946,0.006779661016949253,-0.06588515,0.07645236,1.0000001
1272,,,,,,,-0.898392379283905,0.3390477,0.16918734,-8.220461e-06,0.463338420318724,0.08746147523611805,0.042696334308296904,0.002309645320552394,-0.038983050847457616,0.006779661016949174,-0.0151022,0.08036469,1.0
1273,,,,,,,-0.4843403697013855,0.3396174,0.16613317,5.2335075e-05,0.4518647991524597,0.08781939906155872,0.04419851738374926,0.0022986157993209336,-0.03389830508474575,0.006779661016949205,0.035680883,0.08446851,1.0
1274,,,,,,,-0.9184583425521851,0.34036636,0.16286343,-1.7382707e-05,0.4438002569688067,0.08505427451030526,0.04567808653557835,0.0022784061043585155,-0.028813559322033864,0.006779661016949174,0.08646498,0.08877286,0.99999994
1275,,,,,,,-0.9550854563713074,0.34050173,0.15955491,4.68332e-05,0.4262146750291143,0.08103375296468388,0.047185461831185486,0.0022672240144738375,-0.023728813559321913,0.006779661016949237,0.116652764,0.0912743,0.99999976
1276,,,,,,,-0.9000318646430969,0.33581972,0.1557815,-1.8746798e-05,0.4062725976766116,0.07745647423908139,0.04866970656662201,0.0022476060832759314,-0.018644067796610132,0.00677966101694919,0.09369812,0.08870694,1.0000001
1277,,,,,,,-0.6295531392097473,0.32829154,0.15176843,5.4736334e-05,0.37265603952181053,0.07308415339120045,0.05017745993662009,0.0022351277831865126,-0.013559322033898237,0.006779661016949237,0.09479499,0.09326586,1.0000002
1278,,,,,,,-1.0341027975082397,0.3105802,0.14506143,-1.0546752e-05,0.33398193901080225,0.06461096345093305,0.05165727382150568,0.002214751839074477,-0.00847457627118642,0.006779661016949174,0.14940555,0.101654656,0.0063128322
1279,,,,,,,-0.7984672784805298,0.28360963,0.13561302,4.0221068e-05,0.28425515517589534,0.05445967978995668,0.05316171861919581,0.00220376832009422,-0.0033898305084744764,0.006779661016949237,0.16389486,0.082895376,-6.781684e-08
1280,,,,,,,-0.16414852440357208,0.25909445,0.12700304,-3.1016698e-05,0.22916110940757398,0.043470658121554394,0.05464085845803305,0.0021866460794550523,0.0016949152542372935,0.006779661016949158,0.13086091,0.06682708,-1.3563368e-07
1281,,,,,,,-0.3174382746219635,0.24016783,0.11937347,3.4958564e-05,0.17522008734840397,0.03360463169634431,0.056141662647439645,0.0021808812161106346,0.006779661016949222,0.006779661016949205,0.13721311,0.06888789,-1.3563368e-07
1282,,,,,,,-0.3967370390892029,0.22232465,0.11248972,-3.333536e-05,0.12210142762385891,0.02314938401333855,0.05761253744785587,0.002166750569980364,0.011864406779661054,0.006779661016949174,0.13873129,0.076002434,0.0
1283,,,,,,,-0.45051679015159607,0.20706913,0.10694315,3.4500397e-05,0.07678860543460415,0.014667200280801259,0.05910306681042927,0.0021632248279152095,0.01694915254237287,0.006779661016949222,0.1373155,0.10009892,0.00022705078
1284,,,,,,,-0.44693565368652344,0.1932818,0.10213558,-3.427223e-05,0.03973941646072876,0.007552496801532621,0.060558204341086566,0.0021534333654147438,0.022033898305084752,0.006779661016949158,0.18194243,0.111363865,0.02518982
1285,,,,,,,-0.4416041374206543,0.1787104,0.09732222,3.47061e-05,0.01146949493423697,0.002041304957451581,0.06202749977040269,0.0021515464325747927,0.02711864406779659,0.00677966101694919,0.22818778,0.1264198,0.18313213
1286,,,,,,,-0.6008524298667908,0.16649798,0.09314749,-3.4758217e-05,-0.005223092666407341,0.000951745467985535,0.06345970678072954,0.002141901906934629,0.03220338983050845,0.006779661016949158,0.27443305,0.14336917,0.7723165
1287,,,,,,,-0.4590360224246979,0.16154936,0.08996033,3.5091198e-05,-0.010210904173033298,0.0020757407425610794,0.06490100177305665,0.002142242363610817,0.03728813559322032,0.00677966101694919,0.31001812,0.15812589,0.9920204
1288,,,,,,,-0.36902177333831787,0.1573881,0.08709254,-3.5213332e-05,-0.004754970165575064,0.000700009782186357,0.0662984601007732,0.0021310806271962537,0.042372881355932195,0.006779661016949158,0.30484465,0.15607125,0.99017525
1289,,,,,,,-0.5433238744735718,0.15300147,0.084285654,3.548554e-05,0.007858303770504494,0.0015040781397947756,0.06769929665193056,0.002124312995354152,0.04745762711864406,0.00677966101694919,0.30665505,0.14587389,0.9922987
1290,,,,,,,-0.9419188499450684,0.1493962,0.08252796,-3.560668e-05,0.025064333136444038,0.004756614228493772,0.0690481141525099,0.0021053374514617466,0.05254237288135591,0.006779661016949158,0.2560481,0.12254078,0.619903
1291,,,,,,,-0.5939188003540039,0.14578989,0.08107257,3.5859295e-05,0.044668640331315485,0.008688205341893398,0.07039603462014675,0.0020895640443787406,0.057627118644067776,0.00677966101694919,0.16706835,0.096998826,0.0017556763
1292,,,,,,,-0.9510174989700317,0.14253032,0.07973406,-3.6019508e-05,0.06453934093695557,0.012218217707547468,0.07169389753892706,0.0020630682245230602,0.06271186440677964,0.006779661016949158,0.12369189,0.08086842,0.0044585844
1293,,,,,,,-0.8506054282188416,0.13910423,0.07838179,3.6298217e-05,0.08182195851092196,0.015699169357035598,0.07298918880742934,0.002044728802943849,0.06779661016949153,0.006779661016949205,0.09747803,0.0691761,0.06550832
1294,,,,,,,-0.8585953116416931,0.13603158,0.07716517,-3.64811e-05,0.09616692469013766,0.018585654938393016,0.07423187626902361,0.002015320881711201,0.07288135593220336,0.006779661016949158,0.08145935,0.061238054,0.34801665
1295,,,,,,,-1.0431421995162964,0.1327817,0.07591913,3.669938e-05,0.1057160807986876,0.020598513605172158,0.07547426960375578,0.0019952529797261673,0.07796610169491522,0.006779661016949174,0.06544156,0.054186784,0.80255204
1296,,,,,,,-0.8283652067184448,0.12981279,0.07478084,-3.692233e-05,0.10939530371025559,0.021115704767364577,0.07666298509250649,0.001968807058834513,0.08305084745762713,0.006779661016949174,0.042107884,0.04827101,0.9956477
1297,,,,,,,-0.2057359218597412,0.12673442,0.07363274,3.7200924e-05,0.10562642367233971,0.020301167094727277,0.07784898985326442,0.0019494804102557813,0.08813559322033898,0.00677966101694919,0.020983888,0.046102874,0.06359277
1298,,,,,,,-0.8917763233184814,0.12385979,0.07257451,-3.739643e-05,0.09882994224820298,0.01884191210717051,0.07897762385372678,0.0019184857112178916,0.09322033898305082,0.006779661016949174,0.00040093318,0.04512136,-2.7126737e-07
1299,,,,,,,-0.8439612984657288,0.11866205,0.070905216,3.7664406e-05,0.0868528004430675,0.01685417643813473,0.08009844251927879,0.0018968249321707205,0.09830508474576276,0.00677966101694919,0.08361206,0.05574521,-6.781684e-08
1300,,,,,,,-0.8133273720741272,0.11333663,0.06924626,-3.78552e-05,0.0752674214807574,0.014198243657206745,0.08116376971394507,0.001866985643488152,0.10338983050847456,0.006779661016949174,0.115269646,0.07332897,0.0
1301,,,,,,,-0.5452134013175964,0.10805852,0.06767598,3.8152026e-05,0.06148121479733685,0.0117628625638235,0.08222228848766529,0.0018446789993395924,0.10847457627118645,0.00677966101694919,-0.074356824,0.10380043,1.0
1302,,,,,,,-0.9565470218658447,0.103295945,0.066847354,-3.8283368e-05,0.04879698274624419,0.009177121981612912,0.08321861975317137,0.001813612448292044,0.11355932203389833,0.006779661016949158,-0.26398316,0.14604118,1.0
1303,,,,,,,-0.9598497152328491,0.09861303,0.06619403,3.8633563e-05,0.03624280139582043,0.006942788119655154,0.08420423394308668,0.0017885831881990233,0.11864406779661019,0.006779661016949222,-0.49563843,0.19180734,0.99999994
1304,,,,,,,-0.6938515305519104,0.09433256,0.065612696,-3.886527e-05,0.025959494286816345,0.004971036108001664,0.085126078136988,0.0017525486829813228,0.12372881355932207,0.00677966101694919,-0.72346693,0.24661008,1.0000001
1305,,,,,,,-0.8663419485092163,0.090601325,0.065150216,3.917416e-05,0.017195118018221645,0.0033516173125881974,0.08603162824075043,0.001724468812871355,0.1288135593220339,0.006779661016949205,-0.94718426,0.31770355,1.0000001
1306,,,,,,,-0.8913863301277161,0.08781413,0.06488727,-3.9397808e-05,0.011333643871226118,0.00214270228662767,0.08687270643154531,0.001686107369225758,0.13389830508474587,0.006779661016949174,-1.1519026,0.4242977,1.0000001
1307,,,,,,,-0.7789837718009949,0.08484728,0.06457157,3.9702387e-05,0.007178728594317865,0.0014227608968776363,0.08770169401698806,0.0016581891596805151,0.13898305084745763,0.00677966101694919,-1.351594,0.55564815,1.0
1308,,,,,,,-0.864068865776062,0.08227785,0.06432208,-3.991806e-05,0.006203067790768874,0.0011483083548441922,0.08846555519976708,0.001625164464542479,0.1440677966101695,0.006779661016949142,-1.5517535,0.70123184,1.0000001
1309,,,,,,,-0.9815869927406311,0.0795695,0.06403553,4.0196337e-05,0.0069279118876529,0.0013985857343895766,0.0892179982158119,0.0016009518692079508,0.1491525423728814,0.006779661016949158,-1.7515994,0.88386136,0.9999998
1310,,,,,,,-1.0440607070922852,0.077299796,0.063822865,-4.0477757e-05,0.010598853475499907,0.0020405846713335467,0.0899071101398336,0.001568105962007594,0.15423728813559323,0.006779661016949126,-1.928624,1.1018924,0.99999994
1311,,,,,,,-0.8955579400062561,0.07485119,0.06357115,4.0771665e-05,0.015124223221393198,0.0029575919130233742,0.09058186231579769,0.0015462306242445662,0.15932203389830507,0.00677966101694919,-2.0292816,1.3603299,1.0
1312,,,,,,,-0.7892306447029114,0.07289184,0.063383415,-4.105666e-05,0.02164181185039834,0.004131952173293051,0.09119373221001192,0.0015157529026475114,0.16440677966101697,0.006779661016949142,-2.1460466,1.6141483,0.99999994
1313,,,,,,,-0.865848958492279,0.07043984,0.06331831,4.1389052e-05,0.028113306386743923,0.005394022507699245,0.0917945767121885,0.001494299244497741,0.1694915254237288,0.006779661016949174,-2.2689598,1.8771703,0.99999994
1314,,,,,,,-0.784126341342926,0.06836805,0.06345012,-4.1668893e-05,0.03556430108717818,0.006654316147511276,0.09233110285392179,0.001466561581119164,0.1745762711864406,0.006779661016949142,-2.3927772,2.1535995,0.99999994
1315,,,,,,,-0.9955700635910034,0.0658289,0.063473605,4.2019823e-05,0.042959178854996616,0.00821152406815546,0.09285761872099046,0.0014476757159109397,0.1796610169491525,0.006779661016949174,-2.5165966,2.4405107,1.0
1316,,,,,,,-0.8646438121795654,0.06768472,0.06395412,-4.235565e-05,0.050066377434814784,0.00951581658289817,0.0933233789912994,0.001420297798391887,0.1847457627118644,0.006779661016949158,-2.634436,2.7360291,0.99999994
1317,,,,,,,-0.8856198191642761,0.07869687,0.06531249,4.2692136e-05,0.0573867321821,0.010842194695720245,0.09377770647309154,0.001403748710252019,0.18983050847457625,0.006779661016949205,-2.7537222,3.0375168,1.0
1318,,,,,,,-0.7737696766853333,0.08788351,0.06646178,-4.297784e-05,0.06497462328787816,0.012253101045752206,0.09417279584209702,0.0013779881173713354,0.1949152542372881,0.006779661016949158,-2.8865788,3.3235366,1.0000001
1319,,,,,,,-0.9845939874649048,0.09469578,0.06723205,4.332758e-05,0.07094866921453172,0.013837668447769454,0.0945606098237117,0.001360357463501691,0.2,0.006779661016949205,-3.0245547,3.6027942,1.0000001
1320,,,,,,,-0.13877679407596588,0.10099623,0.06799567,-4.3692507e-05,0.076629740985169,0.015203453140998788,0.09488789277915281,0.001335015110486237,-0.1,0.011864406779660991,-0.47588882,0.04164197,1.0
1321,,,,,,,-0.3448517918586731,0.10665128,0.06865978,4.4012777e-05,0.0824305395767263,0.015930880601170955,0.09521061666141163,0.0013168179543406697,-0.09491525423728814,0.011864406779661007,-0.4682961,0.04304261,1.0
1322,,,,,,,-0.39933156967163086,0.11195528,0.069337,-4.439204e-05,0.08770757002690102,0.017120381831094537,0.09547824372370231,0.0012879541682975922,-0.08983050847457627,0.011864406779660991,-0.46070084,0.04448941,1.0
1323,,,,,,,-0.48271435499191284,0.116643205,0.06991624,4.476879e-05,0.0927213344004968,0.01768108217413978,0.09574332469410766,0.0012674420073712548,-0.08474576271186436,0.011864406779661054,-0.45310783,0.045983683,0.9999998
1324,,,,,,,-0.4893694818019867,0.121067695,0.07051618,-4.5156787e-05,0.0978483171128027,0.018591538381371737,0.09595766972049403,0.0012350787119292197,-0.07966101694915254,0.011864406779660991,-0.4158826,0.04764267,1.0
1325,,,,,,,-0.47190001606941223,0.12499512,0.07104218,4.5526842e-05,0.1012270329320915,0.019510900725366608,0.09617359317494487,0.0012079070040144305,-0.07457627118644065,0.011864406779661022,-0.36629707,0.0495204,1.0
1326,,,,,,,-0.5490384697914124,0.12865993,0.07158013,-4.5931687e-05,0.10391422560857015,0.02000211662258731,0.09634011689104323,0.0011704724411821885,-0.06949152542372876,0.011864406779660976,-0.31933555,0.051532798,1.0
1327,,,,,,,-0.4876670241355896,0.13188218,0.072050825,4.6307778e-05,0.10795739980972929,0.020771159245053197,0.09651148285757248,0.0011382921552306486,-0.06440677966101692,0.011864406779661007,-0.28231004,0.054090858,1.0
1328,,,,,,,-0.3475485146045685,0.13492462,0.07254597,-4.6731264e-05,0.11107350445264089,0.021010518963605528,0.09663656498566335,0.0010939653299549545,-0.05932203389830502,0.011864406779660991,-0.24641006,0.0568272,0.9999998
1329,,,,,,,-0.8056437969207764,0.13749167,0.07296214,4.7188983e-05,0.11263022758565494,0.021557464804764587,0.09676687105369679,0.0010575602764035155,-0.054237288135593205,0.011864406779661038,-0.20572083,0.060152505,1.0
1330,,,,,,,-0.5681214332580566,0.13991392,0.073401,-4.7635203e-05,0.1165710678357317,0.0222428497555871,0.09685363123232087,0.0010099605156021834,-0.04915254237288134,0.011864406779660991,-0.14906183,0.06482278,0.99999994
1331,,,,,,,-0.9920295476913452,0.14194034,0.07377348,4.8076297e-05,0.11690884985228023,0.022829521959535873,0.09694946268891248,0.0009693508700394139,-0.04406779661016949,0.011864406779661038,-0.0981581,0.06819743,0.99999994
1332,,,,,,,-0.716719388961792,0.14377946,0.07415181,-4.8507973e-05,0.11909594002563037,0.022725253008276124,0.09700174021351182,0.0009205350936750237,-0.03898305084745762,0.011864406779660991,-0.047254503,0.07174195,0.9999999
1333,,,,,,,-1.0116524696350098,0.14525507,0.074465446,4.8975107e-05,0.1203368929152972,0.022664284978641806,0.09706549789038714,0.0008793761459208338,-0.03389830508474574,0.011864406779661007,0.003648953,0.07546369,1.0
1334,,,,,,,-0.9558672904968262,0.14662364,0.07479701,-4.946617e-05,0.12217802351387819,0.023025390266848505,0.09708920908894533,0.0008287091617223861,-0.028813559322033923,0.011864406779660976,0.054553565,0.07937054,0.9999999
1335,,,,,,,-0.923082172870636,0.14757995,0.07504956,4.994348e-05,0.12288143069083696,0.02336141019608851,0.09712384455403235,0.0007883496293148148,-0.023728813559322038,0.011864406779660991,0.10545729,0.08347201,1.0000001
1336,,,,,,,-0.8268066644668579,0.14846998,0.07532293,-5.045857e-05,0.12429986220456983,0.023835382519965073,0.09712077635872743,0.0007385191500534073,-0.018644067796610188,0.011864406779660976,0.09113051,0.08189762,1.0
1337,,,,,,,-0.710889458656311,0.14905247,0.07553734,5.0974795e-05,0.12484853442298342,0.02411789300102084,0.09713293755435505,0.0006969104604148659,-0.013559322033898324,0.011864406779660991,0.09549381,0.08690481,1.0000001
1338,,,,,,,-0.9599015116691589,0.1495416,0.07576085,-5.1522653e-05,0.1249014772403713,0.02387155885565561,0.09710756355433192,0.0006479389278340515,-0.008474576271186451,0.011864406779660976,0.1441037,0.09934564,0.00024773492
1339,,,,,,,-0.9637000560760498,0.14976735,0.07593088,5.2078576e-05,0.1259992422746278,0.02393077002765617,0.09709999772407978,0.0006072356357151148,-0.003389830508474563,0.011864406779661007,0.17650734,0.10653015,-1.0172526e-07
1340,,,,,,,-0.7966112494468689,0.1500148,0.07612966,-5.263788e-05,0.12452919932237808,0.023617724432623152,0.09705986514781502,0.0005571908884757292,0.0016949152542372855,0.011864406779660991,0.14080824,0.07788076,3.390842e-08
1341,,,,,,,-0.745743453502655,0.14999801,0.07626809,5.3222397e-05,0.12482351289405426,0.023671244822560958,0.09703922398368346,0.0005175146580825102,0.0067796610169491775,0.011864406779660991,0.12658869,0.053933647,6.781684e-08
1342,,,,,,,-1.098160743713379,0.15005486,0.07644064,-5.3828706e-05,0.12588469836222752,0.023722489429865365,0.09698901330523434,0.00046850300822953104,0.011864406779660988,0.011864406779661007,0.13268635,0.05590962,0.00012352837
1343,,,,,,,-0.7677925825119019,0.14994493,0.076571666,5.4440017e-05,0.12403323632489031,0.02381404782086186,0.09696231626014724,0.0004279688501689167,0.01694915254237286,0.011864406779661007,0.13264072,0.078060254,0.8842349
1344,,,,,,,-0.7960327863693237,0.14988324,0.07672608,-5.5057437e-05,0.12427142724319054,0.02384405589154708,0.0969062187492413,0.0003800993035004233,0.022033898305084763,0.011864406779661007,0.15275861,0.1023351,0.99999326
1345,,,,,,,-1.0404438972473145,0.149696,0.0768459,5.5702214e-05,0.12280026658960683,0.02420559256936429,0.09687574649704646,0.00034035879332984927,0.027118644067796665,0.011864406779660976,0.1994881,0.116528526,1.0000001
1346,,,,,,,-0.6706147789955139,0.1496449,0.07700696,-5.635372e-05,0.12490840418908628,0.024105608924571947,0.09681904758930279,0.0002909937871508067,0.03220338983050849,0.011864406779660976,0.24659982,0.13286456,0.9999998
1347,,,,,,,-1.0029062032699585,0.14942442,0.07712183,5.7087644e-05,0.12379424727284526,0.02361722805876868,0.09678704632109565,0.0002517126492911707,0.03728813559322033,0.011864406779661038,0.28373,0.1476669,1.0
1348,,,,,,,-0.9470120072364807,0.14936572,0.07728119,-5.7767982e-05,0.1234043025518328,0.02418799953007617,0.0967300932530925,0.00020260964892595485,0.04237288135593217,0.011864406779661007,0.27473924,0.14696619,1.0
1349,,,,,,,-1.0661957263946533,0.14922129,0.07741252,5.8523754e-05,0.12349060009860524,0.023467318432527213,0.096701004697593,0.00016153946951312774,0.04745762711864407,0.011864406779661007,0.2457564,0.13440396,0.99999976
1350,,,,,,,-0.6648590564727783,0.14919539,0.07757494,-5.9280414e-05,0.12256755911029063,0.023718866265687425,0.09664619077978254,0.00011275905898466415,0.05254237288135592,0.01186440677966096,0.19281814,0.1100031,0.9996406
1351,,,,,,,-1.1383620500564575,0.14911024,0.077713504,6.0091297e-05,0.12146792984917298,0.023337398446252922,0.09662071110197222,7.19358543722033e-05,0.057627118644067804,0.011864406779661007,0.15582411,0.092105225,0.99738896
1352,,,,,,,-0.9920637011528015,0.14921667,0.07789867,-6.0847728e-05,0.12149493514022015,0.023258259558439968,0.09657208048214773,2.142782087256596e-05,0.06271186440677971,0.011864406779660976,0.104086846,0.07634662,0.99777615
1353,,,,,,,-0.8363378047943115,0.1492011,0.078045554,6.1705694e-05,0.12233154012610728,0.023496982206717736,0.0965508298287155,-1.909447706757687e-05,0.06779661016949154,0.011864406779661007,0.065320976,0.06400379,0.9999192
1354,,,,,,,-0.809893786907196,0.14938772,0.07824161,-6.2566294e-05,0.12270623942868085,0.023325826134264642,0.09650667941049666,-6.973684514788311e-05,0.07288135593220343,0.011864406779660991,0.034552816,0.053988352,0.9999989
1355,,,,,,,-1.0719637870788574,0.14951225,0.0784151,6.347626e-05,0.12106657747797328,0.023541675426664153,0.09649156424690533,-0.00011259762421490473,0.07796610169491532,0.011864406779661007,0.01154263,0.046843987,1.0000001
1356,,,,,,,-0.7300059795379639,0.14975365,0.078618824,-6.4358464e-05,0.12262317264661432,0.022851597800345038,0.09645048607618327,-0.00016333148666419927,0.08305084745762714,0.011864406779661007,-0.011473524,0.0405069,1.0000002
1357,,,,,,,-1.1393002271652222,0.14991595,0.07879637,6.535377e-05,0.12204984243462724,0.023450471654168595,0.096437947537664,-0.000205688734109921,0.08813559322033898,0.011864406779660991,-0.033937175,0.03612376,1.0000001
1358,,,,,,,-0.7487888336181641,0.1502373,0.07901235,-6.6327026e-05,0.12190628854949408,0.023366388347843055,0.09640106240248926,-0.00025686583939391294,0.09322033898305082,0.011864406779660976,-0.043310005,0.03829376,0.024794245
1359,,,,,,,-1.0521183013916016,0.15038441,0.07917789,6.738646e-05,0.12110199389838121,0.023272346645310235,0.09639027991190968,-0.00029608575843478624,0.0983050847457627,0.011864406779660991,0.038657635,0.05042481,6.781684e-08
1360,,,,,,,-0.0583517849445343,0.15065175,0.07936671,-6.84326e-05,0.12022592166985306,0.023403669009433258,0.09635511155309665,-0.00034139319252334883,0.10338983050847454,0.011864406779660976,0.06135959,0.0719127,2.0345053e-07
1361,,,,,,,-0.3107944428920746,0.15075865,0.07950136,6.9588335e-05,0.12168370108449723,0.023681621137415527,0.0963481630993662,-0.0003731543554110237,0.10847457627118641,0.011864406779660991,-0.12760119,0.10194404,1.0000001
1362,,,,,,,-0.37605080008506775,0.15088208,0.0796289,-7.0701164e-05,0.12134805548425047,0.022776930670279038,0.09631476645999659,-0.0004063137602478917,0.1135593220338983,0.011864406779660991,-0.3165602,0.14433336,0.99999994
1363,,,,,,,-0.4601866900920868,0.15081313,0.07969005,7.192591e-05,0.12003796096703759,0.02296168892204603,0.09630968902201292,-0.0004236557650487957,0.11864406779661016,0.011864406779661054,-0.5343658,0.19705825,1.0
1364,,,,,,,-0.5683623552322388,0.15078111,0.07974282,-7.3151095e-05,0.12132416360626158,0.023863506978695465,0.09627992077408534,-0.0004415175096851994,0.12372881355932204,0.011864406779661007,-0.76281905,0.2554308,1.0
1365,,,,,,,-0.5542259216308594,0.15045099,0.07970043,7.4492535e-05,0.12055243079971542,0.023496341708469242,0.09627612477708557,-0.0004391710856256925,0.12881355932203384,0.011864406779660991,-0.98612535,0.3279476,0.99999994
1366,,,,,,,-0.5915955901145935,0.15012528,0.079637215,-7.58245e-05,0.1205402654770962,0.022532216382765067,0.09624750254529328,-0.0004351540200992769,0.13389830508474584,0.01186440677966096,-1.2019159,0.42458037,0.99999994
1367,,,,,,,-0.6786235570907593,0.14951825,0.07947862,7.727291e-05,0.11952488879050438,0.02297399129764875,0.09624655516725256,-0.0004101185085150753,0.13898305084745766,0.011864406779661007,-1.3799452,0.58594435,1.0000002
1368,,,,,,,-0.2963334321975708,0.14880832,0.079270534,-7.873976e-05,0.11914590593420005,0.022648601349158772,0.0962181077885234,-0.0003791196473812569,0.1440677966101695,0.011864406779660976,-1.573544,0.7710643,1.0
1369,,,,,,,-0.8505983352661133,0.14777821,0.07895554,8.0320955e-05,0.1175638151714394,0.022432948258506315,0.09621701200646106,-0.0003249057850045157,0.1491525423728814,0.011864406779661038,-1.740956,0.97682434,0.99999994
1370,,,,,,,-0.74256831407547,0.14666915,0.07859238,-8.195394e-05,0.11639050727874291,0.02283230305373555,0.09619034069775756,-0.00026392500363001955,0.15423728813559326,0.011864406779660991,-1.8387959,1.2211087,0.99999994
1371,,,,,,,-1.0130895376205444,0.14513981,0.07809604,8.363171e-05,0.11711555968606963,0.02248238551380482,0.09618912614941429,-0.00017516315369385172,0.15932203389830504,0.011864406779661007,-1.9463557,1.4778166,0.9999998
1372,,,,,,,-0.5802043080329895,0.14349541,0.077539146,-8.543529e-05,0.1167676365426755,0.02208371869053132,0.09616261905514362,-7.666570855492605e-05,0.16440677966101702,0.011864406779660976,-2.0687356,1.7332379,1.0000001
1373,,,,,,,-0.9596030712127686,0.14143792,0.07684767,8.731762e-05,0.11403601255551575,0.021524909509211085,0.09616364138893775,5.147081519449563e-05,0.16949152542372886,0.011864406779660991,-2.1919806,2.0037558,1.0000001
1374,,,,,,,-1.0089712142944336,0.13915697,0.07606989,-8.929168e-05,0.11168151647525104,0.022097143649387214,0.09613707595142554,0.00019426927425829967,0.17457627118644062,0.011864406779660991,-2.3170052,2.285984,0.9999999
1375,,,,,,,-0.7644580602645874,0.13643019,0.075152785,9.135702e-05,0.10999831524697237,0.021112293444632918,0.09613800990240566,0.00036879614850596416,0.1796610169491525,0.011864406779661007,-2.4450998,2.5771046,0.9999999
1376,,,,,,,-0.9063109755516052,0.13350353,0.07415756,-9.357776e-05,0.10678311217380734,0.020966741837513046,0.09611310038080935,0.00055863568472437,0.1847457627118644,0.011864406779660991,-2.573193,2.8754194,0.9999999
1377,,,,,,,-1.070082426071167,0.13002208,0.07300437,9.585439e-05,0.10549446112663304,0.019700414851913033,0.09611322032096868,0.0007845450870636678,0.18983050847457628,0.011864406779660991,-2.712,3.158845,0.9999998
1378,,,,,,,-0.993573784828186,0.12632474,0.07177765,-9.836783e-05,0.1033115370124383,0.019130734921650683,0.09608730040463469,0.0010269219634683894,0.19491525423728817,0.011864406779660991,-2.8529716,3.4371324,0.99999994
1379,,,,,,,-0.9828360676765442,0.1221022,0.0704083,0.00010091188,0.09763925914931636,0.018781151508646954,0.09608834893674767,0.0013053604139983152,0.20000000000000004,0.011864406779661022,-2.990461,3.7183177,0.9999999
1380,,,,,,,-1.0023268461227417,0.11756351,0.0689527,-0.000103698236,0.09420809694569279,0.018010195085020088,0.09606119033052893,0.0016049399838273407,-0.09999999999999995,0.01694915254237284,-0.5034697,0.040046494,0.9999998
1381,,,,,,,-0.9189037084579468,0.11247105,0.06735887,0.000106592815,0.0893247167124721,0.017235144126273524,0.0960612887862153,0.0019425458963050419,-0.09491525423728807,0.01694915254237284,-0.49592194,0.04141061,0.99999994
1382,,,,,,,-0.9833747744560242,0.107108474,0.06570788,-0.00010973424,0.08457625618136291,0.016235414236380304,0.09603527795930591,0.002301131199082458,-0.08983050847457619,0.01694915254237279,-0.48837462,0.042820036,1.0000001
1383,,,,,,,-1.2231611013412476,0.101102605,0.06400078,0.00011304269,0.07866883780938233,0.015127900672323382,0.09603433081362847,0.002701499748470587,-0.08474576271186436,0.016949152542372857,-0.46947396,0.044317983,1.0
1384,,,,,,,-0.5965412259101868,0.09481945,0.062253013,-0.000116637646,0.07237621508039677,0.013574533568615706,0.09600740811550702,0.0031240806062223583,-0.07966101694915251,0.01694915254237284,-0.4151539,0.046001025,1.0
1385,,,,,,,-0.8467494249343872,0.08791618,0.06039215,0.00012040623,0.0658783452740973,0.012653425311596996,0.09600764410332231,0.0035881668613696608,-0.07457627118644063,0.01694915254237284,-0.36086679,0.047747143,1.0000001
1386,,,,,,,-0.8906046748161316,0.08064658,0.05848146,-0.00012449593,0.05752358630728273,0.011139367525586235,0.09597963810204464,0.004078533610587711,-0.06949152542372873,0.01694915254237281,-0.3138891,0.049699735,0.99999994
1387,,,,,,,-0.8856952786445618,0.07273174,0.05647607,0.00012890987,0.049382045412226544,0.009906409476762666,0.09597896497577241,0.004611753067999516,-0.06440677966101688,0.016949152542372857,-0.27010125,0.051870674,0.9999998
1388,,,,,,,-1.0147321224212646,0.064495854,0.054440383,-0.00013363519,0.041277224425703404,0.00786660522966416,0.09595186965821502,0.005170638784479818,-0.05932203389830504,0.01694915254237284,-0.23420112,0.05449748,1.0
1389,,,,,,,-0.8719709515571594,0.055569593,0.05238187,0.00013878629,0.03230159727615863,0.006333576232299746,0.09594946461261028,0.005775864157203356,-0.054237288135593156,0.016949152542372826,-0.1982999,0.057253946,1.0
1390,,,,,,,-0.9288579821586609,0.046736468,0.05079491,-0.0001443793,0.0231012627683805,0.004303185278775538,0.0959204294878261,0.006406726353608028,-0.04915254237288134,0.01694915254237281,-0.16228022,0.060171068,0.9999998
1391,,,,,,,-0.8671414852142334,0.03724248,0.049299855,0.0001504067,0.013535401986722498,0.0027216667482468913,0.09591787382161107,0.0070821462801944415,-0.04406779661016943,0.01694915254237281,-0.12303576,0.062914155,0.9999999
1392,,,,,,,-0.8211630582809448,0.02747246,0.047770176,-0.0001570734,0.004544599820507881,0.0006866165201986854,0.09588613813170019,0.007786727186041969,-0.038983050847457686,0.01694915254237292,-0.072131895,0.06619287,1.0
1393,,,,,,,-0.7471222877502441,0.016315287,0.04632437,0.00016438377,-0.004233342081071453,0.0006360972231810027,0.0958809946627065,0.008536387992098951,-0.03389830508474576,0.016949152542372902,-0.02122667,0.069636315,1.0
1394,,,,,,,-0.8848916888237,0.004832316,0.045087814,-0.00017241511,-0.011865825457034214,0.0023612562721023033,0.0958485636143204,0.009313100358392709,-0.02881355932203391,0.01694915254237292,0.029676108,0.07325305,0.9999998
1395,,,,,,,-0.636576771736145,-0.0028420677,0.04422318,0.00018125423,-0.018409328499952526,0.0034752706652344577,0.09584020073714156,0.010137363213115803,-0.023728813559322062,0.016949152542372902,0.08615886,0.07825129,1.0
1396,,,,,,,-1.0271403789520264,-0.009861234,0.043480057,-0.0001911851,-0.022809270610127684,0.004486534588184415,0.0958045524754798,0.010988629213631146,-0.018644067796610177,0.016949152542372933,0.10941732,0.08074296,0.99999994
1397,,,,,,,-0.7592289447784424,-0.017609771,0.042631794,0.00020223294,-0.02511855503433991,0.004700590763836013,0.09579485866050688,0.011885845146449563,-0.013559322033898293,0.016949152542372902,0.11999539,0.08696002,1.0
1398,,,,,,,-0.9448611736297607,-0.021799684,0.042286552,-0.00021468548,-0.0240996722112765,0.004717309590142565,0.0957554196801618,0.012813106288198504,-0.008474576271186413,0.016949152542372888,0.15675494,0.09875584,1.6038683e-05
1399,,,,,,,-0.9418488144874573,-0.02214421,0.042380404,0.00022876092,-0.019862223406124556,0.0037715094588880813,0.095742522422085,0.01378556170408674,-0.0033898305084745554,0.016949152542372933,0.19093351,0.10775503,0.0
1400,,,,,,,-0.08699482679367065,-0.023563672,0.042591866,-0.0002448759,-0.011791308013489927,0.0023273296213676582,0.09570250402465474,0.014785999158845316,0.0016949152542372777,0.016949152542372902,0.16952756,0.104765,7.473416e-05
1401,,,,,,,-0.3105863034725189,-0.024712913,0.042977758,0.00026335946,-0.001971986166167676,0.000556062051451171,0.09568756816327233,0.01583539084651124,0.00677966101694919,0.016949152542372933,0.14465035,0.06794373,0.015823772
1402,,,,,,,-0.3534722626209259,-0.02407787,0.04338497,-0.00028481736,0.008683988410087766,0.0015381343130515912,0.09564698124048943,0.016911586317574452,0.011864406779661016,0.016949152542372902,0.13586457,0.053490195,0.00019236247
1403,,,,,,,-0.423483669757843,-0.023280354,0.04381833,0.00031013932,0.018223950809112207,0.0036301973252175607,0.09563508092672514,0.018032863845211706,0.016949152542372916,0.016949152542372933,0.1429245,0.07176669,0.25022015
1404,,,,,,,-0.42367371916770935,-0.022290953,0.044289183,-0.00033952564,0.025473635706307382,0.004918030008323697,0.09559707835923113,0.019183925650549404,0.02203389830508476,0.01694915254237292,0.14337601,0.10330846,0.99999756
1405,,,,,,,-0.5168362259864807,-0.020324172,0.04488599,0.00037762115,0.02782979893740164,0.005298638217642578,0.0955897416673701,0.02037956256525285,0.02711864406779663,0.016949152542372933,0.1819112,0.11943541,1.0000001
1406,,,,,,,-0.45938441157341003,-0.017526954,0.045600682,-0.00041319604,0.026282893470495644,0.0050655363431128695,0.09556017297004857,0.021596561835106155,0.032203389830508466,0.016949152542372902,0.21365766,0.13524896,1.0
1407,,,,,,,-0.5782997012138367,-0.014878696,0.046318125,0.00050013745,0.02198721828290232,0.00421638316272229,0.09556042473984862,0.022852972667209776,0.03728813559322034,0.01694915254237292,0.24071173,0.14991549,1.0
1408,,,,,,,-0.13407674431800842,-0.011831351,0.047110625,-0.00044118465,0.0162547724089365,0.00317727078242962,0.0955366267258733,0.024129528866357865,0.04237288135593221,0.01694915254237292,0.22159916,0.1492464,0.9999769
1409,,,,,,,-0.7765700221061707,-0.008870353,0.047914214,0.0010039512,0.010239941179647116,0.002043278839562012,0.09554538156577214,0.025439830764487387,0.04745762711864407,0.01694915254237295,0.16869304,0.1287831,0.98534775
1410,,,,,,,-0.7518520951271057,-0.005438163,0.04880617,0.0005804376,0.0063438189966166115,0.0011818286847096206,0.09553224128951322,0.026764647405309653,0.052542372881355943,0.016949152542372933,0.1478394,0.10911808,0.95807165
1411,,,,,,,-0.9617299437522888,-0.0021761716,0.049701054,0.0058251326,0.003471294102754018,0.0006653120631456909,0.09555125418876212,0.028120945859453773,0.05762711864406783,0.016949152542372933,0.13120945,0.092770115,0.9308405
1412,,,,,,,-0.7590206265449524,0.0017087143,0.05070779,0.017834239,0.002563412943108351,0.00048617110008741023,0.09555101612626601,0.0294864874279543,0.06271186440677967,0.01694915254237295,0.11457913,0.078774944,0.8564862
1413,,,,,,,-0.8123313188552856,0.0052951574,0.051706206,0.06595942,0.002365907762686015,0.00045743621612227657,0.0955847602053141,0.030878186065083094,0.06779661016949154,0.016949152542372933,0.080829404,0.06597932,0.90719754
1414,,,,,,,-1.063137173652649,0.009651615,0.052835457,0.17648774,0.0036143186892863737,0.0006929392584046617,0.09559601404052677,0.03227705279386705,0.07288135593220343,0.01694915254237292,0.04563382,0.05539955,0.99729145
1415,,,,,,,-0.5435316562652588,0.013509149,0.05392154,0.40817422,0.00503455317170374,0.0009708650810747456,0.09563504376814033,0.03369773915509798,0.07796610169491527,0.016949152542372933,0.01595554,0.04670856,0.9999639
1416,,,,,,,-0.48519623279571533,0.031531997,0.056590017,0.48748207,0.007362592546508638,0.0014221343488425061,0.09564510612484856,0.03512115645481811,0.08305084745762714,0.016949152542372888,-0.021284994,0.038567286,1.0000002
1417,,,,,,,-0.9402514100074768,0.06195014,0.06078185,0.3709872,0.009027356610745815,0.0017703312471795529,0.09568035417364666,0.03656465225677229,0.08813559322033894,0.016949152542372902,-0.052573245,0.03384013,1.0000001
1418,,,,,,,-0.804624080657959,0.08889025,0.06513842,0.3448244,0.011002474169763903,0.002107876250593605,0.09568901747182412,0.03800572890360006,0.09322033898305081,0.016949152542372902,-0.060108643,0.03722246,0.9926253
1419,,,,,,,-0.9891343712806702,0.11479115,0.07007422,0.29988298,0.011825919590925873,0.002214867759711616,0.09572536344237449,0.03946195022760375,0.09830508474576266,0.016949152542372933,0.03535387,0.052452356,-6.781684e-08
1420,,,,,,,-0.8810945153236389,0.14067031,0.075485334,0.19004016,0.012403061767459929,0.0023906004371300016,0.09573764900840094,0.04091948466412823,0.10338983050847453,0.016949152542372902,0.026765138,0.0753896,3.86556e-06
1421,,,,,,,-0.8446808457374573,0.16724072,0.08140382,0.115175135,0.011900132204794989,0.0023049949723807613,0.09578013637517399,0.042397993038461326,0.10847457627118641,0.016949152542372902,-0.1597423,0.10810103,1.0000002
1422,,,,,,,-0.8096121549606323,0.19365701,0.08777723,0.06575584,0.01122157331957369,0.0021503167153181296,0.095795545891757,0.04387792754275457,0.1135593220338983,0.016949152542372902,-0.34625095,0.15395221,1.0
1423,,,,,,,-1.1006405353546143,0.22050886,0.09469528,0.03729484,0.010046261407712705,0.0019156608932677402,0.09583744593528563,0.045376187713365726,0.11864406779661014,0.016949152542372902,-0.5562538,0.2145264,0.99999994
1424,,,,,,,-0.7878428101539612,0.2471969,0.1021317,0.020531872,0.010195252212655877,0.0019812747070352796,0.0958531573221613,0.04686940047680677,0.12372881355932208,0.016949152542372902,-0.7857379,0.2789637,0.9999998
1425,,,,,,,-0.8208072781562805,0.27418584,0.110165365,0.011150855,0.013236020135136901,0.002480084996657255,0.0958965539142388,0.04837451557403357,0.12881355932203387,0.01694915254237292,-0.9923054,0.3685924,0.99999994
1426,,,,,,,-0.8934155106544495,0.30114847,0.118831545,0.0059831245,0.02253705284533981,0.0042800372675451896,0.0959157354945629,0.04987647355771879,0.13389830508474582,0.016949152542372902,-1.1761978,0.5007228,1.0
1427,,,,,,,-0.9959787726402283,0.32850182,0.12823124,0.0031089797,0.039329339031642326,0.007526054651245517,0.09596506722812725,0.05139396940933673,0.13898305084745766,0.016949152542372933,-1.3570118,0.68202704,0.9999998
1428,,,,,,,-0.6762272715568542,0.35585374,0.13831767,0.0017542136,0.06391662201063976,0.012376582352391597,0.0959899623871463,0.05290373678588649,0.14406779661016947,0.01694915254237292,-1.5369661,0.8777138,1.0000001
1429,,,,,,,-1.093863844871521,0.38391426,0.14904514,0.00062079896,0.08825887740477986,0.017113111851512725,0.09604472874538543,0.05442066624378818,0.1491525423728813,0.016949152542372902,-1.6365582,1.1086037,0.99999994
1430,,,,,,,-0.7790430188179016,0.41179296,0.16043355,0.0004000285,0.110842524507069,0.02140446501147576,0.09607081207607625,0.055924424091252194,0.1542372881355932,0.016949152542372902,-1.7349745,1.3684461,1.0
1431,,,,,,,-0.9557384252548218,0.43964577,0.17256209,3.82927e-05,0.12336279574576947,0.024125012972593448,0.09612249433922757,0.05742909381450371,0.15932203389830507,0.016949152542372902,-1.85925,1.6154609,1.0
1432,,,,,,,-0.8954682350158691,0.46702585,0.1853557,0.00016139685,0.1279011669537586,0.025351333374820262,0.09614443362379739,0.058912320245565544,0.164406779661017,0.01694915254237287,-1.9873574,1.8775247,1.0
1433,,,,,,,-1.0560457706451416,0.49427003,0.19887722,-6.0799695e-05,0.13335800995877092,0.02556945465080399,0.09618916227599295,0.06039383264753602,0.1694915254237288,0.016949152542372888,-2.115466,2.1526885,0.9999999
1434,,,,,,,-0.4815150797367096,0.5209929,0.2130666,0.00010904819,0.15282509247513082,0.029535223720446153,0.09620381465312729,0.061852959078969164,0.17457627118644056,0.01694915254237287,-2.2435737,2.4382489,0.99999994
1435,,,,,,,-1.04874849319458,0.54763544,0.22804524,-8.025329e-05,0.19389838744276378,0.03690562422471763,0.09624389484050792,0.0633068555731,0.1796610169491525,0.016949152542372888,-2.3716817,2.7318866,0.9999997
1436,,,,,,,-0.8339560627937317,0.5736341,0.24362154,9.234796e-05,0.2626449956614066,0.05017502801543092,0.09625264703882912,0.06473852667313147,0.18474576271186438,0.01694915254237292,-2.5110843,3.0104027,0.99999994
1437,,,,,,,-0.9573894739151001,0.5997844,0.26020163,-8.101342e-05,0.3500271476571107,0.06701785402236499,0.09628573591667929,0.0661650037463334,0.18983050847457628,0.016949152542372902,-2.6545725,3.2865295,0.99999994
1438,,,,,,,-1.0609835386276245,0.6226002,0.27502164,8.4449974e-05,0.44800297545817835,0.08670274671708812,0.0962889314072339,0.06756635806631203,0.19491525423728817,0.016949152542372902,-2.7980604,3.5658996,0.99999994
1439,,,,,,,-0.649823009967804,0.6339178,0.28010085,-7.704862e-05,0.5401325794171016,0.10128247104486417,0.09631489562084602,0.06896149773744951,0.2,0.016949152542372902,-2.9415483,3.8475735,0.99999994
1440,,,,,,,-0.20708012580871582,0.6429353,0.2834132,8.00637e-05,0.6224859206121858,0.12006147598721144,0.09631009109532096,0.07033179980235556,-0.1,0.02203389830508475,-0.53130805,0.038593452,1.0
1441,,,,,,,-0.2906326651573181,0.65244967,0.2870597,-7.18427e-05,0.691052148808143,0.13354801266281158,0.09633281039855099,0.0716935125912087,-0.09491525423728817,0.022033898305084752,-0.5237606,0.0399091,1.0000001
1442,,,,,,,-0.3384139835834503,0.6611433,0.29074526,7.629496e-05,0.7381931734956427,0.1453369176025114,0.09633019621842404,0.07302731558134135,-0.08983050847457627,0.022033898305084756,-0.5162131,0.041269027,0.99999994
1443,,,,,,,-0.36232349276542664,0.65646976,0.29193646,-6.667908e-05,0.7863155634853138,0.15140133394952698,0.09635538529528208,0.07435369565995466,-0.08474576271186439,0.02203389830508479,-0.4686984,0.042814583,0.99999994
1444,,,,,,,-0.4071870744228363,0.6291411,0.2802041,7.010388e-05,0.8123304661036304,0.15577186163453616,0.09635198983252102,0.07565514652488009,-0.07966101694915252,0.02203389830508478,-0.41437984,0.044441648,1.0
1445,,,,,,,-0.4485540986061096,0.5939877,0.26253182,-6.553744e-05,0.8369268066277205,0.15990917466175908,0.09637634314907839,0.07694727745925575,-0.07457627118644068,0.02203389830508476,-0.36005965,0.046129424,1.0
1446,,,,,,,-0.43871966004371643,0.55880284,0.24599464,6.4935404e-05,0.8457842118508931,0.16195921765186308,0.09637370483752847,0.07821056455769809,-0.0694915254237288,0.02203389830508476,-0.30844253,0.04793076,1.0
1447,,,,,,,-0.4902792274951935,0.5248577,0.23066244,-6.2378465e-05,0.8196166233932833,0.15925589832452247,0.096397327223058,0.0794583444148669,-0.06440677966101696,0.022033898305084784,-0.26146513,0.049890287,1.0
1448,,,,,,,-0.43449199199676514,0.49074805,0.21640451,6.107202e-05,0.8061059782023882,0.15724621901070368,0.09639416160729854,0.0806686935141098,-0.05932203389830509,0.022033898305084752,-0.22199154,0.05226048,1.0000001
1449,,,,,,,-0.9087933301925659,0.4603492,0.2038842,-5.9090988e-05,0.7824702005580578,0.14851132374763143,0.09641986638882677,0.08186167919058554,-0.05423728813559321,0.02203389830508476,-0.18609114,0.054906595,1.0000001
1450,,,,,,,-0.6627863645553589,0.43684,0.19397959,5.7713994e-05,0.7333725952079622,0.13964371388980412,0.09641776755226457,0.08302059833262158,-0.04915254237288138,0.022033898305084756,-0.15006413,0.057709113,1.0000002
1451,,,,,,,-1.0622190237045288,0.4138701,0.18458916,-5.5864584e-05,0.6856851927062481,0.13220110206116362,0.09644436099570326,0.08416481169097398,-0.04406779661016949,0.02203389830508479,-0.11057058,0.06127376,0.99999994
1452,,,,,,,-1.0602564811706543,0.39146423,0.17597602,5.4694803e-05,0.6257158029975683,0.12029821482377293,0.09644485577165654,0.08527510027690485,-0.03898305084745764,0.022033898305084752,-0.074735455,0.063929684,1.0
1453,,,,,,,-0.672005295753479,0.3697143,0.16779113,-5.284782e-05,0.5546162225347002,0.10634331156056868,0.09647202741241676,0.08636725341529371,-0.03389830508474574,0.022033898305084756,-0.031197209,0.066973194,0.99999994
1454,,,,,,,-0.8072795867919922,0.34830666,0.16028886,5.1987096e-05,0.484149121325865,0.09459410048489725,0.09647001660770382,0.08742081456200496,-0.028813559322033895,0.022033898305084752,0.025791237,0.07165862,1.0000001
1455,,,,,,,-0.9742265343666077,0.32711545,0.15302503,-5.0008675e-05,0.41194429678058314,0.08101499448214164,0.09649620230235571,0.08845225453445392,-0.023728813559322014,0.022033898305084756,0.082779355,0.07665965,0.99999994
1456,,,,,,,-0.7122719287872314,0.29667583,0.14540409,4.935682e-05,0.3382288662381445,0.06584242790769439,0.09649477749005277,0.08943457900798223,-0.01864406779661015,0.022033898305084745,0.13753799,0.081801,0.9999999
1457,,,,,,,-0.7079659700393677,0.2655247,0.13662031,-4.775359e-05,0.27234090983466447,0.05186070800700492,0.09651996536542622,0.09038567101249283,-0.013559322033898332,0.022033898305084763,0.14785726,0.08782532,1.0000001
1458,,,,,,,-0.9514212608337402,0.23578681,0.12572727,4.666276e-05,0.20889802165282234,0.040737785041306505,0.09651677899517046,0.09128771566038858,-0.008474576271186389,0.022033898305084752,0.16292769,0.09654919,6.677622e-05
1459,,,,,,,-0.7376294732093811,0.20275368,0.11519955,-4.5504297e-05,0.1545154799946131,0.02929362567869791,0.0965385026272246,0.0921557530730382,-0.003389830508474555,0.022033898305084784,0.19775039,0.10567227,-3.390842e-08
1460,,,,,,,-0.9526605010032654,0.17276675,0.10616373,4.438719e-05,0.11119537296690082,0.021707350011175852,0.09653255766838886,0.09296607806656054,0.0016949152542373091,0.02203389830508477,0.19538283,0.10747769,0.4613551
1461,,,,,,,-1.0638643503189087,0.14357354,0.098157555,-4.333704e-05,0.07398019188993879,0.014181647658122062,0.0965550019079372,0.09374168780976669,0.006779661016949189,0.022033898305084784,0.17699021,0.09298581,0.9937138
1462,,,,,,,-0.8162875175476074,0.11744232,0.091453694,4.2317704e-05,0.046651435924192936,0.008806430464127022,0.09654815992777374,0.09446001332172288,0.011864406779661071,0.02203389830508477,0.16368137,0.0789799,0.27313748
1463,,,,,,,-1.037850022315979,0.09302955,0.085704446,-4.1335352e-05,0.028844773453093976,0.005545835662087872,0.09656959196756841,0.09513763206918482,0.016949152542372902,0.022033898305084787,0.13884239,0.07079021,0.00033999974
1464,,,,,,,-0.5526639819145203,0.07053142,0.080656245,4.0356757e-05,0.018033781464592263,0.003387322792061598,0.0965655555218722,0.09576138789208574,0.022033898305084777,0.022033898305084725,0.12767935,0.096633814,0.5503408
1465,,,,,,,-0.8216177821159363,0.04958205,0.0762281,-3.944198e-05,0.012031653825209933,0.0023245765250405953,0.09659307335249485,0.0963529290622753,0.02711864406779664,0.022033898305084745,0.13027228,0.12156609,0.9995808
1466,,,,,,,-0.9802078604698181,0.030950025,0.072397426,3.850076e-05,0.010094247683644324,0.0019480246907744223,0.09659544241395812,0.09689377185622847,0.0322033898305085,0.022033898305084735,0.16601887,0.13768217,0.99983674
1467,,,,,,,-0.6207185983657837,0.013362288,0.068994544,-3.7656268e-05,0.010512054905071587,0.0020149797492069405,0.09662459236442375,0.09740237943960366,0.037288135593220355,0.02203389830508476,0.19667172,0.15281683,0.99953496
1468,,,,,,,-0.9881472587585449,-0.0025248416,0.06602083,3.6831145e-05,0.012961345721200083,0.002480041843718788,0.09662615931343424,0.09786332136233954,0.0423728813559322,0.022033898305084735,0.16843647,0.14753523,0.18264297
1469,,,,,,,-0.8053097128868103,-0.017483985,0.063364185,-3.6016474e-05,0.016003425973853586,0.0030962900125629136,0.09665400222517564,0.09829627933591902,0.047457627118644055,0.022033898305084745,0.14246601,0.12826243,0.012210015
1470,,,,,,,-0.9928796291351318,-0.030784018,0.061059836,3.5218236e-05,0.019962076958794803,0.0038653890443515076,0.09664946454493167,0.09868189904849754,0.05254237288135593,0.02203389830508473,0.124564685,0.10901086,0.006251051
1471,,,,,,,-0.8260951638221741,-0.043320768,0.0589853,-3.4452987e-05,0.024187456234710265,0.004608082700538328,0.09666947743464643,0.09904368364968631,0.05762711864406782,0.02203389830508475,0.10793574,0.092677854,0.003580424
1472,,,,,,,-0.9020881652832031,-0.054288585,0.05719701,3.37103e-05,0.02836653639809048,0.005320690837812134,0.09665732337957676,0.09936275022376422,0.06271186440677966,0.022033898305084745,0.09115572,0.07878196,0.0016905721
1473,,,,,,,-1.047966480255127,-0.06469887,0.055577572,-3.3003354e-05,0.03211309856314136,0.0063327713139350135,0.09666573037515855,0.09965728491837038,0.06779661016949154,0.02203389830508477,0.07206533,0.06803857,0.0017970445
1474,,,,,,,-0.22255320847034454,-0.071803525,0.054349776,3.2284388e-05,0.03622386576686677,0.007030312864113546,0.09664118592236089,0.09991313685784839,0.07288135593220338,0.02203389830508475,0.040685833,0.058176517,0.005436334
1475,,,,,,,-1.094152569770813,-0.07421936,0.053584278,-3.1633877e-05,0.03888820608503347,0.007585133003559414,0.09663868359002849,0.10014950747106276,0.07796610169491526,0.022033898305084784,0.020842219,0.05034819,0.62451196
1476,,,,,,,-1.1236493587493896,-0.07558601,0.052971963,3.098604e-05,0.04262956850235034,0.008372719970357372,0.0966004147549228,0.10034709603708729,0.08305084745762711,0.022033898305084773,-0.0083754305,0.04259208,0.99999547
1477,,,,,,,-0.6316230297088623,-0.07671411,0.05243562,-3.032771e-05,0.04565563561322656,0.008878326009920414,0.09658447548530177,0.10052984135252199,0.08813559322033893,0.02203389830508475,-0.050820414,0.036428664,1.0000001
1478,,,,,,,-1.1219044923782349,-0.07774506,0.052028496,2.9694596e-05,0.048149298250696346,0.009365438024397803,0.09653569385487984,0.1006787655849495,0.0932203389830508,0.022033898305084763,-0.066153176,0.03856591,0.9999738
1479,,,,,,,-0.7285277247428894,-0.07843509,0.051703144,-2.9100996e-05,0.05080530281697639,0.009745036884187689,0.0965088228814309,0.10081185414694396,0.0983050847457627,0.022033898305084777,0.044932827,0.05595086,1.2446023e-07
1480,,,,,,,-0.24748139083385468,-0.07817657,0.051503543,2.8505683e-05,0.052836957724521946,0.010345563363987152,0.09645103278980341,0.10091447892905209,0.10338983050847457,0.022033898305084725,-0.0029241266,0.080598645,0.00015732329
1481,,,,,,,-0.28524109721183777,-0.07763211,0.051360175,-2.7958771e-05,0.05434746335551707,0.010678852460980465,0.0964191965172891,0.10100632095926364,0.10847457627118647,0.022033898305084745,-0.18943225,0.115442865,1.0
1482,,,,,,,-0.31124451756477356,-0.076816194,0.05127429,2.738179e-05,0.056238661818143854,0.01109758503772947,0.09635739452868884,0.10106795136526227,0.11355932203389832,0.02203389830508475,-0.37699088,0.16406699,1.0
1483,,,,,,,-0.33730393648147583,-0.07597602,0.051213812,-2.6870039e-05,0.05811579526071032,0.010854494438038329,0.09632422197990591,0.10112227388270069,0.11864406779661013,0.02203389830508477,-0.5795997,0.23225093,0.99999976
1484,,,,,,,-0.35582101345062256,-0.07497331,0.051198024,2.632722e-05,0.059725562219060634,0.011384149347467122,0.09626450520220603,0.10115152917675908,0.12372881355932208,0.022033898305084745,-0.7607852,0.33396363,1.0
1485,,,,,,,-0.3762507736682892,-0.07395316,0.051203437,-2.5814954e-05,0.06026654101110006,0.011357981398304864,0.09623308252122109,0.10117497729517677,0.1288135593220339,0.02203389830508475,-0.9446788,0.456261,0.99999994
1486,,,,,,,-0.36279720067977905,-0.072831206,0.05124333,2.5290461e-05,0.0614635661028842,0.011774960728166504,0.09617624301684671,0.1011776268232113,0.13389830508474584,0.022033898305084728,-1.1285717,0.6114337,0.9999998
1487,,,,,,,-0.4062032401561737,-0.071774825,0.051291175,-2.4857944e-05,0.06195584375666669,0.011908059739367106,0.09614950142441982,0.10117943578364694,0.13898305084745766,0.02203389830508475,-1.2948418,0.78606683,0.9999999
1488,,,,,,,-0.3461124897003174,-0.07055828,0.05137338,2.434491e-05,0.06309378396622513,0.011956948794069446,0.09609463204488894,0.10116199004297881,0.1440677966101695,0.022033898305084756,-1.4363028,1.0064431,1.0
1489,,,,,,,-0.8235646486282349,-0.06943943,0.051456206,-2.387999e-05,0.0633734981323573,0.012310766099153663,0.09607028319149122,0.10114687814445987,0.14915254237288136,0.02203389830508477,-1.5392892,1.2531029,1.0
1490,,,,,,,-0.8474302291870117,-0.06839449,0.051558048,2.344627e-05,0.06344704291698716,0.012244644850436902,0.09602576925338739,0.10111519460779733,0.15423728813559323,0.022033898305084763,-1.657631,1.5043799,0.9999999
1491,,,,,,,-0.7489261627197266,-0.067633845,0.051645875,-2.2998835e-05,0.06348214060320537,0.012004412147348263,0.09601807159974354,0.10108923641050724,0.15932203389830507,0.022033898305084784,-1.7857395,1.7596984,0.99999994
1492,,,,,,,-0.8727177381515503,-0.06692531,0.05174557,2.2544928e-05,0.06351701980051554,0.012430208367575525,0.0959880341091072,0.10105094422923923,0.164406779661017,0.02203389830508478,-1.913847,2.0294151,0.99999994
1493,,,,,,,-0.6936185956001282,-0.06643705,0.05182795,-2.2112175e-05,0.06311319354576174,0.012479783728093621,0.09599162282405595,0.10102171836553928,0.1694915254237288,0.022033898305084752,-2.0419543,2.3106835,1.0000001
1494,,,,,,,-1.0259387493133545,-0.066058174,0.051907063,2.170538e-05,0.06367117350901627,0.012065459815789525,0.09597310443920384,0.10098663960663111,0.17457627118644067,0.022033898305084752,-2.170062,2.6010025,0.99999994
1495,,,,,,,-0.8125501275062561,-0.065884255,0.05196341,-2.1307935e-05,0.06344446395607108,0.012019540873909747,0.09598685544662985,0.10096380942485468,0.17966101694915257,0.0220338983050848,-2.3100448,2.8760645,0.99999994
1496,,,,,,,-0.7878027558326721,-0.06575929,0.05202924,2.0955556e-05,0.0626217820488209,0.012079622981739218,0.09597755898763709,0.1009297551862161,0.18474576271186438,0.022033898305084735,-2.453546,3.1490712,0.9999999
1497,,,,,,,-0.9133425951004028,-0.06575316,0.05208498,-2.054047e-05,0.06151259987037023,0.011661564984265066,0.09599870557289888,0.1009034538478719,0.1898305084745763,0.022033898305084752,-2.5970485,3.4254794,0.99999994
1498,,,,,,,-0.8705490827560425,-0.0657881,0.052144405,2.0163174e-05,0.06097556605969139,0.011622826534430458,0.0959954991445517,0.10086902446186663,0.19491525423728817,0.022033898305084735,-2.7405493,3.7045014,1.0000001
1499,,,,,,,-0.8601707816123962,-0.06604167,0.052187607,-1.9812935e-05,0.06064791036586857,0.011821886529924086,0.09602635746896304,0.1008433323097353,0.19999999999999996,0.022033898305084777,-2.8840506,3.9855144,0.99999994
1500,,,,,,,-0.8408572673797607,-0.066291,0.052241035,1.9464986e-05,0.060169422648776866,0.011716234388033675,0.09603170784799031,0.10080701517658101,-0.09999999999999996,0.027118644067796606,-0.5591469,0.037192762,1.0000001
1501,,,,,,,-0.9481940865516663,-0.06671247,0.05227457,-1.9064672e-05,0.05887111789144492,0.011138819783483299,0.09606867419765734,0.10078249848980608,-0.09491525423728812,0.027118644067796613,-0.5515995,0.03846161,0.99999994
1502,,,,,,,-1.0391027927398682,-0.06720672,0.052312247,1.8768e-05,0.05819687857949941,0.011237960241433241,0.09608252772182029,0.10074861027184455,-0.08983050847457624,0.027118644067796606,-0.52224237,0.039844487,1.0
1503,,,,,,,-1.1401827335357666,-0.06779805,0.05233769,-1.840167e-05,0.05698025561244775,0.011025596084763849,0.09612591830112584,0.10072435773649276,-0.08474576271186436,0.02711864406779661,-0.46792367,0.04136118,0.9999999
1504,,,,,,,-0.5832599997520447,-0.06840733,0.052363675,1.8078677e-05,0.055831309940121115,0.01084154345839307,0.09614313159633293,0.10069383639608077,-0.07966101694915251,0.02711864406779661,-0.41360468,0.042934265,0.99999994
1505,,,,,,,-1.002908706665039,-0.06916889,0.052372944,-1.7727563e-05,0.054799265240249855,0.010409063685517401,0.09619173283179949,0.10067408127313049,-0.0745762711864406,0.027118644067796623,-0.35928467,0.044565815,1.0000001
1506,,,,,,,-0.5583361387252808,-0.06986432,0.052390788,1.7458633e-05,0.053936798539942536,0.010302191700774463,0.0962116166534196,0.10064569817037121,-0.06949152542372881,0.027118644067796613,-0.3049657,0.046258513,1.0
1507,,,,,,,-1.0328785181045532,-0.07065162,0.052388985,-1.711907e-05,0.0529860311871012,0.010196613913532762,0.09625968678083978,0.10063099085323188,-0.06440677966101693,0.027118644067796637,-0.2549812,0.04825493,1.0
1508,,,,,,,-1.0212032794952393,-0.07138909,0.052395742,1.6852418e-05,0.052690871515108074,0.010054568940566203,0.09628072531929183,0.10060844778217964,-0.05932203389830508,0.027118644067796613,-0.20332022,0.051031508,0.99999994
1509,,,,,,,-0.9456586837768555,-0.07191606,0.052415136,-1.6503363e-05,0.05132608921227327,0.009877387551904681,0.09632737533110351,0.10059681345143391,-0.05423728813559318,0.027118644067796634,-0.16159557,0.05450054,0.9999999
1510,,,,,,,-0.9963977336883545,-0.07239578,0.05243327,1.6227672e-05,0.050308317730705876,0.009811555798313389,0.09634343624428514,0.10057975870643864,-0.049152542372881344,0.02711864406779662,-0.11969712,0.058232553,0.99999994
1511,,,,,,,-0.8553479909896851,-0.072905906,0.05243975,-1.5949974e-05,0.04999658592563002,0.00957829543389833,0.09638633398115543,0.10057391272239542,-0.04406779661016947,0.02711864406779665,-0.0768574,0.062409163,1.0000001
1512,,,,,,,-0.8874220848083496,-0.07327415,0.052455164,1.5656193e-05,0.049233041320651864,0.009540985631262938,0.09639567595971833,0.10055937757146512,-0.03898305084745766,0.027118644067796557,-0.034018613,0.06687552,1.0000001
1513,,,,,,,-0.9929691553115845,-0.07360357,0.052456796,-1.538583e-05,0.04860107867313079,0.009272330888948056,0.09642778958574047,0.10055793953163503,-0.033898305084745776,0.027118644067796596,-1.918369e-05,0.069280654,1.0000001
1514,,,,,,,-0.6632236838340759,-0.07379747,0.052467193,1.5118012e-05,0.04876553967258398,0.009579498311695496,0.0964265486290936,0.10054762989988113,-0.02881355932203394,0.027118644067796606,0.032220308,0.0712899,0.99999994
1515,,,,,,,-1.0384958982467651,-0.073828906,0.052476384,-1.4850399e-05,0.04858377038682514,0.009328310298452543,0.09644452228035963,0.10054698141793467,-0.023728813559321965,0.02711864406779662,0.07939901,0.07509943,0.9999999
1516,,,,,,,-0.8286581635475159,-0.07365347,0.052491996,1.4601676e-05,0.04884660603481963,0.009267210064471612,0.09642466282109945,0.10053918634222199,-0.01864406779661018,0.027118644067796568,0.13638712,0.08033083,0.99999994
1517,,,,,,,-0.9888947606086731,-0.07330041,0.052507892,-1.4284131e-05,0.04891540145616955,0.00936028495646144,0.09642353836709192,0.10054083082066602,-0.013559322033898332,0.027118644067796602,0.17571944,0.08869922,1.0000001
1518,,,,,,,-1.106335163116455,-0.07262037,0.052542746,1.4074111e-05,0.05000703448603957,0.00961316994983213,0.09638028109094549,0.10053209257051277,-0.00847457627118642,0.027118644067796578,0.18162303,0.09543294,0.00062030647
1519,,,,,,,-0.8748157024383545,-0.0716723,0.05257542,-1.3776291e-05,0.050068581122102815,0.00961016418668415,0.09635094673623647,0.1005347572169763,-0.0033898305084745077,0.027118644067796602,0.20314257,0.10481612,3.0517577e-07
1520,,,,,,,-0.29427826404571533,-0.070372686,0.052626774,1.3597988e-05,0.05122836378771282,0.009852159779871849,0.09627841224223643,0.10052696705688723,0.0016949152542372616,0.02711864406779659,0.2240664,0.11700211,0.9937733
1521,,,,,,,-0.37678900361061096,-0.06863587,0.05269201,-1.3372134e-05,0.05237392206428133,0.010156613297083445,0.09621485830355445,0.10052757973371407,0.006779661016949141,0.027118644067796613,0.2074108,0.10235553,0.9998281
1522,,,,,,,-0.42697471380233765,-0.066143766,0.052807298,1.3141129e-05,0.054083136505011405,0.010527608225948665,0.09610333776637792,0.10051995911756718,0.011864406779660991,0.02711864406779663,0.19712864,0.10644187,0.99740386
1523,,,,,,,-0.4428514540195465,-0.06301366,0.05295763,-1.2880855e-05,0.05724125575935078,0.011019028267652328,0.09600049112640036,0.10052098291021089,0.01694915254237287,0.027118644067796616,0.16033079,0.09910558,0.03735006
1524,,,,,,,-0.4611073434352875,-0.059248332,0.053142756,1.2640803e-05,0.06012402099238665,0.011483776200887643,0.09584462893828553,0.10051108113153415,0.022033898305084752,0.027118644067796606,0.13607137,0.09239787,0.00015499539
1525,,,,,,,-0.48243841528892517,-0.05482944,0.053351533,-1.2434068e-05,0.06275606677657755,0.01215010936875959,0.09569261339662899,0.10051244059278798,0.02711864406779659,0.027118644067796623,0.13113089,0.120901726,0.052805956
1526,,,,,,,-0.5933988690376282,-0.04977944,0.053595286,1.2215514e-05,0.06718261292057613,0.013191477797232537,0.09548819218799429,0.10050337997732132,0.032203389830508466,0.027118644067796596,0.158299,0.13672714,0.0959628
1527,,,,,,,-0.5780466794967651,-0.0439579,0.05387455,-1.198651e-05,0.07082082926024155,0.01391048176307517,0.09528326073890905,0.10050298920199259,0.03728813559322031,0.02711864406779666,0.18533723,0.15088092,0.018945787
1528,,,,,,,-0.5536305904388428,-0.037366103,0.054191258,1.1813093e-05,0.07626910845563219,0.014926032255766025,0.09502125908283646,0.1004948735054183,0.042372881355932195,0.02711864406779656,0.1645225,0.14614034,0.0012775676
1529,,,,,,,-0.9500402808189392,-0.03023535,0.054521978,-1.1605687e-05,0.08255022582830766,0.01571993252628895,0.09476026922551173,0.10049606479887711,0.04745762711864408,0.02711864406779658,0.13429765,0.12918837,0.0002074178
1530,,,,,,,-0.7187808156013489,-0.02461953,0.054663,1.1379003e-05,0.08974733365402404,0.016951875235394966,0.09443833288643713,0.1004869664437325,0.05254237288135592,0.02711864406779658,0.10359852,0.11334391,6.3713924e-05
1531,,,,,,,-0.8679726719856262,-0.01894701,0.054755483,-1.115202e-05,0.09591446259823605,0.018533656421027705,0.09411272433839421,0.1004898826802613,0.05762711864406778,0.027118644067796613,0.08083569,0.098365076,4.83195e-05
1532,,,,,,,-0.9753193259239197,-0.012761967,0.054861974,1.0975618e-05,0.10369816903813818,0.01999835708876921,0.09372842538896145,0.10048295794897218,0.06271186440677966,0.02711864406779658,0.061351083,0.084919214,3.913032e-05
1533,,,,,,,-0.7765462398529053,-0.0059575196,0.054978654,-1.0766293e-05,0.11210622096260406,0.0215565582637109,0.09333834315099039,0.1004851776493715,0.06779661016949153,0.027118644067796602,0.04186617,0.07324526,3.3942328e-05
1534,,,,,,,-1.0177983045578003,0.001297388,0.055094913,1.0578522e-05,0.12126324864609561,0.02303344250594291,0.09288641512245756,0.10047987494520089,0.07288135593220339,0.02711864406779658,0.022513717,0.06314143,3.1263564e-05
1535,,,,,,,-0.8978891968727112,0.009198561,0.055225242,-1.0371887e-05,0.1307237667083549,0.024728607638921946,0.09243140835044054,0.10048396624976409,0.07796610169491522,0.027118644067796623,-0.00019263374,0.054280076,0.00047383626
1536,,,,,,,-0.8096789717674255,0.017527705,0.055359676,1.0203813e-05,0.14150959081128067,0.02636807737193155,0.09191161585937509,0.10047768089544201,0.08305084745762716,0.027118644067796623,-0.001240743,0.047155533,0.9997865
1537,,,,,,,-0.8214137554168701,0.026769146,0.05551414,-1.00423695e-05,0.14948084155697838,0.028486969766787155,0.09138559867482067,0.1004831818520101,0.08813559322033898,0.027118644067796637,-0.043283183,0.039451346,1.0000001
1538,,,,,,,-1.0727394819259644,0.035246883,0.055609778,9.830335e-06,0.1605528497808663,0.030757217030551162,0.09079867673693537,0.1004786035898824,0.09322033898305082,0.027118644067796637,-0.065288596,0.04054803,0.9999999
1539,,,,,,,-0.5507200360298157,0.03392089,0.05516062,-9.660976e-06,0.1668371488332012,0.03240684920545054,0.09020494847270313,0.10048301032505284,0.09830508474576274,0.02711864406779668,0.05742642,0.059913408,-7.163639e-09
1540,,,,,,,-1.0611644983291626,0.031234581,0.054617234,9.489996e-06,0.17576642715961002,0.0341348142887989,0.08954842684697815,0.10047959666462983,0.10338983050847458,0.027118644067796634,-0.023137817,0.08621159,0.0075510186
1541,,,,,,,-0.7765742540359497,0.028537145,0.0540592,-9.308972e-06,0.18143386649831036,0.035168294839307106,0.08888851573235657,0.10048541193116763,0.10847457627118647,0.027118644067796648,-0.21830767,0.12330935,1.0000001
1542,,,,,,,-1.0557408332824707,0.025874317,0.053503282,9.161174e-06,0.1868262818872699,0.03552520639499929,0.08816498218517144,0.10048056676060876,0.11355932203389832,0.02711864406779663,-0.3667936,0.190861,0.99999994
1543,,,,,,,-0.5395793914794922,0.024936568,0.053128235,-8.971046e-06,0.18939159489500543,0.03622733701290207,0.08743655877277014,0.100487040922368,0.11864406779661014,0.027118644067796665,-0.5360485,0.28722355,1.0000001
1544,,,,,,,-0.4194890856742859,0.024646075,0.05282012,8.826072e-06,0.18884784295285353,0.03685132585092048,0.08664739169113177,0.1004829679748394,0.12372881355932208,0.02711864406779661,-0.71315885,0.4149737,1.0000001
1545,,,,,,,-1.0368976593017578,0.02422342,0.052488625,-8.657199e-06,0.18984552299588672,0.03585174184765699,0.0858510537136182,0.10048752819914394,0.12881355932203387,0.027118644067796658,-0.8963712,0.55981666,1.0
1546,,,,,,,-0.9228054881095886,0.023804462,0.052148167,8.47405e-06,0.18467832976074747,0.03520157765636267,0.08499196621844352,0.10048392945137205,0.13389830508474584,0.027118644067796634,-1.0248585,0.73209745,1.0000001
1547,,,,,,,-0.8030063509941101,0.023368303,0.05179527,-8.336013e-06,0.17993441246957945,0.03513727846948328,0.08412963904274437,0.10048939961286822,0.13898305084745763,0.027118644067796648,-1.2044216,0.90316236,0.9999999
1548,,,,,,,-1.0346890687942505,0.022918822,0.051435467,8.179066e-06,0.17765759491270525,0.03386665238959382,0.08320308961444517,0.10048416011320582,0.1440677966101695,0.02711864406779663,-1.3473682,1.1409396,1.0000001
1549,,,,,,,-0.826109766960144,0.022455802,0.051058777,-8.007026e-06,0.16838830104410293,0.03306541798266568,0.08227043931973828,0.10049039052256466,0.1491525423728813,0.027118644067796658,-1.4560133,1.3967142,0.99999994
1550,,,,,,,-0.9852957129478455,0.021940252,0.0506739,7.879922e-06,0.16362106118935657,0.03125884878569037,0.08127655678797815,0.10048611218450013,0.1542372881355932,0.02711864406779664,-1.5841206,1.6446918,1.0000001
1551,,,,,,,-0.8944830894470215,0.02149391,0.050282452,-7.693512e-06,0.1564193395621745,0.030364223575356647,0.08027532416357816,0.10049042319527071,0.15932203389830504,0.027118644067796648,-1.712229,1.9084008,0.99999994
1552,,,,,,,-0.9536242485046387,0.020913713,0.04987537,7.560077e-06,0.15177337812447192,0.029520307279719337,0.07921166963517366,0.10048638146644515,0.16440677966101697,0.02711864406779662,-1.8403362,2.184885,1.0000001
1553,,,,,,,-0.541919469833374,0.02046947,0.0494637,-7.4206355e-06,0.1474718748047874,0.028157531178489688,0.0781455573347567,0.10049114832203744,0.16949152542372878,0.02711864406779666,-1.9684443,2.4714804,1.0
1554,,,,,,,-0.9169907569885254,0.019804707,0.04904741,7.2881003e-06,0.14637774609218143,0.028441483288436886,0.07701574225741793,0.10048487939009373,0.1745762711864406,0.027118644067796644,-2.109006,2.7427957,0.9999999
1555,,,,,,,-1.0003981590270996,0.020065427,0.048571475,-7.135009e-06,0.14844280034191346,0.029136550959083966,0.07588210091914616,0.10048992199309846,0.1796610169491525,0.02711864406779667,-2.2525077,3.013768,0.9999999
1556,,,,,,,-0.9603646993637085,0.021960858,0.047968443,7.0198607e-06,0.15556476695361396,0.02980482609803054,0.07468963977276011,0.10048435222339168,0.18474576271186438,0.02711864406779664,-2.3960092,3.2886083,0.99999994
1557,,,,,,,-0.9848363399505615,0.024150051,0.047367737,-6.8686786e-06,0.16134671578965712,0.03137606445737006,0.07349273527995026,0.10048753299289838,0.18983050847457625,0.02711864406779665,-2.5395086,3.566426,0.9999999
1558,,,,,,,-1.012435793876648,0.026204307,0.046735793,6.760968e-06,0.17274840476064926,0.03272750256039429,0.07223721292866614,0.10048272201203648,0.19491525423728812,0.027118644067796665,-2.6830122,3.8465219,0.99999994
1559,,,,,,,-1.1155333518981934,0.028598867,0.04613794,-6.5660925e-06,0.18015083108225,0.03517702825859865,0.07098526564888107,0.10048740595708712,0.19999999999999993,0.027118644067796665,-2.8265126,4.1283493,1.0000001
1560,,,,,,,-0.3064471185207367,0.03130965,0.045575794,6.4550495e-06,0.19300744762472546,0.0371438329520617,0.06967664447138482,0.10048197713836612,-0.09999999999999998,0.03220338983050848,-0.5869845,0.035841748,1.0
1561,,,,,,,-0.3697376251220703,0.034311753,0.045033127,-6.3667317e-06,0.19395727870669421,0.03792764274881768,0.06837090220150864,0.10048870010838949,-0.09491525423728814,0.032203389830508515,-0.57578653,0.037076574,1.0
1562,,,,,,,-0.40320706367492676,0.036961395,0.04444593,6.1902438e-06,0.19641653510971216,0.03820100018163711,0.06701480669993776,0.10048551642244473,-0.08983050847457626,0.032203389830508494,-0.52146703,0.038489785,0.99999994
1563,,,,,,,-0.47128716111183167,0.040219158,0.043979634,-6.0626126e-06,0.18996882447611654,0.035831847405405015,0.06566621010466549,0.10049147836503365,-0.08474576271186436,0.03220338983050853,-0.463823,0.04033305,0.99999976
1564,,,,,,,-0.4071071743965149,0.038558178,0.043742836,5.9326267e-06,0.17577589551601497,0.03354782470847664,0.06426954201304946,0.10048914650328615,-0.07966101694915254,0.03220338983050851,-0.40465,0.042445548,1.0
1565,,,,,,,-0.5198788642883301,0.03412449,0.04346907,-5.8378632e-06,0.148155992887981,0.028769195220819995,0.06288473180551811,0.10049562559222201,-0.07457627118644065,0.032203389830508515,-0.34547594,0.044666216,1.0000002
1566,,,,,,,-0.5247849225997925,0.03329232,0.04321795,5.731924e-06,0.1134290196003457,0.022046934381278374,0.06145322073917579,0.10049068326091681,-0.06949152542372876,0.032203389830508494,-0.28630236,0.04700013,0.9999999
1567,,,,,,,-0.5878416895866394,0.03197909,0.042987205,-5.5204814e-06,0.07462855358891386,0.014470818279879586,0.06003565791779971,0.10049639664757096,-0.06440677966101692,0.03220338983050852,-0.22777827,0.049473546,1.0
1568,,,,,,,-0.42340925335884094,0.031080842,0.04276697,5.4807438e-06,0.040719634122986334,0.007791507081254224,0.05857647989438246,0.1004906733711763,-0.05932203389830504,0.032203389830508494,-0.17540358,0.05228156,0.9999999
1569,,,,,,,-0.7228230834007263,0.030578448,0.043358695,-5.296483e-06,0.016063398910900372,0.0031273389019287417,0.05713158800318609,0.10049298524512913,-0.054237288135593205,0.03220338983050853,-0.12789099,0.05551181,1.0
1570,,,,,,,-0.8222788572311401,0.030385135,0.04408414,5.2658347e-06,0.008219600643172129,0.0015584067552428479,0.05564562475142198,0.10048643535189151,-0.04915254237288134,0.0322033898305085,-0.08598357,0.059312835,0.99999994
1571,,,,,,,-0.9901806712150574,0.030507356,0.044472687,-5.0410495e-06,0.011328336629832712,0.002230148837474239,0.05417946648963847,0.10048829293543762,-0.04406779661016947,0.03220338983050854,-0.043145426,0.06356481,1.0
1572,,,,,,,-0.7155205011367798,0.031911816,0.044982135,5.0315457e-06,0.027086079708509368,0.005148708757912344,0.05267362232218254,0.10047873083975703,-0.038983050847457595,0.03220338983050852,-0.00030611674,0.06811125,1.0
1573,,,,,,,-0.8571353554725647,0.032955833,0.045453474,-4.811905e-06,0.04733659617459223,0.009071197573261577,0.05118889150074439,0.10048047594480716,-0.03389830508474573,0.03220338983050854,0.04245841,0.07295072,0.9999999
1574,,,,,,,-1.0059574842453003,0.03433555,0.045969065,4.8313655e-06,0.0751867060008991,0.014218389648593625,0.04967078905551154,0.10047147572285216,-0.028813559322033895,0.03220338983050852,0.07469808,0.07506246,1.0
1575,,,,,,,-0.9802685379981995,0.035435073,0.04646308,-4.5580514e-06,0.09766719402514219,0.019217681500197883,0.048176429454011044,0.1004714235169971,-0.023728813559322014,0.03220338983050854,0.106936544,0.077233225,1.0
1576,,,,,,,-0.44788455963134766,0.03680327,0.04698821,4.614449e-06,0.12018141724706903,0.023458840840528,0.04665068277909199,0.10046343623589706,-0.018644067796610164,0.03220338983050847,0.13917568,0.079464,0.99999994
1577,,,,,,,-1.008919358253479,0.03785334,0.04748702,-4.3050654e-06,0.13204041330290225,0.02572410336990809,0.04515515806553882,0.10046500795261278,-0.013559322033898317,0.032203389830508494,0.20358135,0.0895813,1.0
1578,,,,,,,-0.7502654194831848,0.03926896,0.04803026,4.429528e-06,0.1358267687491993,0.025899566010571928,0.0436313365503302,0.10045614412175748,-0.00847457627118642,0.03220338983050848,0.2005281,0.09650746,0.0058161896
1579,,,,,,,-1.0747603178024292,0.040250253,0.048524313,-4.081655e-06,0.12715752925655074,0.025125421363626447,0.042140238076157716,0.10045918582218094,-0.0033898305084744916,0.03220338983050851,0.21012408,0.10855742,1.2946516e-05
1580,,,,,,,-0.8436315655708313,0.041572254,0.04909244,4.229765e-06,0.11787980111309843,0.022921087837119693,0.04062691128587458,0.10045221229376637,0.0016949152542373091,0.032203389830508494,0.2512719,0.12784089,0.999837
1581,,,,,,,-1.067346215248108,0.04651436,0.050114714,-3.7630148e-06,0.10709856010916859,0.02104506653247464,0.03914921243250471,0.10045471148927881,0.0067796610169491575,0.032203389830508536,0.23869857,0.11529463,0.9999941
1582,,,,,,,-0.8402962684631348,0.091213286,0.05458244,4.1497547e-06,0.10535799911366019,0.02035487275546694,0.03765227722801202,0.10044925423907876,0.011864406779661007,0.03220338983050849,0.21901286,0.12031483,0.999803
1583,,,,,,,-0.8856682181358337,0.17737643,0.062356774,-3.5835617e-06,0.11297580374037278,0.02222563803649236,0.036197681938442826,0.1004532208121193,0.01694915254237292,0.03220338983050852,0.19999428,0.11747711,0.55647004
1584,,,,,,,-0.7991223335266113,0.2590866,0.07022042,3.8223397e-06,0.13936604452270202,0.026510955654282315,0.034725974358444635,0.10044643651953661,0.022033898305084745,0.03220338983050848,0.18597093,0.11827625,0.003111742
1585,,,,,,,-0.7934414148330688,0.34195852,0.07935472,-3.4118912e-06,0.18438725687715068,0.03615783501831382,0.03329856454838418,0.10045118701777744,0.027118644067796623,0.032203389830508515,0.18172769,0.124450184,0.00010325114
1586,,,,,,,-0.9763113260269165,0.41976824,0.088955484,3.5657804e-06,0.2597600427994067,0.04920873631216026,0.03186042076147108,0.10044501038011139,0.03220338983050846,0.03220338983050849,0.18297169,0.14203686,0.01689026
1587,,,,,,,-0.8611317276954651,0.47277558,0.09681223,-3.1995983e-06,0.3517049818557456,0.0672292701739432,0.030467426086441055,0.10044723648901618,0.03728813559322033,0.03220338983050852,0.20108311,0.1550538,0.33668238
1588,,,,,,,-0.9784379005432129,0.51727533,0.1042927,3.3807098e-06,0.46162881013871127,0.0875896971489716,0.02906174416485879,0.10044059957965402,0.042372881355932174,0.03220338983050851,0.18628111,0.15594025,0.42505237
1589,,,,,,,-0.7516712546348572,0.5618091,0.112508014,-3.0436486e-06,0.5644117450075585,0.10801923266439648,0.02770374364211239,0.1004430290219781,0.04745762711864404,0.032203389830508515,0.1547186,0.1390159,0.1084571
1590,,,,,,,-1.0865732431411743,0.61060596,0.12191062,3.1617117e-06,0.6538072695566333,0.12433062798333576,0.026333444194159124,0.10043455197760928,0.05254237288135592,0.03220338983050849,0.12262211,0.12196476,0.021620993
1591,,,,,,,-0.9182825684547424,0.6595503,0.13212773,-2.7244964e-06,0.7105318411609973,0.13506084543654592,0.02500920569546878,0.10043716013676544,0.057627118644067776,0.03220338983050852,0.095617354,0.10753887,0.0042685955
1592,,,,,,,-0.9176185727119446,0.70728076,0.14281288,3.0804879e-06,0.7380249202392105,0.14004031317546897,0.023671515574172634,0.10042987624490603,0.06271186440677967,0.03220338983050848,0.0695526,0.09484486,0.00074723986
1593,,,,,,,-0.8960743546485901,0.755158,0.15437143,-2.2627898e-06,0.751143202375977,0.14276551062419146,0.022378942020786403,0.10043180625830794,0.06779661016949153,0.032203389830508494,0.04340266,0.08370084,0.0001465861
1594,,,,,,,-0.9292886257171631,0.8015585,0.16637863,3.1801367e-06,0.7353767976153127,0.14066165243321416,0.021074745708527527,0.10042247489544588,0.07288135593220343,0.03220338983050849,0.018200057,0.07363519,1.8412273e-05
1595,,,,,,,-0.899289608001709,0.8482605,0.17933023,-1.4978074e-06,0.7062123830057649,0.13323750754090152,0.01981948394147575,0.10042264094753803,0.07796610169491532,0.032203389830508515,0.004225396,0.061580405,4.384359e-05
1596,,,,,,,-0.8367688059806824,0.8928444,0.19256449,3.5608023e-06,0.6867063515103901,0.13239571472167755,0.018558029645010073,0.10041428557126769,0.08305084745762713,0.032203389830508466,-0.0045818416,0.051797386,0.99540925
1597,,,,,,,-1.086967945098877,0.93819064,0.20685446,-8.0148446e-08,0.6574785313910878,0.12673304701520058,0.01735205095777438,0.10041642520200059,0.08813559322033894,0.032203389830508494,-0.031979185,0.043260407,0.9999999
1598,,,,,,,-0.9739752411842346,0.9770581,0.2207146,5.2694622e-06,0.637933698213533,0.1245603227911666,0.016144212138976596,0.10040642666992572,0.09322033898305081,0.03220338983050845,-0.05182034,0.043904994,0.9999999
1599,,,,,,,-1.0317784547805786,1.0131737,0.23570436,1.0186345e-05,0.6304244135667212,0.12116548693603846,0.01498809402999457,0.10040434564946119,0.0983050847457627,0.03220338983050851,0.06991981,0.06414787,-6.297493e-08
1600,,,,,,,-0.3083280026912689,1.0340701,0.24509545,1.362561e-05,0.6312685807782892,0.12032581285904717,0.013828888934255682,0.10039157623779613,0.10338983050847457,0.03220338983050846,-0.008441569,0.09928912,0.78230876
1601,,,,,,,-0.4188520014286041,1.0412331,0.24844591,-2.8116979e-08,0.6565370896981372,0.12619817332146943,0.012730746463746598,0.10038803351040372,0.10847457627118647,0.03220338983050849,-0.1600111,0.15504344,1.0
1602,,,,,,,-0.46398717164993286,1.0501386,0.2532769,3.651831e-06,0.6738707266331679,0.1318649691649917,0.011631631174773985,0.10037578902846309,0.11355932203389829,0.03220338983050848,-0.324272,0.23735009,0.99999994
1603,,,,,,,-0.5020296573638916,1.0601392,0.254511,-2.2189013e-06,0.7247290727906209,0.1392465469135715,0.010585419090817156,0.10037473940127958,0.11864406779661016,0.03220338983050849,-0.49616143,0.35401392,0.99999994
1604,,,,,,,-0.5198343992233276,1.0754533,0.2516372,2.3399618e-06,0.7793009993266661,0.15023077162180334,0.009537204272987404,0.10036269616302726,0.12372881355932204,0.03220338983050849,-0.65082234,0.5117901,0.9999999
1605,,,,,,,-0.5298610925674438,1.0900536,0.24853645,-2.1698588e-06,0.8354565541556175,0.15670078233752788,0.008550514327176892,0.10035797534251584,0.12881355932203384,0.032203389830508494,-0.7713231,0.67931163,1.0
1606,,,,,,,-0.6081468462944031,1.1072199,0.24576357,2.0434286e-06,0.8852940259110289,0.17166732100871157,0.007571466942500522,0.10034148393258906,0.13389830508474582,0.03220338983050847,-0.9299054,0.8557562,1.0
1607,,,,,,,-0.6012523174285889,1.1232568,0.24302344,-1.930335e-06,0.9435114310632264,0.1854629255409339,0.006653859858543227,0.10033329184144049,0.13898305084745768,0.03220338983050851,-1.1094675,1.0436224,1.0000001
1608,,,,,,,-0.2474825233221054,1.1395438,0.24046092,1.8374116e-06,1.0112892347507396,0.19500593477473002,0.005728761925970872,0.10031410418220782,0.1440677966101695,0.03220338983050844,-1.2558483,1.2813332,1.0
1609,,,,,,,-0.9079384207725525,1.1547731,0.23794948,-1.708233e-06,1.0474907876834798,0.20788271190048577,0.004862250628436388,0.10030485870437512,0.14915254237288136,0.03220338983050846,-1.3825029,1.5327672,1.0
1610,,,,,,,-0.833139955997467,1.1698006,0.23558211,1.6623097e-06,1.1026535876877341,0.20958379953306464,0.003999395269785984,0.10028521252912498,0.1542372881355932,0.03220338983050846,-1.5106103,1.7898879,0.99999994
1611,,,,,,,-0.7405160665512085,1.1841477,0.23336408,-1.5817641e-06,1.1363665929975109,0.22063059165395682,0.0031967651281455214,0.10027694035057565,0.15932203389830504,0.03220338983050848,-1.6387179,2.0610654,0.9999998
1612,,,,,,,-1.061564326286316,1.1965765,0.23051783,1.4754913e-06,1.1687971778061785,0.2233003882125179,0.0023830794743874024,0.10025951559421394,0.164406779661017,0.03220338983050846,-1.7668267,2.343488,1.0
1613,,,,,,,-0.7520455718040466,1.2054764,0.22642289,-1.38853e-06,1.19397743618737,0.23090732535011718,0.0016091840011039206,0.10025210323528606,0.16949152542372883,0.03220338983050848,-1.9079685,2.6107416,1.0
1614,,,,,,,-0.7585979700088501,1.2146509,0.22251467,1.3396582e-06,1.2146994537927027,0.23207609379969138,0.0008186555737907743,0.1002347780751701,0.17457627118644062,0.03220338983050844,-2.0514686,2.8794026,1.0
1615,,,,,,,-1.096991777420044,1.2232587,0.21864524,-1.2221373e-06,1.2307089012997308,0.23817312872714977,7.14531367703228e-05,0.10022780839707385,0.1796610169491525,0.032203389830508466,-2.1949716,3.1524563,0.99999994
1616,,,,,,,-0.19795960187911987,1.2319306,0.21497521,1.1484105e-06,1.2247918048094373,0.2343446389764197,-0.0006879166620024138,0.10021171896536563,0.18474576271186435,0.03220338983050848,-2.338472,3.4289045,0.9999999
1617,,,,,,,-0.9115288853645325,1.240331,0.21147975,-1.0995667e-06,1.2025524999830788,0.2274973755072424,-0.0013931090320511074,0.10020593800936378,0.18983050847457625,0.03220338983050852,-2.481974,3.7079525,0.99999994
1618,,,,,,,-0.8971176743507385,1.2462028,0.20764816,1.0252269e-06,1.195810270353715,0.22955980343083404,-0.002104376080626038,0.10019004003589405,0.19491525423728817,0.032203389830508494,-2.6254745,3.9889846,1.0
1619,,,,,,,-0.7063845992088318,1.2488836,0.20324016,-9.432364e-07,1.1925300731894752,0.2279879574142988,-0.0027733167824541376,0.10018491456642602,0.2,0.032203389830508494,-2.7689772,4.2715244,0.99999994
1620,,,,,,,-0.9954791069030762,1.2523872,0.19920863,8.6018287e-07,1.1730689874713662,0.22624279819788592,-0.003455951560065095,0.10017205625748667,-0.1,0.03728813559322033,-0.60395956,0.035617743,0.9999999
1621,,,,,,,-0.92909175157547,1.2551141,0.19514644,-8.062502e-07,1.141786089658845,0.22116372374033036,-0.004093620250720783,0.10017087019495166,-0.09491525423728808,0.037288135593220306,-0.5592937,0.03744288,0.9999999
1622,,,,,,,-0.9251704216003418,1.2583759,0.19144563,7.2508385e-07,1.1124695354659115,0.217748969372518,-0.004740901812294665,0.10016023282799026,-0.08983050847457624,0.0372881355932203,-0.5001198,0.039407156,0.9999999
1623,,,,,,,-0.7174088954925537,1.2609605,0.18781967,-6.3045474e-07,1.0876252929084858,0.2118864729440108,-0.005327320420522235,0.10016037751150904,-0.08474576271186436,0.03728813559322035,-0.44094673,0.041471813,1.0
1624,,,,,,,-0.5858957171440125,1.2643515,0.1846544,5.8900946e-07,1.0698363797921753,0.20740242347613025,-0.005917535850074778,0.10015086062299751,-0.07966101694915251,0.03728813559322029,-0.38177285,0.04364256,1.0
1625,,,,,,,-0.9354764223098755,1.2673239,0.18143548,-5.219783e-07,1.0331302160523548,0.19965042417005785,-0.006455753868086779,0.10015107207089664,-0.0745762711864407,0.03728813559322031,-0.3225992,0.045924455,1.0000001
1626,,,,,,,-0.8155755996704102,1.2706108,0.17886457,4.2226836e-07,1.0003613585066387,0.19567240124324217,-0.007000910988051924,0.10014076632096514,-0.06949152542372874,0.0372881355932203,-0.2634259,0.04832268,0.99999994
1627,,,,,,,-0.9018080234527588,1.2736086,0.17748958,-3.5943117e-07,0.9886223888248127,0.18988046023327956,-0.007486455363509148,0.10014112605585777,-0.06440677966101689,0.03728813559322032,-0.20425297,0.050843164,0.9999999
1628,,,,,,,-0.6814334392547607,1.276676,0.17622565,3.1343652e-07,0.9608237278301514,0.18383281535473722,-0.007963984747506547,0.10013124807190696,-0.05932203389830509,0.037288135593220285,-0.14820045,0.053599466,1.0000001
1629,,,,,,,-1.0313901901245117,1.2792877,0.17505994,-2.154135e-07,0.93762323340193,0.1803598968732194,-0.008383337707344026,0.10013217651786471,-0.05423728813559319,0.03728813559322031,-0.09582592,0.05663413,1.0000001
1630,,,,,,,-1.0061368942260742,1.2819695,0.17397158,1.7702229e-07,0.9156021994439281,0.17567211793371962,-0.008804065589773024,0.10012324740387135,-0.04915254237288134,0.03728813559322031,-0.052272417,0.060413208,1.0
1631,,,,,,,-0.9180119633674622,1.2841442,0.17297217,-1.2453846e-07,0.9044909572748102,0.1756257763738501,-0.009159399515524027,0.10012481050950828,-0.04406779661016944,0.03728813559322031,-0.009432374,0.064741,0.99999976
1632,,,,,,,-0.7602573037147522,1.2839954,0.17162049,3.5589288e-08,0.879015987786546,0.1750470944540794,-0.009507647283175293,0.1001170679593085,-0.03898305084745767,0.0372881355932203,0.03340605,0.06936903,0.99999994
1633,,,,,,,-1.0324598550796509,1.2818366,0.1700283,6.6327392e-09,0.8789415636910934,0.16636991680678673,-0.00979743817603752,0.10011904970956614,-0.03389830508474579,0.03728813559322035,0.07624543,0.074315116,1.0
1634,,,,,,,-0.7264075875282288,1.2803897,0.16867803,-7.61671e-08,0.8547418494835511,0.16535829698480642,-0.010086930729333863,0.10011148992640669,-0.028813559322033902,0.037288135593220306,0.11717621,0.07902688,0.9999998
1635,,,,,,,-1.121826410293579,1.2788242,0.16741104,1.4531193e-07,0.8488095536439797,0.16363058978087847,-0.010322567487526968,0.10011579921881918,-0.023728813559322073,0.03728813559322036,0.14941444,0.08130749,0.99999994
1636,,,,,,,-0.702202320098877,1.2768314,0.16619805,-2.0187024e-07,0.8354914593306046,0.1587704727165678,-0.010563531902299009,0.10011132055952066,-0.018644067796610177,0.037288135593220306,0.18204115,0.083747596,1.0
1637,,,,,,,-0.9741391539573669,1.2738715,0.16501291,2.5451158e-07,0.8351671537526097,0.15983307333643546,-0.010745531043320112,0.10011677126971527,-0.013559322033898277,0.037288135593220306,0.23420903,0.09434313,0.9999992
1638,,,,,,,-0.8524556756019592,1.2718623,0.16406778,-3.178159e-07,0.8245688284619285,0.16097564339356385,-0.010932233779977304,0.10011203175296263,-0.008474576271186404,0.037288135593220285,0.21969405,0.100412175,0.036108695
1639,,,,,,,-0.9943450689315796,1.2695969,0.16316709,3.67951e-07,0.8104602069504162,0.15610859683361167,-0.011069495588012316,0.10011748452545183,-0.0033898305084745866,0.0372881355932203,0.22036734,0.11461675,4.2153093e-05
1640,,,,,,,-0.3872048854827881,1.2680452,0.16243552,-4.2619618e-07,0.8096221692740965,0.15732628778554497,-0.011218785168292817,0.10011307365424048,0.0016949152542372655,0.03728813559322029,0.2649027,0.13627508,0.999987
1641,,,,,,,-0.46055731177330017,1.2662888,0.16173892,4.9810416e-07,0.8060841142905166,0.1541873044148153,-0.011321679411924796,0.1001193235540896,0.0067796610169491575,0.03728813559322031,0.27037495,0.13112277,1.0
1642,,,,,,,-0.4997634291648865,1.2651101,0.16118337,-5.407995e-07,0.8039373550973644,0.15232855257170122,-0.01144037855553811,0.10011433231190131,0.011864406779661,0.03728813559322034,0.25333253,0.13218911,0.9999857
1643,,,,,,,-0.5232276916503906,1.2636971,0.16064528,6.5711606e-07,0.7913171513514702,0.1507185296661643,-0.011516603052953036,0.10011941139941533,0.01694915254237288,0.03728813559322032,0.24479388,0.12886281,0.7511335
1644,,,,,,,-0.5503854751586914,1.2628655,0.16024284,-6.512686e-07,0.795256022714538,0.15263450882533075,-0.011608208069266742,0.10011440705394342,0.022033898305084742,0.03728813559322029,0.23653711,0.12876588,0.0019082237
1645,,,,,,,-0.5477742552757263,1.261834,0.15987872,7.4310265e-07,0.7969955902932153,0.1528481232796411,-0.011654416708561884,0.100118188972781,0.02711864406779662,0.03728813559322031,0.23087189,0.14037485,0.00023152244
1646,,,,,,,-0.6059679985046387,1.2612953,0.15963762,-7.76164e-07,0.7907710501729529,0.15184926349815497,-0.011718114028728573,0.10011031014682445,0.03220338983050848,0.03728813559322031,0.23054524,0.15827468,0.88024825
1647,,,,,,,-0.5881059765815735,1.2605917,0.1594222,8.88545e-07,0.7918497860978813,0.15310450674352222,-0.011738328435426808,0.10011305361540614,0.03728813559322033,0.03728813559322032,0.23087414,0.17176612,0.9997959
1648,,,,,,,1.1666556596755981,1.2604107,0.15931961,-8.473022e-07,0.7969297168207827,0.14942016043837467,-0.01177663560093653,0.10010620858885348,0.042372881355932195,0.037288135593220285,0.20674732,0.16784489,0.9991581
1649,,,,,,,-0.7333793640136719,1.2600787,0.15922342,1.0168421e-06,0.7893032706687667,0.15306638746513193,-0.011774654341969802,0.10011175392079665,0.04745762711864406,0.03728813559322031,0.17513998,0.14953628,0.99494714
1650,,,,,,,-0.833052396774292,1.260275,0.15922566,-9.733398e-07,0.7873127424608145,0.14960727202185928,-0.011792386155298797,0.10010936211963381,0.05254237288135596,0.03728813559322033,0.14304422,0.13127804,0.97280383
1651,,,,,,,-0.8812902569770813,1.2602882,0.15923408,1.1266904e-06,0.801266711712813,0.1535221305651782,-0.011770653028469535,0.1001180525302311,0.05762711864406779,0.037288135593220306,0.11278392,0.11543415,0.86823434
1652,,,,,,,-0.8116574287414551,1.2607473,0.1593285,-1.0742493e-06,0.7878631809777297,0.15155244634830514,-0.01177107452256936,0.10011715979119769,0.06271186440677966,0.03728813559322033,0.08601068,0.10206152,0.48467734
1653,,,,,,,-0.8443568348884583,1.2609454,0.15943122,1.2140924e-06,0.7917328144215299,0.15318554159509024,-0.011733005857667662,0.10012432203166169,0.0677966101694915,0.03728813559322031,0.057229783,0.090960376,0.0154952975
1654,,,,,,,-0.8194484114646912,1.2614502,0.15962203,-1.2140924e-06,0.79976836603201,0.1513309941228591,-0.01171823844309134,0.10011713113543606,0.07288135593220339,0.037288135593220285,0.02918691,0.081992716,9.495385e-05
1655,,,,,,,-0.7627047300338745,1.2616402,0.15979567,1.3285095e-06,0.8031620293415428,0.15096626382331665,-0.011669755601250918,0.10011811274624896,0.07796610169491527,0.03728813559322032,0.012720507,0.07094596,2.6581363e-05
1656,,,,,,,-0.5452194809913635,1.2621526,0.16003834,-1.2713009e-06,0.7937287052184058,0.15434451288929354,-0.011646957828444176,0.10010701243806429,0.08305084745762713,0.037288135593220285,-0.0051301406,0.057578232,0.9337257
1657,,,,,,,-0.6495850682258606,1.2623001,0.16026765,1.373005e-06,0.8024755552568615,0.15221322352081595,-0.011590807856296537,0.10010191380323614,0.088135593220339,0.037288135593220285,-0.015178986,0.048340827,0.99999994
1658,,,,,,,-0.9009129405021667,1.2626853,0.16056094,-1.398431e-06,0.8017558328269945,0.15383474449166176,-0.011561851248248663,0.10008236005034145,0.09322033898305086,0.037288135593220306,-0.002976515,0.050422978,1.0
1659,,,,,,,-0.7590230703353882,1.2627636,0.16083746,1.4874222e-06,0.8035276685518384,0.15705681422380938,-0.011499727134313385,0.10007103568289456,0.09830508474576267,0.03728813559322031,0.15828864,0.07979707,-3.342116e-08
1660,,,,,,,-0.7919583916664124,1.2631117,0.16117248,-1.5446307e-06,0.8016554916274571,0.15567872822285828,-0.011464989953200035,0.10004689528520218,0.1033898305084746,0.03728813559322028,0.044181384,0.12551449,0.99995893
1661,,,,,,,-0.8974097371101379,1.2631418,0.1614904,1.5319175e-06,0.7963862106876378,0.1545003650209988,-0.011397548771226746,0.1000305481918938,0.10847457627118645,0.037288135593220306,-0.11131297,0.19493249,1.0000001
1662,,,,,,,-0.8646801710128784,1.2633717,0.16186224,-1.6590478e-06,0.8073767434655913,0.15639268412634785,-0.011358695937979604,0.09999953391019864,0.11355932203389832,0.0372881355932203,-0.28149724,0.29518425,0.99999994
1663,,,,,,,-0.7902150750160217,1.2632116,0.16221026,1.6654042e-06,0.8044028052423189,0.14977035302720143,-0.011289458699951196,0.0999740984794724,0.11864406779661012,0.037288135593220306,-0.4220316,0.43410727,0.99999994
1664,,,,,,,0.13153427839279175,1.2631007,0.16261703,-1.7353258e-06,0.800876503293404,0.15587512290911457,-0.01124848247512276,0.099932843843699,0.12372881355932211,0.03728813559322032,-0.5249016,0.6207002,0.9999998
1665,,,,,,,-0.8155587911605835,1.2623844,0.16302542,1.8116037e-06,0.816785117087118,0.15778593844416028,-0.011173951346424337,0.09989603573368795,0.12881355932203392,0.03728813559322034,-0.6553882,0.80995494,0.9999998
1666,,,,,,,-0.8607212901115417,1.2618424,0.16349046,-1.7925342e-06,0.8061391689375863,0.15499085364528162,-0.011127316757688207,0.09984421495842132,0.13389830508474587,0.03728813559322033,-0.8349515,0.99187183,0.99999994
1667,,,,,,,-0.9343312978744507,1.2608193,0.16394058,1.8751688e-06,0.8037938141599706,0.1522178365515427,-0.011049955095297607,0.0997967078671192,0.13898305084745766,0.037288135593220355,-1.0163239,1.1952583,0.9999998
1668,,,,,,,-0.674590528011322,1.2598635,0.1644472,-1.9450904e-06,0.8152543224863538,0.15770320959739687,-0.01100131206147536,0.09973136606147327,0.14406779661016947,0.0372881355932203,-1.1717609,1.4183543,0.9999998
1669,,,,,,,-0.7353852391242981,1.2583889,0.16495791,1.9895858e-06,0.8172342277272662,0.15649542657713486,-0.010919832544133494,0.09966809252904334,0.1491525423728813,0.03728813559322031,-1.3089919,1.6741269,0.99999994
1670,,,,,,,-0.9284573197364807,1.2568766,0.16553123,-2.0531509e-06,0.817665331170093,0.15627242689940504,-0.010866859124492555,0.0995839110808884,0.1542372881355932,0.037288135593220285,-1.4370998,1.9394445,1.0000001
1671,,,,,,,-0.777288556098938,1.2546881,0.16611813,2.078577e-06,0.8201109048811503,0.15607959801527088,-0.010781741820900479,0.09949699605522538,0.15932203389830507,0.03728813559322035,-1.5652081,2.2172134,1.0000001
1672,,,,,,,-0.6110633611679077,1.252326,0.16677742,-2.1484987e-06,0.8214168181807515,0.1565064060563449,-0.010724591997450758,0.09938493928943509,0.16440677966101697,0.037288135593220285,-1.7069292,2.4800575,1.0
1673,,,,,,,-0.8380688428878784,1.2491375,0.16746435,2.2120637e-06,0.8210678628373852,0.15952803846932556,-0.010635413633850276,0.0992653038119351,0.1694915254237288,0.0372881355932203,-1.8504314,2.7461069,1.0000001
1674,,,,,,,-0.6421852707862854,1.2456076,0.16822161,-2.2184201e-06,0.8290960128854619,0.1555685343891511,-0.010575552751746159,0.09911637925279353,0.1745762711864406,0.037288135593220285,-1.9939313,3.0171318,0.99999994
1675,,,,,,,-0.9366800785064697,1.2412606,0.16901071,2.243846e-06,0.8250105735261164,0.1623103685832,-0.010484335657825028,0.09895953382322843,0.17966101694915254,0.03728813559322031,-2.1374328,3.292014,0.99999976
1676,,,,,,,-0.8779521584510803,1.2363377,0.16980062,-2.332837e-06,0.8312754755596571,0.161753708810554,-0.010421192929529319,0.09877789420176139,0.18474576271186435,0.037288135593220285,-2.280935,3.5698662,1.0000001
1677,,,,,,,-0.9428870677947998,1.2297753,0.17054784,2.3010548e-06,0.8315239514267995,0.15748732895696738,-0.01032301430773948,0.09858424500030806,0.18983050847457625,0.03728813559322031,-2.424436,3.849985,0.99999994
1678,,,,,,,-0.8694813847541809,1.2227993,0.17138082,-2.3900457e-06,0.8355739774509717,0.1626704071806359,-0.010250404749855934,0.09835902378191894,0.19491525423728817,0.037288135593220285,-2.567937,4.131832,0.9999998
1679,,,,,,,-0.8916233777999878,1.2147835,0.17224309,2.4281849e-06,0.8411404901644363,0.15947899428206141,-0.010145293502725078,0.09812288729274886,0.2,0.03728813559322031,-2.7114391,4.4149895,0.99999994
1680,,,,,,,-0.4497678875923157,1.2061338,0.17317457,-2.4822152e-06,0.8502076063367137,0.16390855777798305,-0.010068874061139267,0.09785070812207228,-0.1,0.04237288135593219,-0.59559035,0.036582164,1.0000001
1681,,,,,,,-0.5441701412200928,1.1963819,0.17415205,2.507641e-06,0.8509833576920222,0.16126032914388072,-0.00995995677839617,0.09756437814085675,-0.09491525423728817,0.04237288135593218,-0.53641665,0.038501885,1.0
1682,,,,,,,-0.5902488827705383,1.1851155,0.17509547,-2.5632605e-06,0.8462939648640899,0.1615382880436618,-0.009881760354510537,0.0972460449346132,-0.0898305084745763,0.042372881355932195,-0.47724333,0.04052069,0.9999999
1683,,,,,,,-0.5412418842315674,1.1715444,0.1759616,2.5982213e-06,0.8511425936516882,0.16609911924852153,-0.009774370893714147,0.09691753449628455,-0.0847457627118644,0.042372881355932215,-0.41807067,0.042642377,0.99999994
1684,,,,,,,-0.6893749237060547,1.1574658,0.1768683,-2.6776777e-06,0.8612829399940717,0.16267044224777988,-0.009697093905551447,0.09655694894565474,-0.07966101694915252,0.04237288135593221,-0.3588964,0.044872895,0.99999994
1685,,,,,,,-0.6454893946647644,1.1417735,0.1778018,2.6975417e-06,0.8807831500149108,0.16810965756061588,-0.009589975499028526,0.09617862158632713,-0.0745762711864407,0.04237288135593219,-0.29972196,0.04721762,1.0000001
1686,,,,,,,-0.6995616555213928,1.1253426,0.17875257,-2.7468045e-06,0.8575993803451663,0.16943328593765272,-0.009514545818688179,0.09576411269573798,-0.06949152542372879,0.042372881355932174,-0.24054882,0.04968233,0.99999994
1687,,,,,,,-0.7013399600982666,1.1073602,0.17976084,2.7619014e-06,0.8776513571440392,0.16844154858613625,-0.00940958818365344,0.09533219784300288,-0.06440677966101693,0.042372881355932195,-0.18137614,0.05227134,1.0
1688,,,,,,,0.41010767221450806,1.0881743,0.18066895,-2.8032184e-06,0.8758517577699219,0.16760411534079678,-0.009337383559116414,0.09485911303165165,-0.05932203389830508,0.04237288135593215,-0.1222021,0.05499198,1.0
1689,,,,,,,-0.8881350755691528,1.0646635,0.18060476,2.8548652e-06,0.8746442878666608,0.16831491255573158,-0.00923750735165293,0.0943642073046193,-0.05423728813559318,0.04237288135593218,-0.06862234,0.058058545,0.9999999
1690,,,,,,,-0.7837846279144287,1.039588,0.18018039,-2.9021417e-06,0.8682679583470505,0.17064923969611664,-0.0091708903184618,0.09383166364684009,-0.04915254237288136,0.04237288135593217,-0.018558571,0.061532915,1.0000001
1691,,,,,,,-0.9752181172370911,1.012579,0.17982772,2.9402806e-06,0.8597412958655128,0.16481114996305998,-0.00907743648628998,0.0932792329055875,-0.04406779661016949,0.04237288135593221,0.024279904,0.06593833,0.99999994
1692,,,,,,,-0.6432622671127319,0.98270255,0.1792898,-2.9784196e-06,0.8493824774371336,0.16078051013224393,-0.009016197264554295,0.09268245537904103,-0.038983050847457616,0.04237288135593219,0.067119345,0.070649154,1.0
1693,,,,,,,-0.9222978353500366,0.94804126,0.17869987,3.011394e-06,0.8312714863221915,0.1591604705048377,-0.008927040551139437,0.09206460660124971,-0.03389830508474574,0.042372881355932195,0.1099585,0.07568322,0.99999994
1694,,,,,,,-0.8816933035850525,0.91825795,0.17567399,-3.0797266e-06,0.8151060732309975,0.1572414514624473,-0.008871772284788089,0.09140439140393623,-0.028813559322033895,0.042372881355932195,0.15279728,0.08106189,1.0
1695,,,,,,,-0.814617395401001,0.89031726,0.17145126,3.0952203e-06,0.7821321295762662,0.15292540316925146,-0.008787091766580683,0.09071935473850042,-0.02372881355932199,0.04237288135593219,0.19189277,0.08558795,1.0
1696,,,,,,,-0.785488486289978,0.8594145,0.16630767,-3.1488537e-06,0.7544840124735642,0.14399307884602097,-0.00873212091834414,0.0899869039456634,-0.018644067796610105,0.042372881355932174,0.22591831,0.091193914,1.0
1697,,,,,,,-0.7456763982772827,0.8256234,0.15978986,3.1647448e-06,0.7183768702796598,0.13659613514145658,-0.008647981948935601,0.08922982280044421,-0.013559322033898261,0.0423728813559322,0.2681794,0.102149,0.99999535
1698,,,,,,,-0.8239767551422119,0.79042315,0.15343823,-3.2263233e-06,0.6672669559171807,0.12618185012539826,-0.008596150662767862,0.08842322138573891,-0.008474576271186373,0.04237288135593217,0.27860913,0.11299398,0.01058657
1699,,,,,,,-0.9190261960029602,0.75300455,0.14677423,3.2573114e-06,0.615955067230042,0.11778509152455106,-0.008515096616664367,0.08759382817699699,-0.003389830508474547,0.0423728813559322,0.24293135,0.12229372,0.0002521655
1700,,,,,,,-0.9739631414413452,0.7130206,0.14008191,-3.2831347e-06,0.5549701089462619,0.10652295738197057,-0.008465621107891477,0.08671061861550074,0.0016949152542373289,0.042372881355932236,0.27485043,0.144457,0.99999815
1701,,,,,,,-0.50794917345047,0.67073166,0.13320428,3.3256438e-06,0.4905755521752832,0.094910804643892,-0.008384250974396398,0.08579632120963446,0.00677966101694924,0.042372881355932174,0.30719805,0.14800341,1.0
1702,,,,,,,-0.9270594716072083,0.62721944,0.12654798,-3.3645772e-06,0.42993296956895183,0.08074866028068554,-0.008330788111959763,0.08483811847944614,0.011864406779661087,0.04237288135593218,0.28958225,0.14479941,0.99999917
1703,,,,,,,-0.8802670836448669,0.5820492,0.11989439,3.3848387e-06,0.36940949934644757,0.0709771931541173,-0.008246385187509439,0.08385960479665847,0.016949152542372888,0.0423728813559322,0.29106656,0.14138973,0.8836302
1704,,,,,,,-0.6374189257621765,0.53506774,0.11336482,-3.4380744e-06,0.31941928993773255,0.06143254157777539,-0.008193116395830936,0.08283296825617371,0.02203389830508475,0.04237288135593215,0.28710222,0.14012247,0.0011696795
1705,,,,,,,-0.8641270399093628,0.49041426,0.1077228,3.4873376e-06,0.2777041483873014,0.05369285219344841,-0.0081077481743055,0.08177304835511542,0.027118644067796658,0.04237288135593219,0.2833493,0.1560824,0.0008301364
1706,,,,,,,-0.7962652444839478,0.46671653,0.10602029,-3.4738298e-06,0.25668258909723457,0.05009888850592015,-0.008052372941192107,0.0806588846082397,0.0322033898305085,0.04237288135593219,0.27014726,0.17218594,0.9899003
1707,,,,,,,-0.8695017695426941,0.44064838,0.103922464,3.578712e-06,0.250019388354444,0.04800713913647892,-0.007966693507752238,0.07950688445229032,0.03728813559322035,0.04237288135593221,0.25480255,0.17831872,0.99999595
1708,,,,,,,-0.7486743330955505,0.4155602,0.10323216,-3.5675885e-06,0.25207537379254247,0.048177617474316495,-0.007910670777026257,0.07830373288945434,0.04237288135593221,0.04237288135593221,0.22779006,0.17620453,0.99999774
1709,,,,,,,-1.013066291809082,0.39044502,0.10310821,3.6446609e-06,0.25768550682794056,0.04927120543188258,-0.007823773987692273,0.07707342617959341,0.047457627118644055,0.04237288135593219,0.195268,0.16087264,0.999997
1710,,,,,,,-0.765415370464325,0.36867675,0.10418992,-3.620824e-06,0.262245352383911,0.050180632788408015,-0.0077684674010832875,0.07579632311286415,0.05254237288135596,0.04237288135593221,0.1627523,0.14142872,0.9999811
1711,,,,,,,-0.8780307769775391,0.3441676,0.10496628,3.7408029e-06,0.2603703041401102,0.050246360279243715,-0.00768801108540193,0.07449183690558582,0.057627118644067804,0.042372881355932195,0.1296289,0.12435298,0.9998461
1712,,,,,,,-0.5173831582069397,0.3302227,0.107597396,-3.674854e-06,0.2515001366471614,0.048266431432360216,-0.007644703089455914,0.07314749058115888,0.06271186440677963,0.04237288135593221,0.10018104,0.11110376,0.99088556
1713,,,,,,,-0.8764652013778687,0.35007378,0.11612825,3.8520416e-06,0.2585895860805509,0.04885873749049744,-0.007573900527496525,0.07178932861579496,0.06779661016949157,0.042372881355932215,0.07220254,0.10015553,0.29685974
1714,,,,,,,-0.7700231075286865,0.37181303,0.12609544,-3.7344464e-06,0.2862148131955813,0.055284738540037806,-0.0075350779569447555,0.0703974308979696,0.07288135593220338,0.042372881355932195,0.044160224,0.09032187,0.001559087
1715,,,,,,,-0.8231027722358704,0.39589512,0.13745113,3.898921e-06,0.35624712038531103,0.06695163768812996,-0.007469607396250824,0.06899356192482656,0.07796610169491527,0.042372881355932215,0.016591763,0.08139783,2.2024982e-05
1716,,,,,,,-0.7828856706619263,0.41897988,0.1497249,-3.7598722e-06,0.4614784257929502,0.0870290998154081,-0.007438686378639041,0.06755798020078072,0.0830508474576271,0.042372881355932215,0.0052875434,0.06602545,0.8109047
1717,,,,,,,-0.8257391452789307,0.44365522,0.16335207,4.01016e-06,0.580757622038008,0.10991968344338417,-0.007377836159118415,0.06611520475996077,0.08813559322033891,0.04237288135593224,0.00246304,0.0544515,0.99999994
1718,,,,,,,-0.9269607663154602,0.45490748,0.17343031,-3.7487487e-06,0.6856316225322598,0.13048244305574513,-0.007348203236223969,0.06464932456388756,0.0932203389830508,0.042372881355932236,0.09136879,0.06539675,1.0
1719,,,,,,,-0.656756579875946,0.45116165,0.17714262,4.1873473e-06,0.72843388079225,0.1390168095845351,-0.0072860375230586975,0.06318237917636231,0.0983050847457627,0.04237288135593223,0.24466543,0.1014205,9.982203e-08
1720,,,,,,,-0.3594180643558502,0.44180614,0.17353709,-3.7415978e-06,0.71334803000584,0.13353335462916419,-0.007254016584020497,0.061694353494368984,0.10338983050847457,0.04237288135593219,0.090640835,0.15853526,0.9999999
1721,,,,,,,-0.4608086347579956,0.43107104,0.16864486,4.3335467e-06,0.6296597716060701,0.12060157270629468,-0.007192192096691944,0.06021016899083584,0.10847457627118645,0.042372881355932195,-0.064853385,0.2441108,0.99999994
1722,,,,,,,-0.5281720161437988,0.42081833,0.16412714,-3.6875672e-06,0.5138599457848174,0.09751981766619851,-0.007161127880218836,0.05871106247293711,0.1135593220338983,0.0423728813559322,-0.18388805,0.36419854,0.9999999
1723,,,,,,,-0.5391926169395447,0.41011012,0.15956117,4.5639704e-06,0.3987743397532524,0.0773812116989302,-0.007097519940503068,0.057218943607741005,0.11864406779661013,0.04237288135593221,-0.29869205,0.52748305,0.99999976
1724,,,,,,,-0.5640920996665955,0.3998131,0.15522863,-3.4706516e-06,0.3097740587193352,0.05934149133180588,-0.007063757539117079,0.05571091188844638,0.12372881355932208,0.042372881355932195,-0.40192637,0.74159396,1.0
1725,,,,,,,-0.6215975880622864,0.38892162,0.15086268,5.0272006e-06,0.24962967564518115,0.04792686698931776,-0.006998730547088413,0.054205098717416404,0.1288135593220339,0.04237288135593223,-0.5604352,0.9416526,1.0
1726,,,,,,,-0.5672261714935303,0.37855512,0.1467404,-2.8230827e-06,0.2122694702414032,0.040393122315262625,-0.006962636015801422,0.05268326715480389,0.13389830508474587,0.04237288135593219,-0.741849,1.1394268,1.0
1727,,,,,,,-0.6651223301887512,0.36736608,0.14256346,6.466154e-06,0.1998082535600075,0.038689810797658195,-0.006893889156532534,0.05117016370041197,0.13898305084745763,0.042372881355932215,-0.9239826,1.3573815,1.0000001
1728,,,,,,,0.17339786887168884,0.3575898,0.13875313,-3.9251418e-07,0.20010709440305355,0.0383511694698877,-0.006850951004347073,0.04964722306972365,0.1440677966101695,0.04237288135593219,-1.0861892,1.5688019,1.0
1729,,,,,,,-0.8334465026855469,0.3407203,0.13403994,9.4219295e-06,0.20937951593422993,0.04031623570404751,-0.006770195588930392,0.04813893774514318,0.14915254237288136,0.0423728813559322,-1.2354819,1.8202617,1.0000001
1730,,,,,,,-0.8179425597190857,0.31885806,0.12885897,1.6487184e-06,0.21811668914727408,0.04160930248979483,-0.006716851030292782,0.04662702303823105,0.15423728813559326,0.04237288135593218,-1.3635892,2.0928633,0.9999999
1731,,,,,,,-0.8984661102294922,0.29845732,0.124035165,1.2148074e-05,0.21825489989216146,0.042759353798748796,-0.006631358104683806,0.04513095527244644,0.15932203389830513,0.042372881355932195,-1.5058913,2.350918,0.99999994
1732,,,,,,,-0.6972073912620544,0.2772772,0.119331986,5.400248e-06,0.2047062965973674,0.03925859651585002,-0.006574661823599453,0.04363248563220683,0.164406779661017,0.0423728813559322,-1.649392,2.6140213,1.0
1733,,,,,,,-0.8461023569107056,0.25686198,0.114868425,1.7062845e-05,0.17120987597154141,0.0329158918088874,-0.0064884104618043795,0.04215563513076799,0.16949152542372883,0.04237288135593221,-1.7928923,2.8827434,1.0000001
1734,,,,,,,-0.8538939952850342,0.23705061,0.11072412,1.181992e-05,0.1349698757939676,0.025404769699238466,-0.006435350771117539,0.04067771656792278,0.17457627118644067,0.04237288135593217,-1.9363943,3.1558454,1.0000001
1735,,,,,,,-0.6517916917800903,0.22728191,0.108344115,2.1303824e-05,0.09420553647930044,0.018105111036034096,-0.006351703461020888,0.039221230256184375,0.17966101694915254,0.0423728813559322,-2.0798967,3.4323268,1.0000001
1736,,,,,,,-0.738332986831665,0.22112986,0.10665765,9.656126e-06,0.06109278855519859,0.011441905418935274,-0.006302383744583414,0.03776854302118684,0.18474576271186435,0.04237288135593218,-2.2233975,3.7114043,1.0
1737,,,,,,,-0.7775130867958069,0.214309,0.104836635,1.6526117e-05,0.03651482203847875,0.007062373497578535,-0.00622604513573233,0.03633965956280461,0.1898305084745763,0.04237288135593218,-2.3668983,3.9924579,1.0000001
1738,,,,,,,-0.7212685346603394,0.20792627,0.10316704,5.4302427e-06,0.020646821541435083,0.0038138368742013317,-0.00618181450109877,0.03491568865744983,0.19491525423728814,0.04237288135593217,-2.5104015,4.2750134,1.0000001
1739,,,,,,,-0.8732699751853943,0.20218395,0.10194637,1.0142995e-05,0.011873382119473013,0.0024513647779047833,-0.006110465525267579,0.03352075533521368,0.19999999999999996,0.042372881355932174,-2.6539025,4.558711,0.99999994
1740,,,,,,,-0.9196661710739136,0.19708787,0.1010395,-2.24181e-06,0.00818891069313967,0.0014100210860844853,-0.006074047980288692,0.03213328547256058,-0.1,0.047457627118644034,-0.5727139,0.03761749,1.0
1741,,,,,,,-0.5770264267921448,0.19166973,0.09998761,5.9608624e-06,0.008322036488091544,0.0018115983308536505,-0.006007717329029803,0.030777145325593943,-0.09491525423728814,0.04745762711864406,-0.5135403,0.039590564,0.99999994
1742,,,,,,,-0.9003959894180298,0.18744424,0.09918479,-4.1677067e-06,0.010877747213716519,0.001889924507069353,-0.005976003264255771,0.029434475580688797,-0.08983050847457626,0.04745762711864404,-0.4543663,0.041664895,1.0000001
1743,,,,,,,-0.8520019054412842,0.18625419,0.0985239,5.1799184e-06,0.014706679635727353,0.0029848344361025534,-0.005916934623704272,0.028125001232710903,-0.08474576271186436,0.04745762711864406,-0.3951934,0.04384519,0.9999999
1744,,,,,,,-0.901412844657898,0.18518744,0.09881545,-4.591737e-06,0.018648312307071223,0.0034530337843099715,-0.005889640303151126,0.02683102851291718,-0.07966101694915252,0.04745762711864404,-0.33601907,0.046137474,1.0
1745,,,,,,,-0.7252110242843628,0.18416245,0.099513866,4.961233e-06,0.022392612490515166,0.004351126913793526,-0.005834677697107707,0.02557637903478141,-0.07457627118644065,0.04745762711864404,-0.27684575,0.048546415,1.0000001
1746,,,,,,,-0.713726818561554,0.183155,0.10013189,-4.7811063e-06,0.023835397275884348,0.004390259179121136,-0.005813991932278424,0.024338276778013288,-0.06949152542372883,0.04745762711864404,-0.21767223,0.05107818,1.0
1747,,,,,,,-0.9521840214729309,0.1821472,0.10074874,4.9702217e-06,0.024673436535430155,0.004826154123855709,-0.0057625267863308256,0.02314054644473818,-0.06440677966101693,0.04745762711864404,-0.1584993,0.05373841,1.0
1748,,,,,,,-0.7856786251068115,0.18119383,0.10136425,-4.8927877e-06,0.023731337869635407,0.0045245580331273,-0.00574490487904151,0.02196514524745663,-0.05932203389830507,0.047457627118644076,-0.09932519,0.056533393,0.99999994
1749,,,,,,,-0.9590158462524414,0.18020627,0.10193356,4.9943815e-06,0.022807248936208908,0.004504516580612648,-0.00569888463331783,0.020831579269022557,-0.05423728813559319,0.04745762711864406,-0.04141929,0.05951793,0.99999994
1750,,,,,,,-0.740922749042511,0.17931081,0.10253132,-4.969727e-06,0.021036927517955384,0.003955244656111816,-0.005683612045396905,0.019721774777903767,-0.04915254237288135,0.04745762711864406,0.011161923,0.06292163,1.0000001
1751,,,,,,,-0.8409459590911865,0.17837794,0.103060976,5.039293e-06,0.018996685232230814,0.0036901935257716042,-0.005639322536173783,0.018659425065698967,-0.0440677966101695,0.04745762711864406,0.05799259,0.06715732,1.0000002
1752,,,,,,,-0.5541008114814758,0.17753565,0.1036327,-5.040106e-06,0.016504787817728857,0.0030595286634737436,-0.005627840768058541,0.017620660984594517,-0.03898305084745766,0.04745762711864403,0.10083208,0.07195178,1.0
1753,,,,,,,-0.6642797589302063,0.17666933,0.104124516,5.073074e-06,0.014475086653251345,0.002957438236556427,-0.0055837643630784976,0.016629688965046914,-0.03389830508474575,0.04745762711864403,0.14367045,0.077075414,1.0000001
1754,,,,,,,-0.7461817860603333,0.17591605,0.10467525,-5.0975614e-06,0.012327366967433981,0.0022085988267214218,-0.005571683756209429,0.015668359670557852,-0.02881355932203392,0.04745762711864404,0.18650988,0.082548745,0.99999994
1755,,,,,,,-0.6882022619247437,0.1751103,0.105120555,5.125012e-06,0.010735803042329564,0.002181441728497519,-0.005529552884713547,0.014753098636645364,-0.023728813559321982,0.04745762711864406,0.22964458,0.091298155,0.9999999
1756,,,,,,,-0.5046849846839905,0.17441802,0.105652355,-5.195567e-06,0.009458802308591292,0.0016591226695252897,-0.005519240398574301,0.013861611023454836,-0.018644067796610157,0.047457627118644034,0.26998642,0.101358496,1.0000001
1757,,,,,,,-0.8855116367340088,0.17367488,0.106045395,5.183891e-06,0.008761774443961257,0.0018230324481332133,-0.005480625896521048,0.013018835671468703,-0.013559322033898268,0.04745762711864406,0.30282566,0.11157045,0.9999721
1758,,,,,,,-0.890587329864502,0.17285661,0.10651812,-5.234951e-06,0.008392393901596846,0.0015058654102120728,-0.005473927806064187,0.012202195684034483,-0.00847457627118642,0.04745762711864406,0.3334706,0.12731877,0.0005332438
1759,,,,,,,-0.6660918593406677,0.1711403,0.10656784,5.239529e-06,0.008671547376174538,0.0017650645905530568,-0.005435723480495779,0.011432061083070108,-0.003389830508474555,0.04745762711864406,0.29676732,0.13670683,0.0017363146
1760,,,,,,,-0.3200153708457947,0.16990378,0.10694378,-5.2402784e-06,0.009122299511903841,0.0016335549794771105,-0.00543050964044746,0.010690049566401317,0.0016949152542373091,0.04745762711864406,0.28509387,0.15237278,0.9999997
1761,,,,,,,-0.4038105309009552,0.16896725,0.10519865,5.296371e-06,0.00999288259061444,0.0020335071728450195,-0.005393836884233468,0.009995472312294964,0.006779661016949204,0.047457627118644055,0.34378365,0.1627637,0.99999994
1762,,,,,,,-0.4520450532436371,0.16895613,0.10181695,-5.322449e-06,0.010801745503063643,0.00196997551273846,-0.0053870670274487435,0.009326286982726781,0.011864406779661022,0.047457627118644076,0.33239254,0.158674,0.9999998
1763,,,,,,,-0.5395254492759705,0.17017013,0.09940929,5.3665535e-06,0.01200748328648803,0.0024184630707968116,-0.0053499576929240235,0.008706255649305,0.016949152542372857,0.04745762711864408,0.337339,0.15504245,0.95025665
1764,,,,,,,-0.5206820964813232,0.17125367,0.09696307,-5.380185e-06,0.012895927915802805,0.002376138382216399,-0.0053429593053639455,0.008112284496810002,0.02203389830508477,0.047457627118644076,0.3398487,0.15467484,0.0012346734
1765,,,,,,,-0.6322491765022278,0.17188263,0.094833635,5.4254506e-06,0.01423211243096537,0.0028078921036079397,-0.005302642267566107,0.007564339892402224,0.027118644067796596,0.04745762711864407,0.32302982,0.16980429,0.0070482045
1766,,,,,,,-0.5655821561813354,0.17225525,0.09275691,-5.4526395e-06,0.015203859280577584,0.002806319384881308,-0.0052938150647091325,0.007043792753879308,0.032203389830508494,0.04745762711864406,0.31083608,0.17934832,0.98869413
1767,,,,,,,-0.6324631571769714,0.17265137,0.090944126,5.42766e-06,0.016219901642908516,0.0032346648886772866,-0.005252054950738111,0.006569613221919938,0.03728813559322035,0.04745762711864409,0.28183234,0.18224028,0.99999106
1768,,,,,,,0.44397228956222534,0.17298587,0.08919436,-5.4852167e-06,0.017302586229584704,0.0032651296756961894,-0.0052390753553917535,0.006119148708944309,0.04237288135593221,0.04745762711864407,0.24679069,0.17714927,0.9999997
1769,,,,,,,-0.724590003490448,0.17329931,0.08767198,5.509103e-06,0.0182730933124168,0.0035627325371016213,-0.0051947273538849115,0.005715838842374518,0.04745762711864409,0.047457627118644055,0.21622452,0.16189648,1.0000001
1770,,,,,,,-0.8166772723197937,0.17357604,0.08622395,-5.5361184e-06,0.01906417388590672,0.0035288565632093675,-0.005179823499293857,0.005336016219144332,0.052542372881355943,0.047457627118644076,0.18209875,0.14741367,0.9999999
1771,,,,,,,-0.6031197309494019,0.17381757,0.08494903,5.5712776e-06,0.019846685221768013,0.003945057286969537,-0.005131061563701825,0.004999005514531951,0.057627118644067804,0.04745762711864406,0.1472441,0.13607514,0.9999979
1772,,,,,,,-0.8342372179031372,0.17403248,0.0837593,-5.6233216e-06,0.020557630168884636,0.003872476733603498,-0.00511369691414126,0.0046855982931915145,0.06271186440677967,0.04745762711864406,0.115217716,0.12210307,0.99965435
1773,,,,,,,-0.7202611565589905,0.17421554,0.082726054,5.623123e-06,0.021288453479996836,0.0041456849126173916,-0.005063439994050225,0.004414266945368051,0.06779661016949154,0.04745762711864406,0.09075687,0.110837586,0.9111557
1774,,,,,,,-0.8996533155441284,0.17435923,0.08175001,-5.668413e-06,0.021729740029098565,0.004007168284020942,-0.005042426916267045,0.004161646869694228,0.07288135593220342,0.04745762711864406,0.06802531,0.100854434,0.025121054
1775,,,,,,,-0.5693079233169556,0.17451796,0.08093119,5.6986064e-06,0.022233801058420904,0.0044042404398551395,-0.00499075451768364,0.003950453275414141,0.07796610169491525,0.047457627118644076,0.07085324,0.095330164,2.2854276e-05
1776,,,,,,,-0.7068833112716675,0.17441033,0.080131605,-5.7017846e-06,0.022676157404918688,0.004317682767784148,-0.0049696868438297934,0.0037563965247679122,0.08305084745762713,0.04745762711864406,0.07663381,0.08138001,0.82908547
1777,,,,,,,-0.8408772349357605,0.17381072,0.079376265,5.7335674e-06,0.023384603008040367,0.004575184396070806,-0.004915976706028212,0.0035983007717332724,0.08813559322033898,0.047457627118644076,0.08752289,0.067921475,1.0000001
1778,,,,,,,-0.6134772896766663,0.17337401,0.07870786,-5.7653497e-06,0.023619460159542072,0.0044148760000848695,-0.00489530567542544,0.0034559578530056574,0.0932203389830508,0.047457627118644076,0.18251486,0.08469147,0.99999964
1779,,,,,,,-0.8851771354675293,0.17291863,0.07818274,5.784419e-06,0.02385805890439006,0.004675745691638971,-0.004843479002763514,0.0033473572423494834,0.09830508474576272,0.04745762711864408,0.2925949,0.12850182,3.390842e-08
1780,,,,,,,-0.7839189171791077,0.17271855,0.077844806,-5.8225583e-06,0.02404369409909995,0.004593671860841255,-0.004822890005827229,0.0032488298906864577,0.10338983050847457,0.04745762711864406,0.1426431,0.19937494,1.0000001
1781,,,,,,,-0.8452883362770081,0.17247383,0.07759499,5.835271e-06,0.024368750702847938,0.004823813508491493,-0.004773595493511954,0.0031821672666477296,0.10847457627118644,0.04745762711864406,0.053272773,0.30319116,1.0000001
1782,,,,,,,-0.7720207571983337,0.17229663,0.07736521,-5.8479845e-06,0.024582757754871305,0.00473256717303415,-0.004757100709612155,0.0031226037314956052,0.11355932203389829,0.04745762711864404,-0.056554668,0.4457363,0.9999999
1783,,,,,,,-0.8263275027275085,0.17212205,0.077235214,5.8479845e-06,0.024584529104127627,0.004929004904438132,-0.004710108807171229,0.0030889774743755806,0.11864406779661016,0.047457627118644076,-0.1713597,0.6355155,1.0000001
1784,,,,,,,-0.783052384853363,0.17210127,0.07718029,-5.9242625e-06,0.024828139761566108,0.004584139451308016,-0.004698422564070763,0.003060268048804781,0.12372881355932208,0.04745762711864406,-0.2843729,0.87394446,0.99999994
1785,,,,,,,-0.7672020792961121,0.17196226,0.07712745,5.9242625e-06,0.025168373392966056,0.004979249214949962,-0.0046577406530828955,0.0030541915185431767,0.12881355932203387,0.04745762711864404,-0.46737322,1.0850238,1.0
1786,,,,,,,-0.8522686958312988,0.17189519,0.07708312,-5.936975e-06,0.02503050489156732,0.004740563360624026,-0.004650693896118387,0.003047028684539347,0.13389830508474587,0.04745762711864404,-0.6495055,1.2978137,1.0000001
1787,,,,,,,-0.6461488008499146,0.17173596,0.077048145,5.975114e-06,0.025138292956250113,0.004948105773902138,-0.004617284615958292,0.0030602632336263476,0.13898305084745763,0.047457627118644055,-0.834667,1.5144092,0.99999994
1788,,,,,,,-0.8789348602294922,0.17166364,0.077023394,-6.0132534e-06,0.024949090347365917,0.004797878787980394,-0.004619193522850183,0.0030689788544147898,0.1440677966101695,0.04745762711864404,-0.9983141,1.7309186,1.0000001
1789,,,,,,,-0.7392197847366333,0.17151162,0.07700407,6.038679e-06,0.025144701747954704,0.004903043486881041,-0.004593030145199297,0.003092082384171853,0.14915254237288136,0.04745762711864406,-1.1580312,1.9677908,0.99999994
1790,,,,,,,-0.9587006568908691,0.17146634,0.077000044,-6.0768184e-06,0.02511517772670158,0.004776897884439345,-0.00460483040567793,0.003108308837697501,0.1542372881355932,0.047457627118644055,-1.3048509,2.223514,1.0
1791,,,,,,,-0.7073162794113159,0.1713556,0.07700283,6.038679e-06,0.025022646191768673,0.004845611052394223,-0.004589603568629353,0.0031364471536082777,0.15932203389830504,0.04745762711864404,-1.4483535,2.4832997,0.9999999
1792,,,,,,,-0.7662205696105957,0.17132168,0.07700689,-6.0768184e-06,0.024988954594434308,0.004905092970847875,-0.004605237198951308,0.0031553141465815453,0.16440677966101697,0.04745762711864404,-1.5918546,2.7494185,1.0
1793,,,,,,,-0.7595406770706177,0.17118722,0.07700114,6.1403834e-06,0.02505383767777148,0.004836769275984188,-0.004585780626750817,0.0031840742295516167,0.16949152542372878,0.04745762711864404,-1.7353561,3.0204976,1.0000001
1794,,,,,,,-0.6876393556594849,0.17113721,0.076995775,-6.1658097e-06,0.02490896050290279,0.004608155971096775,-0.0045966669391401494,0.0032000921757907655,0.1745762711864406,0.04745762711864403,-1.8788573,3.2954206,1.0
1795,,,,,,,-0.8613717555999756,0.1710118,0.07698571,6.1785227e-06,0.025142665501236824,0.004891227579001064,-0.00457553012950906,0.0032232235751543112,0.17966101694915254,0.04745762711864404,-2.0223596,3.5733023,1.0000001
1796,,,,,,,-0.780570924282074,0.1709864,0.07697468,-6.1785227e-06,0.024891400939202984,0.004738664330236998,-0.004584145619469093,0.0032278946849347073,0.1847457627118644,0.047457627118644076,-2.1658604,3.8534493,1.0000001
1797,,,,,,,-0.7691581845283508,0.17089593,0.07695717,6.2166614e-06,0.02509413668345215,0.004851087882525107,-0.004560482026169476,0.00323546647803701,0.18983050847457628,0.047457627118644076,-2.309362,4.1353126,0.99999994
1798,,,,,,,-0.8388133645057678,0.17089279,0.0769404,-6.2548006e-06,0.025065472241668035,0.004701879883199028,-0.004566722128792937,0.0032289709903327132,0.1949152542372881,0.047457627118644055,-2.452863,4.4184866,1.0000001
1799,,,,,,,-0.8797714114189148,0.17081027,0.07691893,6.280227e-06,0.02529997069275982,0.004862933795518565,-0.004541454140737794,0.00323154401535998,0.2,0.04745762711864406,-2.5963638,4.7026463,1.0000001
1800,,,,,,,-0.3519163429737091,0.17083341,0.076908775,-6.356505e-06,0.025014711491204718,0.004757894721786929,-0.004551125205680363,0.003222406386928936,-0.1,0.0525423728813559,-0.5487981,0.0388979,1.0
1801,,,,,,,-0.4165472090244293,0.17076883,0.07689477,6.3183656e-06,0.025004424991921025,0.004931831671631644,-0.0045296898853282395,0.0032253641614564147,-0.09491525423728815,0.052542372881355895,-0.490664,0.040708963,1.0000001
1802,,,,,,,-0.49132028222084045,0.17078565,0.07688234,-6.362861e-06,0.02488419734031853,0.004694179599992456,-0.0045381000804442925,0.0032161498066656294,-0.08983050847457626,0.052542372881355874,-0.43148968,0.042840544,0.99999994
1803,,,,,,,-0.47035449743270874,0.1707155,0.076857,6.3692173e-06,0.025229548916322005,0.004904518292520474,-0.004511500022866161,0.0032122857927049317,-0.08474576271186433,0.052542372881355895,-0.37231576,0.04508122,0.99999976
1804,,,,,,,-0.5524424314498901,0.17071128,0.07682438,-6.362861e-06,0.02506077623358658,0.004893294360291294,-0.004510199382678939,0.0031940669735950533,-0.07966101694915254,0.0525423728813559,-0.31314322,0.047436982,1.0
1805,,,,,,,-0.5365238189697266,0.17060623,0.07677895,6.4137134e-06,0.025235236596244423,0.004945667311090285,-0.004473838572252342,0.0031852051994602465,-0.07457627118644065,0.052542372881355874,-0.2539687,0.049912155,1.0000002
1806,,,,,,,-0.5803168416023254,0.17059137,0.076737724,-6.464565e-06,0.02524010514812819,0.004806116610920691,-0.004468301402445456,0.0031633952562446096,-0.06949152542372879,0.052542372881355874,-0.19479547,0.052513175,1.0
1807,,,,,,,-0.6549177169799805,0.17047209,0.07668246,6.464565e-06,0.025565623162901004,0.005063316714251205,-0.004427255221456261,0.003151456678773505,-0.0644067796610169,0.052542372881355874,-0.13562211,0.05524554,0.9999999
1808,,,,,,,-0.1102454885840416,0.17043155,0.07662721,-6.4899914e-06,0.025451483286045695,0.0048688561578150895,-0.004414679256048981,0.0031261164516276654,-0.05932203389830505,0.05254237288135591,-0.07644884,0.0581171,0.9999999
1809,,,,,,,-0.7272313237190247,0.17031096,0.07656195,6.499526e-06,0.025864894539834236,0.004980359011627661,-0.004369073504223572,0.003106987549968398,-0.05423728813559321,0.05254237288135592,-0.017274966,0.061132584,0.9999999
1810,,,,,,,-0.7332248091697693,0.17026839,0.07649686,-6.540843e-06,0.025845415186246293,0.004877312334978223,-0.0043518181830683724,0.0030747813501464574,-0.04915254237288134,0.05254237288135591,0.038374193,0.06450116,0.99999994
1811,,,,,,,-0.7521942853927612,0.17013408,0.07641936,6.534487e-06,0.02629612705750092,0.005075572484024408,-0.004300342909020556,0.0030503257997476674,-0.04406779661016949,0.052542372881355916,0.0917058,0.06839839,0.99999976
1812,,,,,,,-0.8140721321105957,0.17010151,0.0763481,-6.602819e-06,0.026028707461113406,0.004931226530791546,-0.004280388372947821,0.0030105345850770593,-0.03898305084745764,0.052542372881355895,0.13454387,0.073277965,0.9999998
1813,,,,,,,-0.780854344367981,0.16997288,0.07626516,6.5678582e-06,0.026262782593879205,0.004992663343961191,-0.004226487606407926,0.002980011115166797,-0.03389830508474573,0.05254237288135591,0.1773831,0.07849225,0.99999994
1814,,,,,,,-0.6266745924949646,0.16993408,0.07618735,-6.6266566e-06,0.02623741559768132,0.005043368773946741,-0.004203224367805926,0.0029368596738345845,-0.02881355932203392,0.05254237288135589,0.22052914,0.08693939,0.99999994
1815,,,,,,,-0.8731583952903748,0.16982064,0.07610408,6.660028e-06,0.026802709069591694,0.00518035204746102,-0.004149418314944256,0.00290177591056415,-0.023728813559322052,0.05254237288135591,0.2638318,0.097900085,1.0000001
1816,,,,,,,-0.6270154714584351,0.16979182,0.07602762,-6.6949888e-06,0.026898042197902636,0.005084897070157666,-0.004126870605642704,0.002856514308315623,-0.01864406779661018,0.052542372881355895,0.31066677,0.11121118,1.0000001
1817,,,,,,,-0.3589635193347931,0.16967352,0.07594433,6.6568496e-06,0.027228017482435904,0.005314221071118264,-0.004073005227519606,0.0028228542148190424,-0.013559322033898301,0.052542372881355895,0.33960095,0.12336583,0.9991241
1818,,,,,,,-0.9041914939880371,0.16966026,0.07587521,-6.688632e-06,0.02732094599535934,0.005155830215587812,-0.0040539511261094285,0.002778474607087683,-0.008474576271186451,0.05254237288135591,0.3701593,0.14066678,1.244439e-05
1819,,,,,,,-0.8649113774299622,0.16955131,0.07580069,6.742662e-06,0.027414993575181498,0.005146660535631361,-0.004004303959660931,0.002748749523380487,-0.0033898305084745944,0.052542372881355895,0.36478275,0.156003,0.015140347
1820,,,,,,,-0.5878387689590454,0.16953184,0.07573986,-6.756964e-06,0.027332114062820517,0.005230568172018581,-0.00398885311683331,0.0027122685771965058,0.001694915254237317,0.0525423728813559,0.32615623,0.16274269,1.0
1821,,,,,,,-0.9314426183700562,0.16943358,0.075679846,6.750608e-06,0.027788280188768534,0.005399718065091143,-0.003946164051896593,0.00269045249389203,0.006779661016949197,0.052542372881355874,0.37284154,0.17558338,1.0000001
1822,,,,,,,-0.7861295342445374,0.16941613,0.075632356,-6.8078166e-06,0.0277680937652977,0.005378755183343968,-0.003936721079843353,0.002663410386590947,0.011864406779660991,0.0525423728813559,0.37866518,0.1738555,0.9999998
1823,,,,,,,-0.8411849737167358,0.16926925,0.075568266,6.868203e-06,0.027872597123217893,0.005367631760208439,-0.003891587208281482,0.002653045078270796,0.01694915254237284,0.052542372881355874,0.38361335,0.16990474,0.9796166
1824,,,,,,,-0.7324985861778259,0.1691667,0.07551492,-6.845956e-06,0.028024800672981787,0.005317985232251976,-0.003872953939232691,0.0026403295637539353,0.022033898305084752,0.05254237288135591,0.3881878,0.16993853,0.0017769708
1825,,,,,,,-0.8421077132225037,0.16894197,0.075461,6.8364207e-06,0.027981566897843264,0.005447173078168867,-0.0038193996744705465,0.0026469593677526044,0.027118644067796644,0.052542372881355895,0.3624784,0.17871414,0.011943428
1826,,,,,,,-0.6780669093132019,0.16874759,0.0754008,-6.8840945e-06,0.028043276103960096,0.005262840680545203,-0.0037939108387298076,0.0026533945890209075,0.03220338983050851,0.05254237288135591,0.34980476,0.18597372,0.9835338
1827,,,,,,,-0.8853346705436707,0.1683897,0.07532011,6.909521e-06,0.02815584255496674,0.005467666081916553,-0.003731386749919173,0.002684792022337497,0.03728813559322036,0.05254237288135591,0.31070083,0.1866685,0.9999722
1828,,,,,,,-0.6866676211357117,0.16805208,0.07523253,-6.950838e-06,0.02838891717364875,0.005410958043125594,-0.003695884533715855,0.0027176841997398242,0.04237288135593218,0.05254237288135592,0.2610825,0.17824759,0.99999976
1829,,,,,,,-0.8865230679512024,0.16755651,0.075122766,6.938125e-06,0.028092994055473674,0.00547881263639647,-0.003620209077542457,0.0027699786864591996,0.04745762711864409,0.052542372881355895,0.23365669,0.16273583,1.0000002
1830,,,,,,,-0.7841057181358337,0.1670577,0.07499834,-6.988977e-06,0.02850707859896388,0.005351766675462668,-0.0035648355355617574,0.002821325231233095,0.05254237288135596,0.05254237288135589,0.20235135,0.15470666,0.9999999
1831,,,,,,,-0.9225696325302124,0.16637723,0.0748459,7.017581e-06,0.028417370958554393,0.005640572285667129,-0.0034650792884190237,0.0028934246717089666,0.0576271186440678,0.05254237288135592,0.17043859,0.1475708,0.9999998
1832,,,,,,,-0.7785877585411072,0.16570818,0.074681066,-7.0334727e-06,0.028487522859924695,0.005286884042132538,-0.003386423476986158,0.0029612460736717877,0.0627118644067797,0.0525423728813559,0.13889582,0.13598168,0.9999849
1833,,,,,,,-0.6226024031639099,0.16486368,0.07448958,7.0493634e-06,0.028537098663667663,0.005411307597899934,-0.0032620564165196783,0.0030471434555734717,0.06779661016949153,0.05254237288135591,0.15550196,0.1311178,0.9519921
1834,,,,,,,-0.894375205039978,0.16400439,0.07427752,-7.0620767e-06,0.028471695131430788,0.005451458987312666,-0.003155145162070458,0.003129043239892813,0.07288135593220346,0.05254237288135591,0.16438684,0.12506397,0.0063197496
1835,,,,,,,-0.7677103877067566,0.16301921,0.0740571,7.1097506e-06,0.02902598918991938,0.00565722507715654,-0.003003146575079131,0.003225185681564488,0.07796610169491533,0.052542372881355895,0.16554518,0.11755829,1.1223688e-05
1836,,,,,,,-0.869915783405304,0.16223253,0.073914476,-7.135177e-06,0.028902361628894143,0.005500236983928406,-0.0028688666963373882,0.003314838096962824,0.08305084745762711,0.05254237288135592,0.16555262,0.10285626,0.7515111
1837,,,,,,,-0.8333781361579895,0.16127717,0.07375028,7.170137e-06,0.029080454188961033,0.005687608196889408,-0.002689057653503954,0.0034248753526507953,0.0881355932203389,0.052542372881355943,0.17568089,0.08571664,1.0
1838,,,,,,,-0.8615734577178955,0.1603124,0.073574565,-7.1828504e-06,0.02937421452532369,0.0055850820316493965,-0.0025267220071788594,0.003535704777030447,0.0932203389830508,0.05254237288135596,0.27366075,0.10937475,0.99999917
1839,,,,,,,-0.8734373450279236,0.1591772,0.07337611,7.1955633e-06,0.029375285357819334,0.005644662694725704,-0.002318972103879758,0.003666861439580348,0.09830508474576267,0.052542372881355943,0.36205906,0.16211091,2.0345053e-07
1840,,,,,,,-0.3432276248931885,0.15802743,0.07316099,-7.1955633e-06,0.029028430474496787,0.005604512232824572,-0.002133145352895645,0.0037993252851322734,0.10338983050847454,0.05254237288135596,0.27268907,0.24881321,1.0000001
1841,,,,,,,-0.4508761465549469,0.1566772,0.07291217,7.233702e-06,0.029022005200657293,0.005633178166487092,-0.0019036773822062193,0.003956532259125442,0.10847457627118638,0.05254237288135595,0.18331835,0.37395862,1.0000001
1842,,,,,,,-0.5047920942306519,0.15531532,0.07264881,-7.252772e-06,0.02906366711685215,0.005543363961882846,-0.0016959263103177742,0.004113959450363425,0.11355932203389826,0.052542372881355943,0.070778504,0.54113203,0.9999999
1843,,,,,,,-0.5226892828941345,0.15377577,0.07235436,7.278198e-06,0.028924574482820146,0.005654824405595469,-0.0014500342153991872,0.004294465536071166,0.11864406779661013,0.052542372881355943,-0.044026084,0.7585308,1.0
1844,,,,,,,-0.5625860691070557,0.15223174,0.07204399,-7.32905e-06,0.028403778384579217,0.005373681668498645,-0.0012323507648202615,0.004473528659054958,0.12372881355932201,0.05254237288135596,-0.19269186,1.0027602,0.99999994
1845,,,,,,,-0.5831668972969055,0.15054539,0.07171274,7.30998e-06,0.02832658443093633,0.005589355138081836,-0.0009758386348552586,0.004672948388809124,0.12881355932203384,0.052542372881355943,-0.37502944,1.2395489,1.0000001
1846,,,,,,,-0.6538884043693542,0.1488026,0.07135497,-7.3354063e-06,0.027400358573258878,0.0051660757039252506,-0.0007463916433793062,0.004874350253253463,0.13389830508474582,0.05254237288135593,-0.5574675,1.4657627,0.9999999
1847,,,,,,,-0.5589221119880676,0.14695343,0.070978664,7.364011e-06,0.027261512230922946,0.0053880712037469814,-0.0004813933975955236,0.005096464689642983,0.13898305084745766,0.052542372881355943,-0.7467927,1.6743219,1.0000001
1848,,,,,,,-0.22566694021224976,0.14441042,0.070558876,-7.3735455e-06,0.026637157767735193,0.004929871515002502,-0.00024203830472197303,0.005317251423749813,0.14406779661016947,0.052542372881355964,-0.91043955,1.8989093,1.0
1849,,,,,,,-0.8134225010871887,0.14085163,0.0700996,7.4116842e-06,0.026203649048841954,0.005076480923991538,3.471174827788166e-05,0.0055614650639771,0.14915254237288136,0.05254237288135591,-1.0894246,2.1060338,1.0
1850,,,,,,,-0.7098873853683472,0.13745925,0.06967612,-7.405328e-06,0.02527038817289193,0.004813874072323785,0.0002829302055896243,0.005804042491411668,0.1542372881355932,0.05254237288135595,-1.2473153,2.3541198,0.9999999
1851,,,,,,,-0.6220990419387817,0.13366783,0.069282874,7.487962e-06,0.024767660941200732,0.004806505084327105,0.00057043698052098,0.006066350276074956,0.15932203389830502,0.05254237288135595,-1.3908174,2.6172996,0.9999997
1852,,,,,,,-0.8889294862747192,0.13070196,0.06861746,-7.4784275e-06,0.023864082986937665,0.004438665658327334,0.0008314701431607783,0.006328986510525217,0.164406779661017,0.05254237288135592,-1.5343181,2.886084,1.0
1853,,,,,,,-0.8820191025733948,0.12958515,0.06764705,7.5117996e-06,0.023095007735734755,0.004510743468023327,0.0011291974580424197,0.006610592761509876,0.16949152542372883,0.052542372881355943,-1.6778188,3.1592336,1.0000001
1854,,,,,,,-0.8407313823699951,0.12938002,0.066817954,-7.5054427e-06,0.022292575753035757,0.0041837257417926986,0.0014025861111079294,0.006888757392571539,0.1745762711864406,0.052542372881355943,-1.82132,3.4357524,1.0
1855,,,,,,,-0.6492822766304016,0.12898792,0.06593695,7.5404037e-06,0.021348096847922157,0.004203452028039252,0.0017147857591131937,0.007187494063822875,0.17966101694915249,0.05254237288135592,-1.9648217,3.7148538,1.0
1856,,,,,,,-0.7183692455291748,0.12873115,0.06508129,-7.553911e-06,0.020657062345001753,0.0038800424504716545,0.0019999298255681907,0.007481779756637901,0.18474576271186438,0.05254237288135596,-2.108323,3.9959304,0.99999994
1857,,,,,,,-0.8935115337371826,0.1283379,0.064188376,7.6150927e-06,0.020072628296022903,0.003952219286571669,0.002326143962282741,0.007793118832774577,0.18983050847457625,0.052542372881355964,-2.2517564,4.282028,0.9999999
1858,,,,,,,-0.6824215054512024,0.12806754,0.06331129,-7.5801318e-06,0.01940467348657201,0.003634759463498884,0.0026273189926006263,0.008101732386295595,0.19491525423728817,0.05254237288135596,-2.3951476,4.571414,1.0
1859,,,,,,,-0.6879086494445801,0.12766084,0.06240665,7.619463e-06,0.0187564920577087,0.003684539979182042,0.002966479147505556,0.00842625905430552,0.2,0.05254237288135596,-2.5385385,4.861683,0.9999999
1860,,,,,,,-0.9533959627151489,0.12739763,0.061523,-7.636942e-06,0.018295549143776933,0.0034548621758078452,0.003282356385000143,0.008744336029329234,-0.1,0.0576271186440678,-0.5243624,0.03692467,1.0000001
1861,,,,,,,-0.6533787250518799,0.12699714,0.06060964,7.681439e-06,0.017856953310194223,0.0035706122281755483,0.003637969130215204,0.009079907968284921,-0.09491525423728811,0.057627118644067776,-0.46564338,0.039151084,0.9999998
1862,,,,,,,-0.7517229914665222,0.12673637,0.059722077,-7.6805445e-06,0.017486911702727738,0.003288608306475759,0.003967204822782163,0.009408062664999339,-0.08983050847457624,0.05762711864406783,-0.4069251,0.041508965,1.0
1863,,,,,,,-0.9212661981582642,0.12635455,0.05880954,7.71342e-06,0.017297091565711534,0.0033190762954848725,0.004338131938530174,0.009750532969571386,-0.08474576271186436,0.0576271186440678,-0.3482068,0.044005882,1.0000001
1864,,,,,,,-0.7645163536071777,0.1261175,0.057923485,-7.716002e-06,0.01688020280432979,0.0031294699973849825,0.004684242844147645,0.01008783002320236,-0.07966101694915252,0.057627118644067804,-0.28948814,0.046649277,0.99999994
1865,,,,,,,-0.7161127924919128,0.1257304,0.05701688,7.766705e-06,0.01672011914873574,0.0032618392991252717,0.00506875453622986,0.010438914613502707,-0.0745762711864407,0.05762711864406779,-0.23076953,0.04944814,1.0
1866,,,,,,,-0.8286435008049011,0.12562871,0.056193363,-7.74555e-06,0.01639089467410514,0.003074700828936226,0.005429960095299201,0.01078147600703791,-0.06949152542372874,0.057627118644067804,-0.17205071,0.05240989,0.9999999
1867,,,,,,,-0.72956782579422,0.12570028,0.05548901,7.756984e-06,0.01631121989550486,0.0032002308863738524,0.005830612593203153,0.011139715439976662,-0.06440677966101688,0.05762711864406779,-0.11333281,0.055544518,0.99999976
1868,,,,,,,-0.9723518490791321,0.1259101,0.054800685,-7.787909e-06,0.015943553740887514,0.0029691281993974843,0.006204029883106042,0.011488510468213402,-0.05932203389830507,0.057627118644067804,-0.054107327,0.059061866,1.0000001
1869,,,,,,,-0.6148925423622131,0.12602855,0.05410322,7.823404e-06,0.015449004214377757,0.0030317840974356733,0.006617978673330589,0.011849538495610558,-0.05423728813559319,0.05762711864406779,0.0056022815,0.062840916,1.0
1870,,,,,,,-0.860815167427063,0.12627456,0.05341404,-7.698148e-06,0.014703160551863069,0.0028371605642437377,0.007005475480039129,0.012203208133847222,-0.049152542372881344,0.05762711864406782,0.06500014,0.06614407,1.0
1871,,,,,,,-0.7567297220230103,0.12640998,0.0527202,8.122983e-06,0.014014923354669754,0.002704865813948583,0.007429504641335218,0.012568423129297644,-0.04406779661016944,0.05762711864406778,0.11907379,0.07009936,1.0
1872,,,,,,,-0.6835150718688965,0.1266947,0.05203659,-6.6465414e-06,0.012883753078642222,0.0024373837435120557,0.00782790946484168,0.012922980392354415,-0.03898305084745765,0.05762711864406778,0.16825718,0.07462745,1.0
1873,,,,,,,-0.8420823812484741,0.12685362,0.05134719,1.2270249e-05,0.011580186176387309,0.0022968893491962915,0.008263341275140165,0.013291404408507861,-0.03389830508474574,0.05762711864406776,0.21141446,0.08278015,1.0000001
1874,,,,,,,-0.7666119337081909,0.12716068,0.050671667,8.3264185e-06,0.009852297977763994,0.0018498834154429763,0.008668565776743681,0.013648568120426828,-0.02881355932203391,0.057627118644067776,0.25471643,0.09324037,0.9999999
1875,,,,,,,-0.7398871779441833,0.12732747,0.04999311,6.312993e-05,0.008020434352211442,0.0016166185302948157,0.009110941077104633,0.014016286622347654,-0.023728813559322087,0.057627118644067776,0.29801813,0.10495448,0.99999994
1876,,,,,,,-0.8787297010421753,0.12790403,0.0493954,0.00013633032,0.005861577617572717,0.0010517364445603381,0.00952296715021219,0.014375033748990868,-0.018644067796610164,0.05762711864406779,0.35003725,0.12248719,1.0000001
1877,,,,,,,-0.6013247966766357,0.12910989,0.04932331,0.00023136984,0.0038307327002481666,0.00078032425376485,0.009967303562949083,0.014743777066376819,-0.013559322033898284,0.05762711864406776,0.37391296,0.13509369,0.97049123
1878,,,,,,,-0.9944923520088196,0.13086078,0.049867127,0.00024165727,0.001585458198440078,0.00025025751293680413,0.010381075552023637,0.015100236111129884,-0.008474576271186451,0.057627118644067755,0.40684777,0.15530851,7.459853e-07
1879,,,,,,,-0.8025295734405518,0.13249989,0.05061857,0.00025299445,-0.00034055955599068485,0.00016219792390147428,0.010826824511058703,0.015468979289022708,-0.0033898305084745393,0.05762711864406779,0.4296954,0.17687744,0.09564436
1880,,,,,,,-0.3477587103843689,0.13428451,0.051475205,0.00021936382,-0.002248260302907449,0.000361752949771143,0.011237030360887022,0.015824867814368745,0.0016949152542373091,0.057627118644067776,0.4115756,0.18282843,1.0000001
1881,,,,,,,-0.3959883749485016,0.13591692,0.052294567,0.00022419904,-0.003571877735308498,0.0007614651752540483,0.011679022019258384,0.01618975618155526,0.006779661016949189,0.057627118644067755,0.40213516,0.18787666,1.0000001
1882,,,,,,,-0.44172823429107666,0.13768396,0.05316475,0.00019361966,-0.004657304168577998,0.0008324436167981292,0.012085083193088467,0.01654406800826631,0.011864406779661022,0.057627118644067776,0.4253037,0.19104877,1.0000001
1883,,,,,,,-0.492477685213089,0.13926876,0.054001242,0.00019944974,-0.004969233497033704,0.0010287108009293595,0.012517991927897152,0.016906806862433215,0.016949152542372902,0.05762711864406776,0.43103355,0.18820894,0.9971876
1884,,,,,,,-0.512711226940155,0.14099762,0.054884773,0.00017098123,-0.00477964639697116,0.0008493981773830887,0.012914729523180455,0.01725567189110311,0.022033898305084745,0.05762711864406779,0.42192984,0.18103138,0.0047047595
1885,,,,,,,-0.6271569132804871,0.14253803,0.055725124,0.00017744936,-0.0036169934747953755,0.0007697084850090679,0.013337918231605853,0.017615250856443814,0.027118644067796616,0.057627118644067776,0.40140778,0.18532182,0.008199158
1886,,,,,,,-0.6540305018424988,0.14413999,0.05670141,0.00016018943,-0.0018472583553135304,0.0002450277565780244,0.013720043271682632,0.017960337789372026,0.03220338983050845,0.05762711864406779,0.38008487,0.19077308,0.95583403
1887,,,,,,,-0.6142250895500183,0.14507845,0.058073863,0.0002323167,0.0009784239477798847,0.00020404776445836248,0.014128678153065595,0.018312849565767394,0.03728813559322032,0.057627118644067755,0.3403723,0.1913772,0.99992156
1888,,,,,,,0.06799152493476868,0.14617972,0.05950703,0.00028536012,0.004440707189991913,0.0008334146675794054,0.014496079126913202,0.018653143572037685,0.042372881355932195,0.057627118644067804,0.29057652,0.18358183,0.9999987
1889,,,,,,,-0.7938193082809448,0.14698884,0.060918145,0.00039878662,0.00888655033475975,0.0017323480801432934,0.014885185374704195,0.019000295662669617,0.04745762711864404,0.057627118644067776,0.25068003,0.17319259,1.0000002
1890,,,,,,,-0.7749345898628235,0.14807615,0.062355075,0.0005115098,0.013824878710856948,0.0026575699457435605,0.015234175486467078,0.019330778903754495,0.052542372881355895,0.05762711864406779,0.22859836,0.16490543,1.0
1891,,,,,,,-0.7381259202957153,0.14879489,0.0637743,0.00070847117,0.01957428388740404,0.00376301283706991,0.015610210111176064,0.019664471076381716,0.057627118644067804,0.057627118644067776,0.20263954,0.15975977,0.99999976
1892,,,,,,,-0.6733178496360779,0.1498932,0.065222666,0.0009216507,0.02567847235277021,0.0049247543603412065,0.015946988558210255,0.01997442067417955,0.06271186440677964,0.05762711864406778,0.22524273,0.16520482,0.999969
1893,,,,,,,-0.8091347813606262,0.14792787,0.06659822,0.0012111441,0.03196698195474924,0.006248233613156734,0.01631207181198034,0.020283149962795413,0.06779661016949153,0.05762711864406779,0.2567402,0.16308479,0.81152195
1894,,,,,,,-0.8408530950546265,0.14512181,0.06790925,0.0011960982,0.038228903332953576,0.007231203578357258,0.016639134376413896,0.020573145845761594,0.07288135593220339,0.0576271186440678,0.26074803,0.15465058,0.001567349
1895,,,,,,,-0.8409982323646545,0.14344722,0.06924013,0.0011132007,0.04492889744341768,0.008678752386736372,0.01699527481943595,0.02086803914600515,0.07796610169491525,0.05762711864406779,0.26964968,0.14566962,1.7022026e-05
1896,,,,,,,-0.7725509405136108,0.14143668,0.07058884,0.0010444412,0.05062235415999722,0.010092108192163104,0.01731531980919138,0.021143787928563088,0.08305084745762716,0.05762711864406781,0.2585816,0.12896636,0.75010306
1897,,,,,,,-0.6720426082611084,0.13969062,0.071925625,0.0010024937,0.05700105775001197,0.010895337619149207,0.017660323280036482,0.021421791779299863,0.08813559322033894,0.057627118644067776,0.26641497,0.11373057,1.0000001
1898,,,,,,,-0.9314924478530884,0.13785478,0.073256984,0.00094016775,0.06319522556426703,0.012149353473509539,0.017963564943775538,0.021682224344877394,0.09322033898305081,0.05762711864406781,0.36499384,0.14027268,0.9999973
1899,,,,,,,-0.7305334806442261,0.1361472,0.07456531,0.00090168824,0.06721703417930953,0.01298602394777145,0.018291284529779274,0.021949434085657235,0.09830508474576267,0.057627118644067755,0.49343124,0.20476618,-1.3563368e-07
1900,,,,,,,-0.7601472735404968,0.13442789,0.07587382,0.0008438278,0.07315706275233672,0.014043515843579163,0.018578303303549093,0.022197009676523376,0.10338983050847457,0.05762711864406779,0.40273458,0.30874187,1.0000001
1901,,,,,,,-0.7962592244148254,0.13281436,0.07714714,0.00081922446,0.07808592476651466,0.014967283665064782,0.018887570219473047,0.022446032588681667,0.10847457627118641,0.057627118644067776,0.31291756,0.45772183,1.0000001
1902,,,,,,,-0.8824250102043152,0.13123916,0.07839455,0.0007669334,0.08143171229165924,0.01555583972230514,0.019151134265220335,0.022674313558465442,0.1135593220338983,0.05762711864406781,0.19811259,0.65116185,1.0
1903,,,,,,,-0.9255223274230957,0.12976179,0.079595044,0.000752116,0.0855667447820994,0.01650724428610255,0.01943525469857373,0.02290079335178913,0.11864406779661014,0.057627118644067755,0.081586644,0.89628816,1.0
1904,,,,,,,-0.7616943120956421,0.1283541,0.08076092,0.00071063725,0.08880079370778225,0.016809337589587157,0.019672268651668497,0.023103654228549354,0.12372881355932203,0.057627118644067804,-0.100628324,1.1418138,0.9999998
1905,,,,,,,-0.8124568462371826,0.12703152,0.08185691,0.0006993844,0.0908017119350548,0.017482007229255882,0.019926747233755513,0.02330725447706952,0.1288135593220339,0.05762711864406778,-0.2805184,1.4044023,0.9999999
1906,,,,,,,-0.6793148517608643,0.12578057,0.082927346,0.0006622009,0.09371242867718392,0.017830831774288597,0.020135761003143935,0.02348736599097053,0.13389830508474584,0.057627118644067804,-0.47788793,1.6219342,1.0
1907,,,,,,,-0.961686372756958,0.12461562,0.083933316,0.00065942644,0.09399107580509869,0.018006146852584958,0.02036458296372932,0.023667913846443202,0.13898305084745768,0.057627118644067804,-0.65938,1.8396026,1.0
1908,,,,,,,-0.7001515030860901,0.12347167,0.084900856,0.0006192176,0.09608639508951794,0.018347743002670218,0.02054708507249225,0.02382957606355341,0.1440677966101695,0.05762711864406778,-0.8384474,2.0445704,0.9999998
1909,,,,,,,-0.9000990390777588,0.12279509,0.08576928,0.00063257257,0.09744114805948866,0.018767296753701125,0.020752504292867683,0.023993700448820307,0.14915254237288136,0.05762711864406776,-1.0175141,2.2560048,0.9999999
1910,,,,,,,-1.0387024879455566,0.12297791,0.08652054,0.0006484688,0.0985099332282584,0.01901970438732444,0.020915237828550603,0.024140204490894976,0.1542372881355932,0.057627118644067804,-1.1897781,2.486543,1.0
1911,,,,,,,-0.7064868211746216,0.12315286,0.08721021,0.00069084606,0.0993433573078644,0.01937785465102523,0.02110096961427918,0.024294829562626588,0.15932203389830507,0.0576271186440678,-1.3332796,2.7527318,1.0
1912,,,,,,,-0.7927274703979492,0.123384856,0.087889075,0.00070032186,0.10051156694800177,0.018958220935705965,0.02124815341657795,0.02443456823759214,0.164406779661017,0.057627118644067804,-1.4767792,3.023897,1.0000001
1913,,,,,,,-0.6388005018234253,0.12356048,0.08853379,0.0007381809,0.10052035669617682,0.019519169684475396,0.02142277379639833,0.024583282617615703,0.1694915254237288,0.057627118644067755,-1.6201707,3.3043783,0.99999994
1914,,,,,,,-0.9326526522636414,0.12381558,0.08915684,0.0007366311,0.09879126853447354,0.01914082603678494,0.021558770892350088,0.024721352754594878,0.17457627118644062,0.0576271186440678,-1.7635626,3.5879092,1.0000001
1915,,,,,,,-0.7958981394767761,0.12400645,0.0897571,0.00076590554,0.09904854616057301,0.01880452562682147,0.021724097213771183,0.024868333526653522,0.17966101694915254,0.057627118644067776,-1.9069539,3.8737607,0.9999998
1916,,,,,,,-0.6944751739501953,0.12425764,0.090346284,0.0007610172,0.0981789896144681,0.018966654254247237,0.021849562831526878,0.02499935826571626,0.18474576271186438,0.057627118644067755,-2.050345,4.16137,1.0000001
1917,,,,,,,-0.9216756820678711,0.12444859,0.09089375,0.0007841611,0.09775585524383885,0.019180675170237846,0.022001047955964186,0.025138426731150697,0.18983050847457625,0.057627118644067776,-2.1937356,4.450303,1.0
1918,,,,,,,-0.9527331590652466,0.12469301,0.09143631,0.0007752593,0.09821139466983697,0.019027250010493792,0.022114492909782135,0.025260295658595226,0.19491525423728817,0.05762711864406781,-2.3517063,4.719346,1.0000001
1919,,,,,,,-0.7412631511688232,0.12485564,0.0919356,0.0007992369,0.09699936171537607,0.018761541735215274,0.022252493089028397,0.025385092544073312,0.2,0.057627118644067755,-2.5167937,4.9741006,0.99999994
1920,,,,,,,-0.47546181082725525,0.12508559,0.09240903,0.0007859418,0.09595120804686443,0.01848493127140711,0.02234908073247058,0.02549300282722585,-0.09999999999999996,0.06271186440677967,-0.49992713,0.035049893,0.99999994
1921,,,,,,,-0.5170050263404846,0.12522456,0.09285172,0.0008087756,0.0958473373786698,0.0182912643259947,0.022472678133074502,0.02560420751278805,-0.09491525423728817,0.06271186440677967,-0.4412078,0.037165657,1.0000001
1922,,,,,,,-0.5326858162879944,0.12542006,0.09327127,0.00079821853,0.0939250439775663,0.017892157993143136,0.022554126418968385,0.02569416272227333,-0.08983050847457626,0.06271186440677967,-0.38248935,0.03940623,0.9999999
1923,,,,,,,-0.5574029684066772,0.12554504,0.09364209,0.0008184458,0.09367787992146161,0.01823065731640897,0.022659990892965557,0.025788364079273027,-0.08474576271186435,0.06271186440677964,-0.32377052,0.04177906,1.0000001
1924,,,,,,,-0.6654880046844482,0.12603253,0.094009094,0.0007811493,0.09247627380657027,0.017820040515681677,0.022726605493107874,0.025862382003364104,-0.07966101694915251,0.06271186440677967,-0.26505274,0.044291854,1.0
1925,,,,,,,-0.5123589634895325,0.12652734,0.094331965,0.0007718538,0.09210407464468766,0.0175105819047714,0.022817170476256664,0.02593676964368519,-0.07457627118644065,0.06271186440677964,-0.20633353,0.04695188,1.0
1926,,,,,,,-0.6544797420501709,0.1269927,0.09462793,0.0007351549,0.09105504840789518,0.017332459002216867,0.022866178008568657,0.025992558448673216,-0.06949152542372879,0.06271186440677967,-0.14761542,0.049768306,0.9999999
1927,,,,,,,-0.7145052552223206,0.12734805,0.09489506,0.0007376912,0.09088727446992245,0.017749694561669947,0.022942622814625398,0.026050641535369293,-0.06440677966101688,0.06271186440677967,-0.088896975,0.052748643,1.0000001
1928,,,,,,,-0.4171416163444519,0.1276745,0.095141545,0.00071441644,0.09033668098470171,0.017226085313785413,0.02297770834004447,0.026087161270494274,-0.05932203389830509,0.06271186440677967,-0.030178325,0.055903126,0.99999994
1929,,,,,,,-0.6961307525634766,0.12790039,0.09534335,0.000725756,0.08951371124742462,0.017159476879575992,0.023038412921759326,0.02612833296993644,-0.054237288135593156,0.06271186440677966,0.028540548,0.059240658,1.0
1930,,,,,,,-0.7189052700996399,0.12812185,0.09554217,0.00071045203,0.08901458997937386,0.0172141032445642,0.02306139677047926,0.02615041931470664,-0.049152542372881386,0.06271186440677966,0.08749139,0.06282035,1.0000001
1931,,,,,,,-0.5316380262374878,0.12821831,0.09570366,0.0007342215,0.09042083324135436,0.017432616043522493,0.02311063455569648,0.026174894011003095,-0.044067796610169456,0.06271186440677962,0.14543684,0.0668866,0.99999994
1932,,,,,,,-0.8820745944976807,0.12833719,0.09584719,0.0007254531,0.08950903751982203,0.01715954023358047,0.02312049629081717,0.026182986876534073,-0.03898305084745764,0.06271186440677966,0.19884121,0.074411616,1.0000001
1933,,,,,,,-0.9138284921646118,0.12834807,0.095971674,0.0007564731,0.08919136406384767,0.01738368043533118,0.02316038409799388,0.026196134665335137,-0.03389830508474574,0.06271186440677966,0.24389605,0.08439582,0.99999994
1934,,,,,,,-0.7167870998382568,0.12836763,0.096086964,0.00075857155,0.08870458388857248,0.016869292587396657,0.02316183691554237,0.026191098329279835,-0.028813559322033926,0.06271186440677966,0.2867444,0.09575663,1.0
1935,,,,,,,-0.8744461536407471,0.12830243,0.096168794,0.00079509214,0.08922554361480534,0.01691697437034842,0.023191865873003054,0.026194091648370856,-0.023728813559322014,0.06271186440677962,0.33245212,0.11032578,0.9999999
1936,,,,,,,-0.7103117108345032,0.12826598,0.0962589,0.0008030195,0.08945361577403282,0.017309943412366545,0.023187014435725586,0.026181472382410816,-0.01864406779661015,0.06271186440677967,0.38514024,0.13133879,1.0
1937,,,,,,,-0.8885601162910461,0.12812738,0.09632315,0.0008498986,0.09030866422558964,0.017715800667465784,0.023211501964856437,0.026175018657285106,-0.013559322033898268,0.06271186440677966,0.40138775,0.14357951,0.6646734
1938,,,,,,,-0.8159935474395752,0.1280429,0.09638254,0.00086226146,0.09023650785686849,0.017388351365676548,0.023199484347347994,0.026155855781351448,-0.00847457627118642,0.06271186440677966,0.44192308,0.1703497,1.3563368e-07
1939,,,,,,,-0.8513880372047424,0.1278664,0.09644423,0.0009165852,0.0909802983708526,0.017633517989490855,0.02322048303497916,0.026145452027997975,-0.0033898305084745393,0.06271186440677966,0.48444176,0.19060235,0.30921733
1940,,,,,,,-0.9343303442001343,0.127729,0.0965096,0.0009412158,0.09124609476770137,0.017512796667504965,0.02320580165567735,0.026120490236583114,0.0016949152542372933,0.06271186440677966,0.4872552,0.20923625,1.0000001
1941,,,,,,,-0.7857621312141418,0.12753093,0.09655112,0.0009988629,0.0917699019159853,0.017236929975828767,0.023222531738958333,0.026107130707806923,0.006779661016949204,0.06271186440677964,0.47759378,0.21612658,1.0000001
1942,,,,,,,-0.7820870280265808,0.1273899,0.096612364,0.0010271113,0.09145625002530341,0.017795296162463583,0.023207066692758866,0.026081590949728756,0.011864406779661054,0.06271186440677967,0.47334182,0.21269637,1.0
1943,,,,,,,-0.8507850766181946,0.12716874,0.096660174,0.001094792,0.09250565407666317,0.01762491156436816,0.023223729671860684,0.026065537299558864,0.016949152542372888,0.06271186440677969,0.46998957,0.20656577,0.99982303
1944,,,,,,,-0.8153638243675232,0.12702836,0.09670928,0.0011246518,0.09245985646346261,0.018151517303550482,0.023206391046177586,0.02603976910523737,0.022033898305084752,0.06271186440677967,0.45446768,0.1882505,0.007155355
1945,,,,,,,-0.8185064196586609,0.1268204,0.096761666,0.0011948815,0.09340751077756125,0.01793670972084033,0.023224364851614495,0.026025527652820863,0.027118644067796616,0.06271186440677966,0.4412863,0.1928108,0.008812833
1946,,,,,,,-0.8592211604118347,0.12667318,0.096821845,0.0012334788,0.09478807395402342,0.018101726171327572,0.023208432652243448,0.02599911328483484,0.03220338983050846,0.06271186440677966,0.41271734,0.19628452,0.9092715
1947,,,,,,,-0.9311021566390991,0.12647921,0.09686534,0.0013029457,0.09407340187920152,0.018085728801739462,0.023225647415334515,0.025986433727569414,0.03728813559322032,0.06271186440677966,0.372944,0.19895732,0.9996193
1948,,,,,,,-0.873292088508606,0.12635784,0.09693365,0.0013420576,0.09450747997208465,0.01826439762205968,0.023212079784965065,0.02596329780511002,0.04237288135593218,0.06271186440677966,0.3221769,0.19697206,0.999982
1949,,,,,,,-0.6504508852958679,0.1261643,0.096993014,0.0014203149,0.09552460598417427,0.018323618613267187,0.02323177625293066,0.025951043322735234,0.047457627118644034,0.06271186440677966,0.27526316,0.18617833,0.9999988
1950,,,,,,,-0.9842095971107483,0.1260625,0.09705646,0.001457528,0.09448190061025186,0.018616073867655587,0.02321829655809294,0.025930159717018092,0.05254237288135591,0.06271186440677966,0.25631648,0.17994076,0.9999979
1951,,,,,,,-0.7605461478233337,0.12589769,0.09712754,0.0015359748,0.09613419059021946,0.01774833843069451,0.02324104861374905,0.025921679664422218,0.05762711864406781,0.06271186440677966,0.24398006,0.17509423,0.9999959
1952,,,,,,,-0.8033143281936646,0.12579952,0.09720921,0.0015822388,0.09578051033900675,0.018280316439444243,0.02323056131744564,0.02590163786311022,0.06271186440677963,0.06271186440677967,0.30481005,0.19278121,0.9995673
1953,,,,,,,-0.769343376159668,0.12565632,0.09727819,0.0016580935,0.09653151633833641,0.018582029691745727,0.023253909770271926,0.02589577779663815,0.06779661016949154,0.06271186440677964,0.35040724,0.1998988,0.5572361
1954,,,,,,,-0.8573295474052429,0.1255886,0.09737326,0.0017039382,0.09708887310666504,0.018337333378483367,0.0232468201741582,0.025879721665838684,0.07288135593220335,0.06271186440677967,0.35710984,0.19059642,0.00041144478
1955,,,,,,,-0.8336201310157776,0.12544845,0.09746155,0.0017899217,0.09685405725794186,0.018831565380016263,0.023273258869948764,0.02587466795662726,0.07796610169491526,0.06271186440677966,0.37419575,0.17998783,3.4654408e-05
1956,,,,,,,-0.7878375053405762,0.12539892,0.097553164,0.0018328669,0.09765238916803677,0.01888182433886975,0.02326642913385222,0.02586075655022584,0.08305084745762713,0.06271186440677966,0.35969147,0.15956502,0.8814112
1957,,,,,,,-0.7513121366500854,0.12528256,0.09765296,0.0019194196,0.09670268289935602,0.01852326793797305,0.023295648841472425,0.025858864123640354,0.08813559322033891,0.06271186440677962,0.35643044,0.14890637,0.99999666
1958,,,,,,,-0.9169459342956543,0.12523057,0.09775985,0.0019736139,0.09723429610559886,0.01849436767792444,0.023291048021038246,0.02584496400989569,0.09322033898305078,0.06271186440677964,0.44820568,0.17719856,0.9999705
1959,,,,,,,-0.9892933368682861,0.12513168,0.097850405,0.0020546312,0.09786650557796812,0.018989891841384512,0.023319561345762442,0.0258449819983087,0.09830508474576274,0.06271186440677962,0.59828323,0.25771803,1.695421e-07
1960,,,,,,,-0.26920196413993835,0.12510936,0.097959355,0.0021025478,0.09761641926219967,0.01859893039538971,0.023316573733696434,0.025834763797064442,0.10338983050847458,0.06271186440677967,0.5327806,0.3805762,0.99998987
1961,,,,,,,-0.39367178082466125,0.12502015,0.09805383,0.0021850006,0.09756441067227009,0.019492886234560174,0.02334604844808094,0.02583604662708249,0.10847457627118645,0.06271186440677962,0.44025108,0.5550466,1.0
1962,,,,,,,-0.5711459517478943,0.12503311,0.098139286,0.0022115519,0.09829054674687733,0.018766583092740003,0.023340986467988586,0.02582953639060265,0.11355932203389832,0.06271186440677964,0.3236893,0.7759813,1.0000001
1963,,,,,,,-0.5934942364692688,0.124995746,0.09822162,0.0022688205,0.09846473376325467,0.018880991090101138,0.023370787612390597,0.025836860406508858,0.11864406779661019,0.06271186440677962,0.17729865,1.0274432,0.9999999
1964,,,,,,,-0.5999501347541809,0.125046,0.09829474,0.0022746762,0.09803769738604154,0.019343231641689135,0.023365504316894204,0.025834659042888734,0.12372881355932204,0.06271186440677964,-0.0055371774,1.2907519,1.0000001
1965,,,,,,,-0.6454389095306396,0.12507597,0.09833929,0.0022856754,0.0986295582697766,0.01887758426093074,0.023392385490252677,0.025849324117618117,0.1288135593220339,0.06271186440677962,-0.18763842,1.57284,1.0
1966,,,,,,,-0.7479563355445862,0.1252134,0.098385885,0.0022413903,0.0963653724019905,0.018593714526072645,0.02338685467226179,0.025857097470634686,0.13389830508474587,0.06271186440677962,-0.3995649,1.7822899,0.9999998
1967,,,,,,,-0.6708549857139587,0.12531798,0.098407,0.0022099442,0.09763582790698175,0.01900548462447721,0.023413327766801644,0.025880278852745024,0.13898305084745768,0.0627118644067796,-0.58747095,1.9836631,0.99999994
1968,,,,,,,0.01968066766858101,0.12556098,0.098404735,0.0021019587,0.09802443067953515,0.01876073218630204,0.023404950203069437,0.02589980860007351,0.1440677966101695,0.06271186440677966,-0.7665371,2.1951842,1.0000001
1969,,,,,,,-0.8522658348083496,0.12579115,0.09839118,0.0020098635,0.09695887937096212,0.01830840361667726,0.023431533105129503,0.025937499605751983,0.1491525423728813,0.06271186440677962,-0.9456006,2.4155052,1.0000001
1970,,,,,,,-0.8210359215736389,0.12614703,0.09835702,0.0018565208,0.09635387795001081,0.018598428016780265,0.02342327989481726,0.025970072825383748,0.1542372881355932,0.06271186440677963,-1.124665,2.6407104,0.9999998
1971,,,,,,,-0.8224837183952332,0.12652199,0.09828926,0.001709914,0.09521768520136772,0.01845299297180314,0.02344778687688207,0.026024137496904378,0.15932203389830507,0.0627118644067796,-1.2753685,2.9077537,1.0000001
1972,,,,,,,-0.8279409408569336,0.12704383,0.0982137,0.00151383,0.09443962170974296,0.017829977433656823,0.023440488949969956,0.026075975123859483,0.164406779661017,0.06271186440677967,-1.4187601,3.186693,0.99999994
1973,,,,,,,-0.7629402279853821,0.12757185,0.09810971,0.0013471447,0.09247559810124902,0.017913749796134148,0.023465972168738792,0.026147786560616147,0.1694915254237288,0.06271186440677962,-1.567464,3.4537857,1.0
1974,,,,,,,-0.8813468813896179,0.12827557,0.097972676,0.0011330266,0.09116357500105855,0.017561198494590848,0.023457238661580757,0.026220464666554845,0.1745762711864406,0.06271186440677966,-1.717846,3.7183907,0.99999994
1975,,,,,,,-0.9289993047714233,0.12900735,0.09782095,0.0009647204,0.08914097411656743,0.017340765144036888,0.023484224975637687,0.026315819311151633,0.17966101694915254,0.06271186440677966,-1.8771259,3.9721365,1.0
1976,,,,,,,-0.7496863603591919,0.12989241,0.09764838,0.00077160273,0.08738946726181836,0.01662879434749199,0.023476921226760254,0.02641035526777632,0.18474576271186435,0.06271186440677964,-2.0464263,4.212862,1.0000001
1977,,,,,,,-0.7417107820510864,0.13079484,0.09750572,0.00063802494,0.0847531602426129,0.01622917950211005,0.02350298645313972,0.026530780146703868,0.18983050847457625,0.06271186440677964,-2.2157247,4.4544644,1.0
1978,,,,,,,-0.967018723487854,0.13187537,0.097341605,0.00048256535,0.08146745145197239,0.015717399532695325,0.02349760254229628,0.026653286005515954,0.19491525423728814,0.06271186440677964,-2.385025,4.6967597,0.99999994
1979,,,,,,,-0.6958206295967102,0.13299341,0.0971696,0.00038689518,0.07901048295825756,0.014976649997485486,0.02352534253507231,0.02679992424610159,0.19999999999999993,0.0627118644067796,-2.5543242,4.939598,0.9999998
1980,,,,,,,-0.9829846024513245,0.13431415,0.09694375,0.00027212556,0.07515435617445915,0.014347139100214361,0.02351895458144404,0.026951568746105648,-0.09999999999999998,0.06779661016949154,-0.5288891,0.027478583,1.0
1981,,,,,,,-0.7038410902023315,0.13580541,0.096961536,0.00023414493,0.07044327101998787,0.013510480159463094,0.02354839072872755,0.027129763135956882,-0.09491525423728812,0.06779661016949154,-0.4670078,0.029316925,0.99999994
1982,,,,,,,-1.0102248191833496,0.13757043,0.09709921,0.00017297397,0.06582682318492455,0.01263107987727036,0.023543336432914484,0.027310780914041485,-0.08983050847457623,0.06779661016949155,-0.40678808,0.031238219,1.0000001
1983,,,,,,,-0.7506505846977234,0.13940641,0.097209714,0.00015371625,0.06135008012904202,0.011668451067885577,0.023571521126082736,0.027521399720858233,-0.08474576271186433,0.06779661016949153,-0.34685394,0.033276696,0.99999994
1984,,,,,,,-0.82658451795578,0.14147963,0.097356446,0.00010238612,0.05527582893205866,0.010751163197029083,0.023567953921928536,0.027737318355991095,-0.07966101694915251,0.06779661016949154,-0.2869188,0.035445917,1.0000001
1985,,,,,,,-0.7768148183822632,0.14313011,0.09789504,0.000109822475,0.04915370285585806,0.00940607463133721,0.023597281601771356,0.027980268738239868,-0.07457627118644061,0.06779661016949153,-0.22698456,0.037754077,0.99999994
1986,,,,,,,-0.887260377407074,0.14488892,0.09858245,8.173828e-05,0.04295503742169779,0.008339882069892267,0.023592093584232213,0.028230913736703875,-0.0694915254237288,0.06779661016949155,-0.16705142,0.0402093,0.99999994
1987,,,,,,,-0.9272872805595398,0.14671192,0.09928619,9.2731316e-05,0.03567550061030001,0.006825687186073271,0.023622455617735887,0.028510724214960877,-0.06440677966101692,0.06779661016949154,-0.10711558,0.04282108,1.0
1988,,,,,,,-0.6615048050880432,0.14872007,0.10006561,6.450623e-05,0.028055556688070273,0.005448173692456555,0.023617780665912743,0.028795871054372795,-0.05932203389830505,0.06779661016949157,-0.0471815,0.045598812,0.99999994
1989,,,,,,,-0.8314575552940369,0.1507706,0.10085634,7.651709e-05,0.020417941920140483,0.00390621889087777,0.023645898977712885,0.029113018050720852,-0.05423728813559316,0.06779661016949154,0.012752822,0.048551645,1.0
1990,,,,,,,-1.0397926568984985,0.15329757,0.102036774,5.4304597e-05,0.01201175793428647,0.002378663788925371,0.023641734830124272,0.029437307716085742,-0.04915254237288133,0.06779661016949157,0.07292837,0.051733367,0.9999998
1991,,,,,,,-0.8593700528144836,0.15681925,0.10445571,0.00010314161,0.003539702991052297,0.0006642366300152188,0.0236700654535119,0.029790477804862558,-0.04406779661016946,0.06779661016949155,0.1344633,0.05834791,1.0000001
1992,,,,,,,-0.8002200126647949,0.1607042,0.10717882,0.00012814126,-0.005247671827926132,0.0008357806299500829,0.02366346743404055,0.03015322856170325,-0.038983050847457616,0.06779661016949155,0.19166972,0.06619912,1.0
1993,,,,,,,-0.8910297751426697,0.16471335,0.11011802,0.00022441606,-0.013718420806122563,0.0027704344466288576,0.023692353742824076,0.03054664064699769,-0.03389830508474575,0.06779661016949154,0.24155772,0.074871235,1.0
1994,,,,,,,-0.7743628025054932,0.16897629,0.113258295,0.00032211127,-0.02230330710625611,0.004155967739503629,0.023686020825796177,0.0309462895757544,-0.028813559322033864,0.06779661016949154,0.2762829,0.08422857,0.99999994
1995,,,,,,,-1.0028586387634277,0.17338695,0.11651053,0.0005293977,-0.029886339122094614,0.005705099011537848,0.02371252045676546,0.03137849769054754,-0.023728813559321913,0.06779661016949154,0.31533334,0.097211555,0.9999998
1996,,,,,,,-0.8684763312339783,0.17787537,0.117986135,0.00054460345,-0.03746950616796333,0.006971048102269396,0.023706732814164973,0.03181837061042338,-0.018644067796610132,0.06779661016949154,0.36344957,0.11536508,1.0000001
1997,,,,,,,-0.8659223914146423,0.18241444,0.11877426,0.0005204097,-0.04314571044438383,0.008351511894374539,0.02373354899809732,0.032287428092171534,-0.013559322033898237,0.06779661016949153,0.3713005,0.12447897,0.10403276
1998,,,,,,,-0.7911131978034973,0.18724455,0.11981523,0.00048167625,-0.04744673444296183,0.009215483068213553,0.02372539531399478,0.032765881466143246,-0.00847457627118642,0.06779661016949155,0.40273085,0.14333571,2.0345053e-07
1999,,,,,,,-1.0770522356033325,0.192184,0.1207802,0.00046785022,-0.05011910957584829,0.009655937686298424,0.02375283756936595,0.03327476120980068,-0.003389830508474476,0.06779661016949153,0.46483672,0.16573992,0.10281711
2000,,,,,,,-0.4039209485054016,0.1974015,0.121890284,0.00042715264,-0.050876046099740044,0.009719663542041911,0.023744935658978547,0.03379037115283494,0.0016949152542372933,0.06779661016949154,0.5101554,0.20781742,1.0
2001,,,,,,,-0.5602599382400513,0.20307298,0.123142,0.00042877067,-0.047414875245343865,0.009392528728563224,0.023769979804638863,0.034338616878622406,0.00677966101694922,0.06779661016949154,0.50794363,0.22157593,1.0000001
2002,,,,,,,-0.654385507106781,0.20915134,0.12459075,0.00040215623,-0.041188961752935016,0.007864274314089882,0.023762826534273775,0.0348932110064174,0.011864406779661054,0.06779661016949154,0.51861584,0.22695093,1.0
2003,,,,,,,-0.5438107252120972,0.21531025,0.12602676,0.00040858798,-0.030972874168841185,0.006091375689491612,0.023788451041821642,0.03547582701145586,0.01694915254237287,0.06779661016949153,0.45427343,0.20103295,0.9990966
2004,,,,,,,-0.6597870588302612,0.22175395,0.12758048,0.0003813941,-0.015206271059853232,0.0026980706781115143,0.023779226569122684,0.03606583928728417,0.022033898305084752,0.06779661016949153,0.43744427,0.17966652,0.000994161
2005,,,,,,,-0.7099830508232117,0.2282929,0.12914805,0.0003883504,0.006160561064421417,0.0014870392047080583,0.023805845616382503,0.03668335438344871,0.027118644067796585,0.0677966101694915,0.4382424,0.18683045,0.00041659886
2006,,,,,,,-0.7301024198532104,0.23505664,0.13081239,0.00036065144,0.034517675460506124,0.006536500060992136,0.02379729780432525,0.03730324418636832,0.03220338983050845,0.06779661016949153,0.42225304,0.19625238,0.14233209
2007,,,,,,,-0.6519269347190857,0.2419161,0.13249551,0.00036869716,0.0702068293694139,0.013452234731711397,0.02382201868216084,0.037950818532777965,0.03728813559322032,0.0677966101694915,0.4032831,0.20776446,0.9808777
2008,,,,,,,-0.5540770292282104,0.24899553,0.13427827,0.0003404647,0.11498405056239086,0.021941781143173685,0.02381459713036253,0.0386000272798851,0.042372881355932195,0.06779661016949153,0.36391315,0.20756835,0.9958757
2009,,,,,,,-0.8980018496513367,0.2561139,0.13607287,0.00034895647,0.16524042148902565,0.03153232333235179,0.023840186474767464,0.039271651822872046,0.04745762711864406,0.0677966101694915,0.32007617,0.20163843,0.99944603
2010,,,,,,,-0.6781643629074097,0.26344374,0.1379576,0.0003211713,0.2175609421330648,0.04253509062774046,0.023830928916776743,0.03994440289966886,0.05254237288135591,0.06779661016949153,0.28107172,0.19363078,0.99988747
2011,,,,,,,-0.9385630488395691,0.27080297,0.13986567,0.00032988866,0.2792759085665046,0.05384472125836755,0.02385760699750555,0.04063845479664168,0.057627118644067776,0.06779661016949148,0.26516894,0.1876097,0.99981004
2012,,,,,,,-0.5969445705413818,0.27831763,0.14184695,0.00030203583,0.3363438408020285,0.06513128732670519,0.0238493817781276,0.04132805226112709,0.06271186440677964,0.06779661016949153,0.36449736,0.21500784,0.98242664
2013,,,,,,,-1.010120153427124,0.2858383,0.14384893,0.00031178363,0.39368582351872944,0.07417089869887301,0.023874630576395654,0.042037716437059794,0.06779661016949153,0.0677966101694915,0.4167981,0.23094523,0.1529774
2014,,,,,,,-0.9600548148155212,0.29351825,0.14592136,0.00028350553,0.4381247796797983,0.08637447180761898,0.02386740538136264,0.0427418509061215,0.07288135593220336,0.06779661016949153,0.44990882,0.23113362,7.571751e-05
2015,,,,,,,-0.9438323378562927,0.30108875,0.1480672,0.0002977794,0.48311244032173944,0.0923470104821026,0.023893503247427228,0.04346161768005503,0.07796610169491522,0.06779661016949147,0.47454143,0.21823978,5.8051217e-05
2016,,,,,,,-0.7713381052017212,0.30863965,0.15046746,0.00028758455,0.5111359306395331,0.09897311737019499,0.02388470125501274,0.04417536974179217,0.08305084745762713,0.06779661016949155,0.45488554,0.1915111,0.8748363
2017,,,,,,,-0.6347595453262329,0.316144,0.15286833,0.00031455763,0.524320296674285,0.10100887065199633,0.023911263056838685,0.04490408843704204,0.08813559322033897,0.06779661016949153,0.44241378,0.19001026,0.9998732
2018,,,,,,,-0.9297534823417664,0.3237633,0.15535772,0.0003049975,0.5278175546056876,0.10058433368027017,0.02390281487421868,0.04562276288815046,0.09322033898305081,0.06779661016949154,0.52271295,0.21919957,0.9996535
2019,,,,,,,-1.0514001846313477,0.33128655,0.15783523,0.00033272756,0.5164985868132157,0.09907530563834978,0.02392789743700052,0.04635598844527484,0.09830508474576276,0.06779661016949151,0.68546903,0.31916785,-6.781684e-08
2020,,,,,,,-0.5107321739196777,0.33901116,0.16042988,0.00032351856,0.49368757141543496,0.09552275532961102,0.023919859731955588,0.04707903626262515,0.10338983050847457,0.06779661016949153,0.6602486,0.46260884,0.9983061
2021,,,,,,,-1.0499950647354126,0.3459548,0.16283035,0.00035444435,0.4602068695641795,0.08902336845741471,0.023944753854257036,0.047814114174402796,0.10847457627118645,0.06779661016949151,0.5643777,0.6648202,1.0000001
2022,,,,,,,-0.8236700296401978,0.35113475,0.16480811,0.00035795246,0.4242403997159668,0.08185718437751494,0.023934263226051845,0.04854005283669556,0.11355932203389833,0.06779661016949153,0.44864428,0.9154365,1.0
2023,,,,,,,-0.9992988705635071,0.35642466,0.16682297,0.00039833557,0.3865029222691638,0.07360518184088052,0.02395870365156412,0.04927881991519114,0.11864406779661016,0.06779661016949154,0.27239054,1.168487,0.99999994
2024,,,,,,,-0.8158206343650818,0.36149013,0.16884463,0.0004187586,0.34648505663118156,0.06624238715863594,0.023947422723717218,0.050006542487062884,0.12372881355932207,0.06779661016949154,0.08905206,1.4517086,1.0000001
2025,,,,,,,-0.7513887286186218,0.36658508,0.17088684,0.00048193033,0.30063927864833,0.05830763162366393,0.02396924477827713,0.0507490011442882,0.1288135593220339,0.0677966101694915,-0.10785136,1.7343061,1.0000001
2026,,,,,,,-0.8843652606010437,0.3715726,0.17293641,0.00053763186,0.26049687932809706,0.04921434516969412,0.02395789296245603,0.05148102723506537,0.13389830508474587,0.06779661016949155,-0.33624592,1.9349537,1.0000001
2027,,,,,,,-0.8334925174713135,0.37647894,0.174965,0.0006844946,0.2239946652431352,0.04342417589740808,0.023979915823636427,0.05222424522114136,0.13898305084745763,0.06779661016949153,-0.5234177,2.1285772,1.0
2028,,,,,,,-0.8908045291900635,0.3814016,0.1769138,0.0008017374,0.1927171353935224,0.03727663700693278,0.02396751017007779,0.05295747551744803,0.1440677966101695,0.0677966101694915,-0.70981944,2.3275597,1.0000001
2029,,,,,,,-0.8172124028205872,0.38642073,0.1780226,0.00082332734,0.16855034034326838,0.03239005216079702,0.02399175758288544,0.05370151325077977,0.1491525423728814,0.0677966101694915,-0.89622074,2.5309284,0.9999999
2030,,,,,,,-0.977161169052124,0.39144135,0.17888044,0.000757581,0.15314068595141506,0.02912388067292776,0.023981577099660815,0.05443112079006242,0.15423728813559323,0.06779661016949154,-1.082622,2.7379503,0.99999994
2031,,,,,,,-0.8808987736701965,0.39646465,0.17979887,0.00074803905,0.14632246879818347,0.02849043470449058,0.024005918391558953,0.055171614835693376,0.15932203389830507,0.06779661016949153,-1.2528058,2.969591,1.0
2032,,,,,,,-0.8396822214126587,0.40142655,0.1806867,0.00069121574,0.15318060439425216,0.02953107523684858,0.02399844384813993,0.05589742773098341,0.16440677966101697,0.06779661016949155,-1.4067576,3.224497,1.0
2033,,,,,,,-0.6251526474952698,0.40638164,0.18159313,0.00068278436,0.17180138080930896,0.03269500985807607,0.024025158556649,0.056630097129727275,0.1694915254237288,0.0677966101694915,-1.5760572,3.4606473,1.0
2034,,,,,,,-0.9953011274337769,0.41128466,0.18248366,0.000630116,0.20595452738860523,0.03920748424246179,0.024017561344102774,0.05734827769755995,0.1745762711864406,0.06779661016949155,-1.7453568,3.6986248,0.99999994
2035,,,,,,,-0.9579402208328247,0.41616938,0.18338509,0.0006240284,0.2500077240175824,0.04781957010998667,0.024046603134180146,0.058072649579151495,0.1796610169491525,0.06779661016949153,-1.914656,3.9380577,0.99999994
2036,,,,,,,-0.8027141690254211,0.42095685,0.18426634,0.00057454896,0.301858660162366,0.05867714369582496,0.02404085386937271,0.058777854283897875,0.1847457627118644,0.06779661016949153,-2.0851862,4.178286,0.99999994
2037,,,,,,,-0.8816017508506775,0.42577004,0.18516113,0.00057134003,0.36096785949993904,0.06805942153541863,0.024069250954996433,0.05948944553625867,0.18983050847457625,0.06779661016949153,-2.247538,4.3988695,1.0
2038,,,,,,,-0.8807466626167297,0.43044305,0.18603149,0.00052453304,0.4199895270808221,0.07909916630981863,0.024065205208147616,0.060182170744388266,0.1949152542372881,0.06779661016949154,-2.40989,4.6200666,1.0
2039,,,,,,,-0.7770141959190369,0.4351592,0.18691857,0.0005243619,0.4766421477652835,0.09243674115490975,0.024095072563721776,0.06087768050120886,0.2,0.06779661016949153,-2.5722413,4.841749,1.0000001
2040,,,,,,,-0.5208899974822998,0.4402948,0.18790811,0.0005054828,0.5402844901813394,0.10273431397368611,0.024090209669872797,0.06155464308872087,-0.1,0.07288135593220343,-0.58297294,0.02010062,1.0
2041,,,,,,,-0.5890418887138367,0.4461829,0.18908517,0.0005645928,0.5856113159535282,0.10921358703216599,0.024121576788806266,0.06223487952517322,-0.09491525423728814,0.07288135593220336,-0.52221066,0.021420276,0.99999994
2042,,,,,,,-0.6115190982818604,0.45147005,0.19012804,0.0005656879,0.6219767773804686,0.11989421028464053,0.024118204585361538,0.06289361981620765,-0.08983050847457627,0.07288135593220339,-0.46032983,0.022858074,1.0
2043,,,,,,,-0.7126218676567078,0.45746416,0.19135207,0.00063620607,0.6419998505378937,0.12610756859513483,0.024149221762676466,0.06355530061110352,-0.08474576271186436,0.07288135593220336,-0.39844835,0.02439063,0.9999998
2044,,,,,,,-0.7246938347816467,0.4586857,0.19139268,0.0005432038,0.6628341095809498,0.12605256561958056,0.024147507940643444,0.0641954908182133,-0.07966101694915254,0.07288135593220336,-0.33656913,0.026025161,1.0000001
2045,,,,,,,-0.726553738117218,0.45739073,0.1907979,0.00045117823,0.6688107653480018,0.12618750778761167,0.024180588331051342,0.06483643469940618,-0.07457627118644065,0.07288135593220336,-0.2746867,0.027767034,1.0000001
2046,,,,,,,-0.8270834684371948,0.45683852,0.19040434,0.00035623956,0.659388305371633,0.12676690634181004,0.024179352687559157,0.06545564477681373,-0.06949152542372876,0.07288135593220339,-0.21280669,0.02962437,1.0000001
2047,,,,,,,-0.7605515718460083,0.45580032,0.1899207,0.00031199752,0.6435047288186714,0.1214990002931287,0.024212200754793016,0.06607307705611819,-0.06440677966101692,0.07288135593220334,-0.15092567,0.031603213,0.99999994
2048,,,,,,,-0.530214786529541,0.4505901,0.18784426,0.00017320705,0.6206245210664908,0.11817247905258911,0.02420838099738876,0.0666639439143535,-0.05932203389830502,0.07288135593220342,-0.09086368,0.03366877,0.9999998
2049,,,,,,,-0.7662041783332825,0.44358715,0.1845975,0.00010243761,0.599127682917361,0.11461362831747302,0.02423744836640312,0.06725581047149913,-0.05423728813559319,0.07288135593220338,-0.031882323,0.03650071,0.99999994
2050,,,,,,,-0.6904789209365845,0.4370284,0.18116374,4.5536755e-05,0.566575583550682,0.10951174122943033,0.024228870831814138,0.06782321488442006,-0.04915254237288134,0.07288135593220339,0.00982015,0.040231176,0.99999994
2051,,,,,,,-0.8387449979782104,0.43033734,0.17785472,4.0276685e-05,0.5376817445038036,0.10503838370204806,0.02425116158489962,0.0683846562375007,-0.04406779661016949,0.07288135593220338,0.05277839,0.044473305,0.9999999
2052,,,,,,,-0.7479512095451355,0.4241391,0.17474763,8.979697e-06,0.49909528505768636,0.0934128189496017,0.024238039491264737,0.0689163171080134,-0.03898305084745762,0.07288135593220336,0.09572124,0.04915408,0.9999999
2053,,,,,,,-0.9314128160476685,0.41792837,0.17176196,1.9554203e-05,0.46645474391904396,0.0902313702553696,0.024258115454866832,0.06944442569028932,-0.03389830508474574,0.07288135593220332,0.13556376,0.054671112,0.99999994
2054,,,,,,,-0.8976053595542908,0.41221067,0.16903009,-2.9230432e-06,0.43478768936769485,0.08389162776696986,0.024241821523885293,0.06994125155968824,-0.028813559322033923,0.07288135593220339,0.17337844,0.06158243,0.9999999
2055,,,,,,,-0.7304646968841553,0.40663767,0.16642033,1.3518938e-05,0.398719965918438,0.0756890789586314,0.02426119297977687,0.07042968736177929,-0.023728813559322038,0.07288135593220336,0.21578974,0.07232311,1.0
2056,,,,,,,-0.8203052282333374,0.4021194,0.1641785,-6.606249e-06,0.36369623215688607,0.07192589978294002,0.024245909231675463,0.07088883302401396,-0.018644067796610188,0.07288135593220343,0.26894158,0.08671229,1.0
2057,,,,,,,-0.8668423295021057,0.39791217,0.16212176,1.1986431e-05,0.33364103872350115,0.06449062208163844,0.024264699410368268,0.07133870060178175,-0.013559322033898324,0.07288135593220338,0.28668904,0.09551135,0.010253228
2058,,,,,,,-0.6816883087158203,0.3940601,0.16022567,-7.828134e-06,0.3078036750254808,0.059195077549050186,0.024251368530547348,0.0717548432284691,-0.008474576271186451,0.07288135593220339,0.3229807,0.106348135,1.3563368e-07
2059,,,,,,,-0.9207633137702942,0.39027587,0.15843049,1.1258293e-05,0.2816854289577393,0.053625512480847994,0.024273590930559558,0.07216473345617702,-0.0033898305084745627,0.07288135593220338,0.3895961,0.1246244,0.49038303
2060,,,,,,,-0.7849531769752502,0.3868423,0.15686275,-8.6502805e-06,0.25939810840901645,0.04994989225915368,0.02426073181877382,0.07254361765079366,0.0016949152542372853,0.07288135593220338,0.4532426,0.17116223,1.0
2061,,,,,,,-1.0166161060333252,0.38350722,0.15534875,1.07878e-05,0.24002595493456796,0.04673674092814236,0.02428453201541508,0.07291446924171453,0.006779661016949177,0.07288135593220334,0.52326125,0.20778124,1.0000001
2062,,,,,,,-0.7909660339355469,0.38035122,0.15411027,-9.145102e-06,0.2231612562878338,0.04340501510280042,0.024273605481643958,0.07325535070182237,0.011864406779660988,0.07288135593220342,0.5192609,0.21489747,1.0
2063,,,,,,,-0.9578413963317871,0.37714458,0.15321514,1.0606361e-05,0.20693386049283022,0.03962892688071581,0.024295838241657496,0.07358834645280808,0.01694915254237286,0.07288135593220335,0.4675428,0.1967823,0.980475
2064,,,,,,,-0.8850810527801514,0.37406713,0.15239076,-9.399701e-06,0.1967854743967166,0.037634888720989086,0.024284280276020077,0.07389078719151039,0.022033898305084763,0.07288135593220342,0.3912111,0.15989386,2.3532444e-05
2065,,,,,,,-0.7427021265029907,0.37261602,0.15187916,1.0532795e-05,0.1874609280548511,0.03563719335569524,0.02430626770407431,0.07418774881408717,0.02711864406779666,0.07288135593220338,0.38658273,0.16211179,8.477105e-07
2066,,,,,,,-0.8229295611381531,0.37396684,0.15210038,-9.585816e-06,0.18106829153932666,0.034144013442299566,0.024290955653176894,0.07445215938599804,0.03220338983050849,0.07288135593220338,0.38092875,0.17394783,2.5092231e-06
2067,,,,,,,-0.7459161281585693,0.37560678,0.1526583,1.0494343e-05,0.17449781317762586,0.033364943973701586,0.024310867032371456,0.07470882156972247,0.03728813559322033,0.07288135593220335,0.36707345,0.18492602,3.1433105e-05
2068,,,,,,,-0.9458949565887451,0.37735036,0.1531944,-9.748007e-06,0.1715512424739251,0.03239768411948784,0.024294944523137643,0.07493618562821437,0.04237288135593217,0.07288135593220339,0.3233862,0.18557663,0.00012953016
2069,,,,,,,-0.9415110945701599,0.37862712,0.15366687,1.0514515e-05,0.16795692220191816,0.03222555269495743,0.024311766425961744,0.07515498949122948,0.04745762711864407,0.07288135593220338,0.2805946,0.18356666,0.001081509
2070,,,,,,,-1.021445393562317,0.37962592,0.15410392,-9.809853e-06,0.1677838254625786,0.032856131480202354,0.024294868753613977,0.07534263305657342,0.05254237288135592,0.07288135593220339,0.23684205,0.17685324,0.01057763
2071,,,,,,,-0.9391698837280273,0.38040417,0.15448305,1.0538115e-05,0.16755972167582614,0.032537646610741794,0.024312484606949496,0.0755257581541393,0.057627118644067804,0.07288135593220338,0.20415722,0.17111422,0.032808736
2072,,,,,,,-0.6901242136955261,0.38124737,0.15484759,-9.887955e-06,0.16902825155520365,0.032568001140665215,0.024294329563157132,0.07567715829699043,0.06271186440677971,0.07288135593220342,0.27225024,0.18836837,0.0010323757
2073,,,,,,,-0.8372503519058228,0.38182223,0.15513656,1.0567789e-05,0.1715636385668878,0.03300290720647362,0.024313250077878375,0.07582144388229337,0.06779661016949154,0.07288135593220338,0.37497535,0.21677145,8.884006e-06
2074,,,,,,,-0.8887640237808228,0.38246492,0.1554169,-9.953968e-06,0.1724570408732017,0.0331929398255721,0.024298143154946366,0.07593940358063662,0.07288135593220343,0.07288135593220339,0.43654573,0.2260453,2.3735895e-07
2075,,,,,,,-0.8531468510627747,0.3828837,0.15563528,1.060028e-05,0.17523614265073584,0.0337213197657175,0.024317846002945825,0.07605298732140536,0.07796610169491532,0.07288135593220336,0.5064116,0.2263178,3.0178494e-06
2076,,,,,,,-0.928367555141449,0.38333625,0.1558352,-1.0015232e-05,0.1779769057335284,0.03370646359917419,0.02430557946895385,0.07613933811120542,0.08305084745762714,0.07288135593220339,0.50592685,0.20325166,0.6702785
2077,,,,,,,-0.7978757619857788,0.38357776,0.15597904,1.0673539e-05,0.17976913288479915,0.03495729692092271,0.024329311164567033,0.07622599960346803,0.08813559322033897,0.07288135593220339,0.50090206,0.20711511,0.9996317
2078,,,,,,,-0.9220144748687744,0.3838996,0.15612142,-1.0068829e-05,0.1808725168512052,0.034779219381415635,0.024318035814222826,0.07628816422316266,0.09322033898305081,0.07288135593220343,0.5600773,0.23268874,0.9965166
2079,,,,,,,-0.7827528715133667,0.38399616,0.15620232,1.0652575e-05,0.18271128445239385,0.03551996076840858,0.024344130013725526,0.07635051472262397,0.0983050847457627,0.07288135593220336,0.7190007,0.33351818,6.781684e-08
2080,,,,,,,-0.3253742754459381,0.3841827,0.15628831,-1.0115196e-05,0.18306504728086667,0.03501782575725872,0.02433573487748008,0.07639224606929974,0.10338983050847456,0.07288135593220343,0.7126807,0.47317064,0.95082426
2081,,,,,,,-0.5654608011245728,0.3841991,0.15633006,1.0714303e-05,0.1858891558793093,0.035528962255192996,0.024361107934111014,0.07643587665862726,0.10847457627118641,0.07288135593220339,0.60133344,0.67129344,1.0000001
2082,,,,,,,-0.6422619223594666,0.38429105,0.15637349,-1.0149817e-05,0.18814733850768484,0.035988909791708705,0.024352936516969497,0.0764589498915246,0.1135593220338983,0.07288135593220342,0.44687745,0.8967737,0.99999994
2083,,,,,,,-0.7677881717681885,0.38422775,0.1563791,1.0729009e-05,0.18806828243437151,0.03529613458134919,0.024379096907736913,0.07648773117992629,0.11864406779661014,0.07288135593220338,0.25654888,1.1367908,0.99999994
2084,,,,,,,-0.7174952626228333,0.3842799,0.15639937,-1.0190061e-05,0.18934170754283383,0.03646029159737949,0.024368390716155763,0.07649631143894577,0.12372881355932204,0.07288135593220342,0.04749661,1.3789582,1.0
2085,,,,,,,-0.7967124581336975,0.38415557,0.15637413,1.0750547e-05,0.18787358595046677,0.03687706228755816,0.024393517045079416,0.07650955598894575,0.12881355932203384,0.07288135593220338,-0.18747126,1.5982224,1.0
2086,,,,,,,-0.8221004009246826,0.38415092,0.15636848,-1.0224984e-05,0.18928321859960204,0.03661145113859561,0.02438278448788202,0.07650656061709483,0.13389830508474584,0.07288135593220342,-0.42368585,1.7775747,0.99999994
2087,,,,,,,-0.8356172442436218,0.38401085,0.15632978,1.0805719e-05,0.1910383959333518,0.03639963855721538,0.02440506739845413,0.076509005528215,0.13898305084745766,0.07288135593220339,-0.61913973,1.9606589,1.0000002
2088,,,,,,,-0.22430641949176788,0.38395977,0.15630083,-1.02856675e-05,0.18852109318435178,0.03592718188351902,0.024393255082609543,0.07649382922455188,0.1440677966101695,0.07288135593220343,-0.81888545,2.1439426,0.99999994
2089,,,,,,,-0.822352945804596,0.38378266,0.15624416,1.0844402e-05,0.19133591090855676,0.03633064270968439,0.024415276422904156,0.07648777076835696,0.1491525423728814,0.07288135593220342,-1.018631,2.3318105,1.0
2090,,,,,,,-0.8203198909759521,0.3837459,0.15621401,-1.0271661e-05,0.1912164825648577,0.036559003501908494,0.024399336272640796,0.07646518765765177,0.15423728813559326,0.07288135593220339,-1.2183778,2.5235643,0.9999999
2091,,,,,,,-0.7693331837654114,0.3835554,0.15614615,1.0890492e-05,0.18891818335764254,0.035744759065335384,0.02441906516475275,0.07645031214097035,0.15932203389830504,0.07288135593220339,-1.3994191,2.7641673,0.9999999
2092,,,,,,,-0.9908631443977356,0.38343835,0.15608498,-1.0289934e-05,0.18833438972210859,0.036293581204087995,0.024406186947356457,0.0764190066257717,0.16440677966101702,0.07288135593220339,-1.5669906,2.9933925,1.0
2093,,,,,,,-0.5888062119483948,0.38312876,0.1559714,1.0923331e-05,0.18668674627841622,0.03655438082787129,0.024430741824710958,0.0763916062729772,0.16949152542372886,0.07288135593220339,-1.7274865,3.2111397,1.0000001
2094,,,,,,,-1.0072623491287231,0.38285387,0.15585166,-1.0375783e-05,0.1853863424299095,0.036058073052207866,0.02442484271771374,0.07634578676544818,0.17457627118644062,0.07288135593220343,-1.8879834,3.430905,0.9999999
2095,,,,,,,-0.7444317936897278,0.38241363,0.15569133,1.0959412e-05,0.18617782538816888,0.034503147808662656,0.024456345078618,0.07630895425023235,0.1796610169491525,0.07288135593220338,-2.0484807,3.6523023,0.99999994
2096,,,,,,,-0.8695509433746338,0.3820692,0.15554585,-1.0414329e-05,0.18473700868733148,0.03587145139541297,0.024453413266151074,0.07625644200563259,0.1847457627118644,0.07288135593220343,-2.2089777,3.875019,0.9999998
2097,,,,,,,-0.8879557847976685,0.38155812,0.1553599,1.0955712e-05,0.1846173389269156,0.03536225708140192,0.024488566711025336,0.07621400090793111,0.18983050847457628,0.07288135593220339,-2.3694735,4.098798,0.9999999
2098,,,,,,,-0.7091148495674133,0.3811643,0.15519974,-1.04551e-05,0.18394975371147368,0.03534034425069492,0.02448944728737044,0.07616116103137677,0.19491525423728817,0.07288135593220343,-2.5299723,4.3234277,0.99999994
2099,,,,,,,-1.0402002334594727,0.38066888,0.1550201,1.098472e-05,0.18475207082528278,0.035792199925226274,0.02452417159538407,0.0761206918994218,0.20000000000000004,0.07288135593220339,-2.6923587,4.547236,0.9999998
2100,,,,,,,-0.849129319190979,0.3802812,0.15486407,-1.0486674e-05,0.18205145573750636,0.03552364842444722,0.024525314377162967,0.07607001514780988,-0.09999999999999995,0.07796610169491527,-0.6530981,0.0141981235,0.9999998
2101,,,,,,,-0.7533383965492249,0.37977797,0.15468656,1.1054067e-05,0.183420392398192,0.03580142940455824,0.024562742067757274,0.07603483688228427,-0.09491525423728807,0.07796610169491526,-0.59268713,0.015127561,1.0
2102,,,,,,,-1.018990159034729,0.37942564,0.15454648,-1.0531819e-05,0.18342048690646545,0.03489954282579473,0.024563593408040943,0.075990726568426,-0.08983050847457619,0.07796610169491527,-0.5322762,0.016118065,1.0
2103,,,,,,,-0.7515028119087219,0.37899756,0.15439594,1.1095623e-05,0.1838165997490343,0.03558657583957801,0.024597158503299,0.07596109895214251,-0.08474576271186436,0.07796610169491526,-0.471866,0.017172357,1.0
2104,,,,,,,-0.8980798721313477,0.37872437,0.15428486,-1.0574659e-05,0.18409610319881284,0.035656377571892474,0.02459404519781924,0.07592337990320498,-0.07966101694915251,0.07796610169491532,-0.41029522,0.018327458,1.0
2105,,,,,,,-0.8500205874443054,0.37833893,0.15415467,1.1088696e-05,0.1826446343340615,0.03516275412594644,0.024628098280681222,0.07590364827241318,-0.07457627118644063,0.07796610169491526,-0.34730962,0.019602267,1.0000001
2106,,,,,,,-0.892081081867218,0.37807527,0.15405555,-1.0573953e-05,0.18422265721099398,0.034798142136353294,0.02462859026743702,0.07587735895178893,-0.06949152542372873,0.07796610169491526,-0.2851678,0.020939132,0.99999994
2107,,,,,,,-0.8183020353317261,0.37775996,0.15395619,1.1141973e-05,0.18292014070173745,0.03488565037641086,0.02466199253047452,0.0758703685610829,-0.06440677966101688,0.07796610169491525,-0.2425884,0.02174922,0.9999997
2108,,,,,,,-0.9172803163528442,0.37762326,0.15390487,-1.0628317e-05,0.18367770090460278,0.03493777717256985,0.024657019691262758,0.0758565725867597,-0.05932203389830504,0.07796610169491527,-0.19967295,0.0234647,1.0
2109,,,,,,,-0.9805392622947693,0.3773817,0.15383518,1.1125112e-05,0.1852997619307983,0.03566952475772087,0.024688487505399197,0.0758597641738048,-0.05423728813559315,0.07796610169491525,-0.15654291,0.025933936,1.0
2110,,,,,,,-0.9024571180343628,0.3772244,0.15378413,-1.0673568e-05,0.18308975172932831,0.03604106095578999,0.024688368694336667,0.07585418905548905,-0.04915254237288134,0.07796610169491527,-0.088775165,0.02980513,0.9999998
2111,,,,,,,-0.9139609336853027,0.3769445,0.1537064,1.1173698e-05,0.18572085727710075,0.035545184902537164,0.024724714904893513,0.07586179992572885,-0.04406779661016943,0.07796610169491525,-0.012535062,0.03474415,0.9999998
2112,,,,,,,-0.789970874786377,0.37677416,0.15365553,-1.0710615e-05,0.185580937431761,0.03578461894842331,0.024727457140690426,0.07586103288817571,-0.038983050847457686,0.07796610169491525,0.06370592,0.040485587,1.0
2113,,,,,,,-0.8350103497505188,0.37644354,0.1535661,1.118429e-05,0.18821436248704004,0.03581287032467445,0.0247697976800249,0.0758733234321455,-0.03389830508474576,0.07796610169491525,0.13553976,0.047036983,1.0000001
2114,,,,,,,-0.9522014260292053,0.37619835,0.15349329,-1.0763843e-05,0.19024580363946822,0.036753941766245544,0.024778670133229826,0.07587290911085803,-0.02881355932203391,0.07796610169491525,0.20028077,0.055374987,0.99999976
2115,,,,,,,-0.9728543162345886,0.37581927,0.15339002,1.1212385e-05,0.1897925372935345,0.03664316513022351,0.024825362553216497,0.07588599947135342,-0.023728813559322062,0.07796610169491522,0.25998914,0.0670363,1.0
2116,,,,,,,-0.9597854614257812,0.3754836,0.15329145,-1.0774319e-05,0.18894337024393507,0.037239942798368626,0.024841812689953075,0.07588653053060916,-0.018644067796610177,0.07796610169491525,0.3268834,0.08252511,0.99999994
2117,,,,,,,-0.93380206823349,0.3749941,0.15315314,1.1240646e-05,0.19159638223989517,0.03675410798724273,0.024896504007295733,0.07589692456505857,-0.013559322033898293,0.07796610169491525,0.36518773,0.094877414,0.00019385444
2118,,,,,,,-0.8141255974769592,0.37457064,0.1530276,-1.0811039e-05,0.19182248659949597,0.03692389437892288,0.02491927764334215,0.07589572999314793,-0.008474576271186413,0.07796610169491525,0.40472057,0.10240484,-1.3563368e-07
2119,,,,,,,-1.0949140787124634,0.37395704,0.15285186,1.1253143e-05,0.1960029672186547,0.03731185081622493,0.024983733220524523,0.07590520951452205,-0.003389830508474555,0.07796610169491526,0.45849076,0.12401635,0.9287362
2120,,,,,,,-0.36448678374290466,0.37338272,0.15267926,-1.0880343e-05,0.19820464254271303,0.037833898564159196,0.025017143782249802,0.07590026294212547,0.0016949152542372775,0.07796610169491526,0.5225325,0.1687763,1.0
2121,,,,,,,-0.4712081253528595,0.3726418,0.15246448,1.126228e-05,0.20063057331282003,0.0390836078096802,0.02509128902916341,0.07590775652504811,0.006779661016949189,0.07796610169491525,0.5818239,0.20846891,0.9999998
2122,,,,,,,-0.5222116112709045,0.3718944,0.15224093,-1.0934391e-05,0.20234732858170984,0.03925555460966297,0.025138279149481524,0.07590210546473027,0.011864406779661016,0.07796610169491526,0.6214326,0.22261815,1.0
2123,,,,,,,-0.5630684494972229,0.37095624,0.15196553,1.1276182e-05,0.20477524727256957,0.039326352459083794,0.025227389420133098,0.0759064194499856,0.016949152542372916,0.07796610169491522,0.57419515,0.21215256,1.0
2124,,,,,,,-0.6382583379745483,0.37001973,0.1516869,-1.0974306e-05,0.2075841177903654,0.040385860651633736,0.02528890875178173,0.07589952486325395,0.02203389830508476,0.07796610169491526,0.44877097,0.17294817,0.000839742
2125,,,,,,,-0.7047326564788818,0.36885643,0.15134574,1.1286498e-05,0.20963210686666284,0.04124941618644969,0.0253965776437451,0.0759039534415503,0.027118644067796623,0.07796610169491526,0.34742525,0.14677677,1.695421e-07
2126,,,,,,,-0.7343676090240479,0.36765555,0.15098956,-1.1008411e-05,0.21623067653280462,0.04130074072079555,0.025478226347703376,0.07589467208106519,0.032203389830508466,0.0779661016949153,0.32562762,0.1483904,1.695421e-07
2127,,,,,,,-0.719072699546814,0.36623827,0.15057412,1.1308013e-05,0.22028912719447707,0.043129777715143515,0.02560668372585271,0.07589838274278225,0.03728813559322034,0.07796610169491522,0.31624076,0.15909283,2.0345053e-07
2128,,,,,,,-0.39760690927505493,0.36470857,0.15012515,-1.1073568e-05,0.22452857803753756,0.042581278001123636,0.025714332481373444,0.07588929460067485,0.04237288135593221,0.07796610169491527,0.2727847,0.1598184,5.4253474e-07
2129,,,,,,,-0.7825298309326172,0.36295488,0.1496105,1.1296601e-05,0.22949808706108837,0.044647126275659296,0.025870004404203572,0.07589045935029343,0.04745762711864407,0.07796610169491527,0.23275177,0.16017273,2.5092231e-06
2130,,,,,,,-0.8794231414794922,0.3610696,0.1490637,-1.1117595e-05,0.23613608619887663,0.04525054272226123,0.026004519551028404,0.07588035806388183,0.052542372881355943,0.07796610169491527,0.19537273,0.15485342,6.144206e-05
2131,,,,,,,-0.6059510111808777,0.358946,0.14843877,1.133484e-05,0.24450556424540174,0.04812632433098696,0.026192532250294366,0.07588115149487223,0.05762711864406783,0.07796610169491523,0.15840034,0.14709073,0.0006508043
2132,,,,,,,-0.9525014758110046,0.3566038,0.1477917,-1.1157652e-05,0.2525925464093118,0.04701134332995773,0.0263595585504902,0.07586751681080929,0.06271186440677966,0.07796610169491527,0.14540602,0.14072217,0.00060089113
2133,,,,,,,-0.87571781873703,0.35532895,0.14759709,1.1347949e-05,0.2630587396708542,0.050576117778951005,0.026576569182098452,0.075866232355178,0.06779661016949154,0.07796610169491526,0.23784757,0.15549394,1.8073188e-05
2134,,,,,,,-0.9992324709892273,0.35533714,0.14777951,-1.1211285e-05,0.2714535918588205,0.053193658541998076,0.026775422540557283,0.0758512826749654,0.07288135593220343,0.07796610169491527,0.3396567,0.1722754,6.4426e-07
2135,,,,,,,-1.0244338512420654,0.3549695,0.14785932,1.136543e-05,0.2839925152163242,0.054797038288943084,0.02702580986879756,0.07584583209536168,0.07796610169491527,0.07796610169491527,0.3923691,0.16918238,0.00014238145
2136,,,,,,,,0.35480067,0.14808409,-1.12383e-05,0.29269005585200003,0.05743428518321817,0.027256633091591896,0.07582888337335077,0.08305084745762714,0.07796610169491527,0.40512586,0.15782775,0.9488181
2137,,,,,,,,0.3542131,0.14841889,1.1394034e-05,0.30720433051822615,0.059432444630727305,0.02754161480352143,0.07582332567432863,0.08813559322033893,0.07796610169491526,0.4074642,0.16601731,0.99994487
2138,,,,,,,,0.35409445,0.14902379,-1.12732605e-05,0.31947601594156777,0.06187623213413382,0.02780717092177194,0.07580443958578412,0.0932203389830508,0.07796610169491525,0.48843095,0.20401034,0.98997265
2139,,,,,,,,0.35393748,0.1497341,1.1441708e-05,0.34188801322624285,0.06362330192336317,0.028125542944081358,0.07579952755740087,0.09830508474576266,0.07796610169491525,0.6205911,0.2865272,-6.781684e-08
2140,,,,,,,,0.3539316,0.15051657,-1.1292331e-05,0.35055896464277136,0.06668589816247114,0.02842718442533114,0.07578294021096176,0.10338983050847454,0.07796610169491525,0.63229144,0.41139045,0.22649686
2141,,,,,,,,0.3537505,0.15130779,1.1487793e-05,0.367829129052417,0.07190215690308203,0.02878015115674349,0.07577793943907898,0.10847457627118641,0.07796610169491523,0.4939462,0.5859028,1.0000002
2142,,,,,,,,0.35370475,0.15216504,-1.131577e-05,0.3860069741771268,0.07599045802380455,0.029114249437388922,0.07576297549311893,0.1135593220338983,0.07796610169491527,0.30723965,0.7801865,1.0
2143,,,,,,,,0.35347307,0.15303336,1.1531493e-05,0.4060092536434891,0.07807380642396163,0.029503608771189904,0.07576061828424632,0.11864406779661013,0.07796610169491525,0.09727526,0.9831048,0.99999994
2144,,,,,,,,0.3534025,0.15398338,-1.133921e-05,0.42465558308378204,0.08150965351439161,0.029874031309825327,0.07574566619980601,0.12372881355932208,0.07796610169491527,-0.13122952,1.1830463,0.9999999
2145,,,,,,,,0.3531321,0.15493055,1.153944e-05,0.4422817292378082,0.08494080668768975,0.030297158194762943,0.07574494040621808,0.12881355932203387,0.07796610169491527,-0.38118517,1.3615956,0.99999994
2146,,,,,,,,0.35301062,0.15596075,-1.1329079e-05,0.4652203177066797,0.08789195614313856,0.030702639153599585,0.07573247238882037,0.13389830508474582,0.07796610169491527,-0.62044084,1.5261241,1.0
2147,,,,,,,,0.3527247,0.15699647,1.1596325e-05,0.46702186267629187,0.0898617274215561,0.03115821297673419,0.07573130582821865,0.13898305084745766,0.07796610169491527,-0.8201864,1.6943626,0.99999994
2148,,,,,,,,0.35257918,0.15810362,-1.1362612e-05,0.4887404658935379,0.09339707270645514,0.031591664314669914,0.07571927471109641,0.14406779661016947,0.07796610169491526,-1.0159035,1.8620727,1.0000001
2149,,,,,,,,0.35226533,0.15921418,1.1643807e-05,0.5050619218986738,0.09817600537082036,0.03207641132329676,0.07571919413224194,0.1491525423728813,0.07796610169491523,-1.2050364,2.0230942,0.99999994
2150,,,,,,,,0.3520963,0.1604213,-1.1393979e-05,0.5139683404982422,0.10028134915715091,0.032539222013472736,0.07570604039598289,0.1542372881355932,0.07796610169491525,-1.3864918,2.2078476,1.0000001
2151,,,,,,,,0.35159624,0.16170101,1.1693778e-05,0.5213195937703738,0.10206848678723277,0.033051778588690094,0.0757063692669391,0.15932203389830507,0.07796610169491523,-1.5545357,2.432121,1.0000001
2152,,,,,,,,0.35120928,0.16309342,-1.13577735e-05,0.5304906409740947,0.10221320512436716,0.03354346510841493,0.07569441552803088,0.164406779661017,0.07796610169491527,-1.7166082,2.6460938,0.99999994
2153,,,,,,,,0.35065907,0.16449286,1.1797329e-05,0.5372626080398443,0.10014861094288945,0.03408447080337431,0.07569356309607074,0.1694915254237288,0.07796610169491525,-1.8771056,2.8595438,0.9999999
2154,,,,,,,,0.35024366,0.16598418,-1.13115775e-05,0.5334048237809529,0.09981819038317494,0.03460535010580105,0.07568170827101704,0.17457627118644056,0.07796610169491526,-2.0376015,3.0758107,1.0
2155,,,,,,,,0.3496517,0.16749671,1.191274e-05,0.5339998256004242,0.10137227777589497,0.0351809013332592,0.0756813652247237,0.1796610169491525,0.07796610169491525,-2.1984336,3.2938948,0.9999997
2156,,,,,,,,0.34922388,0.16911092,-1.1233952e-05,0.526463986393221,0.10383033170619921,0.03573324054021233,0.07566726501213183,0.18474576271186438,0.07796610169491525,-2.35937,3.513685,0.99999994
2157,,,,,,,,0.3486451,0.17072214,1.2112003e-05,0.5207055698608671,0.10113454425964928,0.03633096357881158,0.07566557187980916,0.18983050847457628,0.07796610169491523,-2.520308,3.7349713,0.99999994
2158,,,,,,,,0.34791073,0.17237704,-1.1049284e-05,0.5118934864486964,0.09888350895989048,0.03690584641564517,0.07565246205232357,0.19491525423728817,0.07796610169491527,-2.6813343,3.9548123,0.99999994
2159,,,,,,,,0.34336093,0.17278123,1.2251589e-05,0.4979054561778099,0.09742173813675027,0.03753267432859745,0.07565280251860267,0.2,0.07796610169491522,-2.8490236,4.1468434,0.99999994
2160,,,,,,,,0.33843997,0.17308336,-1.1059735e-05,0.4827836382406228,0.09276321120790103,0.038138904166378065,0.0756395208007848,-0.1,0.08305084745762711,-0.6917784,0.0093391435,1.0
2161,,,,,,,,0.33338836,0.17341222,1.2309551e-05,0.46619786034941557,0.09174286811620368,0.03879587084542222,0.07563531387733757,-0.09491525423728817,0.08305084745762711,-0.64047605,0.010144183,1.0000001
2162,,,,,,,,0.32833126,0.17377293,-1.1048104e-05,0.44635026717401033,0.08603814490279907,0.03943155852164065,0.07561816998445386,-0.08983050847457627,0.08305084745762711,-0.5891729,0.011018241,0.99999994
2163,,,,,,,,0.32301146,0.17409764,1.2354084e-05,0.42121472562368034,0.07927678314780677,0.04011733214351723,0.07561527187986106,-0.08474576271186439,0.0830508474576271,-0.53787035,0.011966828,0.99999994
2164,,,,,,,,0.31771308,0.17446639,-1.1086734e-05,0.39358023097889083,0.07447384047192013,0.040781581229113406,0.07560060425907933,-0.07966101694915252,0.08305084745762711,-0.49746618,0.012620598,1.0
2165,,,,,,,,0.31218046,0.17479762,1.2401581e-05,0.3714873788302318,0.07207605703933889,0.04149284912293251,0.07559766301902597,-0.07457627118644068,0.08305084745762713,-0.45453638,0.013123218,1.0
2166,,,,,,,,0.30670395,0.17517963,-1.1112676e-05,0.3420947267672239,0.06623318802679869,0.042179225043681795,0.07558382852239781,-0.0694915254237288,0.08305084745762713,-0.38311857,0.014277207,1.0
2167,,,,,,,,0.30097187,0.17551199,1.2472367e-05,0.31102958857697405,0.06022015828430607,0.04291392470620965,0.07558139935918139,-0.06440677966101696,0.08305084745762714,-0.30882528,0.016509218,0.9999999
2168,,,,,,,,0.29535532,0.1759307,-1.1113726e-05,0.28274141990556656,0.055019805325989095,0.04362210886486046,0.0755648326961269,-0.05932203389830509,0.08305084745762713,-0.23326103,0.01928005,1.0000001
2169,,,,,,,,0.2894856,0.17626095,1.25387405e-05,0.2532934393765228,0.049790422800866964,0.04437479096289046,0.07556120709078579,-0.05423728813559321,0.0830508474576271,-0.157697,0.022510381,0.99999994
2170,,,,,,,,0.28372595,0.17672727,-1.1103379e-05,0.2280584271947768,0.04395155948856041,0.045101197746305666,0.0755440256796507,-0.04915254237288138,0.08305084745762713,-0.08178328,0.026299385,1.0000001
2171,,,,,,,,0.27729416,0.17665339,1.265019e-05,0.2007744904649721,0.039161860305482174,0.045869196090759734,0.07553707586223452,-0.04406779661016949,0.0830508474576271,-0.005249943,0.030783923,0.9999998
2172,,,,,,,,0.270762,0.17561881,-1.0987106e-05,0.1760003247552999,0.03451628973577173,0.046603886410203854,0.07551875962303593,-0.03898305084745764,0.08305084745762713,0.07556579,0.036351178,1.0
2173,,,,,,,,0.2640431,0.17463444,1.2937098e-05,0.15338377458537203,0.029974250615511733,0.04737695436017615,0.07551522955078864,-0.03389830508474574,0.08305084745762714,0.15936077,0.0429813,0.99999994
2174,,,,,,,,0.25745437,0.17361948,-1.0519762e-05,0.1323133602286024,0.025138990075079706,0.04811630949124227,0.07550276409659132,-0.028813559322033895,0.08305084745762716,0.2402071,0.052235324,0.99999994
2175,,,,,,,,0.25068817,0.17261621,1.367681e-05,0.11242725355701162,0.022411795112001233,0.04889142325621297,0.07550225324658028,-0.023728813559322014,0.08305084745762713,0.31781876,0.064636536,0.99999994
2176,,,,,,,,0.2441359,0.17163353,-9.637342e-06,0.09585870099860691,0.018482768109976667,0.0496297631442619,0.07548668584038858,-0.01864406779661015,0.08305084745762716,0.39206114,0.08119075,0.9999999
2177,,,,,,,,0.23739414,0.17064379,1.4947446e-05,0.08035010638572125,0.015523909506840206,0.050402795568083913,0.0754835880110915,-0.013559322033898332,0.08305084745762713,0.4720779,0.10161113,1.3054742e-05
2178,,,,,,,,0.23085746,0.1696698,-8.115239e-06,0.0663288307988601,0.012708758589955725,0.05113780071187061,0.07547200332035861,-0.008474576271186389,0.08305084745762714,0.54268944,0.114191845,2.336585e-08
2179,,,,,,,,0.22409861,0.16867283,1.6957982e-05,0.05465273196320017,0.01038555994141106,0.051908303127549335,0.07547411933988947,-0.003389830508474555,0.08305084745762713,0.5906978,0.1384357,0.99897695
2180,,,,,,,,0.21761015,0.16771609,-5.6153203e-06,0.04394749406027885,0.008277176212437497,0.05263802227131036,0.07546420780088803,0.0016949152542373091,0.08305084745762714,0.65614855,0.1872973,1.0
2181,,,,,,,,0.21090315,0.16672716,2.027343e-05,0.03494743040902762,0.006720908759707027,0.05339909609403973,0.07546973392228702,0.006779661016949189,0.08305084745762713,0.71884865,0.24048236,1.0
2182,,,,,,,,0.20447613,0.16578329,-1.3364737e-06,0.02716391516015837,0.005132878542463949,0.054120772767707735,0.07546393345216705,0.011864406779661071,0.08305084745762714,0.72301835,0.24080665,1.0
2183,,,,,,,,0.1978371,0.16481079,2.5994705e-05,0.02003454442390577,0.003907549303900835,0.05487178981517835,0.07547032673099699,0.016949152542372902,0.08305084745762716,0.6706501,0.22865117,1.0000001
2184,,,,,,,,0.1915314,0.16388932,5.6946815e-06,0.01388495423172576,0.002558577469176729,0.05557973428827049,0.07546743100819163,0.022033898305084777,0.08305084745762714,0.6046133,0.20908898,1.0000001
2185,,,,,,,,0.18502817,0.16297892,3.546755e-05,0.0075510411510340755,0.0015912606025171865,0.056319118393653785,0.07547764495939552,0.02711864406779664,0.08305084745762713,0.4598624,0.16755405,0.9999337
2186,,,,,,,,0.17902026,0.16220306,1.945658e-05,0.0016112793615696305,0.000243418873300103,0.05701402739549975,0.07547515393467444,0.0322033898305085,0.08305084745762713,0.32314143,0.1410934,0.98764247
2187,,,,,,,,0.17308307,0.16136613,5.2396088e-05,-0.0046947953416004145,0.0009233004050036224,0.05773699150018683,0.07548757076472412,0.037288135593220355,0.08305084745762713,0.321562,0.14868784,0.99762493
2188,,,,,,,,0.17059599,0.16083969,2.6911473e-05,-0.01054444575120518,0.0019300473567421701,0.05841751305748248,0.07548799067219811,0.0423728813559322,0.08305084745762713,0.28364527,0.13912581,0.9968007
2189,,,,,,,,0.16840902,0.16023332,4.6877733e-05,-0.01571462877602677,0.003175723246716343,0.05912483163898208,0.07549976584136489,0.047457627118644055,0.08305084745762713,0.24185295,0.13285649,0.9983882
2190,,,,,,,,0.16678026,0.15982556,1.965229e-05,-0.019412109539428384,0.0036447234256774476,0.059786343300052044,0.07550126811565527,0.05254237288135593,0.08305084745762714,0.1990039,0.123125106,0.99931794
2191,,,,,,,,0.16409248,0.15882672,3.8394744e-05,-0.02086667682517436,0.004163343813056333,0.060476364344402365,0.0755148810708519,0.05762711864406782,0.08305084745762711,0.1599432,0.114008486,0.9998826
2192,,,,,,,,0.16516106,0.15852176,7.2700395e-06,-0.019866116232746044,0.0036381757577966553,0.061118730659554914,0.07551465512150049,0.06271186440677966,0.08305084745762716,0.14550434,0.107860096,0.99993247
2193,,,,,,,,0.17867544,0.16111627,2.3354138e-05,-0.015496478508391184,0.003188419414700775,0.061785897566158106,0.07552825437484308,0.06779661016949154,0.08305084745762716,0.14858945,0.10292437,0.99987364
2194,,,,,,,,0.1921318,0.16370781,-5.60611e-06,-0.007816954122768865,0.0012040635757107204,0.06240703816348263,0.07552871292820618,0.07288135593220338,0.08305084745762714,0.18985902,0.104104646,0.9991931
2195,,,,,,,,0.20456639,0.16614407,1.6185159e-05,0.0036591209738834948,0.0007623018098873264,0.06305109967352399,0.0755394527375601,0.07796610169491526,0.08305084745762714,0.26210442,0.11254,0.9972778
2196,,,,,,,,0.21576227,0.16830191,-9.562252e-06,0.019549275718140212,0.003550580851194651,0.06364523681816184,0.0755387401293095,0.08305084745762711,0.08305084745762716,0.27528507,0.11241267,0.9999947
2197,,,,,,,,0.22708909,0.17055269,1.3938263e-05,0.03932088885975853,0.007546187353294375,0.06426408427496781,0.0755489220602332,0.08813559322033893,0.08305084745762711,0.30494627,0.12819394,0.99999803
2198,,,,,,,,0.23802556,0.17273997,-1.1051741e-05,0.06251232153278567,0.011905875190412385,0.06483142862912214,0.0755440056930909,0.0932203389830508,0.08305084745762716,0.36927417,0.16115041,0.7749515
2199,,,,,,,,0.24882019,0.17494634,1.3060455e-05,0.08875003183696097,0.017171878455016696,0.06542000642162543,0.07555177959211393,0.0983050847457627,0.08305084745762716,0.48764294,0.22228666,2.1462398e-07
2200,,,,,,,,0.2593171,0.17710608,-1.1723039e-05,0.11676770940833339,0.02228313151027928,0.06595878867201678,0.07554524349277097,0.10338983050847457,0.08305084745762714,0.48808542,0.31548962,0.0028285503
2201,,,,,,,,0.26971558,0.1793079,1.2666542e-05,0.14660335193674065,0.02863733888462642,0.06651771188826658,0.07554797935861333,0.10847457627118647,0.08305084745762713,0.2950464,0.43380854,1.0
2202,,,,,,,,0.27974534,0.18144044,-1.202181e-05,0.17761722377295022,0.03318151837268554,0.06702376039863836,0.07553819517962501,0.11355932203389832,0.08305084745762714,0.07176768,0.5585032,1.0
2203,,,,,,,,0.28962848,0.1835509,1.2523803e-05,0.20797936938298903,0.04077748449125688,0.06755292678027912,0.07554026667349466,0.11864406779661013,0.08305084745762713,-0.15151022,0.7081874,0.9999999
2204,,,,,,,,0.2997573,0.18555546,-1.2175695e-05,0.23905340100965666,0.04590038749282629,0.06803141645595286,0.07553128453047107,0.12372881355932208,0.08305084745762713,-0.3777546,0.87201244,1.0000001
2205,,,,,,,,0.31017768,0.1875981,1.2479832e-05,0.26945130784894467,0.05178563893593376,0.06853094755173801,0.07553775383650797,0.1288135593220339,0.08305084745762711,-0.61837494,0.9983396,0.99999994
2206,,,,,,,,0.32017174,0.18955001,-1.22741585e-05,0.3021962798912356,0.05728048880906779,0.068980718795373,0.07553328101370194,0.13389830508474584,0.08305084745762713,-0.83231014,1.137709,0.99999994
2207,,,,,,,,0.32984006,0.19144563,1.2497155e-05,0.32772601148316843,0.06305929769603652,0.06945197664170022,0.07554427730311253,0.13898305084745766,0.08305084745762711,-1.0163139,1.2886983,1.0
2208,,,,,,,,0.33898607,0.19319503,-1.2335089e-05,0.35775280403301274,0.06898589309925844,0.06987007649289036,0.07554809272343435,0.1440677966101695,0.08305084745762716,-1.1990017,1.4488643,1.0
2209,,,,,,,,0.34770375,0.19484466,1.2486804e-05,0.38747474016642164,0.07422519341913979,0.0703112753076748,0.07556724979817658,0.14915254237288136,0.08305084745762714,-1.3816872,1.6173326,1.0
2210,,,,,,,,0.35365015,0.19537722,-1.236752e-05,0.41001935545618845,0.07842117988337323,0.07070189463162356,0.07557713336245031,0.15423728813559323,0.08305084745762714,-1.5444936,1.8411301,0.9999999
2211,,,,,,,,0.35946068,0.19569142,1.252129e-05,0.4357386664367973,0.08337100514698127,0.07111318673401144,0.07560303569255776,0.15932203389830507,0.08305084745762713,-1.7069098,2.076026,1.0000001
2212,,,,,,,,0.36532927,0.19600634,-1.24089465e-05,0.45225664068107935,0.08793030440459146,0.07147383518814637,0.07561766939069606,0.164406779661017,0.08305084745762714,-1.8670106,2.3068008,0.99999994
2213,,,,,,,,0.37083766,0.1962747,1.2577506e-05,0.4757630504402165,0.0912810444038684,0.0718563181274401,0.07564625277480726,0.1694915254237288,0.08305084745762714,-2.0279474,2.5137048,0.99999994
2214,,,,,,,,0.37607795,0.19649789,-1.2406168e-05,0.49398699455362954,0.09497851567043912,0.07218504686197037,0.07566494019904892,0.17457627118644067,0.08305084745762714,-2.1888843,2.724465,0.99999994
2215,,,,,,,,0.38102308,0.19669706,1.2645862e-05,0.5127261179427518,0.09898290265618853,0.0725357022398369,0.07569628891268568,0.17966101694915257,0.08305084745762714,-2.3498223,2.9384017,1.0000001
2216,,,,,,,,0.38577673,0.19687155,-1.2448336e-05,0.5265190527460937,0.10214994531420542,0.0728358318752411,0.07571574384348898,0.18474576271186438,0.08305084745762714,-2.51076,3.1549377,1.0
2217,,,,,,,,0.39020315,0.19701043,1.2706861e-05,0.5390599056539219,0.10127516013541592,0.07315698331089199,0.07574906471764273,0.1898305084745763,0.08305084745762711,-2.6721427,3.3606753,1.0000001
2218,,,,,,,,0.39445955,0.19713596,-1.2466375e-05,0.5454323891430432,0.10498640671962606,0.07342759937166064,0.07576928411874698,0.19491525423728817,0.08305084745762713,-2.8369985,3.5517504,1.0000001
2219,,,,,,,,0.39844573,0.1972465,1.2767805e-05,0.5555412836872502,0.10838740266961014,0.07372086371288647,0.07580164113798397,0.19999999999999996,0.08305084745762713,-3.0059516,3.74127,0.99999994
2220,,,,,,,,0.4022366,0.19733045,-1.2454919e-05,0.5659467934759507,0.1076807233993089,0.07396312344680665,0.07582208024137174,-0.09999999999999996,0.08813559322033901,-0.7031608,0.0060114088,1.0000001
2221,,,,,,,,0.40578723,0.19741394,1.2783682e-05,0.5724320364679354,0.1107093440766898,0.07422903532633109,0.07585342717648651,-0.09491525423728812,0.08813559322033902,-0.6380526,0.006694811,0.99999994
2222,,,,,,,,0.40923858,0.19748768,-1.2476566e-05,0.5822984745585853,0.11145716405297905,0.07444560117581546,0.07587113560863358,-0.08983050847457624,0.08813559322033904,-0.57122535,0.0074965004,1.0000001
2223,,,,,,,,0.4125677,0.1975312,1.2883417e-05,0.5894932233271736,0.1111170490969315,0.07468478641628819,0.07590067794500945,-0.08474576271186436,0.08813559322033901,-0.507774,0.008353338,0.9999999
2224,,,,,,,,0.4157519,0.19757883,-1.2455591e-05,0.5961902785851408,0.11197364620106028,0.07487290760413812,0.07591556597804067,-0.07966101694915251,0.08813559322033904,-0.44432247,0.009307321,0.99999994
2225,,,,,,,,0.41861406,0.19760884,1.2971461e-05,0.5940160288581453,0.11691576829671176,0.07508146487617529,0.07594239183405843,-0.0745762711864406,0.08813559322033901,-0.38087037,0.010369809,1.0000001
2226,,,,,,,,0.42124736,0.19760762,-1.2443145e-05,0.598412821157864,0.11624050003749653,0.07523874082502177,0.07595830086942278,-0.06949152542372881,0.08813559322033902,-0.31695518,0.012179532,1.0
2227,,,,,,,,0.42363065,0.19758742,1.306191e-05,0.6010486017567885,0.11477337306642342,0.07542180655634725,0.07598667887089118,-0.06440677966101693,0.08813559322033901,-0.2529416,0.014459595,1.0
2228,,,,,,,,0.42586595,0.19757065,-1.2455176e-05,0.6033855327954439,0.1148030807387282,0.0755540597295163,0.07600129591860304,-0.05932203389830508,0.08813559322033902,-0.18892874,0.017163107,0.99999994
2229,,,,,,,,0.42764497,0.19747283,1.3128967e-05,0.6024506551381894,0.11494586855338088,0.07570911975245899,0.07602868323444974,-0.05423728813559318,0.08813559322033901,-0.119826704,0.020495154,0.9999999
2230,,,,,,,,0.42896327,0.19724564,-1.2376368e-05,0.6009281360034643,0.115541790882745,0.07581289129352423,0.0760437216666126,-0.049152542372881344,0.08813559322033902,-0.04592904,0.024721108,0.99999994
2231,,,,,,,,0.42989442,0.19695385,1.3265461e-05,0.6029747951809609,0.11229506499456413,0.0759384581712026,0.07606962656682462,-0.04406779661016947,0.08813559322033902,0.02975518,0.029913262,1.0
2232,,,,,,,,0.43071523,0.19666879,-1.2309157e-05,0.6070000434667967,0.11679575271935734,0.07601543104670072,0.07608234271223782,-0.03898305084745766,0.08813559322033902,0.11357328,0.035548545,1.0000001
2233,,,,,,,,0.43139726,0.19642428,1.3435805e-05,0.5940906288705133,0.11817121948382678,0.07611720222178389,0.07610509954058536,-0.033898305084745776,0.08813559322033901,0.20034316,0.04219491,1.0000001
2234,,,,,,,,0.4320793,0.19623186,-1.2254568e-05,0.6041053935748408,0.1145848489865344,0.07617167778990198,0.07611117726594555,-0.02881355932203394,0.08813559322033904,0.35524666,0.057375528,0.99999994
2235,,,,,,,,0.43266082,0.19606575,1.3604471e-05,0.6042563058198489,0.11635630742829099,0.0762557794340938,0.07612803806909581,-0.023728813559321965,0.08813559322033902,0.48906204,0.07712069,0.9999999
2236,,,,,,,,0.43319622,0.19592062,-1.215572e-05,0.5946075199707852,0.11776361117227498,0.07629331622417483,0.07613106376710213,-0.01864406779661018,0.08813559322033901,0.60090804,0.10203895,0.99999994
2237,,,,,,,,0.4335584,0.19580315,1.3686592e-05,0.5971065070982008,0.11387222893011957,0.0763553331329272,0.07614500199693522,-0.013559322033898332,0.08813559322033901,0.7042924,0.13346991,4.4080946e-07
2238,,,,,,,,0.43383968,0.19569412,-1.2111172e-05,0.594803023178088,0.11568847039066034,0.07636987671323159,0.07614635914809798,-0.00847457627118642,0.08813559322033904,0.77828586,0.15132199,4.808108e-08
2239,,,,,,,,0.4339949,0.19560632,1.3801718e-05,0.5929973498534356,0.11523184978229103,0.07641326346496857,0.0761588742065386,-0.0033898305084745077,0.08813559322033901,0.82852966,0.18971379,0.9986297
2240,,,,,,,,0.43420818,0.19557571,-1.2113673e-05,0.5951228698267903,0.11448360815509438,0.07641219727336494,0.07615421513039303,0.0016949152542372616,0.08813559322033905,0.871664,0.23873216,0.9999998
2241,,,,,,,,0.43439177,0.19558777,1.3866819e-05,0.5943993272506085,0.11231190721088209,0.07644395024060655,0.07615846424442935,0.006779661016949141,0.08813559322033902,0.8851888,0.28486696,0.99999994
2242,,,,,,,,0.43460733,0.19562103,-1.212125e-05,0.5989636819515325,0.11423932273876947,0.07643423558038105,0.07614862255670311,0.011864406779660991,0.08813559322033908,0.85445887,0.2727567,0.9999999
2243,,,,,,,,0.43471104,0.19566861,1.3937099e-05,0.5997955041773727,0.11526506394064444,0.07645552671747391,0.07615036507334197,0.01694915254237287,0.08813559322033902,0.7810436,0.25158706,1.0
2244,,,,,,,,0.43479353,0.1957107,-1.2186822e-05,0.5933917130965618,0.11770928197146256,0.07643513643162723,0.07614046438166698,0.022033898305084752,0.08813559322033904,0.6530537,0.20995705,0.9999999
2245,,,,,,,,0.43478942,0.19575238,1.3933734e-05,0.5988350091243011,0.11248683763913533,0.07644964191205546,0.07614319011131912,0.02711864406779659,0.08813559322033901,0.49270892,0.1639363,1.0
2246,,,,,,,,0.43482,0.1958034,-1.2237077e-05,0.5991366117466195,0.11455890162866804,0.07642426986462376,0.07613281034168991,0.032203389830508466,0.08813559322033904,0.28367037,0.121625565,0.9999999
2247,,,,,,,,0.43471983,0.19583419,1.3969752e-05,0.6013973412206781,0.11413784795815171,0.07643354397565612,0.0761368878637783,0.03728813559322031,0.08813559322033904,0.26271993,0.120998435,1.0000002
2248,,,,,,,,0.43457997,0.19583663,-1.2330722e-05,0.6031023272796481,0.11510933363627375,0.07640270399664227,0.07613127292170986,0.042372881355932195,0.08813559322033901,0.25150383,0.11413025,0.9999999
2249,,,,,,,,0.43433145,0.1958374,1.3979273e-05,0.5993056426194987,0.1145043920514373,0.07640561446981078,0.07613849576654007,0.04745762711864408,0.088135593220339,0.23265333,0.10658671,1.0
2250,,,,,,,,0.43412527,0.19583736,-1.2370843e-05,0.594463701401205,0.11412070217823117,0.07637034310063784,0.07613339624095458,0.05254237288135592,0.08813559322033902,0.2100555,0.10253907,0.9999999
2251,,,,,,,,0.43379775,0.19582088,1.3948249e-05,0.5963116387597812,0.11460339355747565,0.07637007912548968,0.07614238789452075,0.05762711864406778,0.088135593220339,0.19418272,0.096016444,0.9999999
2252,,,,,,,,0.4335365,0.19582272,-1.2431625e-05,0.5998022767537571,0.11441898998857722,0.07633059583316522,0.07613740258718923,0.06271186440677966,0.088135593220339,0.16832517,0.088730216,1.0
2253,,,,,,,,0.43325502,0.19583938,1.3987943e-05,0.5978489656106842,0.11487723513549054,0.07632909190871891,0.07614348970015375,0.06779661016949153,0.08813559322033901,0.17061888,0.08383103,1.0
2254,,,,,,,,0.43304938,0.19586155,-1.2512495e-05,0.592767781364189,0.11567278533757512,0.07629073736796417,0.07613658917530523,0.07288135593220339,0.08813559322033902,0.17228904,0.080084555,0.9999999
2255,,,,,,,,0.4327671,0.19589047,1.3954162e-05,0.6004418626212547,0.11389343912919017,0.07628755190903719,0.07614169170634615,0.07796610169491522,0.08813559322033901,0.14577179,0.07794771,1.0000001
2256,,,,,,,,0.4324978,0.19590059,-1.2583793e-05,0.5957293199211185,0.11665985801369022,0.07624628414914048,0.07613605718706716,0.08305084745762716,0.08813559322033901,0.19480994,0.089537926,1.0000001
2257,,,,,,,,0.43209544,0.19587639,1.4016268e-05,0.5971908431373364,0.11785264076259312,0.07624192725579967,0.07614605793153535,0.08813559322033898,0.08813559322033901,0.21731897,0.1050656,1.0000001
2258,,,,,,,,0.4317492,0.19584839,-1.2675061e-05,0.5905425856995833,0.11701190523091164,0.07620033659056508,0.0761438628476373,0.09322033898305082,0.08813559322033901,0.27341163,0.13096015,0.8849502
2259,,,,,,,,0.43137997,0.19584195,1.3985464e-05,0.5945546573384397,0.1139681768555717,0.07619595798395443,0.07615228485147774,0.09830508474576274,0.08813559322033897,0.36076242,0.17434564,5.8026274e-08
2260,,,,,,,,0.43108392,0.19585903,-1.2746186e-05,0.5902336047232744,0.11303406658937529,0.07615170437800267,0.07614618731421327,0.10338983050847458,0.088135593220339,0.2954179,0.2292843,0.00011355639
2261,,,,,,,,0.43075916,0.19591226,1.3998542e-05,0.5951087184154122,0.11394459431108428,0.07614236705546135,0.07614957410912569,0.10847457627118647,0.088135593220339,0.0813108,0.29460365,1.0000001
2262,,,,,,,,0.43057132,0.1959988,-1.2813622e-05,0.595383123163416,0.11440184185026606,0.07609623576332111,0.07613730139319869,0.11355932203389832,0.08813559322033901,-0.13119884,0.3742688,0.99999994
2263,,,,,,,,0.43035918,0.19610833,1.3984211e-05,0.5982268156359819,0.11546210110709222,0.0760872560145264,0.07613561739261751,0.11864406779661014,0.088135593220339,-0.34370866,0.47090384,1.0000001
2264,,,,,,,,0.43031156,0.1962708,-1.2931361e-05,0.5974270307495639,0.11388550178557066,0.0760406377173463,0.07611650024813718,0.12372881355932208,0.08813559322033901,-0.5828422,0.55736685,1.0000001
2265,,,,,,,,0.43033355,0.1964907,1.4004683e-05,0.5964432991331093,0.1171278079670138,0.07603323074181406,0.07610483137325295,0.12881355932203387,0.08813559322033898,-0.8273121,0.64884657,1.0
2266,,,,,,,,0.4305078,0.1967508,-1.3045511e-05,0.5934894759777797,0.11499461367184712,0.0759890297898499,0.07607672071908907,0.13389830508474584,0.08813559322033901,-1.0389221,0.7535109,1.0000001
2267,,,,,,,,0.43074468,0.19708103,1.3992364e-05,0.6016879808278842,0.11425572861044293,0.07598199070012057,0.0760552528002829,0.13898305084745763,0.08813559322033898,-1.2297637,0.8696743,1.0
2268,,,,,,,,0.43118966,0.19747132,-1.3090904e-05,0.6094931279696053,0.11662631015414235,0.07593931950142947,0.07601528264608669,0.1440677966101695,0.08813559322033901,-1.4127467,0.99983144,1.0
2269,,,,,,,,0.43171424,0.19793437,1.3974661e-05,0.6114807218809211,0.11693941380524517,0.07593485483348467,0.07598213687193534,0.1491525423728813,0.08813559322033901,-1.5794102,1.1726099,0.99999994
2270,,,,,,,,0.4324473,0.19846474,-1.3199688e-05,0.6122143305868538,0.11908962919492844,0.0758940196096912,0.07592724887265855,0.1542372881355932,0.08813559322033904,-1.7422489,1.3687617,1.0000001
2271,,,,,,,,0.43321258,0.1990268,1.3974396e-05,0.6161243152860486,0.11803901460583445,0.07589448310145495,0.07587556188060786,0.15932203389830504,0.088135593220339,-1.905226,1.5788733,0.99999994
2272,,,,,,,,0.43423012,0.19966674,-1.3271703e-05,0.6163829402951768,0.11955104217392105,0.07585989990452942,0.07580408275954512,0.16440677966101697,0.08813559322033902,-2.06708,1.7987031,1.0000001
2273,,,,,,,,0.4353522,0.20039396,1.4009712e-05,0.6220311766073717,0.12086832824123682,0.07586413292903964,0.07573648283828607,0.16949152542372878,0.088135593220339,-2.2222838,2.0134358,1.0
2274,,,,,,,,0.43677518,0.2012177,-1.3349471e-05,0.6296195474282013,0.12004301358769082,0.07583433632147935,0.0756469160342358,0.1745762711864406,0.08813559322033902,-2.3774858,2.235548,0.9999999
2275,,,,,,,,0.4383119,0.20213218,1.4027222e-05,0.6342618767255223,0.12398113100774266,0.07584396932321764,0.0755614139372594,0.1796610169491525,0.088135593220339,-2.5326884,2.4637544,1.0
2276,,,,,,,,0.44016528,0.20316735,-1.3392154e-05,0.6390849058236103,0.1219738148711501,0.07581762550303188,0.07545144223958936,0.18474576271186438,0.08813559322033901,-2.6886215,2.676515,1.0000001
2277,,,,,,,,0.44220266,0.20432508,1.4039479e-05,0.6491007640500673,0.12336090989560139,0.07583206786403822,0.0753429230871499,0.18983050847457625,0.08813559322033898,-2.8463798,2.8854084,1.0
2278,,,,,,,,0.44448507,0.20556487,-1.3458279e-05,0.6515507793313305,0.12479259815974325,0.07581069630778711,0.0752137935600055,0.19491525423728812,0.08813559322033904,-3.0091987,3.0937312,0.99999994
2279,,,,,,,,0.44685856,0.20690693,1.4062491e-05,0.6623384265377611,0.127649465704387,0.07582682360053224,0.07508865834407442,0.19999999999999993,0.088135593220339,-3.1720157,3.3041477,1.0000002
2280,,,,,,,,0.44951954,0.20837913,-1.3519782e-05,0.6697944835066983,0.1298258471041135,0.0758042022578962,0.07493804089795822,-0.09999999999999998,0.09322033898305086,-0.611992,0.004680944,1.0000001
2281,,,,,,,,0.45232642,0.21002549,1.4111518e-05,0.6778569191755482,0.12870138651867855,0.07581444894981232,0.07478517971420227,-0.09491525423728814,0.09322033898305081,-0.5485497,0.0052162297,1.0
2282,,,,,,,,0.45539388,0.2118158,-1.3588244e-05,0.6724901019076945,0.13268119858647687,0.07578295816108707,0.07460523642282772,-0.08983050847457626,0.09322033898305083,-0.4851077,0.005812993,1.0000001
2283,,,,,,,,0.4586389,0.21377341,1.411991e-05,0.6949059356160895,0.13257814098583556,0.07578804608570006,0.07442572684847062,-0.08474576271186436,0.0932203389830508,-0.42166728,0.0064768125,0.99999976
2284,,,,,,,,0.4619566,0.21579,-1.3672212e-05,0.6971308027693347,0.1323825483863611,0.07575673402463023,0.0742191432146551,-0.07966101694915254,0.09322033898305082,-0.3582266,0.0072169444,1.0
2285,,,,,,,,0.46473402,0.21776272,1.41753935e-05,0.701587562620911,0.1360900871664686,0.07576374429771446,0.07400780656270922,-0.07457627118644065,0.09322033898305082,-0.29434708,0.0084516145,1.0000001
2286,,,,,,,,0.4677719,0.21986602,-1.3692424e-05,0.7067713895325755,0.13190585346300257,0.07573341708466465,0.0737666192299795,-0.06949152542372876,0.09322033898305083,-0.22520865,0.01012193,1.0
2287,,,,,,,,0.47097194,0.22216088,1.42869585e-05,0.7091587726936741,0.1378149528692013,0.0757416857541325,0.07352395274608627,-0.06440677966101692,0.09322033898305082,-0.15282059,0.012165367,1.0
2288,,,,,,,,0.4744144,0.22454935,-1.3649069e-05,0.7147404518897608,0.13928037336686477,0.07571359942503765,0.07325373651679674,-0.05932203389830504,0.09322033898305088,-0.08043134,0.014619026,0.9999999
2289,,,,,,,,0.47818357,0.22724555,1.4407204e-05,0.722847739038052,0.13963063506225246,0.07572629725454082,0.07297933523012234,-0.054237288135593205,0.09322033898305086,-0.008042556,0.01756238,0.9999999
2290,,,,,,,,0.48086244,0.22899903,-1.3560729e-05,0.7228256426059538,0.13833356589308451,0.07570265174032928,0.07267454084153016,-0.04915254237288134,0.09322033898305088,0.064821385,0.021109633,0.99999994
2291,,,,,,,,0.48229557,0.22987778,1.4676151e-05,0.7202463583626011,0.13892571785922525,0.07571667213894111,0.0723681792406045,-0.04406779661016947,0.09322033898305083,0.13907696,0.02542055,1.0
2292,,,,,,,,0.48417953,0.23096618,-1.32751875e-05,0.7254342028812057,0.1401700405556946,0.07569498440004958,0.07203452168732587,-0.038983050847457595,0.09322033898305086,0.28363767,0.034237467,1.0
2293,,,,,,,,0.4857282,0.23191158,1.5211345e-05,0.722388015579201,0.1394433549301654,0.07571388837089196,0.07169942400862843,-0.03389830508474573,0.09322033898305082,0.42769885,0.04593988,0.9999999
2294,,,,,,,,0.48690742,0.23275197,-1.267803e-05,0.71928953068979,0.13730417592847297,0.07569558062645927,0.07133820332162986,-0.028813559322033895,0.09322033898305088,0.5771857,0.06377287,1.0
2295,,,,,,,,0.4877741,0.23334344,1.633817e-05,0.696748576405069,0.1359478183385207,0.07571516672422117,0.07097571135982267,-0.023728813559322014,0.09322033898305083,0.7171528,0.087798566,1.0
2296,,,,,,,,0.48946357,0.23393996,-1.0591774e-05,0.6844967872018861,0.13215111886099024,0.0756977654809387,0.07058691660108624,-0.018644067796610164,0.09322033898305086,0.8392511,0.118013196,0.99999994
2297,,,,,,,,0.489399,0.23406264,1.9669753e-05,0.6706662314352662,0.12983135084812267,0.07571817190204166,0.0701982703934783,-0.013559322033898317,0.09322033898305082,0.9332223,0.15382244,2.5431316e-06
2298,,,,,,,,0.48387536,0.23248781,-8.2960705e-06,0.6520653643517812,0.12401275142115047,0.07570183782788356,0.06978212903776128,-0.00847457627118642,0.09322033898305083,1.0122136,0.18244097,2.0133125e-08
2299,,,,,,,,0.47801006,0.23089537,2.0773334e-05,0.6332733412586767,0.1219044767298333,0.07572235862758041,0.06936180926422282,-0.0033898305084744916,0.09322033898305082,1.0350986,0.22716776,7.079033e-05
2300,,,,,,,,0.47175446,0.22909433,-7.36801e-06,0.5988718454193577,0.1158958117650041,0.07570343227880748,0.06891505384160897,0.0016949152542373091,0.09322033898305083,1.0182446,0.2642721,0.99993616
2301,,,,,,,,0.46523267,0.22709486,2.1369418e-05,0.5625612189941478,0.1102039626623758,0.07572236784673905,0.06846788550450944,0.0067796610169491575,0.09322033898305082,0.9794629,0.29223686,0.99999994
2302,,,,,,,,0.45833668,0.2249456,-7.2560806e-06,0.5341322539888153,0.10215591256834089,0.07570187406820023,0.06799027590750885,0.011864406779661007,0.09322033898305086,0.9261199,0.28212506,0.99999994
2303,,,,,,,,0.45130035,0.22291191,2.1571355e-05,0.4879876118778323,0.09259928203594106,0.07571421224583014,0.0675050645965962,0.01694915254237292,0.0932203389830508,0.84071356,0.25485265,1.0
2304,,,,,,,,0.44285005,0.2199703,-7.40874e-06,0.4457550563363277,0.08627128889982319,0.07568522761217202,0.06698526682086342,0.022033898305084745,0.09322033898305086,0.67148095,0.19310898,1.0
2305,,,,,,,,0.43176612,0.21532404,2.0881818e-05,0.39917364391567495,0.07743932534683266,0.0756927885726169,0.06645571337844097,0.027118644067796623,0.09322033898305086,0.47883457,0.14365011,0.99999934
2306,,,,,,,,0.42040482,0.21061671,-8.546074e-06,0.35187819293026457,0.06790610948584995,0.07566141901237601,0.06589716465940323,0.03220338983050846,0.09322033898305086,0.25908896,0.10303403,0.999986
2307,,,,,,,,0.40854016,0.20580402,1.98697e-05,0.3045472159664821,0.058841384877745886,0.07566995195760663,0.06533689559847612,0.03728813559322033,0.09322033898305082,0.115609646,0.08409975,0.999984
2308,,,,,,,,0.39723337,0.20106652,-8.952299e-06,0.2571044059287212,0.04963634646222018,0.07564528729828426,0.06474540922928436,0.042372881355932174,0.09322033898305082,0.11094183,0.07870616,0.9999201
2309,,,,,,,,0.38577968,0.19617924,2.099154e-05,0.20974163688794437,0.04050956399977159,0.07566435990612198,0.06414673251649232,0.04745762711864404,0.09322033898305082,0.11326179,0.07518455,0.99990135
2310,,,,,,,,0.37400314,0.19128343,-7.1743934e-06,0.16982172914012517,0.032614770688358045,0.07564922351379386,0.06351791045640456,0.05254237288135592,0.09322033898305086,0.12216597,0.07319109,0.9999583
2311,,,,,,,,0.36189622,0.18634313,2.316865e-05,0.1308874492479443,0.02496858599130288,0.07567635830955596,0.06288671328632334,0.057627118644067776,0.09322033898305083,0.12648222,0.07064073,0.99999696
2312,,,,,,,,0.3495371,0.1814136,-4.8260354e-06,0.10190692543646557,0.019239617144393904,0.07567192214727764,0.06222593215329688,0.06271186440677967,0.09322033898305086,0.1361646,0.06963539,1.0000001
2313,,,,,,,,0.33683378,0.17646135,2.5918249e-05,0.07753256420586682,0.015122122647406061,0.07570897661975715,0.061563473650094805,0.06779661016949153,0.09322033898305081,0.16055259,0.068850465,1.0000001
2314,,,,,,,,0.3239359,0.1715565,-1.8595472e-06,0.060723473488872914,0.011639842211800812,0.07571027220906879,0.060873761258482935,0.07288135593220343,0.09322033898305086,0.1603997,0.07194313,1.0000001
2315,,,,,,,,0.3106907,0.16664748,2.9494664e-05,0.04792929518275916,0.009489081804961618,0.0757520672721089,0.06018283507879895,0.07796610169491532,0.09322033898305082,0.15100743,0.075613305,0.99999964
2316,,,,,,,,0.29731852,0.16181982,2.1336366e-06,0.040672251551629096,0.007664248737620862,0.07575601872416306,0.059467784845026975,0.08305084745762713,0.09322033898305083,0.14180623,0.0797996,0.9999992
2317,,,,,,,,0.28364536,0.15702005,3.4253742e-05,0.036529737613885026,0.007094513081776955,0.07579908507320482,0.05875442364910158,0.08813559322033894,0.09322033898305083,0.13164414,0.085210495,0.9999889
2318,,,,,,,,0.2698359,0.15229413,7.4221657e-06,0.03563090450163894,0.00679750310419998,0.07580823889726225,0.05801596975765939,0.09322033898305081,0.09322033898305086,0.1484837,0.094671704,0.00013363309
2319,,,,,,,,0.2557676,0.14761767,4.037878e-05,0.03625679013630177,0.007189125191308391,0.07585779291801997,0.05728178162247116,0.0983050847457627,0.09322033898305082,0.17410573,0.11050071,2.9066506e-08
2320,,,,,,,,0.24166071,0.14305194,1.4218984e-05,0.03765696738869221,0.007225402859523406,0.07587197132356767,0.05652727421802664,0.10338983050847457,0.09322033898305088,0.12794441,0.14064965,2.2040474e-06
2321,,,,,,,,0.22729868,0.1385375,4.810294e-05,0.03900594317292416,0.007520840813006801,0.07592950606064705,0.0557775383427403,0.10847457627118647,0.09322033898305082,-0.08466285,0.18235579,1.0
2322,,,,,,,,0.21296245,0.13415161,2.2576727e-05,0.04036609235738977,0.007564229691475146,0.07595228067756375,0.05501046244692793,0.11355932203389829,0.09322033898305086,-0.29727018,0.23505016,0.99999994
2323,,,,,,,,0.19844936,0.12984669,5.7550616e-05,0.04031147113219237,0.00792554433382023,0.07601658547594906,0.054252839882892805,0.11864406779661016,0.09322033898305082,-0.5276953,0.28955632,0.99999994
2324,,,,,,,,0.18396798,0.1256649,3.274116e-05,0.041279436928790054,0.007861666387290269,0.07604783634180542,0.05347754032616295,0.12372881355932204,0.09322033898305086,-0.77224356,0.3443177,0.9999999
2325,,,,,,,,0.16933575,0.12157379,6.8766894e-05,0.04082573773656394,0.008086910399835652,0.07611945703091619,0.052713763487635686,0.12881355932203384,0.09322033898305081,-1.0167925,0.40749887,1.0
2326,,,,,,,,0.15483138,0.11763089,4.4963777e-05,0.039773268023818795,0.007596465147188107,0.07615432161161874,0.051936709175929324,0.13389830508474582,0.09322033898305086,-1.2199973,0.48247716,1.0
2327,,,,,,,,0.14015914,0.113772236,8.2950384e-05,0.038204152397281504,0.007229348470402627,0.07622969794412719,0.05117127499044141,0.13898305084745768,0.09322033898305082,-1.413555,0.567752,1.0000001
2328,,,,,,,,0.12567918,0.110071346,6.108653e-05,0.0356955913564479,0.006851804700997697,0.0762662669390329,0.05039473118700586,0.1440677966101695,0.09322033898305083,-1.5929335,0.6743018,1.0
2329,,,,,,,,0.111082256,0.10647031,0.00010180401,0.03257250677524426,0.006404870529011423,0.0763391327516218,0.04963432231795482,0.14915254237288136,0.09322033898305081,-1.7592561,0.81538576,1.0
2330,,,,,,,,0.096743,0.10302936,8.282539e-05,0.02929504461693842,0.005653699493013179,0.07637252597135008,0.04886385244346541,0.1542372881355932,0.09322033898305083,-1.9257948,0.97409767,0.99999994
2331,,,,,,,,0.08228281,0.09968773,0.00012745589,0.02544351345886156,0.004913052218859471,0.0764401545432563,0.048113157432596726,0.15932203389830504,0.0932203389830508,-2.0923326,1.1497567,0.9999998
2332,,,,,,,,0.06831864,0.09654139,0.000112194124,0.021638023383230526,0.0041448033337918655,0.07646488532957889,0.04735827254261206,0.164406779661017,0.09322033898305082,-2.258871,1.341034,1.0
2333,,,,,,,,0.053941753,0.09344146,0.00016280933,0.017848556242889595,0.003481912965283488,0.07652544031368101,0.046623993895364244,0.16949152542372883,0.09322033898305082,-2.4190261,1.5330865,1.0000001
2334,,,,,,,,0.042179223,0.0908127,0.00014384842,0.014413402902565396,0.0027650441444769234,0.07654548015297485,0.045883566912559855,0.17457627118644062,0.09322033898305083,-2.5765924,1.733916,1.0
2335,,,,,,,,0.036315627,0.08906625,0.0001617032,0.01090260322066851,0.002139295110196257,0.07659892677483349,0.045159320207210175,0.1796610169491525,0.0932203389830508,-2.7328303,1.9218743,0.99999994
2336,,,,,,,,0.03214037,0.087549455,9.7601456e-05,0.008304936902808875,0.0015768892797670124,0.0766095131375984,0.04442459276661149,0.18474576271186435,0.09322033898305089,-2.8917136,2.1141202,0.99999976
2337,,,,,,,,0.028754132,0.086151935,9.541802e-05,0.0056375370753486,0.0011318733493312987,0.07665214678801309,0.043710030102568354,0.18983050847457625,0.09322033898305088,-3.0546398,2.3091896,0.99999994
2338,,,,,,,,0.026331795,0.08492586,4.3010365e-05,0.0037374764615072864,0.0006929364158025475,0.07665049560977126,0.0429924010679523,0.19491525423728817,0.09322033898305088,-3.2175682,2.5085618,1.0
2339,,,,,,,,0.024140682,0.08376109,5.750638e-05,0.0020692780397296843,0.0004177362328662317,0.0766843449679981,0.04229814836729561,0.2,0.09322033898305083,-3.380493,2.7115355,0.99999994
2340,,,,,,,,0.022033729,0.082643084,1.588439e-05,0.0009899364876543026,0.00015812762647629894,0.0766752051151309,0.04160627676334242,-0.1,0.09830508474576276,-0.5241552,0.0036963061,0.9999999
2341,,,,,,,,0.019764,0.08154323,3.9177998e-05,5.2288093224794364e-05,4.282457594085513e-05,0.07670059233224157,0.04094452388277078,-0.09491525423728808,0.0983050847457627,-0.46071282,0.0041190083,0.9999999
2342,,,,,,,,0.017315729,0.08032265,5.473436e-06,-0.0003156607053084943,5.1619206081420905e-05,0.07668722393544622,0.04028635475722792,-0.08983050847457624,0.09830508474576276,-0.39727202,0.004590414,0.9999999
2343,,,,,,,,0.016539726,0.07896162,3.6487087e-05,-0.0005620023782569715,0.00011556845546670952,0.0767130237061934,0.03965645687228783,-0.08474576271186436,0.09830508474576274,-0.32858723,0.00516726,1.0000001
2344,,,,,,,,0.016076516,0.07762717,5.940097e-06,-0.00030665945724639985,4.764681616121734e-05,0.0766990517954104,0.03902413158513683,-0.07966101694915251,0.09830508474576274,-0.25642508,0.0061006886,0.9999999
2345,,,,,,,,0.0155913355,0.076329246,3.759738e-05,5.09789502297907e-05,3.327280470289233e-05,0.07672268604748343,0.03841401343209423,-0.0745762711864407,0.09830508474576269,-0.18403606,0.007335841,1.0000001
2346,,,,,,,,0.0151364645,0.07509348,6.847074e-06,0.0008616000004410813,0.00015074322403937595,0.07670543974787404,0.037803974128909804,-0.06949152542372874,0.09830508474576272,-0.11164712,0.00881972,0.99999994
2347,,,,,,,,0.0146801695,0.07390411,3.865608e-05,0.0017365951883886294,0.00034762303929160337,0.07672454705336809,0.03722243699447672,-0.06440677966101689,0.09830508474576267,-0.039259262,0.0106017515,0.9999999
2348,,,,,,,,0.014253826,0.07277114,7.661524e-06,0.002963679306689887,0.0005524956177725502,0.07670571557820681,0.03664311030044818,-0.05932203389830509,0.09830508474576267,0.033129234,0.012742259,0.99999994
2349,,,,,,,,0.013821635,0.071686395,3.9679544e-05,0.0041758261548605746,0.0008244828860346994,0.07672422472055342,0.03609664977955937,-0.05423728813559319,0.0983050847457627,0.10064324,0.015056475,1.0000001
2350,,,,,,,,0.013432363,0.0706691,8.471842e-06,0.00554548131532891,0.0010199547386590124,0.07670354873748249,0.03555814006825302,-0.04915254237288134,0.09830508474576274,0.21048093,0.019055227,1.0
2351,,,,,,,,0.0130273765,0.06968871,4.0684667e-05,0.006806061265638747,0.001324040205225446,0.07672330352405482,0.035052622434688936,-0.04406779661016944,0.09830508474576269,0.35485536,0.025499446,0.9999999
2352,,,,,,,,0.012671462,0.068776906,9.25159e-06,0.008240911470432722,0.0015908161133269976,0.07670452743305826,0.03455826976568666,-0.03898305084745767,0.09830508474576272,0.49906304,0.03391883,0.99999994
2353,,,,,,,,0.01230004,0.06791095,4.165057e-05,0.009523164611284125,0.001805498462646187,0.07672450950545723,0.03410151034244124,-0.03389830508474579,0.09830508474576274,0.64311486,0.044852924,1.0
2354,,,,,,,,0.011980282,0.06710296,1.0046101e-05,0.010762526020470205,0.002060833088649853,0.07670577909203652,0.033651778322760076,-0.028813559322033902,0.09830508474576274,0.79272217,0.061267536,0.99999994
2355,,,,,,,,0.011636217,0.06632532,4.2626885e-05,0.011963075302860542,0.0023372870748771812,0.07672500711748324,0.033231953688466355,-0.023728813559322073,0.09830508474576272,0.9482753,0.085455954,0.99999994
2356,,,,,,,,0.011338682,0.06558686,1.0819868e-05,0.013128659896662212,0.0025506712080424284,0.07670885563775094,0.032814129966508856,-0.018644067796610177,0.09830508474576274,1.0783447,0.11587033,1.0
2357,,,,,,,,0.011000007,0.06485806,4.360138e-05,0.01426315050449751,0.00272398665122952,0.07673727385692207,0.032424059502821706,-0.013559322033898277,0.09830508474576274,1.1688854,0.15079978,1.0002984e-05
2358,,,,,,,,0.010712795,0.06416904,1.1619699e-05,0.015173631124307575,0.0028508286384975154,0.07673169008287901,0.03203876186785754,-0.008474576271186404,0.09830508474576274,1.2324501,0.18062258,-7.6293944e-08
2359,,,,,,,,0.010385156,0.06349929,4.4608725e-05,0.015990001046178495,0.0031524218914472635,0.07676968324374626,0.031686195695928177,-0.0033898305084745866,0.0983050847457627,1.2129959,0.21320708,4.5936968e-08
2360,,,,,,,,0.010111826,0.062864594,1.2453646e-05,0.016709666953248478,0.003108477941779967,0.07677364817307047,0.03133646214955553,0.0016949152542372655,0.09830508474576274,1.1642091,0.23911898,1.0172526e-07
2361,,,,,,,,0.009797967,0.06225225,4.562231e-05,0.017332224877236797,0.0033002735518961233,0.07681632214560608,0.031016041254925724,0.0067796610169491575,0.09830508474576269,1.0788043,0.25644264,7.120768e-07
2362,,,,,,,,0.009552454,0.06168478,1.3223864e-05,0.017952731478005923,0.003402673560146561,0.07682116935092043,0.030700138686313383,0.011864406779661,0.09830508474576277,1.0162259,0.26050758,0.038932156
2363,,,,,,,,0.009258732,0.06113466,4.6647223e-05,0.018334349101407486,0.003492209130079966,0.0768646886700743,0.030411557642158877,0.01694915254237288,0.09830508474576267,0.9389409,0.22584331,0.28220606
2364,,,,,,,,0.009004929,0.060630795,1.4051873e-05,0.01874754208446829,0.0036399477768724996,0.0768655065171633,0.030124118827181332,0.022033898305084742,0.09830508474576274,0.76377106,0.16936089,0.008864244
2365,,,,,,,,0.008168363,0.06012693,4.8779704e-05,0.01904836257410649,0.0036988692059828476,0.07690193078916863,0.029865223609590326,0.02711864406779662,0.09830508474576276,0.57501835,0.12527229,0.0004638206
2366,,,,,,,,0.007238584,0.05965508,1.7536926e-05,0.01941073829739301,0.0037655965941029296,0.07689975561410083,0.02960821133158056,0.03220338983050848,0.09830508474576277,0.38199612,0.092457965,9.572347e-05
2367,,,,,,,,0.0063854908,0.059214503,5.2782852e-05,0.019686831145892453,0.003797158779039738,0.07693506015030081,0.029383405417427337,0.03728813559322033,0.0983050847457627,0.09593047,0.060540408,5.0625273e-05
2368,,,,,,,,0.0056195064,0.05882233,2.1296773e-05,0.01974046019968948,0.003704261665648778,0.07693121194023862,0.02916582661445198,0.042372881355932195,0.09830508474576274,0.07527579,0.05615865,1.844618e-05
2369,,,,,,,,0.0048745745,0.058451112,5.707883e-05,0.019845149618024943,0.0037513061738749993,0.07696581670562108,0.02897774547430423,0.04745762711864406,0.0983050847457627,0.07127669,0.05418828,1.437717e-05
2370,,,,,,,,0.0042072944,0.058114808,2.5587315e-05,0.019830534057701413,0.003892350296732905,0.07696116321145542,0.02878926405369861,0.05254237288135596,0.09830508474576276,0.06727972,0.052285425,1.0884603e-05
2371,,,,,,,,0.0035009594,0.057781674,6.172325e-05,0.01990458518499784,0.0038418816690147517,0.07699865073550381,0.02862552769852075,0.05762711864406779,0.0983050847457627,0.065008104,0.049560603,9.629992e-06
2372,,,,,,,,0.0028286446,0.057467084,3.0263318e-05,0.02011059304071386,0.003869371117246588,0.0770004909892596,0.028457074534764946,0.06271186440677966,0.09830508474576276,0.06565172,0.047575977,5.883111e-06
2373,,,,,,,,0.002145956,0.057160243,6.6736946e-05,0.01989085181687722,0.0039176838880686056,0.07704042748519531,0.028310586860146755,0.0677966101694915,0.0983050847457627,0.074568175,0.05071406,7.661184e-07
2374,,,,,,,,0.00153624,0.056881707,3.5068835e-05,0.019882049617203395,0.0038200436503241244,0.07704189542342942,0.02816156430132541,0.07288135593220339,0.09830508474576274,0.06338728,0.053163674,3.1185647e-07
2375,,,,,,,,0.00089682656,0.056606416,7.188571e-05,0.01988953278636901,0.0037945879819648856,0.07708266101846847,0.028033406027353325,0.07796610169491527,0.0983050847457627,0.054284092,0.05607403,1.3847318e-07
2376,,,,,,,,0.00036659234,0.056358956,3.9995128e-05,0.019719005890659204,0.003709011113709726,0.0770815149235428,0.027901199234606405,0.08305084745762713,0.09830508474576274,0.04970744,0.058847655,6.781684e-08
2377,,,,,,,,-0.00014965754,0.05611526,7.711712e-05,0.019841431111041544,0.0037565959858098085,0.07711743519142637,0.02779330800187727,0.088135593220339,0.0983050847457627,0.056989662,0.061768156,-6.781684e-08
2378,,,,,,,,-0.00034976032,0.055959526,4.67076e-05,0.019592105745605312,0.0037475659473953453,0.07711470505145869,0.02768316466578965,0.09322033898305086,0.09830508474576274,0.023643088,0.06300188,-1.3563368e-07
2379,,,,,,,,-0.00047770404,0.055835843,8.681714e-05,0.019340660558796966,0.0037839706893752485,0.07714951693694973,0.027600907493392383,0.09830508474576267,0.0983050847457627,-0.011829834,0.06635813,-1.7002937e-07
2380,,,,,,,,-0.00053643814,0.055740163,5.716405e-05,0.01959502053448855,0.003765448123379813,0.07714433665631405,0.027521917659760003,0.1033898305084746,0.0983050847457627,-0.0376454,0.08703888,7.459853e-07
2381,,,,,,,,-0.00065868645,0.055650305,9.672693e-05,0.019286822079405033,0.0037396962896832906,0.07717675737067042,0.02746894372294595,0.10847457627118645,0.09830508474576274,-0.243445,0.11367666,1.0000001
2382,,,,,,,,-0.00059013785,0.055589747,6.660981e-05,0.01928234544082647,0.003619781635690342,0.07716790948787586,0.02741181236040801,0.11355932203389832,0.09830508474576274,-0.4663026,0.14449821,0.9999998
2383,,,,,,,,-0.00046463506,0.055531938,0.000107920736,0.019343345565216472,0.00377496024318284,0.07719939177056208,0.02737625260551567,0.11864406779661012,0.0983050847457627,-0.71088237,0.17415272,0.99999994
2384,,,,,,,,-0.00033994587,0.055485774,7.807695e-05,0.019147107770471967,0.003676750256344956,0.07719239472888136,0.027332208306971365,0.12372881355932211,0.09830508474576277,-0.9554615,0.2092836,0.9999998
2385,,,,,,,,-0.00024825966,0.05543141,0.000119864606,0.01887225676398858,0.0036221053701693206,0.07722461869233282,0.027302423794453426,0.12881355932203392,0.09830508474576277,-1.1934348,0.25094435,0.9999998
2386,,,,,,,,-0.00013196103,0.05538776,9.017337e-05,0.019299825910792573,0.003702918057096901,0.0772185506175884,0.027262275006944118,0.13389830508474587,0.09830508474576277,-1.3938588,0.30130717,0.99999994
2387,,,,,,,,-7.5972945e-05,0.05534167,0.0001319801,0.0190785329482299,0.003689142176708262,0.07725107073836403,0.027242191801627014,0.13898305084745766,0.09830508474576274,-1.5900754,0.36003986,0.9999998
2388,,,,,,,,-3.7121986e-06,0.05530739,0.00010174221,0.019088040996426886,0.0037650826453115263,0.0772469055617135,0.027215342617056604,0.14406779661016947,0.09830508474576279,-1.7588212,0.44670826,0.9999998
2389,,,,,,,,-5.49202e-06,0.05526661,0.0001437142,0.0189186499643467,0.0036626901222320245,0.07728525720983472,0.0272102443751105,0.1491525423728813,0.09830508474576272,-1.9253913,0.5520361,0.99999994
2390,,,,,,,,7.0684328e-06,0.055244006,0.00011167744,0.019007474761729256,0.0036985839787558304,0.07728392208404967,0.02720087197805971,0.1542372881355932,0.09830508474576274,-2.0919626,0.6749539,0.99999994
2391,,,,,,,,-4.144441e-05,0.055218413,0.00015181239,0.018959022166951944,0.0036214411200357734,0.07732066776808424,0.027210140068622695,0.15932203389830507,0.09830508474576276,-2.2585332,0.8158665,1.0000001
2392,,,,,,,,-6.249716e-05,0.055202153,0.00011857424,0.01916318135375223,0.003586107264256597,0.07732095475869202,0.02721049094736725,0.16440677966101697,0.09830508474576274,-2.4251032,0.9745423,1.0
2393,,,,,,,,-0.00013455449,0.055174205,0.00015954826,0.018973835482187947,0.0036789963763699533,0.07736268910126147,0.027224881607652168,0.1694915254237288,0.0983050847457627,-2.587805,1.143208,1.0000001
2394,,,,,,,,-0.00016079414,0.05515867,0.00012603041,0.019067384479479164,0.0036038679424042603,0.0773634770247594,0.027226848725889027,0.1745762711864406,0.09830508474576272,-2.7475555,1.2979305,0.99999994
2395,,,,,,,,-0.00024032671,0.055137288,0.00016631794,0.018966512561395185,0.0036124002136464577,0.07740261971516536,0.02724446164508311,0.17966101694915254,0.09830508474576269,-2.9103863,1.460028,0.99999976
2396,,,,,,,,-0.00026702404,0.055124804,0.00013201825,0.018963762049383506,0.0036171945628105245,0.07740162844930477,0.027247104958848262,0.18474576271186435,0.09830508474576272,-3.0767841,1.6286103,0.99999994
2397,,,,,,,,-0.00032158828,0.055099856,0.0001735707,0.01912216476246005,0.003673779895768346,0.0774387336852133,0.02725759645208844,0.18983050847457625,0.09830508474576272,-3.2431808,1.8044443,1.0000001
2398,,,,,,,,-0.00031619798,0.05508081,0.0001404279,0.019190700480779168,0.003655854396338994,0.0774366633847272,0.027251157648974043,0.19491525423728817,0.09830508474576274,-3.4095795,1.9866064,0.9999998
2399,,,,,,,,-0.00035616767,0.055054504,0.00018292748,0.018952954079643876,0.0036420305778735998,0.07747217727155599,0.027257643022577042,0.2,0.09830508474576272,-3.5759776,2.1742144,0.99999994
2400,,,,,,,,-0.00034147143,0.055034693,0.00014979421,0.018859543583451065,0.003631135271935994,0.07746896496450179,0.027248744467211327,-0.1,0.10338983050847458,-0.44264624,0.0030200577,0.99999994
2401,,,,,,,,-0.00037172835,0.055004217,0.00019406727,0.01886426943502688,0.003724702715757209,0.07750558540814839,0.02725199347898502,-0.09491525423728817,0.10338983050847456,-0.37179047,0.0034201157,1.0
2402,,,,,,,,-0.000357083,0.054985754,0.00016057008,0.019075840426406893,0.003600883574762133,0.07750164151786902,0.027243493981802418,-0.0898305084745763,0.1033898305084746,-0.30258268,0.0038600583,0.9999999
2403,,,,,,,,-0.00039308626,0.054956954,0.00020509739,0.018997222982437802,0.003675943696960683,0.07753807592390852,0.02724839357974412,-0.0847457627118644,0.10338983050847456,-0.23686689,0.004418602,1.0000001
2404,,,,,,,,-0.00038413628,0.05493534,0.0001722279,0.019043997300291077,0.0036863523950023333,0.07753689187936474,0.027240656848210584,-0.07966101694915252,0.10338983050847458,-0.17087474,0.0052206167,0.99999994
2405,,,,,,,,-0.00042369918,0.054909103,0.00021703252,0.018895132506004827,0.0036534034053164813,0.07757247650136857,0.027246923015770613,-0.0745762711864407,0.10338983050847456,-0.10488215,0.0061680074,1.0000001
2406,,,,,,,,-0.00040061233,0.05489208,0.00018292987,0.018913816117617974,0.003676102577515768,0.07756622598514161,0.027236681619420566,-0.06949152542372879,0.10338983050847456,-0.03888968,0.007287066,0.9999998
2407,,,,,,,,-0.00042303812,0.054867174,0.0002281572,0.01908701432448504,0.0036493629991186665,0.07759818060707217,0.027238747125190508,-0.06440677966101693,0.10338983050847457,0.028074333,0.008605949,1.0
2408,,,,,,,,-0.00038652634,0.054856744,0.00019214759,0.019126862328825038,0.0036929047573705394,0.07758563762766006,0.027226461872073837,-0.05932203389830508,0.10338983050847456,0.10564788,0.010333375,1.0
2409,,,,,,,,-0.00038383118,0.0548447,0.00023469247,0.018993787038465694,0.0036345434082499933,0.07760569061605543,0.027224689218159407,-0.05423728813559318,0.10338983050847453,0.24952461,0.013831826,0.9999999
2410,,,,,,,,-0.00032021527,0.054848813,0.00019432908,0.018974242234687366,0.003628392820064147,0.07757973552573963,0.027208455819957955,-0.04915254237288136,0.10338983050847454,0.39356303,0.018495653,1.0000001
2411,,,,,,,,-0.00030104406,0.054853257,0.0002328916,0.018831675538249458,0.0036601084455091244,0.07758686939747764,0.02720554862791829,-0.04406779661016949,0.10338983050847453,0.5378191,0.024517873,0.99999994
2412,,,,,,,,-0.00022069784,0.054875378,0.00018711919,0.019103221747904124,0.003588950219680695,0.07754718440944679,0.027188660846752494,-0.038983050847457616,0.10338983050847458,0.6820744,0.032470014,1.0
2413,,,,,,,,-0.00017010006,0.05489771,0.00022179433,0.019020730872997087,0.003645022753590755,0.07753821229427406,0.027181198622060164,-0.03389830508474574,0.10338983050847457,0.82305664,0.0428732,1.0000001
2414,,,,,,,,-2.7358396e-05,0.05493477,0.00017221361,0.018993268634130762,0.0036471972634193766,0.07747920423794018,0.02715170747231157,-0.028813559322033895,0.1033898305084746,0.9643879,0.057965733,1.0000001
2415,,,,,,,,0.00010928103,0.054967217,0.00020575966,0.018898314723087915,0.0036575091845271455,0.07745000760276374,0.027124381707763667,-0.02372881355932199,0.10338983050847456,1.0976139,0.079588346,0.9999999
2416,,,,,,,,0.00033394533,0.05501072,0.00015504865,0.01890767445191361,0.0036186044485700297,0.07737382975072608,0.027075942848949878,-0.018644067796610105,0.10338983050847458,1.2236103,0.108166136,1.0
2417,,,,,,,,0.0005201401,0.0550543,0.00018760825,0.01879499736645505,0.003611473062844866,0.07732944802986737,0.0270379363796434,-0.013559322033898261,0.10338983050847456,1.320316,0.1416102,0.9995865
2418,,,,,,,,0.00077996857,0.05511016,0.0001348465,0.01864504089053284,0.0035760348871078746,0.0772404008651217,0.026983549631592045,-0.008474576271186373,0.10338983050847457,1.312064,0.16022898,8.829223e-05
2419,,,,,,,,0.0010001833,0.055165295,0.00016699292,0.01860871283551838,0.0035488308027508807,0.07718289867228474,0.026938357600819696,-0.003389830508474547,0.10338983050847456,1.2735108,0.17283812,8.132491e-06
2420,,,,,,,,0.0012995746,0.055240747,0.000111685375,0.01852552200584189,0.003599380616009965,0.07707677008938754,0.02687943472123427,0.0016949152542373289,0.10338983050847458,1.2144607,0.19427809,4.848904e-06
2421,,,,,,,,0.0015208573,0.05531594,0.00014270948,0.018379218622653744,0.003585852685192986,0.07700368197686179,0.0268336653180024,0.00677966101694924,0.10338983050847453,1.1392275,0.21357551,5.391439e-06
2422,,,,,,,,0.002156813,0.055426847,8.9767746e-05,0.018335627912743437,0.003481798492596097,0.07688187174731652,0.026772951486608614,0.011864406779661087,0.10338983050847458,1.0614941,0.2332356,4.4759117e-06
2423,,,,,,,,0.0031685906,0.055568427,0.00012902275,0.018276388580426198,0.003445404758481771,0.07678936950343879,0.02672806892646698,0.016949152542372888,0.10338983050847456,0.93030405,0.1890214,3.390842e-07
2424,,,,,,,,0.0042661047,0.05573143,7.803007e-05,0.01783157769153435,0.003454567965556312,0.07664959677600909,0.026672098611369963,0.02203389830508475,0.10338983050847456,0.75048923,0.1419826,1.2715658e-07
2425,,,,,,,,0.00543176,0.055908922,0.0001168111,0.01741638696065203,0.003369445851612883,0.07653916183657099,0.02663061015228085,0.027118644067796658,0.10338983050847453,0.57013994,0.10589731,9.50363e-09
2426,,,,,,,,0.0067626345,0.056121465,6.407357e-05,0.017214596451881628,0.0032879357345000477,0.0763742037944524,0.02657733878679848,0.0322033898305085,0.10338983050847456,0.39878273,0.07924836,0.0
2427,,,,,,,,0.008247209,0.056361027,0.0001044914,0.016795801154614563,0.0032844749987386906,0.07623459719525422,0.026537134997695912,0.03728813559322035,0.10338983050847453,0.12947606,0.05357676,1.0172526e-07
2428,,,,,,,,0.009872808,0.056632802,5.196919e-05,0.016356258635286516,0.003144231564429665,0.0760428720571733,0.026486203435596517,0.04237288135593221,0.10338983050847458,-0.020000407,0.040411707,6.781684e-07
2429,,,,,,,,0.011625373,0.056935024,9.2282935e-05,0.015789730430316413,0.003040730440468825,0.07587483853023338,0.02645295456332308,0.047457627118644055,0.10338983050847456,-0.023869783,0.038974807,5.7644314e-07
2430,,,,,,,,0.013521263,0.057275597,3.8319395e-05,0.01532937052627408,0.0029540641253628405,0.07565226511644992,0.02640812942298999,0.05254237288135596,0.10338983050847458,-0.027738767,0.03758818,6.781684e-08
2431,,,,,,,,0.015583174,0.057669204,8.0244514e-05,0.014462941018586686,0.0028162751033916278,0.07545608352964656,0.026381445272563444,0.057627118644067804,0.10338983050847454,-0.025139991,0.038741503,-1.0172526e-07
2432,,,,,,,,0.017575748,0.05810271,2.6709238e-05,0.01356417033475683,0.002646072309846433,0.07520333454243013,0.026347221886160697,0.06271186440677963,0.10338983050847465,-0.021270785,0.039517757,-6.781684e-08
2433,,,,,,,,0.018586013,0.058519706,7.418041e-05,0.012858825753409199,0.0024807093534100952,0.07497448687227269,0.02632950170677979,0.06779661016949157,0.10338983050847458,-0.029222226,0.03960864,-3.390842e-08
2434,,,,,,,,0.019604705,0.058947362,2.4685485e-05,0.011636709315596709,0.0022530495309863313,0.07469161156518835,0.026303911428345893,0.07288135593220338,0.1033898305084746,-0.025649346,0.040262375,-7.953909e-08
2435,,,,,,,,0.020636354,0.05939983,7.4729454e-05,0.010660148107560264,0.0020849736388716374,0.074430566675946,0.02629831350364833,0.07796610169491527,0.10338983050847458,-0.02316959,0.041874398,-6.9280055e-08
2436,,,,,,,,0.021744711,0.05989356,2.3836894e-05,0.00937966237560865,0.0017968403793422341,0.07411304987826703,0.026282465582811925,0.0830508474576271,0.10338983050847461,-0.020689495,0.043549106,3.390842e-08
2437,,,,,,,,0.022829907,0.060415298,7.460232e-05,0.008283968259732157,0.0015889072971259994,0.07382016986269291,0.026285577136091382,0.08813559322033891,0.10338983050847456,-0.018209906,0.045289375,-6.781684e-08
2438,,,,,,,,0.023986982,0.06098381,2.205866e-05,0.006839905961639902,0.001331349700918147,0.07346892440435775,0.026281212023797112,0.0932203389830508,0.10338983050847456,-0.053253412,0.046092447,1.0172526e-07
2439,,,,,,,,0.02514674,0.061584808,7.400084e-05,0.005632927543389101,0.0010659195518839804,0.07314003813796863,0.02629280133782731,0.0983050847457627,0.10338983050847454,-0.14165978,0.045356166,1.03628494e-07
2440,,,,,,,,0.026377715,0.062227294,2.037816e-05,0.004160132582487954,0.000806830459684064,0.07275566251117029,0.026295234063019767,0.10338983050847457,0.10338983050847458,-0.21625336,0.055141263,2.6787652e-06
2441,,,,,,,,0.027663648,0.06292249,7.366076e-05,0.003049888518282364,0.0005799562443631309,0.07239201750407494,0.026315884484239885,0.10847457627118645,0.10338983050847454,-0.43777588,0.06926684,0.99999994
2442,,,,,,,,0.02910318,0.06367401,1.8731824e-05,0.0016964564351651785,0.0003268415985051481,0.07197049190963807,0.026324037890254243,0.1135593220338983,0.10338983050847456,-0.66198176,0.08631953,1.0
2443,,,,,,,,0.030534754,0.064461134,7.355747e-05,0.0008259439391936667,0.00014284315418308844,0.07157277208233563,0.026348478479138595,0.11864406779661013,0.10338983050847456,-0.9060505,0.104610495,0.99999976
2444,,,,,,,,0.032067344,0.06530129,1.693055e-05,-0.00018877074145957925,1.442897803786431e-05,0.07111582835751187,0.02636240083006967,0.12372881355932208,0.10338983050847457,-1.1504979,0.12656416,1.0
2445,,,,,,,,0.033627447,0.0661826,7.329924e-05,-0.0005327648444953765,0.00013564905480672754,0.07068040046703349,0.0263891574186095,0.1288135593220339,0.10338983050847454,-1.3785248,0.15318832,0.9999999
2446,,,,,,,,0.035286292,0.06711115,1.49211e-05,-0.000890247164436326,0.0001419634620918482,0.07018895368248927,0.026403372979648693,0.13389830508474587,0.10338983050847458,-1.5786453,0.18568021,1.0
2447,,,,,,,,0.036966175,0.068087965,7.30855e-05,-0.0003385053342127442,7.924695074709835e-05,0.06971815368271984,0.026432351051480445,0.13898305084745763,0.10338983050847456,-1.7659447,0.23104244,1.0000001
2448,,,,,,,,0.038773548,0.069115914,1.2889402e-05,0.00039884613262606135,7.041069064464638e-05,0.06918907274405026,0.026445327099045624,0.1440677966101695,0.10338983050847458,-1.932422,0.29263163,1.0
2449,,,,,,,,0.040602237,0.07018824,7.32031e-05,0.0023241257800731834,0.0004483985495440364,0.06868395432954162,0.026471306485458045,0.14915254237288136,0.10338983050847456,-2.0988998,0.3678543,1.0
2450,,,,,,,,0.04251876,0.07131394,1.1043632e-05,0.004672110222132585,0.0009216466599198041,0.06812276069564666,0.026485925351374444,0.15423728813559326,0.10338983050847456,-2.265378,0.4584055,0.9999999
2451,,,,,,,,0.044449307,0.07248319,7.350741e-05,0.008677552558978905,0.0016613032129588453,0.06758789107876137,0.026513561357200663,0.15932203389830513,0.10338983050847454,-2.431856,0.5656721,0.99999994
2452,,,,,,,,0.046480123,0.07370169,9.109269e-06,0.013319004452662217,0.0025527654659500657,0.06699882415151685,0.026526581272059216,0.164406779661017,0.10338983050847458,-2.5983334,0.6905723,1.0
2453,,,,,,,,0.048528466,0.074974515,7.4177624e-05,0.01968560780350275,0.003851368385637093,0.06643344538389445,0.026553806879845678,0.16949152542372883,0.10338983050847456,-2.764215,0.8186515,1.0000001
2454,,,,,,,,0.050681584,0.07629806,7.662767e-06,0.02764676892358439,0.005379214206329822,0.0658140494601795,0.026565395367735556,0.17457627118644067,0.10338983050847457,-2.9269662,0.94535035,1.0000001
2455,,,,,,,,0.052862573,0.077671714,7.576159e-05,0.03799504378613774,0.007400944850460296,0.0652210911044503,0.026588160065539566,0.17966101694915254,0.10338983050847456,-3.0932784,1.0816067,1.0000001
2456,,,,,,,,0.055144317,0.07910365,6.5025056e-06,0.048669909507771225,0.009417268700491787,0.06457261594685068,0.02659660858052495,0.18474576271186435,0.10338983050847456,-3.25959,1.2281226,1.0
2457,,,,,,,,0.057454675,0.08058681,7.775595e-05,0.06347392781946595,0.012240517284279974,0.06395154000668361,0.026615482209763817,0.1898305084745763,0.10338983050847453,-3.4259007,1.3841188,1.0000001
2458,,,,,,,,0.059902214,0.08213365,5.6519257e-06,0.08038835648573328,0.015510861806855097,0.06327789617740327,0.026617557632509902,0.19491525423728814,0.10338983050847454,-3.592212,1.5487193,1.0
2459,,,,,,,,0.06243038,0.0837632,8.094015e-05,0.10024607476808776,0.019636703026056287,0.06263078072761802,0.026632276995149706,0.19999999999999996,0.10338983050847453,-3.7585223,1.7209896,0.99999994
2460,,,,,,,,0.06503538,0.08543865,5.545107e-06,0.12250070520550979,0.023574605441422987,0.06193282968069127,0.026630394836750424,-0.1,0.10847457627118647,-0.37272447,0.0023562738,1.0
2461,,,,,,,,0.0676522,0.087168746,8.509517e-05,0.1460176065733507,0.02861903391541765,0.06126518277034208,0.026639964155079472,-0.09491525423728814,0.10847457627118647,-0.30726427,0.0026206758,1.0000001
2462,,,,,,,,0.070337065,0.088957265,6.097849e-06,0.16948489475047543,0.032000988944025435,0.060546696655503586,0.026636627968755038,-0.08983050847457626,0.10847457627118648,-0.24155697,0.0029973243,1.0000001
2463,,,,,,,,0.07302168,0.09080282,9.031318e-05,0.19344408142290354,0.03742877473465956,0.0598614995506602,0.026646449865015954,-0.08474576271186436,0.10847457627118644,-0.17556496,0.0035422093,0.9999999
2464,,,,,,,,0.075752914,0.0926967,6.646713e-06,0.2182555601965702,0.04211655683101277,0.05913046498190802,0.026643464311105515,-0.07966101694915252,0.10847457627118645,-0.10957242,0.0041854773,1.0
2465,,,,,,,,0.078474686,0.094663955,9.606586e-05,0.24358131508461256,0.046321136700569684,0.05843402830471453,0.02665846337019648,-0.07457627118644065,0.10847457627118642,-0.043579206,0.004945312,1.0000001
2466,,,,,,,,0.081227176,0.09667947,6.925092e-06,0.26237168906775854,0.049821796790336555,0.05769424913029785,0.026662134955611035,-0.06949152542372883,0.10847457627118645,0.022412619,0.0058431625,1.0
2467,,,,,,,,0.08397932,0.09875727,0.00010244564,0.27772667285084046,0.05413899440322312,0.056989719444649076,0.026679094337592153,-0.06440677966101693,0.10847457627118642,0.13984673,0.007513345,1.0
2468,,,,,,,,0.086770296,0.10088905,6.795974e-06,0.2947106062056611,0.05717195935934308,0.05623895031950563,0.02668343367940808,-0.05932203389830507,0.10847457627118648,0.2823376,0.010064901,0.99999994
2469,,,,,,,,0.089555494,0.103081435,0.00010773849,0.3024680127158448,0.05802243527440058,0.05552624208773403,0.026701483426502602,-0.05423728813559319,0.10847457627118644,0.41816956,0.013318588,1.0000001
2470,,,,,,,,0.09235933,0.10531175,2.1055625e-06,0.30792992673872194,0.05971216380511992,0.05477120313950702,0.02670516519994507,-0.04915254237288135,0.10847457627118647,0.5527025,0.017581997,1.0000001
2471,,,,,,,,0.09517263,0.10760748,0.00011096237,0.31401791789421596,0.06051865166868892,0.05405350026024169,0.02672228863433268,-0.0440677966101695,0.10847457627118644,0.6890792,0.023223255,1.0000001
2472,,,,,,,,0.097973615,0.10993189,-3.9010097e-06,0.31174174533956883,0.060830250247970646,0.05329538032946429,0.026723332073797512,-0.03898305084745766,0.10847457627118647,0.8259629,0.030643268,1.0
2473,,,,,,,,0.10091953,0.11228939,0.000115657385,0.3081145521096156,0.059249324511177426,0.05257884799259047,0.026737259326422267,-0.03389830508474575,0.10847457627118641,0.9511653,0.040013593,1.0000001
2474,,,,,,,,0.10515015,0.11449546,-4.2262673e-06,0.30124371062832084,0.05707205537212871,0.05182038605740696,0.026737106306920506,-0.02881355932203392,0.10847457627118645,1.0722455,0.05265337,0.99999994
2475,,,,,,,,0.10940642,0.11674532,0.00013403085,0.28796861038891786,0.05425218269842884,0.05110135294148103,0.026747419847703985,-0.023728813559321982,0.10847457627118644,1.203363,0.0723223,0.9999999
2476,,,,,,,,0.11386285,0.11902776,2.6868274e-06,0.27435334996178296,0.05301713486496441,0.05034276850550188,0.026742777316864152,-0.018644067796610157,0.10847457627118647,1.3190874,0.09698868,1.0000001
2477,,,,,,,,0.11878631,0.12142261,0.00016227979,0.25408793923691037,0.049252528313624006,0.04962277576514108,0.02675110502655083,-0.013559322033898268,0.10847457627118644,1.364788,0.11852681,1.0
2478,,,,,,,,0.123688996,0.12382694,1.8935534e-05,0.23320063438954708,0.04528970212535406,0.04886146878369999,0.026742244555883726,-0.00847457627118642,0.10847457627118647,1.3591156,0.13802892,0.99999994
2479,,,,,,,,0.12853326,0.12628292,0.00020379241,0.2089051126583774,0.040156246912698576,0.04814194918041707,0.026745648595194578,-0.003389830508474555,0.10847457627118644,1.289316,0.14742965,0.99999994
2480,,,,,,,,0.13317738,0.12868851,4.9190203e-05,0.18979986569730098,0.03627573421462391,0.0473809645157978,0.026734255997372638,0.0016949152542373091,0.10847457627118649,1.2290871,0.15554097,0.9999998
2481,,,,,,,,0.13785017,0.13117504,0.00027279157,0.1686197890576889,0.03284611985582439,0.04666095181556961,0.026732837962241345,0.006779661016949204,0.10847457627118644,1.1542335,0.16532958,0.99999994
2482,,,,,,,,0.14265709,0.13380186,0.00010534697,0.15101987251790908,0.029280391213400602,0.045903643619131185,0.026715820853684995,0.011864406779661022,0.10847457627118648,1.0532588,0.17447336,0.99999994
2483,,,,,,,,0.14723241,0.13697712,0.00042399444,0.13205986980250642,0.02535023757575739,0.045188516737171655,0.02671107401125512,0.016949152542372857,0.10847457627118647,0.8519641,0.13889442,1.0
2484,,,,,,,,0.1516438,0.14010066,0.00029746635,0.11890806641415662,0.02287315714953539,0.04443662345986394,0.026688354754802097,0.02203389830508477,0.10847457627118652,0.6650758,0.103631504,0.99999994
2485,,,,,,,,0.15614091,0.14345017,0.0007547374,0.1093219389465508,0.020978598756236543,0.0437319507460481,0.026677657292298568,0.027118644067796596,0.10847457627118647,0.48625568,0.07763682,1.0
2486,,,,,,,,0.16033192,0.14602135,0.00070210465,0.103986796104141,0.019565494813591537,0.04299165033039098,0.026652544521089522,0.032203389830508494,0.10847457627118649,0.31706905,0.05948277,0.9999999
2487,,,,,,,,0.16390277,0.1472184,0.001414592,0.09849173734320789,0.018974480736959846,0.0422990686577964,0.026638169842355022,0.03728813559322035,0.10847457627118647,0.07720642,0.041491244,1.0000001
2488,,,,,,,,0.16494845,0.14768223,0.0010458176,0.09964199138057639,0.019129943149675137,0.041576024598888636,0.026609622648702883,0.04237288135593221,0.10847457627118649,-0.17212689,0.026306339,1.0000001
2489,,,,,,,,0.16563444,0.1479179,0.0014968165,0.09986085889888618,0.019491935939816584,0.04090163130783865,0.026595672433254954,0.04745762711864409,0.10847457627118644,-0.18546084,0.025313161,0.9999999
2490,,,,,,,,0.16591646,0.14809613,0.0009209276,0.10326138400888452,0.019490829735920423,0.040196358478666754,0.026566313980753604,0.052542372881355943,0.10847457627118648,-0.18500029,0.02666718,1.0
2491,,,,,,,,0.16677049,0.1482707,0.0019613162,0.10768399260649585,0.020740109483570454,0.039544639575066966,0.02655179983486558,0.057627118644067804,0.10847457627118644,-0.17437308,0.028370425,0.99999994
2492,,,,,,,,0.17213783,0.14936075,0.0031831253,0.11275590848617663,0.02164632603908108,0.03886271310191829,0.02652551876715755,0.06271186440677967,0.10847457627118649,-0.18193969,0.028123064,1.0000001
2493,,,,,,,,0.17773893,0.15049338,0.011942145,0.11723885151529355,0.022527317126984258,0.03823326748396321,0.02651239187403226,0.06779661016949154,0.10847457627118647,-0.17290206,0.0280566,1.0000001
2494,,,,,,,,0.18296842,0.15154631,0.030266028,0.12262715760457817,0.023753168335165692,0.03757772473830719,0.02648731099644422,0.07288135593220342,0.10847457627118649,-0.16367058,0.02800516,1.0
2495,,,,,,,,0.18840289,0.15268956,0.091135204,0.12869631730134176,0.02439306313821354,0.036975113353697325,0.02647874932657071,0.07796610169491525,0.10847457627118648,-0.1544392,0.027954347,0.99999994
2496,,,,,,,,0.18891338,0.15233791,0.17410278,0.1354596287066354,0.02600435471482785,0.03634502329394003,0.026456122819216797,0.08305084745762713,0.10847457627118649,-0.14892806,0.028686592,1.0
2497,,,,,,,,0.18400778,0.15008053,0.19338341,0.14010051409270421,0.027523082202824574,0.035771826821129234,0.026449408330555296,0.08813559322033898,0.10847457627118648,-0.14554508,0.029907776,1.0000001
2498,,,,,,,,0.17962351,0.14801082,0.20509067,0.14546875810457754,0.027899138778797,0.03517160579082335,0.02643149057092651,0.0932203389830508,0.10847457627118648,-0.18610977,0.030572547,0.999984
2499,,,,,,,,0.17492826,0.14588034,0.21721467,0.14893377210171313,0.028905820020477528,0.034627130934574424,0.026426931733844975,0.09830508474576272,0.10847457627118647,-0.2636125,0.031005403,0.9955813
2500,,,,,,,,0.1707238,0.14395949,0.2298015,0.15252727859175602,0.029778458511752197,0.03405915876550311,0.02641012825573533,0.10338983050847457,0.10847457627118649,-0.43931243,0.032063454,0.9999998
2501,,,,,,,,0.16634867,0.14200917,0.2416257,0.15381165130755542,0.030541569273141916,0.0335468036850863,0.02640931035335959,0.10847457627118644,0.10847457627118649,-0.67005265,0.040117156,1.0000001
2502,,,,,,,,0.16235603,0.14023283,0.25576591,0.15787243780675972,0.029665947598812484,0.03300978620187085,0.02639373254416462,0.11355932203389829,0.10847457627118648,-0.8927211,0.050484195,0.9999999
2503,,,,,,,,0.15828393,0.13845772,0.2685023,0.1570214926026636,0.031243658125476987,0.03253215984802089,0.02639325927700541,0.11864406779661016,0.10847457627118648,-1.1139164,0.06328491,1.0000001
2504,,,,,,,,0.15455285,0.1368328,0.28161672,0.15709284110667512,0.030792566202533928,0.03202957487686452,0.026380703134705044,0.12372881355932208,0.10847457627118649,-1.3569187,0.07697652,0.99999994
2505,,,,,,,,0.15076473,0.13521563,0.29416025,0.15541589954237228,0.031214118812786976,0.031585414733437255,0.026380917517683358,0.12881355932203387,0.10847457627118645,-1.5738298,0.09366225,1.0
2506,,,,,,,,0.14731632,0.1337489,0.3071091,0.15564673647278832,0.030171387659138665,0.031120392723664136,0.02636830768508977,0.13389830508474587,0.10847457627118645,-1.7695272,0.115511,1.0000002
2507,,,,,,,,0.14383923,0.13228862,0.31832197,0.15416671871079526,0.02940950055848932,0.030712886597815216,0.02637124691498127,0.13898305084745763,0.10847457627118644,-1.9467013,0.14943902,1.0000001
2508,,,,,,,,0.14065263,0.13096197,0.33083373,0.15045013804826554,0.02927441548271809,0.030282197270245635,0.02635905311156234,0.1440677966101695,0.10847457627118652,-2.1142805,0.19117066,1.0000001
2509,,,,,,,,0.13748771,0.1296575,0.3416214,0.1489698824558999,0.027686889345292832,0.029912913623437173,0.02636171834876943,0.14915254237288136,0.10847457627118649,-2.280803,0.24322002,0.99999994
2510,,,,,,,,0.13459422,0.12847286,0.35266322,0.14543580954780574,0.027861702170403055,0.029519680922602154,0.02635197257464303,0.1542372881355932,0.10847457627118649,-2.4472804,0.3075871,1.0
2511,,,,,,,,0.13171479,0.12730417,0.36275852,0.14250567890904328,0.027062639710844473,0.029184828969557156,0.026354667461758446,0.15932203389830504,0.10847457627118645,-2.613758,0.38596857,1.0
2512,,,,,,,,0.12909141,0.12625581,0.37381876,0.13932537089595126,0.026667011485124518,0.028828344397045555,0.0263439225116423,0.16440677966101697,0.10847457627118648,-2.7806103,0.47575292,1.0
2513,,,,,,,,0.12652864,0.12522164,0.38219577,0.13661753006982907,0.02599176824631195,0.028529718786376914,0.026347915736398962,0.16949152542372878,0.10847457627118645,-2.9505036,0.57240564,1.0000001
2514,,,,,,,,0.12412108,0.12429672,0.39434972,0.13219718811478193,0.026349717053029117,0.028208014746204425,0.02633562633980586,0.1745762711864406,0.10847457627118647,-3.1181996,0.67282134,1.0
2515,,,,,,,,0.122672126,0.1234385,0.3850951,0.13115711109478298,0.02564204349726207,0.027946951853536364,0.026337044470136302,0.17966101694915254,0.10847457627118645,-3.2845113,0.7833928,1.0000001
2516,,,,,,,,0.12315845,0.122766174,0.34059656,0.12748662008563727,0.025052630635259178,0.02766090638535217,0.02632487915363949,0.1847457627118644,0.10847457627118652,-3.4508214,0.9053166,1.0000001
2517,,,,,,,,0.1234442,0.12209671,0.3027956,0.12633987823712303,0.023738468917316714,0.02743350528995871,0.026324162145578815,0.18983050847457628,0.10847457627118648,-3.6171334,1.0382624,0.99999994
2518,,,,,,,,0.12386837,0.12153063,0.27007645,0.1238213912438246,0.023630102799856702,0.02718450455656543,0.026309298823975574,0.1949152542372881,0.10847457627118649,-3.7834458,1.181674,0.99999994
2519,,,,,,,,0.124102026,0.12095815,0.24198383,0.12231770728981321,0.02333513767855413,0.02699246628009682,0.026308966241794563,0.2,0.10847457627118649,-3.9497547,1.3348237,1.0000002
2520,,,,,,,,0.124446206,0.12048271,0.21893431,0.12016456619537773,0.023001446281842107,0.026775719849796438,0.026292445177525808,-0.1,0.11355932203389835,-0.31194627,0.0017783251,1.0
2521,,,,,,,,0.12460604,0.12000049,0.19949147,0.11739745462127785,0.02293694808471741,0.02661833265581451,0.026290095862604942,-0.09491525423728815,0.1135593220338983,-0.24624725,0.0020328693,1.0000001
2522,,,,,,,,0.12489868,0.1196255,0.18348788,0.11613083009671851,0.022676180510291757,0.026434162266306096,0.026274759704361845,-0.08983050847457626,0.11355932203389832,-0.18025486,0.0024028842,1.0000001
2523,,,,,,,,0.12499088,0.11907239,0.16469905,0.11609395479934076,0.022429381286894357,0.02630602781897795,0.026271705862167424,-0.08474576271186433,0.1135593220338983,-0.11426109,0.0028392645,0.9999999
2524,,,,,,,,0.1251523,0.118101925,0.13357466,0.11368509128114311,0.021779834209908037,0.026153215828158535,0.026255253574947596,-0.07966101694915254,0.11355932203389835,-0.048790555,0.0033580803,1.0
2525,,,,,,,,0.12516609,0.11712854,0.10826238,0.11252624294019169,0.02206943982238154,0.026054587537063682,0.026254089952004567,-0.07457627118644065,0.11355932203389832,0.024567703,0.0040491675,1.0000001
2526,,,,,,,,0.1252833,0.11631924,0.09031354,0.11203836680741527,0.021180800773082376,0.02592783897280956,0.02623740118291417,-0.06949152542372879,0.11355932203389835,0.15932254,0.0054023513,0.9999999
2527,,,,,,,,0.12525819,0.1155925,0.077884436,0.11205297175983917,0.021300269352858434,0.02585705747494612,0.026235457332417018,-0.0644067796610169,0.11355932203389832,0.2939721,0.0071828146,0.9999999
2528,,,,,,,,0.12535825,0.11498899,0.06802333,0.11119275013170789,0.02146986531790025,0.025755905936500446,0.026220816108867263,-0.05932203389830505,0.11355932203389837,0.42840374,0.009485896,0.9999999
2529,,,,,,,,0.12530448,0.114446566,0.061084945,0.11133807072280283,0.021578427061253857,0.02570718447745817,0.026218615012867943,-0.05423728813559321,0.11355932203389833,0.5628349,0.01252249,0.99999976
2530,,,,,,,,0.12536512,0.114036165,0.055835847,0.11032092038345945,0.021361167746459027,0.025629496692733875,0.026203057944898127,-0.04915254237288134,0.11355932203389837,0.6973714,0.016533924,0.99999994
2531,,,,,,,,0.12530291,0.11365899,0.051908772,0.11046354727925206,0.021178846074646596,0.025601892248720524,0.02620282008935633,-0.04406779661016949,0.11355932203389835,0.8248841,0.021709349,0.99999976
2532,,,,,,,,0.12533598,0.113389775,0.04911572,0.11066034329012048,0.021658049383286214,0.025541683681848715,0.026186819962412015,-0.03898305084745764,0.11355932203389836,0.9428314,0.028243143,0.9999998
2533,,,,,,,,0.12523954,0.11316511,0.04749508,0.10982847776720907,0.02128843049148416,0.025532786210840683,0.02618529268263568,-0.03389830508474573,0.11355932203389835,1.0607791,0.0367076,0.99999994
2534,,,,,,,,0.1252628,0.11301934,0.04620872,0.11019842926321824,0.021068120548896403,0.025488722866110928,0.026170686139258992,-0.02881355932203392,0.11355932203389837,1.1794132,0.047787197,1.0000001
2535,,,,,,,,0.12514368,0.11289774,0.04591145,0.1099315295145098,0.021491420330453422,0.025492548908609237,0.02616823374477242,-0.023728813559322052,0.11355932203389835,1.2811038,0.06312076,1.0000001
2536,,,,,,,,0.12513345,0.112867154,0.046125334,0.11057599838829472,0.021061124170545925,0.025462595988670133,0.026151993382821374,-0.01864406779661018,0.11355932203389833,1.347843,0.07916447,1.0000001
2537,,,,,,,,0.12500976,0.112836145,0.046764996,0.11022488210811483,0.020987761456199426,0.025478361783693188,0.02615065060978445,-0.013559322033898301,0.1135593220338983,1.401519,0.098978385,1.0
2538,,,,,,,,0.124975964,0.11287929,0.04798804,0.11012949130850481,0.02119008673926025,0.025457358825725838,0.026133098656440798,-0.008474576271186451,0.11355932203389835,1.3846884,0.11233708,1.0
2539,,,,,,,,0.124822535,0.11293869,0.04993287,0.10995044858179687,0.020681731454643578,0.025483970950549887,0.02612984008383564,-0.0033898305084745944,0.1135593220338983,1.3249743,0.12132847,0.99999976
2540,,,,,,,,0.12478665,0.11304542,0.0519496,0.11157622034102652,0.021249709249850018,0.025471503108358433,0.026113416738122758,0.001694915254237317,0.11355932203389835,1.2551748,0.12966378,1.0
2541,,,,,,,,0.12461995,0.11314808,0.0547015,0.11127702736850915,0.020985335028297844,0.025503309902578493,0.026109320676643427,0.006779661016949197,0.11355932203389832,1.1619339,0.13387525,0.99999994
2542,,,,,,,,0.12456519,0.11331074,0.057820044,0.11241392977650916,0.02189542012650116,0.025497546468582218,0.02609178794995319,0.011864406779660991,0.11355932203389835,0.998557,0.12241059,0.9999998
2543,,,,,,,,0.12441194,0.11344239,0.061040536,0.11300638327723438,0.021822201254793113,0.025533740860500444,0.02608976282535534,0.01694915254237284,0.11355932203389832,0.7919468,0.10005268,0.99999976
2544,,,,,,,,0.124355376,0.113612555,0.06461903,0.11261812337735201,0.021446800318297002,0.025528876268543273,0.026072224589816048,0.022033898305084752,0.11355932203389832,0.6044775,0.07768278,1.0
2545,,,,,,,,0.124195084,0.11376462,0.06857617,0.11416853542935589,0.02149978648934587,0.02556743492371036,0.02606970164891827,0.027118644067796644,0.1135593220338983,0.42887124,0.05875971,1.0000001
2546,,,,,,,,0.12415801,0.11392901,0.07214986,0.11374345883758094,0.021894633781719637,0.0255626288080042,0.026054484109625988,0.03220338983050851,0.11355932203389829,0.25356162,0.044713143,0.9999999
2547,,,,,,,,0.12400164,0.11405812,0.076105036,0.11358765804192715,0.0216091788648325,0.025598203693491268,0.026051888076634333,0.03728813559322036,0.11355932203389829,0.026869109,0.031765882,1.0000001
2548,,,,,,,,0.123957254,0.114217356,0.08007267,0.11338940300341871,0.022053156307712922,0.025592380212059607,0.02603577733314383,0.04237288135593218,0.11355932203389833,-0.28728923,0.019448167,1.0
2549,,,,,,,,0.123820044,0.114320196,0.083612174,0.11413746054241043,0.022030161384180617,0.025625222852195005,0.026034939176210845,0.04745762711864409,0.1135593220338983,-0.35736424,0.01752889,1.0000001
2550,,,,,,,,0.12377625,0.114439964,0.08722683,0.1148647308529066,0.022740940092735983,0.02561413397890425,0.026018127416362533,0.05254237288135596,0.11355932203389832,-0.3361655,0.01839665,0.99999976
2551,,,,,,,,0.123630695,0.11452751,0.0910658,0.11510982512659468,0.022103169939301042,0.025644528664349495,0.026015927990757956,0.0576271186440678,0.11355932203389833,-0.3184335,0.01935896,0.99999994
2552,,,,,,,,0.12360379,0.11461551,0.09425697,0.11597844614980454,0.0225537388974344,0.025629945815232747,0.026000595063140133,0.0627118644067797,0.11355932203389829,-0.33383572,0.019339235,0.99999994
2553,,,,,,,,0.123458855,0.11466183,0.0976526,0.11556144662360505,0.02234608170263421,0.025654880921508413,0.02599762933362369,0.06779661016949153,0.11355932203389829,-0.32460558,0.019303946,0.9999999
2554,,,,,,,,0.12342435,0.11473375,0.1008827,0.11746262931576947,0.022304126938479628,0.025637816904662086,0.025981089723009398,0.07288135593220346,0.11355932203389829,-0.31537393,0.01926875,1.0
2555,,,,,,,,0.12330044,0.114748016,0.10327486,0.11640001050118648,0.022373295492896447,0.025659404677706363,0.025980028821222616,0.07796610169491533,0.1135593220338983,-0.30473953,0.019403182,0.9999999
2556,,,,,,,,0.12327004,0.114779696,0.10567012,0.11596940637913151,0.0225328766292632,0.025637165599109196,0.02596322436215332,0.08305084745762711,0.11355932203389833,-0.29332483,0.019636083,0.9999999
2557,,,,,,,,0.12314255,0.114781916,0.10798275,0.11636625218085028,0.021809577946814134,0.025657023494529634,0.02596149788300409,0.0881355932203389,0.11355932203389835,-0.2819106,0.019870792,1.0
2558,,,,,,,,0.12313737,0.11478864,0.10925088,0.11670000557568537,0.02266050373045492,0.0256325550407487,0.025947259621257955,0.0932203389830508,0.11355932203389836,-0.32636517,0.020000624,0.99999994
2559,,,,,,,,0.123022676,0.11475937,0.11058503,0.11798252082844296,0.022903304461519093,0.025648762374990496,0.025946395414958853,0.09830508474576267,0.11355932203389832,-0.40985042,0.020017574,1.0000001
2560,,,,,,,,0.12302481,0.11476252,0.111586645,0.11642084411425939,0.02246276582522655,0.025624162201626745,0.0259330676142566,0.10338983050847454,0.11355932203389833,-0.61069286,0.020197721,1.0000001
2561,,,,,,,,0.1229501,0.1147161,0.11149423,0.11665463761695968,0.02272374447178546,0.02563986152049271,0.025936716721650013,0.10847457627118638,0.11355932203389832,-0.8931494,0.0232685,1.0000001
2562,,,,,,,,0.12298272,0.114694454,0.11112113,0.11731626374722465,0.022614404613348564,0.025613261178220326,0.025926610969733057,0.11355932203389826,0.11355932203389832,-1.1238714,0.029125553,0.9999999
2563,,,,,,,,0.12293855,0.11464855,0.11023471,0.11776194499670152,0.022626730346700624,0.025630415836768936,0.02593403400282832,0.11864406779661013,0.11355932203389832,-1.3476663,0.036700916,1.0
2564,,,,,,,,0.123037815,0.11461091,0.10779388,0.11659783284061119,0.022350483933809267,0.02560455794296005,0.025931667116174756,0.12372881355932201,0.11355932203389836,-1.5638398,0.04622718,0.99999994
2565,,,,,,,,0.12305575,0.1145371,0.104759485,0.11794957999100959,0.022447056730863054,0.025620709939557455,0.025946065879926792,0.12881355932203384,0.11355932203389832,-1.7686989,0.05681295,1.0000001
2566,,,,,,,,0.12322209,0.114492446,0.10063581,0.11525836233161539,0.022502404953868398,0.025596852357024726,0.025951790737933345,0.13389830508474582,0.11355932203389832,-1.9483402,0.07360691,0.9999999
2567,,,,,,,,0.12334663,0.114390746,0.094743855,0.11588390222891012,0.022310464555468434,0.02561398018221279,0.02597862149233115,0.13898305084745766,0.11355932203389832,-2.1258934,0.0957565,1.0000002
2568,,,,,,,,0.123616256,0.114303455,0.0880167,0.11529883305709916,0.022357205715643563,0.025588877266618373,0.025996038982922808,0.14406779661016947,0.11355932203389832,-2.2956543,0.123571575,1.0
2569,,,,,,,,0.12385068,0.114176326,0.08066919,0.11527667538589753,0.022570499452139126,0.025607464636671292,0.026035775037510558,0.14915254237288136,0.11355932203389829,-2.462222,0.15853815,1.0
2570,,,,,,,,0.124271564,0.11404097,0.07191432,0.11325064856538651,0.021760972628690214,0.025582471699137473,0.026070609522120876,0.1542372881355932,0.11355932203389832,-2.6287892,0.20244223,1.0
2571,,,,,,,,0.12465072,0.11385082,0.06286663,0.11152743071901466,0.02138335470617264,0.025598973758063016,0.02612674157422237,0.15932203389830502,0.11355932203389832,-2.7953656,0.2569697,0.9999998
2572,,,,,,,,0.12521598,0.11367471,0.0536049,0.11036483902230927,0.021040766595395177,0.025574715746770747,0.026178303641874293,0.164406779661017,0.11355932203389833,-2.962907,0.31604385,1.0000001
2573,,,,,,,,0.12577502,0.11342426,0.044242747,0.10821854600598702,0.021443365809754124,0.025591011077143778,0.026255195371585764,0.16949152542372883,0.11355932203389832,-3.1383083,0.384625,1.0000002
2574,,,,,,,,0.12651703,0.11317643,0.035543673,0.10712532131539049,0.02008382066607479,0.02556462872424551,0.0263267125776586,0.1745762711864406,0.11355932203389832,-3.3093083,0.46100017,1.0
2575,,,,,,,,0.12725459,0.11287578,0.02801215,0.10413723849055581,0.019910160870834817,0.025581938044812097,0.02642442808201632,0.17966101694915249,0.1135593220338983,-3.4757433,0.5452645,1.0
2576,,,,,,,,0.1282139,0.11256041,0.021268955,0.10114917359296464,0.019521914153366397,0.025555649106745692,0.02652094646378377,0.18474576271186438,0.11355932203389836,-3.6420553,0.6408869,0.99999994
2577,,,,,,,,0.12916197,0.112179995,0.015686324,0.09738147055957022,0.01881893669414514,0.02557127154360892,0.02664274620375437,0.18983050847457625,0.11355932203389832,-3.8083653,0.74791235,0.9999999
2578,,,,,,,,0.1303354,0.111809574,0.011157191,0.09491101136481118,0.0181473587139453,0.0255464448267105,0.026764075727796297,0.19491525423728817,0.11355932203389836,-3.9746773,0.86634254,1.0
2579,,,,,,,,0.13153148,0.11135524,0.007625832,0.0911641768530612,0.017542101157017296,0.025562694837544517,0.02691468045408868,0.2,0.11355932203389833,-4.1409893,0.995923,1.0
2580,,,,,,,,0.13294892,0.1109018,0.005082359,0.08609340708725369,0.016326011340317987,0.025536554385162964,0.027063779788001698,-0.1,0.1186440677966102,-0.25241333,0.0013817766,1.0000001
2581,,,,,,,,0.13439184,0.11038341,0.003482364,0.08147344411958003,0.015697862130767744,0.025554559648340396,0.027243255937960103,-0.09491525423728811,0.11864406779661014,-0.18892232,0.0016395781,0.99999994
2582,,,,,,,,0.1360974,0.10984985,0.0022705728,0.07613715870088877,0.014959689953315541,0.025529048685751576,0.027425415602287395,-0.08983050847457624,0.1186440677966102,-0.1254319,0.0019455677,1.0
2583,,,,,,,,0.13781366,0.10923628,0.0014686722,0.07040765692700499,0.013212608667310978,0.025545603596663555,0.027636532849706383,-0.08474576271186436,0.11864406779661016,-0.061942022,0.002308445,1.0000002
2584,,,,,,,,0.13980272,0.1086332,0.0008796492,0.06385965650379456,0.012319860027784003,0.025521466268058617,0.027851219816222655,-0.07966101694915252,0.11864406779661019,0.0349626,0.00289391,0.99999994
2585,,,,,,,,0.14183442,0.10792728,0.00053907617,0.05677409968857117,0.01093093148843661,0.025538133454293396,0.028099352946605625,-0.0745762711864407,0.11864406779661013,0.16971819,0.0038619677,1.0
2586,,,,,,,,0.14406455,0.10734084,0.00029113726,0.04985991645809166,0.009657892642660808,0.02551181856100721,0.02834913621439857,-0.06949152542372874,0.11864406779661014,0.30420753,0.0051116794,0.9999999
2587,,,,,,,,0.14626935,0.10679706,0.00019383297,0.04170323480159074,0.008023135895537891,0.025529268194362062,0.02863227560523377,-0.06440677966101688,0.11864406779661013,0.4386385,0.0067524193,0.9999999
2588,,,,,,,,0.14904982,0.10674353,0.00010684783,0.03313145511122332,0.006397748373770381,0.025502488058184006,0.028921012313238365,-0.05932203389830507,0.11864406779661019,0.5730701,0.008918523,1.0000001
2589,,,,,,,,0.15189078,0.10683812,9.67882e-05,0.024444726458057946,0.004705225821768779,0.02551738967122895,0.029240953002683052,-0.05423728813559319,0.11864406779661016,0.70375705,0.011735162,1.0
2590,,,,,,,,0.15602936,0.10737901,4.665516e-05,0.015432125596936696,0.00303490326724861,0.025491139844476065,0.029565954614350864,-0.049152542372881344,0.11864406779661016,0.82144547,0.015267003,1.0
2591,,,,,,,,0.1599207,0.108411476,6.39641e-05,0.006212913662258433,0.0010269145597288356,0.025505562688998465,0.02992575861077845,-0.04406779661016944,0.11864406779661013,0.93939376,0.01988067,1.0
2592,,,,,,,,0.16325748,0.1098763,3.4823206e-05,-0.0030521769123483485,0.000605563076331851,0.02547686328721419,0.03028831214531199,-0.03898305084745765,0.11864406779661016,1.0573416,0.025870815,1.0
2593,,,,,,,,0.16684316,0.111343496,5.8066984e-05,-0.012149469806217911,0.0023030342597015045,0.02549222756706494,0.0306850398441111,-0.03389830508474574,0.11864406779661016,1.1752898,0.033636145,1.0000001
2594,,,,,,,,0.17067812,0.113169976,3.1189767e-05,-0.020832815910899468,0.003941785834487334,0.025463489807655476,0.031087630217897014,-0.02881355932203391,0.11864406779661014,1.256378,0.04173073,0.9999999
2595,,,,,,,,0.17527717,0.11633091,7.818154e-05,-0.029035079094558394,0.00564667198062879,0.025476929695232887,0.03152173341322081,-0.023728813559322087,0.11864406779661014,1.3200885,0.0514084,0.99999994
2596,,,,,,,,0.18035927,0.120282106,0.00010083165,-0.03645106831370252,0.006966558925669375,0.02544961577639848,0.03196083635401027,-0.018644067796610164,0.1186440677966102,1.3777821,0.06469308,0.99999994
2597,,,,,,,,0.18542436,0.12262161,0.00015658222,-0.04231292672860886,0.008112059171437376,0.025463595738624858,0.032434302107711,-0.013559322033898284,0.11864406779661016,1.4097494,0.07774672,1.0000001
2598,,,,,,,,0.19061409,0.12368893,0.00012484187,-0.04643039916425868,0.008947363047170948,0.025434861399506008,0.03291000846116806,-0.008474576271186451,0.11864406779661016,1.4108851,0.09011653,1.0
2599,,,,,,,,0.19596463,0.124973886,0.00015180948,-0.048916932614479776,0.00953990515769619,0.025450853278096174,0.0334193034849662,-0.0033898305084745393,0.1186440677966102,1.3668795,0.09949649,1.0
2600,,,,,,,,0.20157582,0.1262367,0.00012175177,-0.048273084128153634,0.009335268003990297,0.025423142005084696,0.033933502230959006,0.0016949152542373091,0.11864406779661014,1.2915881,0.10652529,1.0
2601,,,,,,,,0.20730853,0.12760475,0.00014783509,-0.04497743657196284,0.008704731392404538,0.02543828826052193,0.03447881366273264,0.006779661016949189,0.11864406779661013,1.171351,0.10772495,1.0000001
2602,,,,,,,,0.21330258,0.1290127,0.0001180689,-0.03731539341501108,0.007114755220864874,0.02541302556823133,0.03502869114377496,0.011864406779661022,0.11864406779661014,0.9746273,0.09091092,1.0000002
2603,,,,,,,,0.2193131,0.1306141,0.00014779963,-0.025849397489150414,0.005043319865270931,0.025429342876708325,0.035611497477312404,0.016949152542372902,0.11864406779661016,0.7763402,0.07568507,1.0000001
2604,,,,,,,,0.2255082,0.13229285,0.00012350646,-0.00863376859177886,0.0014895034907448665,0.025402883264550816,0.036194881978607034,0.022033898305084745,0.1186440677966102,0.58113384,0.0632459,0.9999999
2605,,,,,,,,0.23182225,0.1340601,0.00015437091,0.01395026848535642,0.0025229127623775482,0.02542106954984515,0.036809941017959105,0.027118644067796616,0.11864406779661019,0.40178072,0.0492653,0.9999999
2606,,,,,,,,0.2383727,0.13588355,0.00013040828,0.04437689811248622,0.008625387403674528,0.02539500524671477,0.03742706442616551,0.03220338983050845,0.1186440677966102,0.22910133,0.037208457,1.0
2607,,,,,,,,0.24499089,0.13777435,0.00016171989,0.08095498119365167,0.015495217933408122,0.02541127511552527,0.03807137238918399,0.03728813559322032,0.11864406779661016,0.021113519,0.026877722,0.99999994
2608,,,,,,,,0.25181362,0.13972935,0.00013835353,0.1272633603117898,0.024823432980054072,0.025386290671151664,0.038715464313881266,0.042372881355932195,0.11864406779661019,-0.31775987,0.015711857,1.0
2609,,,,,,,,0.25849733,0.14167246,0.00017582126,0.17951515084675193,0.034875142707109924,0.025402434594982395,0.03938808742843813,0.04745762711864404,0.11864406779661014,-0.4743961,0.01227946,1.0000001
2610,,,,,,,,0.26527557,0.14363658,0.0001610025,0.23697819745546134,0.04552417046586744,0.025375074592335935,0.04005573345418331,0.052542372881355895,0.11864406779661016,-0.47195163,0.01250991,1.0
2611,,,,,,,,0.27208644,0.14566618,0.00020251119,0.29694046531023494,0.057104261791195245,0.025392006734001174,0.04074816400898282,0.057627118644067804,0.11864406779661014,-0.47651467,0.013007016,1.0000001
2612,,,,,,,,0.27906725,0.1477447,0.00019009355,0.35738127646413825,0.06945973967859502,0.02536476521272261,0.04143541550609999,0.06271186440677964,0.1186440677966102,-0.47882643,0.01328849,1.0000001
2613,,,,,,,,0.28602675,0.14986688,0.00023425507,0.41144445275886227,0.07919302014766992,0.025380030074985068,0.042142772625722975,0.06779661016949153,0.1186440677966102,-0.45851332,0.013511141,1.0
2614,,,,,,,,0.29312536,0.1520417,0.00022467293,0.4556470640857785,0.08763909156810856,0.025353790347015414,0.042841374955487704,0.07288135593220339,0.1186440677966102,-0.44489396,0.013693437,1.0000001
2615,,,,,,,,0.30017772,0.1542536,0.00027426446,0.4939966115923676,0.0959791082917259,0.02536961564013204,0.043559793454251074,0.07796610169491525,0.1186440677966102,-0.43455768,0.013856676,1.0000002
2616,,,,,,,,0.30739355,0.15651943,0.00027031486,0.5280634261712471,0.10036123674953186,0.025342685894143627,0.044266181413102894,0.08305084745762716,0.1186440677966102,-0.42422044,0.014021556,0.99999994
2617,,,,,,,,0.31419662,0.15874079,0.0003262992,0.5382294593957198,0.10291246629994183,0.025360740538572773,0.04499061020967474,0.08813559322033894,0.11864406779661014,-0.41388384,0.014188436,1.0
2618,,,,,,,,0.31917524,0.16049379,0.0003373773,0.5331422561605507,0.10267896284919673,0.025335577231032705,0.045703552239202264,0.09322033898305081,0.1186440677966102,-0.45579097,0.013659486,1.0
2619,,,,,,,,0.32404536,0.16226146,0.00041017338,0.5204527095592925,0.10139267199532129,0.025353840907278682,0.04643180206807059,0.09830508474576267,0.11864406779661016,-0.548603,0.012905358,0.9999999
2620,,,,,,,,0.3289609,0.16404301,0.00043222384,0.49621198142579237,0.0961835964953399,0.025330838900622685,0.04714759315087833,0.10338983050847457,0.1186440677966102,-0.7569459,0.013035533,1.0000001
2621,,,,,,,,0.33385515,0.16586426,0.0005184217,0.46237458911171286,0.08786230699494825,0.02535038522312987,0.047880533876994896,0.10847457627118641,0.11864406779661019,-1.1326908,0.013090668,1.0000001
2622,,,,,,,,0.33881766,0.16768578,0.0005532854,0.4241395521585883,0.08187017672016102,0.025325468815989446,0.0486003830662799,0.1135593220338983,0.1186440677966102,-1.3467237,0.016866557,1.0
2623,,,,,,,,0.34374684,0.16955823,0.0006565658,0.385130392662082,0.07587587298207049,0.025343987124113582,0.04933715553303202,0.11864406779661014,0.11864406779661016,-1.5724442,0.021122131,1.0
2624,,,,,,,,0.34874043,0.17141153,0.00070578046,0.34156196243870307,0.06578991554929561,0.02531807772014666,0.0500600905692831,0.12372881355932203,0.11864406779661021,-1.7901967,0.026656087,0.9999998
2625,,,,,,,,0.35375842,0.17336461,0.0008453392,0.29926370026135596,0.05731525408583077,0.02533237478733789,0.050798980042787,0.1288135593220339,0.11864406779661016,-1.9554617,0.035154082,1.0
2626,,,,,,,,0.35922438,0.17492834,0.00090702577,0.26379213912213323,0.050174255081057245,0.025303087807563875,0.0515259689672477,0.13389830508474584,0.11864406779661021,-2.1275332,0.046523236,1.0
2627,,,,,,,,0.3648747,0.17583202,0.0008886844,0.23177523757010907,0.04454776887942229,0.02531633414316193,0.052269481108760764,0.13898305084745768,0.11864406779661021,-2.3050864,0.060768433,1.0
2628,,,,,,,,0.37054867,0.17676328,0.0008179323,0.20349137699059586,0.03768325938871544,0.025285920368865157,0.05299846421903801,0.1440677966101695,0.11864406779661023,-2.477029,0.07892449,0.99999994
2629,,,,,,,,0.37607044,0.17768146,0.0008129669,0.18340007103819883,0.03526454292218635,0.025301814174618516,0.053739549442987165,0.14915254237288136,0.1186440677966102,-2.6435952,0.101891,1.0
2630,,,,,,,,0.38138926,0.17863965,0.00077674666,0.17661306655788453,0.032865081697253856,0.02527767900022405,0.0544639166301998,0.1542372881355932,0.11864406779661021,-2.810164,0.13111492,0.9999999
2631,,,,,,,,0.386672,0.17958076,0.00079217093,0.17292478630263294,0.034090115536622105,0.02529639172694007,0.05519912444975929,0.15932203389830507,0.11864406779661023,-2.9773679,0.16511488,1.0000001
2632,,,,,,,,0.3919424,0.18053277,0.0007538249,0.18689347540911358,0.03620018513140881,0.025269681536537542,0.05591692435460894,0.164406779661017,0.11864406779661021,-3.1488714,0.2046894,1.0
2633,,,,,,,,0.39718983,0.18147695,0.0007693382,0.21053742688794447,0.040513631825556236,0.025287076287710215,0.05664666656932711,0.1694915254237288,0.11864406779661016,-3.3247726,0.25196844,1.0000001
2634,,,,,,,,0.4023898,0.18242413,0.00073136244,0.25246924392885006,0.04914078644051231,0.025260972082585702,0.057355478795961416,0.17457627118644062,0.1186440677966102,-3.4987774,0.30753025,1.0
2635,,,,,,,,0.40756673,0.18336263,0.00074615865,0.3029105093111792,0.05773761179414243,0.025276200233270946,0.05807423071892186,0.17966101694915254,0.11864406779661019,-3.6653872,0.36839545,0.9999998
2636,,,,,,,,0.41268912,0.18430105,0.00070729625,0.36661798153587266,0.06951913400375351,0.02524891440595028,0.05877346513783677,0.18474576271186438,0.11864406779661023,-3.831996,0.43890056,1.0000001
2637,,,,,,,,0.4177885,0.18523686,0.00072390883,0.42331781782201183,0.08258988465493872,0.02526507620945521,0.05947968684652574,0.18983050847457625,0.11864406779661019,-3.9986057,0.51975507,1.0
2638,,,,,,,,0.4227783,0.18615502,0.00068336073,0.4905670661730626,0.09571271616424817,0.025236344798757644,0.06016436590865113,0.19491525423728817,0.1186440677966102,-4.1652164,0.61149985,0.99999994
2639,,,,,,,,0.42791036,0.187111,0.0007053269,0.5571448316554561,0.10648310850081226,0.02525242939978512,0.060856844794108224,0.2,0.11864406779661016,-4.3318243,0.7144549,0.99999994
2640,,,,,,,,0.43338963,0.18815494,0.00068854186,0.6203616184362696,0.11771128596687745,0.025225797103113876,0.06152463302837403,-0.09999999999999996,0.12372881355932211,-0.20207421,0.0011268542,0.99999994
2641,,,,,,,,0.4388983,0.18921109,0.00072940654,0.6615857001070614,0.12755428566684418,0.025241938371243625,0.062198765058652086,-0.09491525423728817,0.12372881355932211,-0.13858321,0.0013371023,1.0000001
2642,,,,,,,,0.4442328,0.19023757,0.0007131552,0.7053488768642616,0.1347552981800037,0.025216345454342877,0.06285054141252443,-0.08983050847457626,0.12372881355932208,-0.075092405,0.0015866577,0.9999999
2643,,,,,,,,0.44972005,0.1913113,0.0007671105,0.7224469749031099,0.14136929508785223,0.025235592053132423,0.06350886209419827,-0.08474576271186435,0.12372881355932208,0.045358583,0.0020682188,1.0000001
2644,,,,,,,,0.45433506,0.19217788,0.0007457298,0.7459217238607151,0.14304164882194612,0.0252118078154629,0.06414386731501416,-0.07966101694915251,0.12372881355932214,0.18001099,0.002751592,1.0
2645,,,,,,,,0.4535551,0.1916837,0.00060245907,0.7600385612664059,0.1454217170679508,0.025231838877204395,0.06478346401021375,-0.07457627118644065,0.12372881355932208,0.31444106,0.0036365,1.0
2646,,,,,,,,0.45256376,0.1911479,0.00044772893,0.746210855016869,0.14676417388913832,0.025206012716653438,0.06539607996129564,-0.06949152542372879,0.12372881355932208,0.44887242,0.004804728,0.9999999
2647,,,,,,,,0.45157793,0.19058104,0.00037242688,0.7332796316201114,0.1410375020953071,0.025221025425923988,0.0660125023409845,-0.06440677966101688,0.12372881355932211,0.58309996,0.006346887,1.0000001
2648,,,,,,,,0.44746643,0.18874142,0.0002179039,0.7047173141178272,0.13675357474818975,0.025191936262591128,0.06660322587290622,-0.05932203389830509,0.12372881355932211,0.70068187,0.008258178,0.99999994
2649,,,,,,,,0.4416845,0.18581706,0.00013640062,0.6803182398245022,0.13040697441080207,0.025206060772627416,0.0671968356962368,-0.054237288135593156,0.12372881355932207,0.8182642,0.01074194,1.0
2650,,,,,,,,0.43691656,0.18281455,5.2957756e-05,0.651541590626861,0.12669263025317826,0.025175457849508823,0.06776509194881908,-0.049152542372881386,0.12372881355932207,0.9359556,0.013977042,1.0000001
2651,,,,,,,,0.43199688,0.17986263,4.903296e-05,0.6171546253585498,0.11896729507330965,0.025188526224132174,0.06833589859691545,-0.044067796610169456,0.12372881355932207,1.0539029,0.018204441,0.99999994
2652,,,,,,,,0.4273788,0.1771289,6.850946e-06,0.5815821023676239,0.10773707668097629,0.02515680451265908,0.06887296660700676,-0.03898305084745764,0.12372881355932212,1.1701471,0.023647346,1.0000001
2653,,,,,,,,0.42268008,0.17453384,2.3309276e-05,0.5358088779205428,0.10082020397166412,0.02516844541897854,0.06940837198381633,-0.03389830508474574,0.12372881355932212,1.2397364,0.028784007,0.99999994
2654,,,,,,,,0.4180631,0.1719481,-7.302184e-06,0.4974211069280835,0.0968152043315074,0.02513672975937757,0.06991459959470608,-0.028813559322033926,0.12372881355932211,1.3014781,0.03517183,1.0
2655,,,,,,,,0.41269082,0.16921885,1.6872918e-05,0.4589176921873152,0.08918670494352925,0.02514837468505534,0.07041939773251722,-0.023728813559322014,0.1237288135593221,1.3541228,0.043247234,0.9999999
2656,,,,,,,,0.40784943,0.16680282,-1.0599695e-05,0.4229542611231917,0.08025614417168207,0.025116792324091485,0.07088823728240332,-0.01864406779661015,0.12372881355932211,1.3899398,0.051441144,1.0
2657,,,,,,,,0.40342894,0.16462548,1.5339388e-05,0.38615181925725045,0.0748394776426037,0.02512801101580205,0.07135184189538786,-0.013559322033898268,0.12372881355932207,1.4179449,0.060868777,1.0000002
2658,,,,,,,,0.39944696,0.16271423,-1.1784413e-05,0.35299525716055685,0.06605902414290736,0.02509267202845563,0.07177910684858259,-0.00847457627118642,0.12372881355932207,1.426754,0.0712787,1.0000001
2659,,,,,,,,0.39531887,0.16085684,1.4578743e-05,0.3250642919397303,0.06251886075693561,0.02510133524493723,0.07219592520451544,-0.0033898305084745393,0.12372881355932207,1.3957475,0.07992434,0.99999994
2660,,,,,,,,0.39090005,0.15901554,-1.2469078e-05,0.29978999891359226,0.05790267936652077,0.02506738386217712,0.07257592776558788,0.0016949152542372933,0.12372881355932212,1.3127416,0.08539014,1.0000001
2661,,,,,,,,0.3866798,0.1573006,1.4198196e-05,0.2775977841183027,0.05322516587281893,0.02507674351118059,0.07295116475692973,0.006779661016949204,0.12372881355932208,1.1658547,0.08228174,0.99999994
2662,,,,,,,,0.38275978,0.15571024,-1.2844112e-05,0.25615291388236794,0.04985879051843643,0.025043840654888752,0.07329018376931087,0.011864406779661054,0.12372881355932211,0.9654048,0.06886722,1.0
2663,,,,,,,,0.37902534,0.1542183,1.40260245e-05,0.23958736737939013,0.046610661474350716,0.025056914542678152,0.0736242070049489,0.016949152542372888,0.1237288135593221,0.7701994,0.057516813,1.0000002
2664,,,,,,,,0.3755241,0.15276136,-1.3156027e-05,0.22581195342842467,0.043168484627669264,0.025025568610087555,0.07392306510638756,0.022033898305084752,0.12372881355932211,0.57499355,0.047991954,1.0
2665,,,,,,,,0.37207672,0.15157919,1.38683035e-05,0.21685108883210769,0.041502012678103876,0.02503985225944924,0.07421531234110049,0.027118644067796616,0.12372881355932207,0.37978807,0.040012956,1.0000001
2666,,,,,,,,0.36876184,0.15057646,-1.3395637e-05,0.20678705592586102,0.039242491191469636,0.025012100668126976,0.07447420078609597,0.03220338983050846,0.12372881355932207,0.20192271,0.03088534,1.0000001
2667,,,,,,,,0.36773807,0.15018438,1.3860805e-05,0.20197629662356578,0.03925886829259614,0.025027698312935102,0.07472868314154772,0.03728813559322032,0.12372881355932207,0.020287544,0.023008585,0.9999999
2668,,,,,,,,0.36901662,0.15066044,-1.3456472e-05,0.19656189925658032,0.037258223980709965,0.025000772430510167,0.07494743151530493,0.04237288135593218,0.12372881355932211,-0.3517605,0.012709953,1.0000001
2669,,,,,,,,0.36992055,0.15110324,1.3922135e-05,0.1948017601379258,0.03727278579053686,0.025019744775590366,0.07516388127277243,0.047457627118644034,0.12372881355932207,-0.5447494,0.009314881,1.0000001
2670,,,,,,,,0.37101355,0.15155692,-1.3501314e-05,0.19298287565901812,0.03800439306641216,0.02499371296119951,0.0753477273351743,0.05254237288135591,0.12372881355932208,-0.62202454,0.008552662,0.9999998
2671,,,,,,,,0.3717726,0.15192048,1.3941602e-05,0.1928277819664627,0.03740994871204143,0.02501305004848794,0.07552778863199762,0.05762711864406781,0.12372881355932207,-0.62879103,0.008987495,0.9999998
2672,,,,,,,,0.37264457,0.15228982,-1.3585191e-05,0.19441731414659114,0.03727264213293763,0.024989827233351365,0.07567768929928483,0.06271186440677963,0.12372881355932211,-0.6260354,0.009382214,0.99999994
2673,,,,,,,,0.37326196,0.1525868,1.40072525e-05,0.19545180512438887,0.03721373728855446,0.025009679682717178,0.07582645395415669,0.06779661016949154,0.12372881355932208,-0.60572195,0.009539762,0.99999976
2674,,,,,,,,0.3739587,0.15288168,-1.3637085e-05,0.19648750344233493,0.037995535841658545,0.024986665017537584,0.07594297845718631,0.07288135593220335,0.12372881355932211,-0.58540875,0.00969936,1.0
2675,,,,,,,,0.3743992,0.15310284,1.4029799e-05,0.19932930008785765,0.03860307929872637,0.02500965123442387,0.07606129767694797,0.07796610169491526,0.1237288135593221,-0.56509554,0.00986268,0.99999994
2676,,,,,,,,0.37495202,0.15333667,-1.3692705e-05,0.20069980179435623,0.03930674321239429,0.024987547262032943,0.07615177556044722,0.08305084745762713,0.12372881355932212,-0.5485852,0.010009478,0.99999994
2677,,,,,,,,0.37526372,0.15349904,1.40507545e-05,0.20227251215574119,0.03985702690096515,0.025010959471128302,0.07624330374082725,0.08813559322033891,0.1237288135593221,-0.5382495,0.010128882,0.9999999
2678,,,,,,,,0.3756599,0.15366821,-1.37428615e-05,0.2051099860909209,0.0389971937952473,0.024991569325395414,0.07630916436111482,0.09322033898305078,0.12372881355932208,-0.5808556,0.009744059,0.99999994
2679,,,,,,,,0.3758723,0.15378466,1.4113426e-05,0.20802835876540662,0.039430317986645,0.025015033713914402,0.07637947128324939,0.09830508474576274,0.1237288135593221,-0.6749773,0.00892256,0.9999999
2680,,,,,,,,0.37617028,0.15390842,-1.3781001e-05,0.207710771255968,0.03991573668425759,0.024994778450162555,0.07642352492719832,0.10338983050847458,0.12372881355932211,-0.8879128,0.008411916,1.0
2681,,,,,,,,0.3762748,0.15397766,1.4141435e-05,0.210388291257569,0.040357179079190585,0.025019650392924038,0.07647442302100536,0.10847457627118645,0.12372881355932204,-1.2636582,0.008447266,1.0000001
2682,,,,,,,,0.3765045,0.1540682,-1.3847944e-05,0.21211149572106136,0.040889058809284506,0.024998066644720617,0.07650149069816004,0.11355932203389832,0.12372881355932208,-1.6142033,0.00883277,1.0000001
2683,,,,,,,,0.37654728,0.15410468,1.4242941e-05,0.212344797931771,0.04071148031650362,0.025020894698614186,0.07653388780118542,0.11864406779661019,0.12372881355932207,-1.7829283,0.012230665,0.9999999
2684,,,,,,,,0.37669227,0.15415761,-1.3869297e-05,0.21275908226940835,0.04093622724984316,0.024999722166012397,0.07654478893955911,0.12372881355932204,0.12372881355932211,-1.9947727,0.015657349,0.99999994
2685,,,,,,,,0.3766928,0.15417087,1.4231419e-05,0.21326737394984902,0.04071351459983999,0.025020750712791695,0.07656351521692573,0.1288135593220339,0.1237288135593221,-2.159036,0.021245185,1.0
2686,,,,,,,,0.37678763,0.15419704,-1.3935842e-05,0.21369014620938756,0.041047457070249774,0.024997391822715518,0.07655877282436654,0.13389830508474587,0.1237288135593221,-2.3155253,0.028772313,0.9999998
2687,,,,,,,,0.3767181,0.15417884,1.4289224e-05,0.21418663538985266,0.04064642623683838,0.02501910450075113,0.07656432218232648,0.13898305084745768,0.12372881355932204,-2.4842794,0.03831787,0.99999994
2688,,,,,,,,0.37677884,0.1541875,-1.3972888e-05,0.21317101305526032,0.04132435407351609,0.024994492828099197,0.0765497353652831,0.1440677966101695,0.12372881355932207,-2.6584027,0.050002374,0.99999994
2689,,,,,,,,0.37667364,0.15415011,1.4341765e-05,0.21233352734273944,0.04174052891929348,0.025014879556158165,0.0765441447346996,0.1491525423728813,0.12372881355932203,-2.824969,0.064823,1.0000001
2690,,,,,,,,0.37667435,0.15413399,-1.40380425e-05,0.21179434170270958,0.041177658069360544,0.024991592847420946,0.07652075090017499,0.1542372881355932,0.12372881355932204,-2.991827,0.08315823,0.9999998
2691,,,,,,,,0.37655514,0.15408805,1.4362125e-05,0.21202932340298827,0.040360461878876513,0.025011015088811393,0.07650959828834254,0.15932203389830507,0.12372881355932204,-3.1594331,0.104355745,1.0000001
2692,,,,,,,,0.37654173,0.15406269,-1.4071464e-05,0.20999915025968416,0.04096304136619076,0.024986202461535066,0.07647956931348927,0.164406779661017,0.12372881355932211,-3.335334,0.1299444,0.99999994
2693,,,,,,,,0.37638852,0.15400325,1.44115365e-05,0.20856089829868366,0.040784022650958575,0.02500676259894342,0.07646409687415127,0.1694915254237288,0.12372881355932207,-3.5112362,0.16131918,1.0000001
2694,,,,,,,,0.3763783,0.15397757,-1.4112285e-05,0.2087754817965769,0.04096466876361055,0.024980920130232995,0.07643225502718966,0.1745762711864406,0.12372881355932207,-3.6871371,0.19954564,0.9999998
2695,,,,,,,,0.37622198,0.15391411,1.4486474e-05,0.20892900298780745,0.0406345383981436,0.025000321183333372,0.07641296310852769,0.17966101694915254,0.12372881355932207,-3.8548558,0.242036,1.0
2696,,,,,,,,0.3761795,0.15387747,-1.414352e-05,0.20603168694258342,0.039720978522482395,0.024976149811724243,0.07637899409949983,0.18474576271186435,0.12372881355932208,-4.0214643,0.2917391,0.99999994
2697,,,,,,,,0.37602887,0.15381575,1.4510733e-05,0.20599163606847873,0.03964614585982242,0.02499528656460882,0.07635997216410559,0.18983050847457625,0.12372881355932201,-4.1880755,0.34999186,1.0
2698,,,,,,,,0.37598205,0.15377638,-1.4180915e-05,0.206396865129923,0.03907723414189649,0.0249707284332103,0.07632426049717411,0.19491525423728814,0.12372881355932204,-4.354684,0.41765288,0.99999994
2699,,,,,,,,0.3757996,0.15370546,1.4576632e-05,0.20365582380008695,0.039835943036251244,0.024992514545192374,0.07630534529752436,0.19999999999999993,0.12372881355932204,-4.521292,0.4954754,0.99999994
2700,,,,,,,,0.37575576,0.15366897,-1.4234772e-05,0.20322829366814638,0.039379252409046474,0.024968680163961348,0.07627211519638656,-0.09999999999999998,0.12881355932203395,-0.15173534,0.0009190189,1.0
2701,,,,,,,,0.37556705,0.15359634,1.4617738e-05,0.20417105793980644,0.038937281819967945,0.024991120082932715,0.07625353601560153,-0.09491525423728812,0.12881355932203395,-0.079000905,0.0011072297,0.99999994
2702,,,,,,,,0.37549138,0.15355213,-1.42840845e-05,0.20288623924154175,0.03911659461966789,0.024970625177458242,0.07622237706042057,-0.08983050847457623,0.12881355932203395,0.055753123,0.0014776887,1.0000001
2703,,,,,,,,0.37531143,0.15348549,1.4673203e-05,0.2009857843361019,0.03897926496214948,0.024994107210597562,0.076208166856003,-0.08474576271186433,0.12881355932203392,0.190244,0.0019569271,0.99999994
2704,,,,,,,,0.37523934,0.15344386,-1.4291272e-05,0.20107659965562533,0.03919504301423609,0.024974046380201096,0.07617895569124203,-0.07966101694915251,0.12881355932203392,0.32467642,0.0025861305,1.0
2705,,,,,,,,0.3750418,0.15337461,1.4720814e-05,0.20049180851864493,0.03844298142298986,0.025000370502103415,0.07616823795343619,-0.07457627118644061,0.1288135593220339,0.45910752,0.0034180663,1.0000001
2706,,,,,,,,0.37499496,0.15334472,-1.4343072e-05,0.20296004716842453,0.03921135719192591,0.024980340971941486,0.07614445445358815,-0.0694915254237288,0.12881355932203392,0.58002526,0.004462575,0.99999994
2707,,,,,,,,0.37481865,0.15328355,1.4747329e-05,0.1994428122818759,0.03859692362949679,0.02500593775960544,0.07613614649852556,-0.06440677966101692,0.12881355932203392,0.6976077,0.0058084256,1.0
2708,,,,,,,,0.37476537,0.1532545,-1.4389727e-05,0.1990820394023848,0.038036833524494204,0.0249876738768262,0.0761156185747234,-0.05932203389830505,0.12881355932203398,0.8151885,0.007558098,0.99999994
2709,,,,,,,,0.3746159,0.15320519,1.4810541e-05,0.19837426334446642,0.038511194401477516,0.025012984428379823,0.07611226435014909,-0.05423728813559316,0.12881355932203395,0.93276995,0.009832249,1.0
2710,,,,,,,,0.37457594,0.15318146,-1.4453242e-05,0.19992619647795085,0.038419151131902536,0.02499443810416004,0.07609369495823087,-0.04915254237288133,0.12881355932203395,1.0504646,0.012794845,0.9999998
2711,,,,,,,,0.37440315,0.15312722,1.4849996e-05,0.2002166521329794,0.038285074883451516,0.025022765085327876,0.07609317663323356,-0.04406779661016946,0.12881355932203395,1.16433,0.016586639,1.0000001
2712,,,,,,,,0.37436628,0.15310784,-1.4486325e-05,0.20123133525617465,0.03851847706642497,0.025005549961954848,0.07607873632783337,-0.038983050847457616,0.12881355932203392,1.2243656,0.019922212,1.0
2713,,,,,,,,0.3741762,0.1530489,1.486224e-05,0.20065303767901177,0.03916403170509944,0.02503552085362201,0.07607875655673503,-0.03389830508474575,0.12881355932203387,1.2850536,0.024250193,1.0
2714,,,,,,,,0.37408015,0.1530126,-1.4529704e-05,0.2014381065745683,0.03849111950963688,0.02502342512472249,0.07606513078412258,-0.028813559322033864,0.12881355932203392,1.3347814,0.029596258,0.99999994
2715,,,,,,,,0.37384513,0.15294163,1.4921621e-05,0.20131883990097502,0.03814749542771403,0.025057689928030907,0.07606692036231132,-0.023728813559321913,0.12881355932203392,1.3707073,0.035363015,0.9999998
2716,,,,,,,,0.37367308,0.15288141,-1.4600618e-05,0.2016423561987109,0.03843226555686488,0.025051043319644643,0.07605144468693951,-0.018644067796610132,0.12881355932203395,1.4062696,0.041781668,1.0000001
2717,,,,,,,,0.37331024,0.15277158,1.4947098e-05,0.20298191613869399,0.03897650459021731,0.025095101325866113,0.0760519225087307,-0.013559322033898237,0.12881355932203392,1.4304856,0.048865248,1.0000001
2718,,,,,,,,0.37301847,0.152676,-1.466535e-05,0.2013196840631133,0.039699446180750546,0.025098215870695762,0.0760363526242939,-0.00847457627118642,0.12881355932203392,1.4356867,0.056119766,1.0
2719,,,,,,,,0.3724913,0.15251529,1.4987893e-05,0.20426861231167776,0.039833396018173595,0.025154148142353026,0.07603352665419626,-0.003389830508474476,0.1288135593220339,1.4024755,0.06291892,1.0
2720,,,,,,,,0.37199032,0.15235625,-1.4694525e-05,0.20609069422531934,0.03998416719006696,0.025173376360014852,0.07601558045573424,0.0016949152542372933,0.12881355932203395,1.3317505,0.06834279,1.0
2721,,,,,,,,0.37126812,0.15213786,1.5038025e-05,0.2074597626497335,0.04013858702802422,0.02524485987275171,0.07601234066890612,0.00677966101694922,0.12881355932203392,1.1701674,0.06244678,0.99999994
2722,,,,,,,,0.3705378,0.15190953,-1.4736811e-05,0.2093228192831722,0.04023127394135023,0.02528173422922196,0.07599169460926838,0.011864406779661054,0.12881355932203395,0.96888906,0.05219113,1.0
2723,,,,,,,,0.36952966,0.15160687,1.505476e-05,0.2113543967461045,0.040434674762225106,0.02537583892678116,0.0759875458307381,0.01694915254237287,0.12881355932203392,0.76761055,0.04358289,0.9999999
2724,,,,,,,,0.3685433,0.15130527,-1.4805156e-05,0.21784352587048333,0.041179106256085216,0.025434222467809173,0.07596831942493854,0.022033898305084752,0.12881355932203395,0.5688654,0.036352776,1.0
2725,,,,,,,,0.36725336,0.15092055,1.5098945e-05,0.2166766273696163,0.04238091206452502,0.025550449952502833,0.07596321476149878,0.027118644067796585,0.12881355932203395,0.37491003,0.030517315,0.9999999
2726,,,,,,,,0.3659533,0.15052868,-1.4844796e-05,0.22252807898029184,0.04302428068678837,0.025634843039995008,0.07594443350345835,0.03220338983050845,0.12881355932203392,0.18095645,0.025606683,1.0
2727,,,,,,,,0.36436024,0.15005982,1.5127824e-05,0.22549957177170996,0.04376097922099102,0.025775922116004334,0.07594174055729545,0.03728813559322032,0.12881355932203395,0.0058288067,0.01975758,1.0000001
2728,,,,,,,,0.36275887,0.14958157,-1.492881e-05,0.2317411002043049,0.04453470719014101,0.025885502050247082,0.07592271067830339,0.042372881355932195,0.12881355932203392,-0.37116784,0.010877805,1.0000001
2729,,,,,,,,0.3607998,0.14901175,1.5140039e-05,0.24077817724458647,0.046248508407234996,0.026055285388085877,0.07592110509997188,0.04745762711864406,0.1288135593220339,-0.6212428,0.0073959436,0.99999994
2730,,,,,,,,0.3589067,0.14845033,-1.4995888e-05,0.24756407373097045,0.04777585274382026,0.026192037331852474,0.07590502133178417,0.05254237288135591,0.12881355932203392,-0.7622991,0.006159626,1.0
2731,,,,,,,,0.3565505,0.147792,1.5176999e-05,0.25225668048122485,0.04824564983642582,0.026389578270982088,0.07590365686703723,0.057627118644067776,0.1288135593220339,-0.77770233,0.0063347374,0.9999997
2732,,,,,,,,0.35517588,0.14759101,-1.5055617e-05,0.26212546075511306,0.050467702662285285,0.026557589214384628,0.0758889695095648,0.06271186440677964,0.12881355932203395,-0.7729274,0.0066277655,1.0
2733,,,,,,,,0.3550416,0.14771983,1.5195262e-05,0.27271030631085963,0.05247962752809006,0.026784431695275016,0.07589076837602965,0.06779661016949153,0.12881355932203392,-0.75293094,0.006731712,0.9999999
2734,,,,,,,,0.35477394,0.14783373,-1.5123602e-05,0.28304301994309433,0.05408032178087619,0.02698102905351811,0.075876480985388,0.07288135593220336,0.12881355932203392,-0.7326175,0.006844737,0.9999999
2735,,,,,,,,0.35449246,0.14796308,1.5258677e-05,0.2920379877912039,0.056619492574735496,0.027239660210856092,0.07587973785725634,0.07796610169491522,0.12881355932203392,-0.7123044,0.006959542,1.0
2736,,,,,,,,0.3540531,0.14824598,-1.516734e-05,0.3063032136647502,0.059846561496163665,0.027467126184260757,0.07586827228098146,0.08305084745762713,0.12881355932203392,-0.69199073,0.00707623,1.0
2737,,,,,,,,0.35351744,0.14862669,1.5310176e-05,0.3185094231286127,0.06083209800195177,0.027756918387925513,0.07587105416091965,0.08813559322033897,0.12881355932203392,-0.67167836,0.007195299,1.0000001
2738,,,,,,,,0.35331088,0.14922069,-1.5205143e-05,0.3332462197593587,0.06327422487816128,0.028018146422870698,0.07585951636400579,0.09322033898305081,0.12881355932203395,-0.7059191,0.006946852,0.99999994
2739,,,,,,,,0.3531401,0.14990814,1.536089e-05,0.3440957341795851,0.06698827931585942,0.028339820699492112,0.07586336950491628,0.09830508474576276,0.12881355932203392,-0.80004096,0.006360372,0.99999994
2740,,,,,,,,0.3530253,0.15064742,-1.5240576e-05,0.3615194377257558,0.06904359508249222,0.02863291789465403,0.07584983667878666,0.10338983050847457,0.12881355932203398,-1.0291691,0.005860477,1.0
2741,,,,,,,,0.35283843,0.15141949,1.5415852e-05,0.3779256605393201,0.07430395017302283,0.028989323002559467,0.07585228926538326,0.10847457627118645,0.12881355932203392,-1.3969206,0.005541721,0.99999994
2742,,,,,,,,0.35271037,0.15224592,-1.5244574e-05,0.3983464235142373,0.07596252136869841,0.029315583678263188,0.0758384091535961,0.11355932203389833,0.12881355932203392,-1.7703714,0.0054700724,1.0
2743,,,,,,,,0.35253608,0.1531182,1.5435307e-05,0.41076828265081644,0.07739895663506771,0.029706227127708984,0.07583750387086949,0.11864406779661016,0.12881355932203398,-2.0492184,0.0064164903,0.99999994
2744,,,,,,,,0.35241187,0.15405157,-1.5325693e-05,0.4288417692603863,0.08241564947945226,0.030069337207633773,0.07582114764319008,0.12372881355932207,0.12881355932203395,-2.1838484,0.009477675,1.0000001
2745,,,,,,,,0.35222343,0.1550128,1.5499392e-05,0.4419172462658299,0.08562768842626611,0.030493485240825822,0.07581956214143959,0.1288135593220339,0.12881355932203387,-2.3536215,0.012789714,1.0000001
2746,,,,,,,,0.3521096,0.15604845,-1.5353267e-05,0.46024034578184086,0.09033183012042072,0.03088917392974946,0.07580026584160911,0.13389830508474587,0.12881355932203392,-2.5191004,0.017366672,1.0000001
2747,,,,,,,,0.35191905,0.15710996,1.5594667e-05,0.48175351330047794,0.09101466553640462,0.031348283957429175,0.07579702246712786,0.13898305084745763,0.12881355932203392,-2.6755905,0.023534818,1.0
2748,,,,,,,,0.3517782,0.15823516,-1.5379066e-05,0.4898830704665266,0.09559444448656243,0.03177606670866901,0.0757778677886938,0.1440677966101695,0.12881355932203398,-2.8397765,0.031511366,1.0000001
2749,,,,,,,,0.3516013,0.15939027,1.5637945e-05,0.507664092604888,0.09664537107966256,0.03226619870505663,0.07577249972395021,0.1491525423728814,0.12881355932203395,-3.0063438,0.040963,0.99999976
2750,,,,,,,,0.35140008,0.1606424,-1.5406056e-05,0.5139641221794496,0.0980344631686922,0.03272696020836879,0.07575211685013866,0.15423728813559323,0.12881355932203395,-3.1738296,0.05176758,0.99999994
2751,,,,,,,,0.35098395,0.16200933,1.576952e-05,0.5242962787412149,0.10216884689795466,0.03324835919477622,0.07574708795761563,0.15932203389830507,0.12881355932203392,-3.345897,0.06503595,1.0
2752,,,,,,,,0.3506347,0.16344228,-1.5384057e-05,0.5310091705104548,0.10325556329524017,0.03374050020875142,0.07572501253493681,0.16440677966101697,0.12881355932203395,-3.5217984,0.08137044,1.0
2753,,,,,,,,0.35020056,0.16492067,1.5858659e-05,0.5382247186851872,0.10276788615908711,0.034294718354213466,0.07571961674626716,0.1694915254237288,0.12881355932203387,-3.6976995,0.10160495,1.0
2754,,,,,,,,0.34978813,0.16644523,-1.5363523e-05,0.5345043877063704,0.10305928543293065,0.03481613085946373,0.0756991646263725,0.1745762711864406,0.12881355932203392,-3.8736017,0.12656046,0.99999994
2755,,,,,,,,0.34934103,0.168031,1.6038777e-05,0.5298935924203705,0.10287722639147047,0.035399564595056936,0.07569413404442618,0.1796610169491525,0.1288135593220339,-4.044325,0.15559815,0.99999994
2756,,,,,,,,0.3488327,0.16964597,-1.5287493e-05,0.5263881701901427,0.10074436399985363,0.03595319615023149,0.07567604651779067,0.1847457627118644,0.12881355932203398,-4.210934,0.1891858,0.99999994
2757,,,,,,,,0.34838963,0.17134076,1.6206455e-05,0.514344629325938,0.10150458159681482,0.036564766501047105,0.07567536606867512,0.18983050847457625,0.12881355932203392,-4.3775434,0.2292326,1.0
2758,,,,,,,,0.34621185,0.1725471,-1.5140102e-05,0.5014657452079255,0.09795831976454508,0.037142431539965694,0.0756595961269616,0.1949152542372881,0.12881355932203395,-4.544153,0.27665216,1.0
2759,,,,,,,,0.34124267,0.17281553,1.6353524e-05,0.49183526358464164,0.09665126463480504,0.0377795112590364,0.07566181674697035,0.2,0.12881355932203395,-4.710761,0.33236247,1.0000002
2760,,,,,,,,0.3364077,0.17314963,-1.5203566e-05,0.4772486517410257,0.09229452306099668,0.038380973346646016,0.07564942723497575,-0.1,0.13389830508474582,-0.06860527,0.00079076027,1.0
2761,,,,,,,,0.3312601,0.17341255,1.6408248e-05,0.4596940335243141,0.08768110453211612,0.039038213814857066,0.075654171980652,-0.09491525423728814,0.13389830508474573,0.066049434,0.0010525269,1.0000001
2762,,,,,,,,0.32620534,0.1737263,-1.522594e-05,0.43610513191153083,0.08396104805444769,0.03965839930320696,0.0756464697872343,-0.08983050847457627,0.13389830508474576,0.2004789,0.001391804,0.9999999
2763,,,,,,,,0.32088444,0.17397664,1.6473701e-05,0.4176733212979652,0.07977086673130906,0.040333263454124295,0.07565568306069269,-0.08474576271186436,0.13389830508474573,0.33491138,0.0018393474,0.9999998
2764,,,,,,,,0.31566375,0.17429791,-1.5255462e-05,0.38827506920479143,0.07391081644771491,0.040972676286177984,0.07564824659470125,-0.07966101694915254,0.13389830508474582,0.45936942,0.002409594,0.99999994
2765,,,,,,,,0.3101823,0.17455973,1.6575901e-05,0.36135444739415434,0.06776971469241683,0.041668916539545575,0.0756569786989578,-0.07457627118644065,0.13389830508474582,0.5769516,0.0031369792,1.0000001
2766,,,,,,,,0.30480555,0.17488885,-1.529257e-05,0.335390268953423,0.06442305031848539,0.042326366599766824,0.07565032694716528,-0.06949152542372876,0.13389830508474576,0.6945333,0.0040838234,1.0
2767,,,,,,,,0.299162,0.17513889,1.6627115e-05,0.30591302632075235,0.059985311808593074,0.04303954450712459,0.0756617979565603,-0.06440677966101692,0.13389830508474576,0.81211454,0.005314999,0.99999994
2768,,,,,,,,0.29355145,0.175446,-1.5354739e-05,0.27920185784329155,0.05316833622864765,0.043716256356761615,0.07566285045795663,-0.05932203389830502,0.13389830508474582,0.92969567,0.006916915,0.9999998
2769,,,,,,,,0.28768295,0.17564014,1.6654116e-05,0.25081163741319645,0.04869980442610865,0.04444612767512486,0.07568279392771524,-0.05423728813559319,0.1338983050847458,1.0472773,0.008999289,0.99999994
2770,,,,,,,,0.28190717,0.1759775,-1.5418052e-05,0.22522319705955512,0.043542547988259045,0.045138961372462885,0.07568831557241712,-0.04915254237288134,0.13389830508474582,1.1531854,0.011525896,0.99999994
2771,,,,,,,,0.27577502,0.17588034,1.6693606e-05,0.2005372403819239,0.03823093771723692,0.04588805505895514,0.07571313226929687,-0.04406779661016949,0.1338983050847458,1.2089937,0.013769958,0.9999999
2772,,,,,,,,0.26956585,0.1749645,-1.5484105e-05,0.17611853486743845,0.03422145050179086,0.04659710642020953,0.07572377072529098,-0.03898305084745762,0.13389830508474587,1.2704837,0.016825086,0.9999999
2773,,,,,,,,0.2628884,0.17393956,1.6776972e-05,0.15547588637116105,0.02998213092043214,0.04736089118986655,0.07574939848698782,-0.03389830508474574,0.1338983050847458,1.316559,0.020307733,0.99999994
2774,,,,,,,,0.25620624,0.17285644,-1.534762e-05,0.13488427117985083,0.025655186373596442,0.0480855942090074,0.07576056968922149,-0.028813559322033923,0.13389830508474584,1.3514746,0.024248935,0.9999999
2775,,,,,,,,0.24936621,0.17179187,1.7148877e-05,0.11664092001881121,0.02234433961258094,0.04886101678919863,0.07578710449473053,-0.023728813559322038,0.13389830508474582,1.3870373,0.028679058,1.0
2776,,,,,,,,0.2426288,0.1707272,-1.5055347e-05,0.09915227214059309,0.018836921850879977,0.049595569560969596,0.0757951274021997,-0.018644067796610188,0.13389830508474582,1.4225982,0.033904184,1.0
2777,,,,,,,,0.23569861,0.16967647,1.7652734e-05,0.08361101999216376,0.01618932231536357,0.0503815710853489,0.0758189206511118,-0.013559322033898324,0.1338983050847458,1.4447719,0.039610445,1.0
2778,,,,,,,,0.22890627,0.16869663,-1.4472121e-05,0.06964997562846646,0.013453650274046868,0.05112190185601113,0.07582530032210028,-0.008474576271186451,0.13389830508474582,1.4366312,0.04506988,1.0
2779,,,,,,,,0.22195901,0.16770865,1.8562912e-05,0.057438842045620706,0.011423758950343083,0.051910983710857644,0.07584394669220747,-0.0033898305084745627,0.1338983050847458,1.3953685,0.05014167,0.99999976
2780,,,,,,,,0.21517184,0.16674972,-1.3477133e-05,0.046370488327303144,0.008848918710596237,0.0526542596941787,0.07584626262829755,0.0016949152542372853,0.13389830508474584,1.3487622,0.05561318,1.0
2781,,,,,,,,0.20824814,0.16577518,1.9985186e-05,0.03774629154286837,0.0073336850612040925,0.05344126835982116,0.07586266068161472,0.006779661016949177,0.13389830508474576,1.1777037,0.04823434,1.0000001
2782,,,,,,,,0.20155038,0.16484709,-1.1718682e-05,0.02944185023422523,0.005580111476415318,0.05417924643076161,0.0758595519147845,0.011864406779660988,0.13389830508474582,0.9776764,0.040580302,1.0
2783,,,,,,,,0.19469015,0.16389263,2.2385018e-05,0.022040233231168535,0.004279069664710708,0.05496054526010197,0.07587183731625054,0.01694915254237286,0.1338983050847458,0.7776501,0.034119748,0.99999976
2784,,,,,,,,0.18812087,0.16299792,-8.572329e-06,0.015156352689609569,0.0028884283438292864,0.05568745191044019,0.0758664299194486,0.022033898305084763,0.13389830508474582,0.57762164,0.028673533,0.9999999
2785,,,,,,,,0.18139698,0.16207197,2.6794647e-05,0.008675409363191498,0.001734916196601669,0.056454819492895165,0.0758733139310966,0.02711864406779666,0.1338983050847458,0.377594,0.024086025,1.0000001
2786,,,,,,,,0.1749934,0.16122214,-2.8971199e-06,0.00215113667521612,0.00032685478799078055,0.057167895598043264,0.07586392668984744,0.03220338983050849,0.1338983050847458,0.18178391,0.02020757,0.99999994
2787,,,,,,,,0.16865762,0.16030468,3.420459e-05,-0.004336656924687445,0.0007409249083721437,0.05791647650129704,0.07586876012237828,0.03728813559322033,0.1338983050847458,-0.012158085,0.01694241,1.0
2788,,,,,,,,0.16571507,0.15958764,2.4769004e-06,-0.01051535236197171,0.002087554869464209,0.05860816963674361,0.0758541644288271,0.04237288135593217,0.13389830508474584,-0.38442624,0.009512414,1.0
2789,,,,,,,,0.16337574,0.15865861,3.598297e-05,-0.01547102453596707,0.0029801007505362957,0.0593361087495826,0.07585524292414182,0.04745762711864407,0.1338983050847458,-0.68226016,0.0061126966,1.0000001
2790,,,,,,,,0.16144055,0.1575616,1.4599489e-06,-0.01874920143362084,0.0036386356897210505,0.06000241803841056,0.07583881005374506,0.05254237288135592,0.13389830508474582,-0.85261846,0.0048408257,1.0
2791,,,,,,,,0.15883446,0.15638182,3.403527e-05,-0.019336289854654624,0.003839173677882601,0.06070267898103618,0.0758349278322071,0.057627118644067804,0.13389830508474584,-0.9236768,0.0045422874,1.0
2792,,,,,,,,0.15979406,0.15602128,-1.5605801e-06,-0.017724798351963247,0.0033338796460974525,0.06134177078582223,0.07581502253129532,0.06271186440677971,0.13389830508474582,-0.91405565,0.0047620563,1.0000001
2793,,,,,,,,0.17273672,0.15850125,2.5776442e-05,-0.012442701122655928,0.0024514941620918666,0.062010607727527825,0.07581010734555059,0.06779661016949154,0.1338983050847458,-0.89548516,0.0048665027,1.0
2794,,,,,,,,0.1867783,0.16128743,-1.1269696e-05,-0.00396602753739426,0.0007524874540544742,0.06261753617119331,0.07578726502826538,0.07288135593220343,0.13389830508474576,-0.87749213,0.0048878905,1.0000002
2795,,,,,,,,0.19895203,0.16370253,2.0173498e-05,0.00861364418877497,0.0015581291361461357,0.06325691184032782,0.07578236049626208,0.07796610169491532,0.13389830508474582,-0.85950017,0.0049090576,0.9999999
2796,,,,,,,,0.21070872,0.16604756,-1.4409246e-05,0.024838577265707578,0.004821997974154137,0.0638319439758578,0.07576254608369887,0.08305084745762714,0.13389830508474587,-0.83919996,0.004991837,1.0000001
2797,,,,,,,,0.22224039,0.16839392,1.833517e-05,0.045361049911553646,0.00868349153856319,0.06443930918039549,0.07575857721737692,0.08813559322033897,0.13389830508474584,-0.8188866,0.0050756754,1.0000001
2798,,,,,,,,0.23330231,0.17064308,-1.572992e-05,0.06872125825493962,0.01331999338071696,0.06498494852423836,0.07574213032880449,0.09322033898305081,0.13389830508474584,-0.8520162,0.0049011656,0.99999994
2799,,,,,,,,0.24402794,0.17284906,1.7546015e-05,0.09339614231175429,0.01808359998462295,0.06556112022900988,0.07574407678108926,0.0983050847457627,0.13389830508474584,-0.93443793,0.004512397,1.0000001
2800,,,,,,,,0.25433576,0.17498139,-1.6355927e-05,0.12122339421174329,0.02336477771700626,0.06607547629353319,0.07573093019695458,0.10338983050847456,0.13389830508474582,-1.169657,0.004144965,0.9999999
2801,,,,,,,,0.2645482,0.17708741,1.7246868e-05,0.15021577909895467,0.028903747402086243,0.06662266783448675,0.07573792014467222,0.10847457627118641,0.13389830508474576,-1.5386549,0.003859321,1.0000001
2802,,,,,,,,0.2751968,0.17923574,-1.6599577e-05,0.1772195748112404,0.03499978581108756,0.06710652302048375,0.07573095217399463,0.1135593220338983,0.1338983050847458,-1.9070158,0.0036463758,0.99999994
2803,,,,,,,,0.2857688,0.18127643,1.7177092e-05,0.2094529346479471,0.03976454047353507,0.06762351396141644,0.07573993966674424,0.11864406779661014,0.1338983050847458,-2.2669485,0.0036529542,0.99999994
2804,,,,,,,,0.29601616,0.18319325,-1.6837377e-05,0.23825725899185504,0.0463445639559156,0.068079534587661,0.07573525271519371,0.12372881355932204,0.13389830508474587,-2.427677,0.005205214,1.0
2805,,,,,,,,0.30591416,0.18508892,1.7150542e-05,0.26738153619330174,0.05201910752125146,0.06856703650520722,0.07574752321019002,0.12881355932203384,0.13389830508474582,-2.5426745,0.007742174,0.9999999
2806,,,,,,,,0.3154785,0.18691063,-1.6911034e-05,0.2954253342355544,0.05600478990342023,0.06899235614595459,0.07574278945011459,0.13389830508474584,0.13389830508474582,-2.712469,0.010445422,0.99999994
2807,,,,,,,,0.32474473,0.18871258,1.7168804e-05,0.32138545934732243,0.061805012473722776,0.06944995015376222,0.07575590816654817,0.13898305084745766,0.13389830508474582,-2.8791635,0.01419081,1.0000001
2808,,,,,,,,0.33349952,0.19037876,-1.702119e-05,0.35080897761723834,0.0669738101030106,0.06984271128687583,0.07575333529590299,0.1440677966101695,0.13389830508474582,-3.035654,0.019241944,0.99999994
2809,,,,,,,,0.3422453,0.19214003,1.7210155e-05,0.37574839475571736,0.07017546384401152,0.07026862587890727,0.07576536251591796,0.1491525423728814,0.13389830508474576,-3.1888387,0.025317926,1.0
2810,,,,,,,,0.34963343,0.19341458,-1.7060036e-05,0.39900750502548493,0.07670410640526634,0.07063260056543257,0.0757617422508777,0.15423728813559326,0.13389830508474582,-3.3564596,0.032022297,0.9999999
2811,,,,,,,,0.3548055,0.1938087,1.7249902e-05,0.41990571717272873,0.08151922695530285,0.07102617307355208,0.07577327166118758,0.15932203389830504,0.13389830508474576,-3.5323606,0.04023112,0.9999999
2812,,,,,,,,0.36067417,0.19432929,-1.7168193e-05,0.44445969943174307,0.08439912553167962,0.07135616240131779,0.07576596397654367,0.16440677966101702,0.13389830508474584,-3.7082617,0.050492488,1.0
2813,,,,,,,,0.36611,0.19475678,1.731554e-05,0.46320158617544194,0.0897645511524655,0.07171869853019314,0.07577434897785544,0.16949152542372886,0.13389830508474582,-3.8841636,0.06328858,1.0000002
2814,,,,,,,,0.37148666,0.19523728,-1.7197579e-05,0.47623275383954794,0.09230690393776893,0.07201619778585172,0.07576508350107918,0.17457627118644062,0.13389830508474582,-4.060065,0.07920207,0.9999999
2815,,,,,,,,0.37649906,0.1956768,1.7381419e-05,0.49719175196582654,0.09407404344140496,0.07234672578808017,0.07576923131726651,0.1796610169491525,0.1338983050847458,-4.2337937,0.09849203,0.99999994
2816,,,,,,,,0.3814532,0.19614688,-1.723805e-05,0.5093482414529976,0.09704632299628402,0.07261559206271949,0.07575670691374181,0.1847457627118644,0.13389830508474587,-4.400402,0.12048272,0.9999998
2817,,,,,,,,0.38600573,0.19657241,1.748568e-05,0.5284800657071536,0.09986095829436713,0.0729148371540709,0.07575864929836398,0.18983050847457628,0.13389830508474582,-4.567012,0.14703396,0.9999999
2818,,,,,,,,0.39051238,0.19704448,-1.7256882e-05,0.5386629977277143,0.10176470461823732,0.07315155959010992,0.07574149627859145,0.19491525423728817,0.13389830508474584,-4.733621,0.17893298,0.99999994
2819,,,,,,,,0.39467648,0.19746841,1.7584587e-05,0.5539221612464784,0.10772565367860783,0.07342309143306427,0.07574030415751323,0.20000000000000004,0.13389830508474584,-4.9002295,0.21703614,0.99999994
2820,,,,,,,,0.3987434,0.19791268,-1.7336275e-05,0.5583179840302314,0.10803925701132268,0.07363211447751747,0.07572212512202622,-0.09999999999999995,0.1389830508474577,0.07628194,0.00074835884,0.9999998
2821,,,,,,,,0.40249798,0.19834699,1.7641267e-05,0.575576256880411,0.11006591331309437,0.07387278953260425,0.07571611635371235,-0.09491525423728807,0.13898305084745768,0.21071434,0.0009894213,1.0
2822,,,,,,,,0.40614,0.19882064,-1.7360959e-05,0.5784651073447579,0.11442118334090229,0.07404784811413251,0.07569067383111851,-0.08983050847457619,0.13898305084745768,0.3387136,0.001300487,1.0
2823,,,,,,,,0.40943876,0.19924125,1.7700442e-05,0.5817572257056685,0.11294879068735444,0.07425475571731135,0.0756813795064838,-0.08474576271186436,0.1389830508474577,0.45629495,0.0016932901,1.0000002
2824,,,,,,,,0.4127762,0.19964793,-1.7466551e-05,0.5936699767777025,0.11379038547864274,0.07440199707495769,0.07565682227732713,-0.07966101694915251,0.13898305084745768,0.5738761,0.0022044394,1.0
2825,,,,,,,,0.4157184,0.19996995,1.7803324e-05,0.5977930153015146,0.11385692621508599,0.074584413467437,0.07565233808996863,-0.07457627118644063,0.13898305084745763,0.6914582,0.0028700724,1.0000001
2826,,,,,,,,0.41847306,0.20027284,-1.7448643e-05,0.6012803857169741,0.11650332897603982,0.07470466028155988,0.0756342938627647,-0.06949152542372873,0.13898305084745768,0.80903894,0.003736937,0.99999994
2827,,,,,,,,0.42091691,0.20052862,1.787747e-05,0.6064221942899454,0.11651607373209759,0.07486238381731071,0.0756332471539229,-0.06440677966101688,0.13898305084745766,0.92662096,0.004863912,0.9999998
2828,,,,,,,,0.42325667,0.20077516,-1.7508233e-05,0.6062898421346968,0.12059009411113915,0.07496199320942308,0.07561808092004829,-0.05932203389830504,0.1389830508474577,1.0442029,0.0063304314,1.0
2829,,,,,,,,0.42527148,0.20097363,1.798934e-05,0.6142381330672969,0.1177087725816026,0.07509827755486329,0.0756199245866741,-0.05423728813559315,0.13898305084745768,1.1380317,0.007962901,1.0
2830,,,,,,,,0.4272457,0.20119396,-1.7523254e-05,0.6152169959397707,0.1190367997565792,0.07517669799828694,0.07560467155103177,-0.04915254237288134,0.13898305084745768,1.1936226,0.009509272,0.9999998
2831,,,,,,,,0.42893907,0.20136808,1.8069102e-05,0.6226682280072315,0.11826236547762672,0.07529456869567318,0.07560657389189512,-0.04406779661016943,0.13898305084745768,1.2559155,0.011660219,0.99999994
2832,,,,,,,,0.43055716,0.20154706,-1.7610762e-05,0.6252348915976754,0.1176175898850355,0.07535427538021863,0.07559309021144184,-0.038983050847457686,0.13898305084745766,1.3007786,0.014060794,1.0
2833,,,,,,,,0.43183613,0.20166202,1.8168605e-05,0.6236764585168975,0.12175728052056739,0.07545297729673243,0.07559585578650212,-0.03389830508474576,0.13898305084745763,1.3327543,0.016625246,0.99999994
2834,,,,,,,,0.4329151,0.2017388,-1.7662047e-05,0.628024361853558,0.12225329947773673,0.07549245875308877,0.07558314913038737,-0.02881355932203391,0.13898305084745766,1.3678049,0.019645028,0.9999999
2835,,,,,,,,0.43371844,0.20179188,1.8238588e-05,0.6348410830563573,0.12185282924696564,0.07556819302189395,0.07558663688247272,-0.023728813559322062,0.13898305084745766,1.4033664,0.023243284,1.0
2836,,,,,,,,0.43452537,0.20187964,-1.7717317e-05,0.627582560600656,0.12007672646899546,0.07558712424689365,0.07557217969882501,-0.018644067796610177,0.13898305084745768,1.4377717,0.027464904,0.99999994
2837,,,,,,,,0.43517008,0.20195279,1.8313363e-05,0.6308644373282728,0.11984046470305827,0.07564912683314368,0.07557317968988407,-0.013559322033898293,0.13898305084745763,1.4522802,0.031918123,1.0
2838,,,,,,,,0.4358377,0.2020411,-1.7732646e-05,0.6312600441894224,0.12138529145368927,0.07565816865614991,0.07555836426386425,-0.008474576271186413,0.13898305084745763,1.4342207,0.036416497,0.9999999
2839,,,,,,,,0.4362639,0.20208459,1.8430042e-05,0.6331394731401435,0.12143743063995428,0.0757087476733917,0.07556195856707082,-0.003389830508474555,0.13898305084745768,1.3981136,0.04089049,1.0
2840,,,,,,,,0.4367096,0.20215103,-1.782414e-05,0.6281155190657284,0.12066954643650737,0.07570505087817604,0.0755489239507531,0.0016949152542372775,0.13898305084745763,1.3262058,0.04235333,1.0
2841,,,,,,,,0.43699098,0.2021934,1.8485156e-05,0.6332242694938983,0.1234989928487672,0.0757456212876133,0.07555229040078143,0.006779661016949189,0.13898305084745763,1.172371,0.037363198,0.9999998
2842,,,,,,,,0.4372789,0.20223923,-1.7929464e-05,0.6351120701709555,0.12065570418061443,0.07573347624820229,0.07554103300881576,0.011864406779661016,0.13898305084745763,0.98895496,0.03200592,1.0
2843,,,,,,,,0.43740636,0.20224461,1.8539518e-05,0.6305204242815101,0.1229487929068658,0.07576811409278113,0.07554790503731867,0.016949152542372916,0.13898305084745766,0.7889277,0.02689204,1.0
2844,,,,,,,,0.43759796,0.20225453,-1.7958828e-05,0.6350757042839091,0.12069605174798183,0.07575387347959567,0.07554017902350701,0.02203389830508476,0.1389830508474577,0.5889005,0.02258651,1.0
2845,,,,,,,,0.43759832,0.20220582,1.8641545e-05,0.6348303072546974,0.11849021746905763,0.07578667423221339,0.07555239653583332,0.027118644067796623,0.13898305084745768,0.38887307,0.018963683,1.0
2846,,,,,,,,0.4376486,0.20215596,-1.7979013e-05,0.6348878152014285,0.12145839867406924,0.07577032348743305,0.07555058034323468,0.032203389830508466,0.1389830508474577,0.18888628,0.015918944,1.0000001
2847,,,,,,,,0.4375385,0.20205419,1.8736408e-05,0.6305236162514706,0.12258205332344846,0.07580230657363324,0.07556806917531655,0.03728813559322034,0.13898305084745766,-0.014211867,0.013357307,1.0
2848,,,,,,,,0.4374094,0.20192458,-1.8120374e-05,0.6298290027480965,0.12065551674152963,0.07578376092122738,0.07557416691989692,0.04237288135593221,0.13898305084745766,-0.41270685,0.008187561,1.0000001
2849,,,,,,,,0.4371153,0.20173603,1.876301e-05,0.6252529984442546,0.12175041303073446,0.07581421625994923,0.07560029888313421,0.04745762711864407,0.13898305084745763,-0.73901194,0.005086534,1.0000001
2850,,,,,,,,0.4369279,0.20155852,-1.818794e-05,0.6286891652678114,0.11964370254522866,0.07579788409892997,0.0756112901279996,0.052542372881355943,0.13898305084745766,-0.94463503,0.0037980482,0.9999998
2851,,,,,,,,0.43663177,0.20135424,1.8832337e-05,0.6331176368107702,0.1254882029625283,0.07583029816302266,0.07563908483524419,0.05762711864406783,0.13898305084745763,-1.0696517,0.003255878,0.9999999
2852,,,,,,,,0.43648866,0.20120147,-1.8248333e-05,0.6255530837392268,0.11919942627340747,0.07581384270332402,0.07564763795835898,0.06271186440677966,0.1389830508474577,-1.0551844,0.0034209103,0.9999999
2853,,,,,,,,0.43629575,0.20104033,1.8972578e-05,0.6254543257251624,0.11811129322350417,0.07584787794515095,0.07567118017512771,0.06779661016949154,0.13898305084745768,-1.0360574,0.0035545435,1.0
2854,,,,,,,,0.43620023,0.20090172,-1.827972e-05,0.6283491280367021,0.12065948586301717,0.07583296991841319,0.0756783869992694,0.07288135593220343,0.13898305084745766,-1.0180649,0.0035703278,1.0000001
2855,,,,,,,,0.4360209,0.20075634,1.9005949e-05,0.6268547797497029,0.11903386125110695,0.07586592137287804,0.07570032124094649,0.07796610169491527,0.13898305084745766,-1.0000713,0.0035860953,1.0000001
2856,,,,,,,,0.43596974,0.20066789,-1.8357585e-05,0.6297810910380062,0.1210698500425793,0.07584752422926133,0.07570239329850674,0.08305084745762714,0.13898305084745763,-0.98207957,0.0036016847,1.0000001
2857,,,,,,,,0.43577686,0.20058286,1.9123545e-05,0.621407704341598,0.11853106272425425,0.07587160602526849,0.0757179608028237,0.08813559322033893,0.13898305084745757,-0.9641314,0.0036169942,1.0000001
2858,,,,,,,,0.43568403,0.2005656,-1.8443397e-05,0.627634971452854,0.12168970742755716,0.0758408994586374,0.07571246880559776,0.0932203389830508,0.13898305084745763,-1.0003815,0.003451589,1.0
2859,,,,,,,,0.4355021,0.20054972,1.9171217e-05,0.6200062838520746,0.11757314857944454,0.07585668895774222,0.07572080367108079,0.09830508474576266,0.13898305084745763,-1.0830579,0.0031759476,0.99999994
2860,,,,,,,,0.43541497,0.20058182,-1.8538745e-05,0.621987592402065,0.11970064863715128,0.07581987509577529,0.07571016065784,0.10338983050847454,0.13898305084745768,-1.3340828,0.002919193,1.0
2861,,,,,,,,0.43520588,0.20061292,1.9271332e-05,0.6227390802888786,0.12033471550618635,0.07582755660847149,0.07571347530525671,0.10847457627118641,0.13898305084745763,-1.6895728,0.0026730348,1.0000002
2862,,,,,,,,0.43506312,0.20067137,-1.8616216e-05,0.6181391706674478,0.11951216144308423,0.07578335804579062,0.07569995421495873,0.1135593220338983,0.13898305084745766,-2.0494661,0.0025360107,1.0
2863,,,,,,,,0.4347742,0.200697,1.9321391e-05,0.6223993743303285,0.11831040398564305,0.07578617022578894,0.07570363675621745,0.11864406779661013,0.13898305084745763,-2.3903565,0.0025925022,0.99999994
2864,,,,,,,,0.43461993,0.20077726,-1.871196e-05,0.6269032728856889,0.11926573638371957,0.07573829650227999,0.07568783689813519,0.12372881355932208,0.13898305084745768,-2.6910586,0.0027398004,0.99999976
2865,,,,,,,,0.43443596,0.20088446,1.9394092e-05,0.6197535838382728,0.119661607632756,0.07573777938356278,0.07568317939962908,0.12881355932203387,0.13898305084745766,-2.7848415,0.0042652045,0.99999994
2866,,,,,,,,0.4343972,0.20107596,-1.881128e-05,0.6280262087040173,0.12327723791832128,0.07568338079825766,0.07565601251339396,0.13389830508474582,0.13898305084745766,-2.9015038,0.0063235136,0.9999999
2867,,,,,,,,0.43433797,0.20131138,1.9443232e-05,0.6236010047879716,0.12139517179846362,0.0756748143474592,0.07563821584732425,0.13898305084745766,0.13898305084745766,-3.071318,0.008528239,0.99999994
2868,,,,,,,,0.43449497,0.2016366,-1.8922483e-05,0.6229052961043863,0.1224587886387755,0.07561672652073179,0.07559759072992471,0.14406779661016947,0.13898305084745774,-3.2392292,0.011592476,1.0000001
2869,,,,,,,,0.43462598,0.20197725,1.9493395e-05,0.6243861738738246,0.12105855456091331,0.0756078045015593,0.07556928630009876,0.1491525423728813,0.13898305084745763,-3.3886838,0.015258993,0.99999994
2870,,,,,,,,0.4349972,0.20241603,-1.9000716e-05,0.6249402923899621,0.12262449765306681,0.07555007218438015,0.0755174457647926,0.1542372881355932,0.13898305084745763,-3.5442734,0.019647827,1.0000001
2871,,,,,,,,0.43544397,0.20291682,1.9604113e-05,0.6335163107763505,0.12295726699816344,0.07554260138364807,0.07547332654371888,0.15932203389830507,0.13898305084745763,-3.7188249,0.024769424,1.0000001
2872,,,,,,,,0.43615437,0.20354448,-1.9118617e-05,0.6359273265463935,0.12074171558863996,0.0754844140384991,0.07540290930661155,0.164406779661017,0.13898305084745766,-3.894726,0.03114787,0.99999994
2873,,,,,,,,0.4369657,0.204255,1.9653577e-05,0.638083565336469,0.12350101043586438,0.07547565682937961,0.07533818010475295,0.1694915254237288,0.13898305084745763,-4.0706277,0.039137237,1.0
2874,,,,,,,,0.43811503,0.20510589,-1.9204144e-05,0.6457014743406803,0.1255135969027404,0.07542001963190664,0.07524621946452266,0.17457627118644056,0.13898305084745763,-4.2465286,0.04912652,0.9999999
2875,,,,,,,,0.43938196,0.2060383,1.9689955e-05,0.6490347923042005,0.12404505812527274,0.07541535225593443,0.0751602549167632,0.1796610169491525,0.13898305084745763,-4.42243,0.06158719,0.9999998
2876,,,,,,,,0.44096252,0.20712821,-1.9342493e-05,0.6535379885601695,0.12541202629116915,0.07536033018991958,0.07504560682794817,0.18474576271186438,0.13898305084745768,-4.589872,0.075774744,1.0000001
2877,,,,,,,,0.4426505,0.20829703,1.9750529e-05,0.6623874699526268,0.12989183857162118,0.07535611014044029,0.07493742315662695,0.18983050847457628,0.13898305084745763,-4.7564807,0.09292589,0.99999994
2878,,,,,,,,0.44470465,0.20962907,-1.9466212e-05,0.6640837260488428,0.12406974538800933,0.07530517127462341,0.07480053068808074,0.19491525423728817,0.13898305084745766,-4.9230895,0.11374309,0.99999994
2879,,,,,,,,0.4468576,0.2110406,1.9831716e-05,0.6688276544491506,0.13114994274372307,0.07530455357254648,0.07467033326554076,0.2,0.13898305084745766,-5.0897,0.13890897,1.0000001
2880,,,,,,,,0.44930083,0.21259132,-1.953359e-05,0.6763388109477275,0.12883124263663678,0.07525575519957564,0.07451410173997823,-0.1,0.1440677966101695,0.21805692,0.0007014974,1.0
2881,,,,,,,,0.4519195,0.21425146,1.9906709e-05,0.6806306769534333,0.12943928873914645,0.07525941563427821,0.07436172780234619,-0.09491525423728817,0.1440677966101695,0.3356389,0.0009135098,1.0000001
2882,,,,,,,,0.45443663,0.21595187,-1.9623638e-05,0.687060846136446,0.13270061592515336,0.07521580265561743,0.07417711595235789,-0.08983050847457627,0.1440677966101695,0.4532195,0.0011898719,0.99999994
2883,,,,,,,,0.45667544,0.21760872,2.0037238e-05,0.6851988898363605,0.12992796131430873,0.07522559696907785,0.07399589352842878,-0.08474576271186439,0.1440677966101695,0.57080245,0.0015492503,0.99999994
2884,,,,,,,,0.45929864,0.21946193,-1.9694242e-05,0.7008419669452813,0.13220001439407292,0.075187262026159,0.07378569713124143,-0.07966101694915252,0.14406779661016958,0.68838394,0.0020171695,1.0
2885,,,,,,,,0.46196547,0.22139184,2.0140527e-05,0.7051225138469701,0.13236108829612922,0.07520007838460611,0.07357798857954502,-0.07457627118644068,0.14406779661016947,0.80596477,0.0026265802,1.0
2886,,,,,,,,0.46506995,0.22355658,-1.9764011e-05,0.7036742143763943,0.13512080243043514,0.07516673396818926,0.07333748152975418,-0.0694915254237288,0.1440677966101695,0.92354614,0.0034194607,1.0
2887,,,,,,,,0.46831626,0.22583307,2.0293637e-05,0.7065776502931012,0.13515080458051906,0.07518759841127826,0.07309640163068516,-0.06440677966101696,0.14406779661016952,1.0411283,0.0044508534,1.0
2888,,,,,,,,0.4718493,0.22826976,-1.9769448e-05,0.7148611240827891,0.1319554372430506,0.07515991261437857,0.07282158308355961,-0.05932203389830509,0.1440677966101695,1.1230245,0.005505388,1.0000001
2889,,,,,,,,0.47383493,0.22954531,2.0490446e-05,0.7109764562770332,0.13614302052018612,0.0751833705591109,0.072550900444087,-0.05423728813559322,0.14406779661016947,1.1784983,0.006571452,0.99999994
2890,,,,,,,,0.47535577,0.23039359,-1.9720244e-05,0.7108318407000741,0.13475071709814934,0.07515787686423293,0.07224740215012333,-0.04915254237288138,0.1440677966101695,1.2413473,0.008074714,1.0000001
2891,,,,,,,,0.4770292,0.2313783,2.0809459e-05,0.7041734749507377,0.13725417009353338,0.07518295693295007,0.07194434590492992,-0.04406779661016949,0.1440677966101695,1.2849995,0.00972641,0.9999999
2892,,,,,,,,0.47885835,0.23239875,-1.9492802e-05,0.702832175681855,0.13406797365502457,0.07516121159500165,0.07160774660069565,-0.03898305084745764,0.1440677966101695,1.3169277,0.01148875,1.0
2893,,,,,,,,0.48073256,0.23344408,2.1378877e-05,0.6951965012044439,0.13128158167728726,0.07519368855045006,0.07126868799381966,-0.03389830508474574,0.1440677966101695,1.3485734,0.013437806,0.99999994
2894,,,,,,,,0.48185098,0.2342375,-1.8851477e-05,0.6898634587653008,0.12880817656754234,0.075176900739945,0.07089556495929579,-0.028813559322033895,0.1440677966101695,1.3841347,0.015908001,1.0000001
2895,,,,,,,,0.4831862,0.23492546,2.2731225e-05,0.672398069255581,0.13051070298829778,0.07521072588413033,0.07052651324186796,-0.023728813559322014,0.1440677966101695,1.4196962,0.018828481,1.0
2896,,,,,,,,0.48398885,0.23522943,-1.6750131e-05,0.6623238766274152,0.12523974711465286,0.07519447018840833,0.07012656061586393,-0.01864406779661015,0.1440677966101695,1.4527321,0.022255674,0.9999999
2897,,,,,,,,0.4789611,0.23380701,2.4717892e-05,0.6347222975551909,0.1240703118350737,0.07522820222632286,0.06972422513588049,-0.013559322033898332,0.1440677966101695,1.4533981,0.025906576,1.0000001
2898,,,,,,,,0.47301647,0.23202747,-1.60816e-05,0.6104670913335011,0.11735017064897083,0.07521342412169386,0.06928579667970791,-0.008474576271186389,0.1440677966101695,1.4369653,0.029660255,1.0000001
2899,,,,,,,,0.46657726,0.22994477,2.5121084e-05,0.5840343506450864,0.11501647810868128,0.07525105010335494,0.06884737568884276,-0.0033898305084745554,0.14406779661016947,1.4008567,0.033317838,0.9999999
2900,,,,,,,,0.46004716,0.227868,-1.604562e-05,0.5540365981304145,0.10592957406771046,0.07523822605834314,0.06837326161767308,0.0016949152542373093,0.14406779661016952,1.2923324,0.031773888,1.0
2901,,,,,,,,0.45303804,0.22560756,2.5334251e-05,0.5169515235173118,0.10012088064686396,0.07527684888360443,0.06789814854598974,0.00677966101694919,0.14406779661016947,1.1565939,0.02858039,0.99999994
2902,,,,,,,,0.44603175,0.22343744,-1.5920357e-05,0.4740235233676306,0.09308609917736722,0.07526725209433872,0.06738642622243965,0.011864406779661071,0.1440677966101695,0.99428225,0.02496099,0.99999994
2903,,,,,,,,0.43731338,0.21995129,2.626386e-05,0.4338735039736001,0.08198455359692673,0.0753079170277486,0.06687352548237184,0.016949152542372902,0.1440677966101695,0.79946077,0.021151887,1.0000002
2904,,,,,,,,0.42701405,0.2150558,-1.4756184e-05,0.3865072057196754,0.07372174373139286,0.07529864450659678,0.06632597983620332,0.022033898305084777,0.1440677966101695,0.6001792,0.017780356,1.0000001
2905,,,,,,,,0.41640934,0.21028216,2.770282e-05,0.34055071709330154,0.06508450295546479,0.07534114201058033,0.06577330292827485,0.027118644067796644,0.14406779661016944,0.40022054,0.014924588,1.0
2906,,,,,,,,0.40538892,0.20531385,-1.3287529e-05,0.2913241456269128,0.05502448216398544,0.07533090446047218,0.06518252232053368,0.0322033898305085,0.14406779661016944,0.18889655,0.012446154,1.0
2907,,,,,,,,0.39405847,0.20041414,2.9677358e-05,0.24535156687895918,0.046652227008463595,0.07536951467342491,0.06459379663156385,0.037288135593220355,0.14406779661016947,-0.030416057,0.0103125,1.0
2908,,,,,,,,0.3824099,0.19541308,-1.1141892e-05,0.1988137413762988,0.038451319907072894,0.0753552387164853,0.06396883202628706,0.0423728813559322,0.1440677966101695,-0.40607804,0.006536662,1.0000001
2909,,,,,,,,0.37028065,0.19040571,3.24811e-05,0.157944661658699,0.03020067057136047,0.07538868801602795,0.06333884484418721,0.047457627118644055,0.14406779661016947,-0.7936374,0.004192539,1.0000001
2910,,,,,,,,0.35786608,0.18533476,-7.957661e-06,0.12207199165152183,0.023524000866291854,0.07537229446195617,0.06267298411863612,0.05254237288135593,0.1440677966101695,-1.0383482,0.002975396,1.0
2911,,,,,,,,0.34502167,0.18027571,3.6444646e-05,0.09379318146511342,0.017651104903996538,0.07540832804901679,0.06200559450809016,0.05762711864406782,0.14406779661016947,-1.1795524,0.0024765015,0.9999999
2912,,,,,,,,0.33193067,0.1751965,-3.4230047e-06,0.07188986689619464,0.013642892262590427,0.07539211298090286,0.06130370429081022,0.06271186440677967,0.14406779661016958,-1.1963116,0.0024565973,0.9999998
2913,,,,,,,,0.3184904,0.17017293,4.2095216e-05,0.05580226499444,0.01057792986363371,0.07542641618761257,0.06060521280242534,0.06779661016949154,0.1440677966101695,-1.1767405,0.0025869752,0.9999998
2914,,,,,,,,0.30487865,0.16516791,3.0600634e-06,0.04465753628926594,0.008608869396328484,0.07541100080530297,0.05987558108511357,0.07288135593220338,0.1440677966101695,-1.1586361,0.002607083,1.0
2915,,,,,,,,0.29093343,0.16023344,5.009674e-05,0.039001475726939766,0.007486034980202106,0.07544441370424924,0.05915068031816317,0.07796610169491526,0.1440677966101695,-1.1406446,0.0026187813,1.0
2916,,,,,,,,0.27691883,0.15536757,1.2559507e-05,0.03640361309550006,0.006954358022698781,0.0754262780008508,0.058399670958460034,0.08305084745762711,0.14406779661016958,-1.1231242,0.0026283774,0.9999999
2917,,,,,,,,0.26261836,0.15058571,6.163282e-05,0.035980898519658536,0.006854498170066853,0.0754599835374869,0.05765619937485716,0.08813559322033894,0.1440677966101695,-1.1056957,0.0026376343,1.0000001
2918,,,,,,,,0.24826169,0.14588554,2.645581e-05,0.036903271976243913,0.007150526786654139,0.07544030711327657,0.05688699879106956,0.09322033898305081,0.1440677966101695,-1.1429513,0.0025109525,0.99999994
2919,,,,,,,,0.23370828,0.14130205,7.890333e-05,0.038861844777486144,0.007239013576660714,0.07547066788174134,0.05613048853740919,0.0983050847457627,0.1440677966101695,-1.2280086,0.0022818672,1.0000001
2920,,,,,,,,0.2191585,0.13681482,4.7160334e-05,0.040134241891573975,0.007571778734528954,0.0754505812577946,0.05535088528286712,0.10338983050847456,0.1440677966101695,-1.4999115,0.0020712959,0.99999994
2921,,,,,,,,0.20440207,0.13244142,0.000104214094,0.04127182134719509,0.007992624097118617,0.07547894992235549,0.054583971848515475,0.10847457627118647,0.1440677966101695,-1.8467028,0.0018696425,1.0
2922,,,,,,,,0.18975103,0.12819521,7.799953e-05,0.042219727654215645,0.00819304937973921,0.07545494813437377,0.05379886236786062,0.11355932203389832,0.1440677966101695,-2.196255,0.0018255276,1.0000001
2923,,,,,,,,0.17492989,0.12406388,0.00014167027,0.04246787251098776,0.008145347580531091,0.0754825487440686,0.05302885215287035,0.11864406779661014,0.1440677966101695,-2.5250173,0.0018778144,0.9999998
2924,,,,,,,,0.16021532,0.12005705,0.0001236619,0.04202474284905786,0.008084126130236279,0.07545611938647592,0.05224011143832204,0.12372881355932208,0.14406779661016952,-2.828235,0.0019082302,1.0000001
2925,,,,,,,,0.14540006,0.11618059,0.0001976861,0.041387900440200756,0.007901057512253154,0.07547959115984894,0.051470974425099736,0.1288135593220339,0.1440677966101695,-3.0482237,0.0022448052,0.99999994
2926,,,,,,,,0.13074394,0.112429865,0.0001916821,0.03997220089019689,0.0076868192430205404,0.0754521782570871,0.05068478007775694,0.13389830508474584,0.1440677966101695,-3.142006,0.003495348,0.9999999
2927,,,,,,,,0.115940414,0.10879302,0.0002808858,0.03734823242808163,0.007197363430672077,0.07547343410280626,0.049917086211212845,0.13898305084745766,0.1440677966101695,-3.2603316,0.0051638456,0.99999994
2928,,,,,,,,0.10141139,0.10530216,0.00029911185,0.03404284641986498,0.006587037283811933,0.07544231102680467,0.04913661754322321,0.1440677966101695,0.1440677966101695,-3.430165,0.0069622803,1.0
2929,,,,,,,,0.086714976,0.10191066,0.0004202294,0.03004630222903239,0.005872824930649131,0.07546346983130783,0.04837630911696138,0.14915254237288136,0.1440677966101695,-3.598972,0.009088948,1.0000001
2930,,,,,,,,0.072360426,0.09866681,0.00047468703,0.026023898018081602,0.005115359631416204,0.07543109728577017,0.0476019452152149,0.15423728813559323,0.1440677966101695,-3.752672,0.011747844,0.9999999
2931,,,,,,,,0.057734787,0.09550411,0.00063841924,0.021306681148964186,0.004093418352097855,0.07544984621038775,0.0468519997589995,0.15932203389830507,0.1440677966101695,-3.90736,0.015160997,1.0
2932,,,,,,,,0.0467221,0.09294728,0.0006743583,0.017154195762350513,0.0033512961069741723,0.07541862980051109,0.046089424864877604,0.164406779661017,0.14406779661016958,-4.08119,0.019144084,0.99999994
2933,,,,,,,,0.042148456,0.091352604,0.0005968551,0.01277407178419919,0.002492504038093418,0.07543748214364565,0.04534957318332705,0.1694915254237288,0.1440677966101695,-4.2570906,0.024090983,1.0000001
2934,,,,,,,,0.038550496,0.08986513,0.00035395293,0.009190399481643626,0.0017286696240042991,0.07540486254246097,0.04460080471327645,0.17457627118644067,0.14406779661016952,-4.432992,0.03029731,1.0
2935,,,,,,,,0.035496674,0.08850383,0.0002830476,0.005893215048243625,0.00114197520215447,0.07542574581281856,0.04387606735746791,0.17966101694915257,0.14406779661016952,-4.6088943,0.038072374,1.0000001
2936,,,,,,,,0.033355962,0.08727707,0.00015326666,0.003474892902412022,0.0006760669632202652,0.0753936240126147,0.043140751278389636,0.18474576271186438,0.1440677966101695,-4.7793417,0.04726156,0.99999994
2937,,,,,,,,0.031172635,0.08609261,0.00015236715,0.001331690219728176,0.0002456253824395814,0.07541344540829557,0.04243326516296396,0.1898305084745763,0.14406779661016947,-4.94595,0.058144804,1.0
2938,,,,,,,,0.029080736,0.08492493,6.667448e-05,3.538035316985266e-05,4.871815404419095e-05,0.07538351469474906,0.041716364917193896,0.19491525423728817,0.1440677966101695,-5.112559,0.07144762,1.0000001
2939,,,,,,,,0.026940856,0.083797224,9.112773e-05,-0.0010893106439445618,0.00017916079040405933,0.07540415514347397,0.041025694834160624,0.19999999999999996,0.14406779661016952,-5.2780404,0.08761502,1.0000001
2940,,,,,,,,0.024922526,0.082693405,2.534887e-05,-0.001433740517277206,0.0003004212908167029,0.07537332989794529,0.04032947251506895,-0.09999999999999996,0.1491525423728814,0.3325626,0.00064184825,1.0000001
2941,,,,,,,,0.022827014,0.08162599,6.1448765e-05,-0.0016662312250914034,0.00029736055719563,0.07539647500332203,0.03966073704370991,-0.09491525423728812,0.1491525423728814,0.45014456,0.0008360333,1.0000001
2942,,,,,,,,0.020881074,0.08057729,3.717028e-06,-0.0011868114669747636,0.0002606698102012516,0.07536661946967124,0.038984751641920036,-0.08983050847457624,0.1491525423728814,0.5677269,0.0010885833,1.0
2943,,,,,,,,0.018825928,0.079577744,4.5396177e-05,-0.000699114988638047,0.00010066979705856827,0.07538917596354877,0.038340159583280076,-0.08474576271186436,0.14915254237288136,0.6853087,0.0014175203,0.99999994
2944,,,,,,,,0.017219396,0.07836896,-5.1312322e-06,0.0004447881452249411,7.743895572419763e-05,0.07536197678890993,0.03768951719060828,-0.07966101694915251,0.1491525423728813,0.80289024,0.0018457032,1.0
2945,,,,,,,,0.01672308,0.077041484,4.419143e-05,0.0015020394898741082,0.0002975930104899516,0.07538580501212169,0.03706862690092482,-0.0745762711864406,0.14915254237288136,0.9204716,0.0024032423,1.0000001
2946,,,,,,,,0.016275238,0.075785235,-4.2872007e-06,0.003080110347288036,0.0005799174242309405,0.07535816778273433,0.03644553769889661,-0.06949152542372881,0.1491525423728813,1.0380529,0.0031289672,1.0000001
2947,,,,,,,,0.015794426,0.07455595,4.5119323e-05,0.004482044880099326,0.0008581891505777741,0.07538495625074355,0.035853453646704656,-0.06440677966101693,0.1491525423728813,1.108016,0.0038050758,1.0000001
2948,,,,,,,,0.015373645,0.07338633,-3.4717743e-06,0.006218267925434443,0.0011976368149785028,0.07535873748727112,0.03525747369378977,-0.05932203389830508,0.1491525423728814,1.163513,0.004542974,1.0
2949,,,,,,,,0.014909836,0.07225702,4.6028756e-05,0.007762567201425296,0.0014968483860021407,0.07538539051135823,0.03469640901348869,-0.054237288135593184,0.1491525423728813,1.2270191,0.0055965935,1.0
2950,,,,,,,,0.014548577,0.07117833,-2.7394099e-06,0.009496389553043166,0.0018128437375857758,0.07536228096885848,0.03413264045510142,-0.049152542372881344,0.1491525423728813,1.2692196,0.006723701,1.0
2951,,,,,,,,0.014164747,0.07014067,4.7152465e-05,0.01086622321075936,0.0020753337662138033,0.07539065033129029,0.03360215073166537,-0.04406779661016947,0.14915254237288136,1.3010997,0.007933028,1.0
2952,,,,,,,,0.013851999,0.06915805,-1.8466507e-06,0.012584916194358291,0.0023560146839230155,0.07536755363951939,0.03307280693883859,-0.03898305084745766,0.1491525423728813,1.3326972,0.009279802,1.0000001
2953,,,,,,,,0.01348125,0.06820656,4.820338e-05,0.013672567024246697,0.0026974809274252815,0.07539933071135373,0.03257799345724863,-0.033898305084745776,0.14915254237288128,1.3649018,0.010875346,1.0000001
2954,,,,,,,,0.01318981,0.06730759,-1.0816688e-06,0.015223006118339778,0.002907929665984471,0.07537809659019598,0.03208262614354196,-0.02881355932203394,0.1491525423728813,1.4004642,0.012877825,0.99999994
2955,,,,,,,,0.01284094,0.06644813,4.927943e-05,0.015943119562214263,0.003087579879779562,0.07541018210401033,0.03162570922591863,-0.023728813559321965,0.1491525423728813,1.440441,0.015362151,0.9999999
2956,,,,,,,,0.012569212,0.06563288,-3.045877e-07,0.016945877943260093,0.0032633972949556765,0.07539250723398454,0.03116941242289316,-0.01864406779661018,0.14915254237288136,1.4558154,0.01810874,0.99999994
2957,,,,,,,,0.012239583,0.064854875,5.0299568e-05,0.0175505433920745,0.00342774101275567,0.0754266144728099,0.030749842211174733,-0.013559322033898332,0.1491525423728813,1.4564815,0.02108651,1.0000002
2958,,,,,,,,0.0119953025,0.06412978,3.8140345e-07,0.018215990078437574,0.0035772621016208006,0.07540843568388111,0.030333732999049973,-0.00847457627118642,0.14915254237288136,1.4397097,0.024142304,0.99999994
2959,,,,,,,,0.011688639,0.06343188,5.135392e-05,0.01830928120058838,0.003687640592226716,0.07544427825366617,0.029953272600728897,-0.003389830508474508,0.1491525423728813,1.3914529,0.026391415,0.99999994
2960,,,,,,,,0.011450767,0.062769815,1.1286404e-06,0.019043969960675415,0.0037124671096207132,0.07542942910505174,0.029568762677336127,0.0016949152542372618,0.1491525423728814,1.2584585,0.023805525,0.9999999
2961,,,,,,,,0.011276337,0.062112395,5.231072e-05,0.018829432461222765,0.003660947468317666,0.07546812973974043,0.029215066489390408,0.006779661016949142,0.14915254237288136,1.1254656,0.021469863,0.99999994
2962,,,,,,,,0.011490425,0.061471477,1.3967899e-06,0.019229670070069205,0.003654829103536379,0.07545054790321455,0.02885786959998412,0.011864406779660991,0.1491525423728814,0.9793853,0.019081082,0.99999994
2963,,,,,,,,0.011613829,0.060859993,5.2709198e-05,0.01886191691060268,0.003662307292538232,0.07548255247933518,0.028531700454330497,0.01694915254237287,0.1491525423728814,0.80406636,0.01645569,1.0
2964,,,,,,,,0.0118850935,0.06027337,1.8136476e-06,0.018851933668812774,0.003547320025655207,0.07546148416266363,0.028203480054025763,0.022033898305084752,0.1491525423728814,0.6092822,0.013937751,0.9999998
2965,,,,,,,,0.012074695,0.059706356,5.4443575e-05,0.018147905345060406,0.0034624509150855214,0.07549065253196195,0.027912210851642888,0.027118644067796592,0.14915254237288136,0.3921936,0.011595392,0.99999994
2966,,,,,,,,0.012399894,0.059193425,3.6353358e-06,0.01807740360651091,0.003494444235955501,0.07546383396548187,0.02761901244308735,0.032203389830508466,0.1491525423728814,0.17288105,0.00960729,1.0
2967,,,,,,,,0.01263846,0.058693536,5.6941026e-05,0.017315085734357243,0.003365800315654936,0.07548584918011071,0.027358920165741617,0.03728813559322031,0.14915254237288136,-0.046431884,0.0079586115,1.0000001
2968,,,,,,,,0.013136798,0.058294244,6.298409e-06,0.01678544809969721,0.0033021386992146927,0.0754466477394497,0.027097896650628985,0.042372881355932195,0.14915254237288136,-0.39395326,0.0052087405,1.0
2969,,,,,,,,0.014299917,0.058118515,6.33815e-05,0.01585096364130359,0.0030524751031464343,0.07545326021002553,0.026869885401167765,0.04745762711864408,0.1491525423728813,-0.8228306,0.0031628758,1.0
2970,,,,,,,,0.015472069,0.057965487,1.6059563e-05,0.015362600035980792,0.002999775393877301,0.0754043934121654,0.026640191368397025,0.05254237288135592,0.14915254237288136,-1.1098876,0.002375319,0.99999994
2971,,,,,,,,0.015984429,0.057825442,7.768347e-05,0.014419178542521113,0.0028008659598198608,0.07540860058225161,0.02644351870514429,0.05762711864406778,0.1491525423728813,-1.2652816,0.0019492764,0.9999999
2972,,,,,,,,0.016354179,0.057691686,3.537379e-05,0.013736391109618985,0.0026861941530936526,0.07536139921090665,0.026239872095220038,0.06271186440677967,0.1491525423728814,-1.3374397,0.0017642212,0.99999994
2973,,,,,,,,0.016652891,0.05755795,0.000100729216,0.01293719258333336,0.0025279930715951986,0.07537193102867597,0.026066148579792833,0.06779661016949153,0.14915254237288136,-1.3178687,0.0018580797,1.0
2974,,,,,,,,0.016923347,0.057429485,6.089658e-05,0.012369306666760676,0.0023404387778604785,0.07533436724762828,0.025891527386394577,0.07288135593220339,0.1491525423728814,-1.2995448,0.0019027372,0.9999999
2975,,,,,,,,0.01705468,0.057291213,0.00013138918,0.011447561070293204,0.0022088102157868297,0.07535226320708126,0.025752958123876547,0.07796610169491522,0.14915254237288136,-1.2821168,0.0019091797,1.0
2976,,,,,,,,0.017211176,0.0571726,9.522243e-05,0.010804737848066088,0.002108087747407104,0.07531614196856837,0.025610966639802772,0.08305084745762716,0.14915254237288136,-1.264688,0.0019160461,1.0
2977,,,,,,,,0.017312322,0.057061173,0.00016847764,0.010055053501737429,0.0019315512533575935,0.07533323799972345,0.025498133924949717,0.088135593220339,0.1491525423728813,-1.24726,0.0019231669,1.0000001
2978,,,,,,,,0.017500894,0.056973375,0.00013456323,0.009534058019698626,0.0018148954257846978,0.07529310988369585,0.025378236220712072,0.09322033898305083,0.1491525423728813,-1.2852013,0.0018293255,0.9999998
2979,,,,,,,,0.01766245,0.05690127,0.00020988309,0.00872962044690059,0.001699510401690171,0.07530209411781907,0.025288734426297987,0.09830508474576274,0.1491525423728813,-1.3702581,0.0016624111,1.0
2980,,,,,,,,0.017886778,0.056848574,0.00017472933,0.00836557113752016,0.0016220954259259003,0.0752571063725099,0.025193872350427644,0.10338983050847457,0.1491525423728814,-1.6623502,0.0015089925,0.9999999
2981,,,,,,,,0.018032398,0.056798056,0.00024920987,0.007659767924192351,0.0015015989406463046,0.07526684808870317,0.025126550188603824,0.10847457627118647,0.1491525423728813,-1.9936789,0.0013709514,1.0000001
2982,,,,,,,,0.018222116,0.056757938,0.00021253504,0.007296460225096499,0.0014131253383716335,0.07522515876385655,0.02504967147982445,0.11355932203389832,0.1491525423728813,-2.3424041,0.001341485,0.9999999
2983,,,,,,,,0.018314436,0.056720603,0.0002843873,0.006767107381929704,0.0012996221718072146,0.07523998280451459,0.02500406878734771,0.11864406779661016,0.1491525423728814,-2.6669636,0.0013591512,1.0000001
2984,,,,,,,,0.018473515,0.056704205,0.00024087324,0.006654840133338849,0.0012759099050126581,0.0752006985884573,0.02495425231450908,0.12372881355932208,0.1491525423728813,-2.9677114,0.0013726468,1.0000001
2985,,,,,,,,0.018582415,0.056699205,0.00030528905,0.0061932217840170644,0.0012257769738521643,0.07521249660597264,0.02493465676023228,0.12881355932203387,0.1491525423728813,-3.2673962,0.0013966878,1.0
2986,,,,,,,,0.018770276,0.05670983,0.00025444856,0.006101494327070685,0.001175097447293506,0.07516925496618286,0.02490416395034924,0.13389830508474584,0.1491525423728813,-3.4063473,0.00185279,1.0000001
2987,,,,,,,,0.01885877,0.056716,0.00031491515,0.00584071544005622,0.0011363463490415527,0.07518280283751783,0.024898381516285824,0.13898305084745763,0.14915254237288136,-3.4991722,0.002863261,0.99999994
2988,,,,,,,,0.018958135,0.05672026,0.0002609354,0.005933089832181024,0.0011422924039397192,0.07514906547028102,0.024878630942956958,0.1440677966101695,0.1491525423728814,-3.6206892,0.0041753133,1.0000001
2989,,,,,,,,0.018927777,0.056706905,0.00032216738,0.005667129721179693,0.0010956137229279675,0.07517583713052287,0.024877241275365752,0.1491525423728813,0.1491525423728814,-3.7975857,0.0054045953,1.0
2990,,,,,,,,0.018945714,0.0566931,0.00026946294,0.005792777482099241,0.0011081495620267423,0.07515138215868063,0.02485644319520865,0.1542372881355932,0.1491525423728814,-3.9640257,0.0069848634,1.0000001
2991,,,,,,,,0.018895779,0.05667594,0.0003315792,0.005569240303656618,0.0010677820307590153,0.07518034498081436,0.024855202959749984,0.15932203389830504,0.14915254237288136,-4.118533,0.009029541,0.99999994
2992,,,,,,,,0.018919272,0.056670673,0.00027567463,0.0057053247932586865,0.0010838131631496404,0.0751549911578548,0.024841127478421182,0.16440677966101697,0.14915254237288136,-4.272233,0.011670465,1.0000001
2993,,,,,,,,0.018836943,0.056660406,0.00033412277,0.005574206064982866,0.0010826262370843662,0.07518715401863511,0.02485211457229981,0.16949152542372878,0.14915254237288136,-4.443556,0.014786106,1.0
2994,,,,,,,,0.018766334,0.056647934,0.00027464246,0.0059017421540759245,0.0011342280277519437,0.07517194959935478,0.02484907954004381,0.1745762711864406,0.1491525423728813,-4.6194572,0.018618029,0.99999994
2995,,,,,,,,0.018570554,0.056619152,0.00033383805,0.0057531234827311465,0.0011420716117635065,0.07521674354884117,0.024864323327590664,0.1796610169491525,0.14915254237288136,-4.7953577,0.023430854,0.99999994
2996,,,,,,,,0.018435365,0.056591704,0.00027550742,0.006125721734378644,0.0011570062870134355,0.07520885695208555,0.024859735968594834,0.18474576271186438,0.1491525423728814,-4.9688087,0.02932034,1.0000001
2997,,,,,,,,0.018246982,0.05656364,0.00033549502,0.006041306568138011,0.001161776405147239,0.07525288025879066,0.024874148582308665,0.18983050847457625,0.1491525423728814,-5.1392336,0.035964627,1.0000001
2998,,,,,,,,0.018157534,0.056550987,0.00027360453,0.0063291202751734185,0.0012060024810286018,0.07523963418777974,0.024874658029764265,0.19491525423728812,0.14915254237288136,-5.318989,0.04354506,1.0
2999,,,,,,,,0.01799107,0.056537826,0.0003302108,0.006294856808042202,0.001225537325226448,0.07528079536463167,0.024898427038403236,0.19999999999999993,0.1491525423728814,-5.493326,0.052801378,1.0000002
3000,,,,,,,,0.017875202,0.05652725,0.00026558305,0.006687241975741106,0.001273690857198454,0.07527021358294227,0.02490565298348954,-0.09999999999999998,0.1542372881355932,0.4504316,0.00058815005,1.0000001
3001,,,,,,,,0.017674694,0.05650614,0.0003237273,0.006567538998193899,0.0012621574467461074,0.07531531256268362,0.02492860205354538,-0.09491525423728814,0.15423728813559318,0.56465286,0.0007646222,1.0
3002,,,,,,,,0.017575532,0.05649097,0.00026109957,0.006984970641225117,0.0013359279121936249,0.07530312620984594,0.02492861117873069,-0.08983050847457626,0.1542372881355932,0.6822328,0.0009960345,1.0
3003,,,,,,,,0.017462183,0.05647982,0.00032149884,0.006861780514589614,0.0013130289056682636,0.075338649682848,0.024944080518980803,-0.08474576271186436,0.1542372881355932,0.799816,0.0012968573,0.9999998
3004,,,,,,,,0.017487152,0.05648766,0.0002569497,0.007099540047049384,0.0013403671099118314,0.07531254863360196,0.02494206265181726,-0.07966101694915254,0.1542372881355932,0.91739666,0.0016888174,1.0
3005,,,,,,,,0.017467877,0.056498025,0.0003158445,0.006905636163084286,0.0013062932118145577,0.07533743226634441,0.02495968266748641,-0.07457627118644065,0.1542372881355932,1.0326115,0.002192722,1.0000001
3006,,,,,,,,0.017529765,0.056517083,0.00024884086,0.007131094009086637,0.0013799064151984901,0.07530692865842864,0.024960931082592595,-0.06949152542372876,0.1542372881355932,1.0930098,0.0026293013,1.0
3007,,,,,,,,0.017526282,0.05653797,0.00030599264,0.007028398697806583,0.001369322948674305,0.07532980423747833,0.024984982593980586,-0.06440677966101692,0.1542372881355932,1.1493087,0.003149037,1.0000001
3008,,,,,,,,0.01760012,0.05656829,0.00023537788,0.007335257542698168,0.0014131693782854044,0.07529759725205147,0.024994226297094562,-0.05932203389830504,0.15423728813559323,1.2128145,0.00387992,0.99999994
3009,,,,,,,,0.01761629,0.05660425,0.0002898243,0.007186215974769734,0.0013748595440106568,0.07531790343740004,0.025028310024216006,-0.05423728813559321,0.15423728813559323,1.253679,0.004651998,0.9999998
3010,,,,,,,,0.017712045,0.0566514,0.00021500788,0.007607525748033089,0.0014601969365442456,0.0752827044295309,0.025048762101933443,-0.04915254237288134,0.1542372881355932,1.285274,0.0054745483,0.9999999
3011,,,,,,,,0.01772135,0.05669412,0.00026878336,0.0075085267618112865,0.0014560533991505354,0.07530356650443702,0.025090065965153292,-0.04406779661016947,0.15423728813559323,1.3168696,0.0064054364,0.99999994
3012,,,,,,,,0.017817397,0.056747414,0.00019233988,0.007974072272552297,0.0015400141348607121,0.07526807648617082,0.025116068986130145,-0.038983050847457595,0.15423728813559326,1.3484663,0.007494117,0.99999994
3013,,,,,,,,0.017845072,0.056799807,0.0002461681,0.007941943100152261,0.0014695370163267435,0.07528664272254497,0.02516250853405221,-0.03389830508474573,0.1542372881355932,1.3812305,0.00879938,0.9999998
3014,,,,,,,,0.017945277,0.05685486,0.00016978564,0.008281447420837905,0.0015885312150195811,0.07525061332302256,0.025189338432854116,-0.028813559322033895,0.15423728813559323,1.424399,0.010558845,1.0000001
3015,,,,,,,,0.017992126,0.056911122,0.0002254631,0.00826921280051391,0.0015989990678334678,0.0752670957644869,0.02523550508907027,-0.023728813559322014,0.15423728813559326,1.4512408,0.012567148,0.99999994
3016,,,,,,,,0.018162109,0.056984052,0.00014790948,0.008607061045587873,0.0016612356363121304,0.07522299332347304,0.02526536581168489,-0.018644067796610164,0.15423728813559323,1.4588971,0.014728707,0.99999994
3017,,,,,,,,0.01831726,0.057068497,0.00020350031,0.008588560118131361,0.0016437937331869846,0.07522710853011196,0.025316608786812925,-0.013559322033898317,0.1542372881355932,1.4595646,0.01715549,1.0
3018,,,,,,,,0.018587766,0.05716448,0.00012497125,0.008939998268123433,0.001696871047501848,0.07517154309024618,0.025348433752238442,-0.00847457627118642,0.1542372881355932,1.4424528,0.019640978,0.9999999
3019,,,,,,,,0.01882088,0.057262976,0.00018279656,0.008693528085068784,0.0016609299333544365,0.07516700987508736,0.025397363124940096,-0.003389830508474492,0.1542372881355932,1.3575798,0.019759862,0.9999998
3020,,,,,,,,0.019208575,0.057377562,0.000105461986,0.009046900513343973,0.0017702567555915867,0.07509836738658927,0.02542381022497049,0.0016949152542373093,0.15423728813559326,1.2245871,0.017817723,1.0
3021,,,,,,,,0.019631442,0.05750755,0.00016605559,0.008817710679142858,0.0016833576299302832,0.0750726914044489,0.0254649448421635,0.006779661016949158,0.1542372881355932,1.0915923,0.016064454,1.0
3022,,,,,,,,0.020249953,0.057664186,8.835949e-05,0.00884282697787966,0.0016924579728544126,0.0749782551321567,0.025485634729354608,0.011864406779661007,0.15423728813559326,0.95859945,0.014483304,0.99999994
3023,,,,,,,,0.020916939,0.057842962,0.00014984424,0.00857183527995924,0.0016140909811078782,0.07492513837557091,0.025523891805237113,0.01694915254237292,0.15423728813559323,0.79343563,0.012635227,1.0
3024,,,,,,,,0.021758446,0.05804153,7.1767e-05,0.008496074786233293,0.0016572519142600702,0.07480576577341921,0.025539579872292002,0.022033898305084745,0.15423728813559323,0.58638036,0.010631935,1.0000001
3025,,,,,,,,0.022605252,0.058251098,0.00013543609,0.008000145431267322,0.001552083378813704,0.07473244772511535,0.02557003819746653,0.02711864406779663,0.15423728813559326,0.3720659,0.008885465,1.0000001
3026,,,,,,,,0.023663182,0.05848385,5.7498582e-05,0.0076783669481014175,0.001494210561621464,0.07459001082598625,0.02557575059385329,0.03220338983050846,0.15423728813559326,0.15686753,0.0074139065,0.99999976
3027,,,,,,,,0.024651246,0.058733325,0.00012413402,0.007049840152196943,0.0013839438717694076,0.07448640735946657,0.02559381036762982,0.03728813559322033,0.15423728813559326,-0.06244656,0.006140442,1.0
3028,,,,,,,,0.02523449,0.05898597,5.0508275e-05,0.006656598161011663,0.00126663023982914,0.07431027882359824,0.025589199717816275,0.042372881355932174,0.15423728813559326,-0.40730852,0.004035458,1.0000001
3029,,,,,,,,0.025749492,0.059260428,0.00012277086,0.005694720397681898,0.0010743230498924381,0.07417276661296279,0.02560046135740848,0.04745762711864404,0.15423728813559323,-0.8467963,0.0023837958,1.0
3030,,,,,,,,0.026427832,0.0595564,4.8859147e-05,0.00505572149253655,0.0009896758673011018,0.07396627265275449,0.025587923133112978,0.05254237288135592,0.15423728813559326,-1.1382976,0.001791704,1.0
3031,,,,,,,,0.027097533,0.059868496,0.00012276035,0.003948483220213375,0.0007640445161776636,0.07380379734753377,0.02558969230649522,0.057627118644067776,0.1542372881355933,-1.3473874,0.0015097725,0.9999998
3032,,,,,,,,0.027917525,0.06020685,4.8248134e-05,0.0032091727871731424,0.0006040755255018422,0.07356924449696674,0.025568840567995594,0.06271186440677969,0.15423728813559323,-1.4691998,0.0012864177,1.0000001
3033,,,,,,,,0.028783055,0.060588744,0.00012370921,0.0018849984099253113,0.0003725848161564098,0.07336868570394482,0.025565199569126815,0.06779661016949153,0.15423728813559323,-1.4597608,0.0013323297,1.0000002
3034,,,,,,,,0.029854462,0.061019924,4.8515638e-05,0.0009479227103390285,0.0001687745570991244,0.07309011337751536,0.025541080635858467,0.07288135593220343,0.15423728813559326,-1.4411095,0.0013873461,1.0000001
3035,,,,,,,,0.030918624,0.061485913,0.00012546066,-0.0005280121455472868,2.9380480732543034e-05,0.07284916002769908,0.025536059214265567,0.07796610169491532,0.15423728813559326,-1.4236816,0.0013917881,1.0000001
3036,,,,,,,,0.032112777,0.06198619,4.8997583e-05,-0.0015226675762349264,0.0003579691197815311,0.07253591843633533,0.025513017613029057,0.08305084745762713,0.15423728813559326,-1.4062531,0.0013970099,1.0000001
3037,,,,,,,,0.033303704,0.06251703,0.00012721175,-0.0030003893700215993,0.0004958551241701534,0.07226298886392557,0.02550714916360449,0.08813559322033897,0.15423728813559326,-1.3888235,0.0014021301,0.9999998
3038,,,,,,,,0.0346548,0.063080095,4.98232e-05,-0.003915658731327105,0.0008225842605440109,0.07191706974165177,0.025478501782377528,0.09322033898305082,0.15423728813559326,-1.4274504,0.0013328722,0.99999994
3039,,,,,,,,0.036028363,0.06368646,0.00012969713,-0.005308482268745568,0.0009678034361859619,0.0716057785923111,0.025466773380765216,0.0983050847457627,0.15423728813559323,-1.5260026,0.0012110563,1.0000001
3040,,,,,,,,0.037571024,0.06433748,5.1210438e-05,-0.006026238115246615,0.0012551473075921562,0.07121593258434157,0.025433699864288225,0.10338983050847456,0.15423728813559323,-1.8247864,0.0010986837,0.9999999
3041,,,,,,,,0.039119024,0.06502945,0.00013266102,-0.007098521110651926,0.0012752653468085112,0.07086410673658966,0.025418611495523297,0.10847457627118647,0.15423728813559323,-2.1271458,0.0010472785,1.0
3042,,,,,,,,0.040800966,0.065757476,5.288873e-05,-0.007246832252991343,0.0014768384747821106,0.07043978318218337,0.025383907526314257,0.11355932203389829,0.15423728813559323,-2.4787245,0.001018558,0.99999994
3043,,,,,,,,0.042496514,0.06652237,0.00013609978,-0.007500859522355674,0.0013976765334735985,0.07005610945745709,0.02536453607460976,0.11864406779661019,0.15423728813559323,-2.8047743,0.001013048,0.99999994
3044,,,,,,,,0.04434872,0.06731893,5.5612563e-05,-0.0067170592316032,0.0013562896137962798,0.06960078861738184,0.025321183057476843,0.12372881355932204,0.15423728813559326,-3.1062775,0.0010181003,0.99999994
3045,,,,,,,,0.046210874,0.068161696,0.00014126075,-0.005794621267070719,0.001063982127850853,0.06918393474272735,0.025295379111834607,0.12881355932203384,0.15423728813559323,-3.4077804,0.0010224745,1.0
3046,,,,,,,,0.048208978,0.06904685,6.0376424e-05,-0.003524398678691106,0.0007286091562350787,0.06869264466866698,0.025250177136289444,0.13389830508474582,0.15423728813559323,-3.696275,0.0010488891,1.0
3047,,,,,,,,0.05020019,0.06997961,0.00014789974,-0.0006447055734866484,0.00014847769366851363,0.06824174472532103,0.025224301120060102,0.13898305084745768,0.15423728813559326,-3.7700603,0.0015285577,1.0000002
3048,,,,,,,,0.052308887,0.07096452,6.549329e-05,0.004037148554454635,0.0007263154475054047,0.0677142699239695,0.02518291391880361,0.1440677966101695,0.15423728813559323,-3.8651228,0.0022980415,1.0
3049,,,,,,,,0.054398455,0.0720113,0.00015495815,0.009711125645184202,0.0019262975843723355,0.06722431266416645,0.02516484605669504,0.14915254237288136,0.1542372881355932,-3.9950542,0.0032421197,1.0
3050,,,,,,,,0.056597896,0.07310287,7.1350085e-05,0.017630004476768008,0.0033870891203926358,0.06666168276642609,0.025129711793801895,0.1542372881355932,0.1542372881355932,-4.1622586,0.0041515436,1.0
3051,,,,,,,,0.058781914,0.07424743,0.00016249751,0.027205897935424238,0.005255245719257812,0.06614180972228519,0.025114640456101473,0.15932203389830504,0.15423728813559323,-4.3286986,0.0053656683,0.9999998
3052,,,,,,,,0.06106975,0.07543778,7.726535e-05,0.03981565367335994,0.007717712491508427,0.06554990216014679,0.02508274419876762,0.164406779661017,0.15423728813559323,-4.4843965,0.006937934,1.0000001
3053,,,,,,,,0.06333112,0.07669694,0.00016972804,0.053576060578604465,0.010232116054412842,0.06499749253316,0.025074908298936813,0.16949152542372883,0.15423728813559323,-4.638097,0.008970405,1.0000001
3054,,,,,,,,0.065686986,0.078006856,8.231815e-05,0.07134926760699709,0.013857808319159755,0.06437258292312312,0.02505160201057384,0.17457627118644062,0.15423728813559323,-4.80592,0.011414727,0.99999994
3055,,,,,,,,0.06801001,0.07939038,0.00017583952,0.09308015528649961,0.01797113174665607,0.06378823169929054,0.025053200277560462,0.1796610169491525,0.15423728813559323,-4.9865613,0.014288466,0.99999994
3056,,,,,,,,0.070413604,0.080839105,8.593811e-05,0.1174985214650739,0.022731146971387308,0.0631279523640715,0.0250430407082428,0.18474576271186435,0.15423728813559326,-5.1772776,0.01764133,0.99999976
3057,,,,,,,,0.07278424,0.082367145,0.00018033145,0.14579591893496846,0.027305989788696264,0.06250906231767103,0.02505779651315903,0.18983050847457625,0.15423728813559326,-5.357687,0.021422526,0.99999994
3058,,,,,,,,0.07523372,0.08394109,8.808207e-05,0.1750407024220965,0.03409441126664709,0.06182171323663847,0.025056124289385254,0.19491525423728817,0.15423728813559326,-5.5374427,0.025977783,0.99999994
3059,,,,,,,,0.07765799,0.08557792,0.00018391067,0.206929298928302,0.03989676140881585,0.061183314856017065,0.025074339560631362,0.2,0.15423728813559326,-5.708614,0.031601563,0.99999994
3060,,,,,,,,0.08019589,0.08725467,9.022924e-05,0.24215996279246854,0.047097076322106364,0.060476688426325156,0.025069848582556675,-0.1,0.15932203389830518,0.57700396,0.00053304463,0.9999999
3061,,,,,,,,0.08273841,0.089001104,0.00018848383,0.27644892747377087,0.052327679055180314,0.05981721311597706,0.025082110912329925,-0.09491525423728808,0.15932203389830513,0.68783075,0.0006921302,0.99999994
3062,,,,,,,,0.08536916,0.09078602,9.40511e-05,0.3133164026046075,0.060089854310306244,0.05909150713894361,0.025073926987444855,-0.08983050847457624,0.15932203389830513,0.7986586,0.00089874695,0.9999999
3063,,,,,,,,0.0880184,0.09265198,0.0001959482,0.34520647376954594,0.06552876580524211,0.05841117679038787,0.02508216075463188,-0.08474576271186436,0.15932203389830515,0.91486317,0.001169743,1.0000001
3064,,,,,,,,0.09076037,0.09456099,0.00010153368,0.37269204832871816,0.0718027815498913,0.05766274873720046,0.025069471766308932,-0.07966101694915251,0.15932203389830515,1.0232059,0.0015039784,1.0
3065,,,,,,,,0.093493834,0.09654651,0.00020565321,0.40176518948804046,0.0761424703386385,0.05696521532519347,0.025075024602284123,-0.0745762711864407,0.15932203389830513,1.0785408,0.0017907291,1.0000001
3066,,,,,,,,0.096314274,0.09856221,0.00010982792,0.4286490301478575,0.08284476544551116,0.05620327433063849,0.025057544565812988,-0.06949152542372874,0.15932203389830513,1.1356395,0.0021520953,0.99999994
3067,,,,,,,,0.09912932,0.10066095,0.00020988002,0.448431715350473,0.08807845054540865,0.055492743817032654,0.025058456928683612,-0.06440677966101689,0.15932203389830515,1.1991444,0.002651842,0.9999999
3068,,,,,,,,0.101995274,0.10278123,0.00010731347,0.4718243157334903,0.09090106653429593,0.05472118193445692,0.025038898633202758,-0.05932203389830509,0.15932203389830515,1.238795,0.0031755534,1.0
3069,,,,,,,,0.10486073,0.10498319,0.00020835847,0.4802842147626314,0.09170346285648649,0.0540041067228229,0.025036418565946444,-0.054237288135593205,0.15932203389830513,1.2703738,0.003747262,1.0
3070,,,,,,,,0.10776635,0.10720292,0.0001051928,0.482238537810819,0.09339388803713841,0.053225727660135835,0.02501388155637536,-0.04915254237288134,0.15932203389830515,1.3017524,0.004381782,1.0
3071,,,,,,,,0.110655084,0.10951116,0.00020685348,0.48522617066553464,0.09469724114622476,0.052504550584111624,0.025011084379823335,-0.04406779661016944,0.15932203389830513,1.3333465,0.0051272586,0.9999999
3072,,,,,,,,0.11356494,0.11182331,0.0001036543,0.48569531282476597,0.08981580494669192,0.0517238824806154,0.02498750062850673,-0.03898305084745767,0.15932203389830515,1.3649417,0.005999315,0.99999994
3073,,,,,,,,0.11619524,0.114478566,0.0002184521,0.4750756111281234,0.09085029669740567,0.05099903192859267,0.024984723153282245,-0.03389830508474579,0.15932203389830515,1.4090596,0.007190416,1.0
3074,,,,,,,,0.118659034,0.11722507,0.00013549643,0.4637297652212755,0.0869621931761177,0.050216623259431825,0.024963468172101846,-0.028813559322033902,0.15932203389830515,1.442125,0.008601838,0.9999998
3075,,,,,,,,0.12156998,0.12013588,0.00026297136,0.43921942646356943,0.0844012973618287,0.04949236460835639,0.024961483899814833,-0.023728813559322073,0.15932203389830515,1.4570649,0.010148502,1.0000001
3076,,,,,,,,0.12537658,0.12322272,0.0002212597,0.4099421749353764,0.07883783504514107,0.04870958276001518,0.024941341044626097,-0.018644067796610177,0.15932203389830515,1.4626755,0.011875644,1.0
3077,,,,,,,,0.12923701,0.12644856,0.00038924915,0.38429189739623937,0.07273640213205404,0.047985432455629494,0.024945292537215225,-0.013559322033898277,0.15932203389830513,1.4633393,0.013836119,1.0
3078,,,,,,,,0.13306355,0.12968785,0.00038694378,0.35462169701551105,0.06881007782474045,0.047202403974395374,0.024932323400978715,-0.008474576271186404,0.15932203389830513,1.4458879,0.015839506,1.0000001
3079,,,,,,,,0.13690591,0.13307615,0.00058694114,0.3234965700863528,0.061872117596449096,0.04648027701756631,0.02494089675007702,-0.003389830508474587,0.15932203389830515,1.324395,0.014659865,1.0000001
3080,,,,,,,,0.140664,0.13643084,0.0006430813,0.29639228503206666,0.058143679889212894,0.04570288584330585,0.024933960903278637,0.0016949152542372658,0.15932203389830515,1.1913995,0.0132157905,1.0
3081,,,,,,,,0.1444807,0.13998672,0.0008848317,0.27287843196699524,0.05211283960659047,0.04498593966466014,0.02494943430204633,0.006779661016949158,0.15932203389830515,1.0488503,0.011826096,1.0
3082,,,,,,,,0.14815189,0.14342655,0.0010316791,0.24545642234701737,0.04918623334750441,0.04421530270909868,0.02494607816106902,0.011864406779661,0.15932203389830513,0.9016732,0.010546096,1.0000001
3083,,,,,,,,0.15197371,0.14715925,0.0013310439,0.22990057155096044,0.04355497013008594,0.043508719499233794,0.024965976332806377,0.01694915254237288,0.15932203389830515,0.74988407,0.009372372,1.0
3084,,,,,,,,0.15489404,0.14890097,0.0016475191,0.21576418084795929,0.041512719565272305,0.04274705105577767,0.024967583201331474,0.022033898305084742,0.15932203389830515,0.56560963,0.008049825,1.0000001
3085,,,,,,,,0.1555381,0.14887063,0.0018397198,0.2054260720588361,0.0388190130570141,0.04205071937943024,0.02498920290433116,0.027118644067796623,0.15932203389830513,0.35128695,0.0067263795,0.9999999
3086,,,,,,,,0.15544517,0.14889039,0.0019960091,0.19779803069816318,0.037882536011715845,0.04130305652000992,0.024993347756556098,0.03220338983050848,0.15932203389830515,0.13696419,0.0056201853,1.0000001
3087,,,,,,,,0.15817907,0.14934145,0.002882412,0.19067123563044955,0.03643092866853639,0.040620428042027826,0.025017788890390247,0.03728813559322033,0.15932203389830515,-0.076654226,0.0047003175,1.0000001
3088,,,,,,,,0.16412194,0.1505168,0.008071291,0.1879975245681487,0.03616266028251445,0.03988810406005123,0.025020570809406135,0.042372881355932195,0.15932203389830515,-0.41824725,0.0031058248,0.9999999
3089,,,,,,,,0.16994524,0.15161902,0.023405453,0.1880151745256255,0.035732789610584306,0.03922422005446594,0.025043909589136566,0.04745762711864406,0.15932203389830515,-0.83633167,0.0018732199,1.0
3090,,,,,,,,0.17570093,0.15275465,0.069803715,0.18819794975984844,0.03545491745079081,0.038509338009273586,0.025045854733122135,0.05254237288135596,0.15932203389830515,-1.1565601,0.0013478936,0.99999994
3091,,,,,,,,0.18148015,0.15388744,0.18146715,0.18742388061560944,0.03682708626648489,0.03786520770975195,0.025065139721726904,0.05762711864406779,0.15932203389830515,-1.4013648,0.0010694377,1.0
3092,,,,,,,,0.18467024,0.15439954,0.41916057,0.19058083940713608,0.03742809226297577,0.03717417930476498,0.025064503666600717,0.06271186440677966,0.15932203389830515,-1.5482193,0.0009886,1.0000001
3093,,,,,,,,0.1848755,0.15412495,0.70661986,0.19622430830894666,0.037562143731198996,0.036553764491077376,0.025082380224679592,0.0677966101694915,0.15932203389830513,-1.5977005,0.0009457398,0.99999994
3094,,,,,,,,0.18086366,0.15206839,0.7467093,0.19775364463800477,0.03753896380294202,0.035888962003011414,0.02507713529497522,0.07288135593220339,0.15932203389830515,-1.5787067,0.0009953647,1.0
3095,,,,,,,,0.17558034,0.1495921,0.75235176,0.2016896723279843,0.0381496102359246,0.03529854575160289,0.025092166403224616,0.07796610169491527,0.15932203389830515,-1.5612576,0.0009999254,1.0000002
3096,,,,,,,,0.17106944,0.14742681,0.7653117,0.2043600365235466,0.039424774202934915,0.03466167655764927,0.025085927074579455,0.08305084745762713,0.15932203389830515,-1.5438429,0.0010035028,0.99999994
3097,,,,,,,,0.16618504,0.14519382,0.77521855,0.20802310075476935,0.03947200008876645,0.034101164597258024,0.02509771889560927,0.08813559322033901,0.15932203389830513,-1.5264268,0.0010070971,1.0
3098,,,,,,,,0.16185649,0.14318211,0.78563565,0.2065555180021444,0.039923867675788885,0.033498196475458486,0.02509036690699408,0.09322033898305088,0.15932203389830513,-1.5657531,0.0009570482,1.0
3099,,,,,,,,0.15727502,0.14113688,0.79474187,0.20691453452626618,0.03994854527381968,0.032969448175869116,0.025103086219194822,0.09830508474576267,0.15932203389830513,-1.6804218,0.0008691576,0.9999999
3100,,,,,,,,0.15316607,0.13928121,0.8039406,0.20865409388474684,0.039421391443944354,0.03239892275840079,0.025094323865704402,0.10338983050847458,0.15932203389830515,-1.9674873,0.00081585353,0.99999994
3101,,,,,,,,0.14889832,0.13742176,0.81193507,0.20507549403083503,0.04023884587409079,0.031906778058411994,0.025107656495972304,0.10847457627118645,0.15932203389830513,-2.2534122,0.0007868788,1.0000001
3102,,,,,,,,0.14504865,0.1357196,0.8192212,0.20392263110268474,0.039462560396104115,0.03137018514374217,0.02510094811617429,0.11355932203389832,0.15932203389830513,-2.6050158,0.00076505874,1.0
3103,,,,,,,,0.14105439,0.13402297,0.82659245,0.1994292912153688,0.03903691138089496,0.030911540021896444,0.025113433338725476,0.11864406779661013,0.15932203389830515,-2.9354365,0.0007425605,0.99999994
3104,,,,,,,,0.1374843,0.13247624,0.83257973,0.19530210660078376,0.037942950203109005,0.030411062125462858,0.025107283594430034,0.12372881355932211,0.15932203389830515,-3.2369635,0.00074561225,0.9999998
3105,,,,,,,,0.13376777,0.13093059,0.83872473,0.19198768654002427,0.037665762058695956,0.029986147033262443,0.025121519853793906,0.12881355932203392,0.15932203389830515,-3.5384922,0.0007492744,0.9999999
3106,,,,,,,,0.13045117,0.12952343,0.8440999,0.18617711070755683,0.035141730271232186,0.029518622214630842,0.025113881729600353,0.13389830508474587,0.15932203389830515,-3.8400908,0.0007533773,0.99999994
3107,,,,,,,,0.12701069,0.12812687,0.84967816,0.1822628898338349,0.03634499916655388,0.0291290597619779,0.025127728354694023,0.13898305084745766,0.15932203389830513,-4.0610414,0.00086747913,0.9999999
3108,,,,,,,,0.123970166,0.1268546,0.85400945,0.17552667453884732,0.033638901679300864,0.028695479607264405,0.02512030999418017,0.14406779661016947,0.15932203389830518,-4.14232,0.0012304687,0.9999998
3109,,,,,,,,0.120782,0.12560077,0.8598538,0.17055858558959847,0.03276359385575086,0.028341129322865272,0.025130967395565636,0.1491525423728813,0.15932203389830513,-4.229502,0.001787991,1.0
3110,,,,,,,,0.11806098,0.12446978,0.86338055,0.16559533849369393,0.03240637101925438,0.02794469392894963,0.02512163778829395,0.1542372881355932,0.15932203389830515,-4.348156,0.002480401,1.0
3111,,,,,,,,0.11506315,0.1233455,0.86963755,0.15923892990733354,0.031068847039231844,0.02762513636143789,0.025131654938939017,0.15932203389830507,0.15932203389830515,-4.5154443,0.0031747099,1.0000001
3112,,,,,,,,0.113103196,0.122370854,0.86797905,0.15715643288680342,0.02963540778637193,0.027265236355164302,0.02511870616241389,0.16440677966101697,0.15932203389830515,-4.682691,0.0040993923,1.0
3113,,,,,,,,0.113622956,0.12155011,0.83828557,0.154028796146475,0.03024816136439551,0.02698567107416917,0.025127005323985638,0.1694915254237288,0.15932203389830513,-4.8491197,0.0052346466,1.0000001
3114,,,,,,,,0.11415509,0.12080346,0.8057778,0.14989865532618224,0.028470154221921954,0.02666205025507109,0.02511410898083596,0.1745762711864406,0.15932203389830515,-5.0121074,0.006686605,1.0
3115,,,,,,,,0.11456112,0.12009152,0.77255917,0.14775772981887494,0.027920408626078096,0.026418769739469803,0.025120031742025015,0.17966101694915254,0.15932203389830515,-5.1884513,0.008410102,0.9999998
3116,,,,,,,,0.115041345,0.119445,0.7364302,0.14235642760971912,0.02805380835595192,0.026133940420885536,0.02510665810490959,0.18474576271186435,0.15932203389830518,-5.37882,0.010397135,1.0
3117,,,,,,,,0.115382746,0.118839614,0.701768,0.13929746799482168,0.026730671522493296,0.02592599347506702,0.025113828676149596,0.18983050847457625,0.15932203389830513,-5.562822,0.012706299,1.0
3118,,,,,,,,0.11574013,0.11765067,0.6293094,0.13771325954188868,0.026123869328580292,0.02567605927957962,0.02509916444307266,0.19491525423728817,0.15932203389830515,-5.740773,0.015434164,0.9999999
3119,,,,,,,,0.11590755,0.11597306,0.5216623,0.13587939746846964,0.02589507149859911,0.02550562766214509,0.025107185144678825,0.2,0.15932203389830515,-5.909959,0.018812664,1.0
3120,,,,,,,,0.11620097,0.11453809,0.42277825,0.13231645935738068,0.025825179048678017,0.025289098656505325,0.025095029623588935,-0.1,0.16440677966101702,0.70327866,0.00047661253,1.0
3121,,,,,,,,0.11631823,0.113171756,0.33672464,0.13032676914951355,0.024786070435831233,0.025150481964832334,0.02510288015549764,-0.09491525423728817,0.16440677966101697,0.8141058,0.00061881595,1.0
3122,,,,,,,,0.116631664,0.11201281,0.265257,0.12856585058643105,0.024271911584870205,0.024966997002195016,0.025092285924076068,-0.0898305084745763,0.16440677966101697,0.92493385,0.0008040365,0.9999998
3123,,,,,,,,0.11692488,0.11090328,0.2034834,0.12686478795733624,0.02448562711148106,0.024858008762950544,0.0251031209297053,-0.0847457627118644,0.16440677966101702,1.0131563,0.0010117425,1.0000001
3124,,,,,,,,0.117307864,0.10998128,0.15937456,0.125427939410324,0.024541260495875343,0.024702850468546967,0.025092376954572806,-0.07966101694915252,0.16440677966101702,1.0645726,0.0012036811,1.0
3125,,,,,,,,0.11753441,0.10911437,0.1255827,0.12406630941674779,0.0236467081249805,0.024623643746083057,0.02510456617954027,-0.0745762711864407,0.16440677966101697,1.122475,0.0014510389,1.0000001
3126,,,,,,,,0.11786243,0.10839338,0.10158992,0.12316786876223036,0.02350817997154239,0.02449450260598436,0.025096284693845734,-0.06949152542372879,0.164406779661017,1.185979,0.0017884912,0.9999999
3127,,,,,,,,0.1180201,0.107729726,0.08351009,0.12221727252653582,0.023522818529390813,0.024440525606001913,0.02510777287750477,-0.06440677966101693,0.164406779661017,1.2244198,0.002138426,1.0
3128,,,,,,,,0.11828368,0.10721076,0.071324736,0.12205084329071221,0.023114781317591437,0.024337770030136294,0.02510014404397269,-0.05932203389830508,0.164406779661017,1.256167,0.0025365278,1.0
3129,,,,,,,,0.11839032,0.10671728,0.061869383,0.1203878980553978,0.022764614741761283,0.02430646236363536,0.02511348653371106,-0.054237288135593184,0.16440677966101697,1.2875291,0.002973794,0.9999998
3130,,,,,,,,0.11859203,0.1063657,0.055704683,0.1212469916730055,0.023191902233747463,0.024225350420918626,0.025104479490981883,-0.04915254237288136,0.16440677966101697,1.3189114,0.0034777748,1.0000001
3131,,,,,,,,0.11863927,0.10604672,0.050631333,0.11795662409909828,0.023335424455272685,0.02421722424604179,0.025117916563870274,-0.04406779661016949,0.16440677966101702,1.3524101,0.0040835063,0.99999994
3132,,,,,,,,0.1187971,0.10583331,0.04736681,0.11852458354970687,0.02327068787594938,0.024155149246923645,0.025110118675364147,-0.038983050847457616,0.16440677966101702,1.396087,0.004879299,1.0000001
3133,,,,,,,,0.11879008,0.105653495,0.044893634,0.11966660008452935,0.023059738572841847,0.024165075453261242,0.025121678848666364,-0.03389830508474574,0.164406779661017,1.4336993,0.0058349823,1.0
3134,,,,,,,,0.11889731,0.10558093,0.043788467,0.11921251022694163,0.022744488685402086,0.02412201134262888,0.02511350748599833,-0.028813559322033895,0.16440677966101702,1.4486381,0.006885605,1.0000001
3135,,,,,,,,0.11885588,0.10550866,0.042798776,0.11866078280982657,0.022790603534193245,0.02414692703695486,0.025126063195050317,-0.02372881355932199,0.164406779661017,1.4635786,0.008125124,1.0
3136,,,,,,,,0.11891909,0.10554058,0.043146256,0.11960875371280495,0.022843251143946773,0.024117382346342794,0.025115852495956718,-0.018644067796610105,0.164406779661017,1.4671463,0.009492595,1.0
3137,,,,,,,,0.11883902,0.105576046,0.04357574,0.11880390213303864,0.022858359653390354,0.0241568663382547,0.02512810272924264,-0.013559322033898261,0.164406779661017,1.467811,0.011061843,1.0000001
3138,,,,,,,,0.118880406,0.1056798,0.044798594,0.1192227186133118,0.022948878501052712,0.024137535151534946,0.02511898489195964,-0.008474576271186373,0.164406779661017,1.4249072,0.011956499,0.9999999
3139,,,,,,,,0.118770204,0.1057859,0.046309717,0.11827463976691287,0.02282987348409422,0.02418599666879782,0.025129538637289638,-0.0033898305084745475,0.164406779661017,1.2810222,0.01068757,1.0
3140,,,,,,,,0.11878573,0.105961666,0.04859966,0.118202307631909,0.02336398319704352,0.024176438680703398,0.02512039332174997,0.001694915254237329,0.16440677966101702,1.1337328,0.0095274355,0.99999994
3141,,,,,,,,0.11866669,0.106107384,0.050769646,0.12017432815814515,0.0234290342117746,0.024230729588475095,0.025132265461103646,0.006779661016949241,0.164406779661017,0.9865771,0.008495484,1.0
3142,,,,,,,,0.1186631,0.10632042,0.05392261,0.1202573025475729,0.022885762145926362,0.024225493092142548,0.025121310247935746,0.011864406779661087,0.16440677966101702,0.84060764,0.007597682,1.0
3143,,,,,,,,0.11852965,0.10650698,0.057019092,0.12015377779606386,0.022932774784082545,0.024285179124604213,0.025133009112384017,0.016949152542372888,0.16440677966101702,0.69463754,0.006794417,1.0000001
3144,,,,,,,,0.11852696,0.10672734,0.060558088,0.12095719711595285,0.023215644165065122,0.02428116042357949,0.02512301005617224,0.02203389830508475,0.164406779661017,0.53156376,0.005963186,1.0
3145,,,,,,,,0.11838309,0.10692318,0.064350784,0.12000799335962038,0.02311141527545589,0.024341220840275932,0.02513249992367712,0.02711864406779666,0.16440677966101697,0.33275002,0.005052558,1.0
3146,,,,,,,,0.11837305,0.10715857,0.068615004,0.12269994688635291,0.023229601807959195,0.02433884918825968,0.025121837603795025,0.0322033898305085,0.164406779661017,0.118428074,0.0042214966,1.0000001
3147,,,,,,,,0.118237294,0.10733955,0.072510704,0.12148751513382966,0.02395984527725965,0.02439707858045438,0.0251320426112914,0.03728813559322035,0.16440677966101697,-0.09361929,0.0035385133,0.9999998
3148,,,,,,,,0.118223235,0.10756296,0.07727749,0.12221688523854372,0.023484494651230457,0.024392108441525007,0.02511903720828398,0.04237288135593221,0.16440677966101702,-0.42658475,0.0023737252,1.0000001
3149,,,,,,,,0.118087634,0.10774079,0.08195464,0.12209148203017454,0.023235434642206298,0.024449678038028416,0.02512876526178174,0.047457627118644055,0.16440677966101697,-0.81806046,0.0014743381,1.0000004
3150,,,,,,,,0.11808827,0.10793125,0.08653498,0.12238284496998043,0.023392694468334894,0.024440526071656022,0.02511669757414355,0.05254237288135596,0.16440677966101697,-1.1635069,0.0010139975,0.9999999
3151,,,,,,,,0.11795572,0.10808234,0.091192365,0.12196264301929502,0.022951777210131613,0.024493732887957382,0.025124427784188365,0.057627118644067804,0.164406779661017,-1.4371817,0.00076739845,1.0
3152,,,,,,,,0.11796076,0.10825573,0.095765635,0.12330699598415157,0.024066260166295903,0.02448209034745962,0.02511200911854063,0.06271186440677964,0.16440677966101702,-1.5986938,0.00069743686,1.0
3153,,,,,,,,0.117847025,0.108362705,0.09945647,0.12264468689361971,0.02388906178528387,0.02452977308105857,0.025120768599244607,0.06779661016949157,0.164406779661017,-1.7299241,0.0006604852,0.9999998
3154,,,,,,,,0.11785758,0.10850029,0.10352851,0.12303814073368625,0.02399170537453414,0.02451249414989192,0.025106269462698793,0.07288135593220338,0.164406779661017,-1.7120017,0.00069799635,0.9999999
3155,,,,,,,,0.11774998,0.10858685,0.106888495,0.12359563959897707,0.0242907234416546,0.02455735721992014,0.025114700616792236,0.07796610169491527,0.16440677966101702,-1.6943455,0.00070575293,1.0
3156,,,,,,,,0.11777891,0.10868036,0.109680995,0.12345358614493321,0.02402048240992409,0.024534529545253668,0.02510122070704323,0.0830508474576271,0.16440677966101702,-1.6769305,0.0007086182,0.9999999
3157,,,,,,,,0.11767657,0.10873537,0.11242125,0.12414632643552684,0.024034941516331558,0.02457457730920743,0.025107855746352225,0.08813559322033893,0.16440677966101697,-1.6595155,0.0007111613,0.9999999
3158,,,,,,,,0.117709875,0.10881596,0.114884526,0.12476207652947781,0.024126323131011432,0.024550018402543894,0.02509451655196393,0.09322033898305081,0.16440677966101697,-1.6995271,0.0006750573,1.0000001
3159,,,,,,,,0.11762638,0.10883841,0.116370134,0.12423132819251057,0.023708402949548298,0.02458658245113136,0.025103316305547376,0.0983050847457627,0.164406779661017,-1.8190566,0.0006250339,1.0
3160,,,,,,,,0.11766709,0.10889841,0.11819187,0.12435834197346803,0.02367844310005451,0.02455927210785308,0.025090078419770817,0.10338983050847456,0.164406779661017,-2.0972552,0.0006019932,0.9999999
3161,,,,,,,,0.11759498,0.10891616,0.11917818,0.1238730548568187,0.0239060814004859,0.024596358796592104,0.02510182504727365,0.10847457627118645,0.164406779661017,-2.3754532,0.00057933386,0.9999999
3162,,,,,,,,0.11766302,0.10894767,0.119360924,0.12451511990633819,0.02429467173797779,0.0245672297195166,0.02509397853937629,0.1135593220338983,0.16440677966101702,-2.7228646,0.0005634562,0.99999994
3163,,,,,,,,0.11761039,0.10894665,0.119219646,0.12446174487074317,0.023649469280484756,0.024603262586813546,0.025109491551373236,0.11864406779661014,0.16440677966101702,-3.0497572,0.0005426873,0.99999976
3164,,,,,,,,0.11770213,0.108971305,0.11830937,0.12331733749626234,0.024228018560529394,0.024575632238543567,0.02510831626996701,0.12372881355932208,0.16440677966101702,-3.359158,0.00053615996,1.0
3165,,,,,,,,0.117693014,0.10893675,0.11585558,0.12358015389316934,0.02385046147308103,0.024610721862821545,0.025133127599093055,0.1288135593220339,0.16440677966101697,-3.660687,0.00053863524,0.9999999
3166,,,,,,,,0.11781877,0.108934544,0.11314202,0.12384137429408629,0.023996881958603087,0.024582310755169742,0.025139633608180435,0.13389830508474587,0.16440677966101702,-3.9669049,0.0005395508,0.99999994
3167,,,,,,,,0.11785244,0.10888422,0.10895954,0.1223917825680566,0.0232290983862315,0.024619372253640373,0.025175242440501514,0.13898305084745763,0.164406779661017,-4.2758923,0.0005391439,1.0
3168,,,,,,,,0.11803571,0.10883811,0.103528745,0.1223332260989057,0.023386761550666685,0.02459001021506579,0.025195141102361287,0.1440677966101695,0.164406779661017,-4.4181004,0.00069512264,1.0
3169,,,,,,,,0.11820698,0.10874997,0.09583902,0.12133575895652603,0.02342469015171408,0.024626377145524493,0.025242740265162166,0.14915254237288136,0.164406779661017,-4.4999294,0.0009700182,1.0000001
3170,,,,,,,,0.118667096,0.10867731,0.08538697,0.12284474610942472,0.023277210663862773,0.02459853769778673,0.025277765846161388,0.15423728813559326,0.16440677966101697,-4.5792356,0.00137146,0.9999999
3171,,,,,,,,0.11907146,0.108533196,0.074094415,0.12009611005572945,0.023552003757661505,0.024633832654062934,0.02534330566170815,0.15932203389830513,0.164406779661017,-4.703865,0.0018584527,0.99999994
3172,,,,,,,,0.11967279,0.108408585,0.06351375,0.1188554983086515,0.022619523967321885,0.02460488737403725,0.025394747252994666,0.164406779661017,0.16440677966101702,-4.8839984,0.0023227946,1.0
3173,,,,,,,,0.12024768,0.108221754,0.05276314,0.11728720729667029,0.022719846339858147,0.024641620332316205,0.0254799623020715,0.16949152542372883,0.164406779661017,-5.0608954,0.0029583063,1.0000001
3174,,,,,,,,0.121044636,0.10802592,0.042408273,0.1157743752342468,0.021986634557157065,0.024611127631890994,0.0255538565457698,0.17457627118644067,0.164406779661017,-5.2286067,0.0037775338,1.0000001
3175,,,,,,,,0.121804,0.107773736,0.033100307,0.11333113929709321,0.02207222097216755,0.02464666428247595,0.025660035422327462,0.17966101694915254,0.16440677966101702,-5.3915954,0.004826118,1.0000001
3176,,,,,,,,0.12280614,0.10752392,0.025170663,0.11110127854687427,0.020896457900227452,0.024617341974127287,0.02575785059476895,0.18474576271186435,0.16440677966101697,-5.564543,0.0060949707,1.0
3177,,,,,,,,0.12379832,0.10719134,0.018456928,0.10791383473576552,0.0207631132940847,0.024651628639584783,0.025890608320058427,0.1898305084745763,0.16440677966101697,-5.7506967,0.007508138,1.0000001
3178,,,,,,,,0.12501673,0.106869206,0.013163625,0.106461514179854,0.020407250102289165,0.024621209859864927,0.026013263197237083,0.19491525423728814,0.16440677966101697,-5.923816,0.0091451015,1.0000001
3179,,,,,,,,0.12625213,0.10647458,0.00894335,0.10286434413017574,0.01959134692703814,0.02465710199723927,0.02617416886587785,0.19999999999999996,0.164406779661017,-6.0929995,0.01115465,0.99999994
3180,,,,,,,,0.12773716,0.106064804,0.0059363316,0.0986268973011306,0.018864480794897658,0.024625394124684487,0.026327500927297093,-0.1,0.16949152542372883,0.8295542,0.00042638567,1.0
3181,,,,,,,,0.1292227,0.10558991,0.0039899456,0.09352508744809247,0.01816676491684212,0.024660425080423466,0.02651699243748952,-0.09491525423728814,0.16949152542372878,0.94038075,0.00055387925,1.0000001
3182,,,,,,,,0.13097543,0.10511333,0.002655023,0.08913366029043761,0.01689400739396899,0.024630212464254533,0.0267015466479497,-0.08983050847457626,0.1694915254237288,1.0156747,0.00068413204,1.0000001
3183,,,,,,,,0.13275637,0.10454636,0.0016449215,0.08307984910500837,0.016117895426854115,0.024664245871698093,0.02692468743724029,-0.08474576271186436,0.1694915254237288,1.0598903,0.00081199646,0.99999994
3184,,,,,,,,0.13478333,0.10398543,0.0010367285,0.0780324655309602,0.015210465435314447,0.024633213060204724,0.027140975165115704,-0.07966101694915252,0.1694915254237288,1.1093097,0.0009782198,1.0
3185,,,,,,,,0.13685809,0.10336468,0.00058065745,0.07118352710266236,0.013716764970729252,0.0246691671601708,0.02739903939185765,-0.07457627118644065,0.1694915254237288,1.1728137,0.0012052282,1.0000001
3186,,,,,,,,0.13910447,0.10285149,0.00036695958,0.06421527428284902,0.012078550406812969,0.024637004805033513,0.027652225806559058,-0.06949152542372883,0.16949152542372878,1.2100437,0.0014395693,1.0000001
3187,,,,,,,,0.14139669,0.10238592,0.00018845905,0.05598698933129347,0.010868115622622182,0.024672130369957773,0.027944561646924396,-0.06440677966101693,0.1694915254237288,1.2417918,0.0017078654,0.99999994
3188,,,,,,,,0.14419873,0.10244943,0.00015993402,0.04854197111361323,0.009021765394925692,0.024641310814252648,0.02823496533957562,-0.05932203389830507,0.16949152542372883,1.2734243,0.0020189795,0.99999994
3189,,,,,,,,0.14715008,0.10252592,7.8052275e-05,0.03918753107548954,0.00741385494374509,0.024674919935303442,0.028566839728461347,-0.054237288135593205,0.1694915254237288,1.3046852,0.0023602508,0.99999994
3190,,,,,,,,0.15021311,0.10278808,8.471895e-05,0.0299969993669146,0.005818607955769112,0.024642568101702397,0.028893392724191932,-0.04915254237288135,0.16949152542372878,1.3411654,0.0027846359,1.0000001
3191,,,,,,,,0.15261617,0.10366705,4.065979e-05,0.020323651802803405,0.003909083272189466,0.02467738952260297,0.02926339447269281,-0.0440677966101695,0.1694915254237288,1.3848411,0.003327908,1.0000001
3192,,,,,,,,0.15520348,0.104688816,6.791862e-05,0.01080655012536331,0.002113339017365466,0.02464318352281348,0.029629700784487883,-0.03898305084745766,0.1694915254237288,1.4263924,0.0039701927,1.0
3193,,,,,,,,0.15796946,0.10574625,2.7336631e-05,0.0006064297334019283,0.00039909086268605633,0.024676681279768825,0.030036117527668504,-0.03389830508474575,0.16949152542372878,1.4402121,0.0046697026,1.0000001
3194,,,,,,,,0.16214915,0.1078369,6.460811e-05,-0.008698918985315262,0.0017107013693433268,0.024643677561892712,0.030440592596073048,-0.02881355932203392,0.16949152542372878,1.4551529,0.0055111567,0.99999994
3195,,,,,,,,0.16693936,0.11126253,6.368511e-05,-0.018562221828845288,0.003520567475481132,0.024675757165192182,0.030886643678131633,-0.023728813559321982,0.16949152542372878,1.4700936,0.0065038004,0.99999976
3196,,,,,,,,0.17211767,0.11503681,0.00015430135,-0.02697465737916206,0.0053442780518511614,0.024641588137086584,0.03132709953543036,-0.018644067796610157,0.16949152542372883,1.4665108,0.0075565465,1.0000001
3197,,,,,,,,0.17734933,0.11872172,0.00021188086,-0.03526770701005403,0.006704603785326294,0.024675518218551365,0.031810703309173106,-0.013559322033898268,0.16949152542372878,1.4578385,0.008743871,0.99999994
3198,,,,,,,,0.1827192,0.120389275,0.00026318777,-0.041019579133406564,0.007872307491244367,0.02464020569618202,0.032289663686222825,-0.00847457627118642,0.1694915254237288,1.3659058,0.008608916,1.0
3199,,,,,,,,0.18808286,0.121526904,0.00022350866,-0.046704641983326516,0.008868728116960477,0.024673603531228723,0.03280812934236696,-0.0033898305084745554,0.16949152542372878,1.2186166,0.0076731197,1.0
3200,,,,,,,,0.19380204,0.12285882,0.0002516575,-0.0488663865323081,0.009440658507728222,0.024640378834343106,0.033323282910050676,0.0016949152542373093,0.16949152542372883,1.0714821,0.006842321,0.9999998
3201,,,,,,,,0.19957054,0.12417297,0.00021647126,-0.04967768450631999,0.009377799026215838,0.024673251344944337,0.03387893470455126,0.006779661016949205,0.16949152542372878,0.9255108,0.0061183167,0.99999994
3202,,,,,,,,0.2056497,0.12559448,0.00024212284,-0.04575936052994213,0.009061912623250871,0.024639774248474165,0.03442796328374591,0.011864406779661022,0.1694915254237288,0.7795424,0.0054708016,0.99999994
3203,,,,,,,,0.21180595,0.1270431,0.00020827532,-0.03895858973486113,0.00723841770918073,0.024675351003301215,0.035019136661910054,0.016949152542372857,0.1694915254237288,0.6335717,0.0048922477,1.0
3204,,,,,,,,0.21826325,0.1285796,0.00023236852,-0.02635509971453074,0.005387575147725366,0.024641347471592755,0.035603667844438885,0.02203389830508477,0.16949152542372883,0.4876013,0.004374008,0.9999999
3205,,,,,,,,0.22475944,0.13014516,0.00019978157,-0.009409816547200973,0.0015605901825839993,0.02467685969758285,0.03622638546166695,0.027118644067796602,0.1694915254237288,0.31324401,0.0037914277,0.9999999
3206,,,,,,,,0.2315671,0.13180622,0.0002222882,0.014936480348364194,0.002426404583333976,0.024645094681269655,0.03684343958250744,0.032203389830508494,0.16949152542372883,0.09989035,0.0031697338,0.99999994
3207,,,,,,,,0.23840784,0.13349175,0.0001909428,0.04515925703676967,0.008782156045679808,0.024679772462805803,0.0374981196591491,0.03728813559322035,0.16949152542372883,-0.11058194,0.0026632776,1.0
3208,,,,,,,,0.24549572,0.1352634,0.00021259123,0.08481000052166165,0.01619134798987039,0.024647067491536064,0.03814187911132668,0.04237288135593221,0.16949152542372883,-0.43725356,0.0018062168,1.0
3209,,,,,,,,0.252638,0.13706197,0.00018178987,0.13212472390865718,0.025531581226202405,0.02468354312970577,0.03882352287830629,0.04745762711864409,0.1694915254237288,-0.8004735,0.0011587016,1.0
3210,,,,,,,,0.2599032,0.13904783,0.0002076078,0.18581511629574243,0.03667118756436253,0.024649384220133012,0.03949385475553081,0.052542372881355943,0.16949152542372883,-1.1701194,0.00076263427,1.0
3211,,,,,,,,0.26705274,0.14117235,0.0001888991,0.2432932943537389,0.046779144225529166,0.024684753625564788,0.04019690531921511,0.057627118644067804,0.16949152542372883,-1.4437933,0.00057694333,0.9999999
3212,,,,,,,,0.27444965,0.1433604,0.00021773067,0.3030815277684709,0.05833946480204813,0.024651976664763448,0.0408875930496903,0.06271186440677967,0.16949152542372883,-1.6452236,0.0004908922,1.0000001
3213,,,,,,,,0.28180707,0.14559872,0.00020034867,0.35833484927206855,0.0703950075731256,0.024686387387925012,0.04160970933150183,0.06779661016949154,0.1694915254237288,-1.7976946,0.00045421178,1.0000001
3214,,,,,,,,0.28933975,0.14789002,0.00022868259,0.4168075911017965,0.07967814489848779,0.024652363993490273,0.04231414975503595,0.07288135593220342,0.16949152542372883,-1.8452954,0.000490053,0.9999999
3215,,,,,,,,0.29684174,0.15024191,0.00021261394,0.46381257199330883,0.08846092130767633,0.02468770423800972,0.04304928744382504,0.07796610169491525,0.16949152542372883,-1.8274344,0.00049818255,0.99999994
3216,,,,,,,,0.30448726,0.1526285,0.00024082571,0.5004388599702546,0.09636587098202415,0.024651817446270024,0.043765700276252345,0.08305084745762713,0.16949152542372883,-1.8100195,0.0005001238,0.99999994
3217,,,,,,,,0.31208917,0.1550751,0.00022572266,0.5215278222374823,0.10057228360038645,0.024685428449313568,0.04450816959306723,0.088135593220339,0.1694915254237288,-1.792604,0.0005018531,1.0
3218,,,,,,,,0.3196824,0.15750799,0.00025714125,0.5323658915551617,0.1022999781365594,0.024649546635813344,0.045230719652416804,0.09322033898305081,0.1694915254237288,-1.8319945,0.00047830795,0.9999999
3219,,,,,,,,0.32697147,0.1598871,0.0002609949,0.5255539005487556,0.10322155449527837,0.024681242649355794,0.04597877559429996,0.09830508474576272,0.16949152542372883,-1.948824,0.00046079,0.9999999
3220,,,,,,,,0.3328994,0.1619116,0.0003116912,0.5019479374699009,0.09780345981059893,0.024643666831284255,0.046703724728214206,0.10338983050847456,0.16949152542372883,-2.227023,0.00044400533,1.0
3221,,,,,,,,0.33775228,0.1637122,0.00033345268,0.4772089663506851,0.08985300118855782,0.024676400238561977,0.04745448483439145,0.10847457627118644,0.16949152542372878,-2.5052214,0.00042741565,1.0000001
3222,,,,,,,,0.34289604,0.16556574,0.00039495344,0.44720154795082123,0.08381334590096302,0.024638170319490227,0.04818174006449706,0.11355932203389829,0.1694915254237288,-2.8396857,0.0004148017,0.9999998
3223,,,,,,,,0.3477862,0.16741842,0.00042922297,0.4015648963478078,0.07816436788694024,0.02467097944862796,0.04893165235319567,0.11864406779661019,0.16949152542372883,-3.161584,0.00039865283,1.0000001
3224,,,,,,,,0.352896,0.16930138,0.00050143606,0.3596305051519142,0.06804805689225693,0.024634368823316252,0.04965901702419154,0.12372881355932208,0.1694915254237288,-3.4813538,0.00038513183,0.99999994
3225,,,,,,,,0.35780317,0.17120579,0.00055235164,0.32081795585071177,0.0610890259902647,0.024666625442893306,0.050409793615580865,0.12881355932203387,0.16949152542372878,-3.7847335,0.0003864034,0.99999994
3226,,,,,,,,0.3629468,0.17312539,0.00064367877,0.2798491145709296,0.05377907177142412,0.02462973576335267,0.05113523542012192,0.13389830508474587,0.1694915254237288,-4.0937195,0.00038704768,1.0000001
3227,,,,,,,,0.3679154,0.17518489,0.00077127607,0.2425368573129004,0.04726522717906336,0.024664377718390616,0.0518856964087858,0.13898305084745763,0.1694915254237288,-4.402706,0.00038625082,1.0
3228,,,,,,,,0.37305096,0.17643546,0.0008142683,0.2103885223258423,0.04032886409767549,0.024627598025683,0.05261184113443736,0.1440677966101695,0.16949152542372883,-4.693881,0.00039272732,1.0000001
3229,,,,,,,,0.37808418,0.17723368,0.0007440225,0.1835967689240301,0.035145577988742384,0.024662976412499392,0.05336034678758506,0.14915254237288136,0.1694915254237288,-4.79213,0.0005363634,0.99999994
3230,,,,,,,,0.38324004,0.17819056,0.00073625485,0.16744841816912617,0.032190539943371205,0.024628512491249994,0.05408551060735082,0.1542372881355932,0.16949152542372883,-4.880438,0.0007285563,1.0
3231,,,,,,,,0.38826427,0.17904833,0.0006814872,0.15907405922036336,0.030822312680453313,0.02466319507865508,0.05483310624324156,0.15932203389830504,0.16949152542372878,-4.9620466,0.0010028755,1.0
3232,,,,,,,,0.39339882,0.17998594,0.0006721463,0.16314050023615723,0.030626767158682112,0.024627434237943627,0.055553079503646914,0.16440677966101697,0.16949152542372883,-5.087724,0.0013549805,1.0
3233,,,,,,,,0.39837784,0.18085726,0.00062330614,0.17929948474959437,0.03480380902551621,0.024662807919016313,0.05629522550931499,0.16949152542372878,0.16949152542372878,-5.2610617,0.0016980659,1.0
3234,,,,,,,,0.40348858,0.181788,0.00061484246,0.21161178379568388,0.04092171292781449,0.024624682800412887,0.057008526101581296,0.1745762711864406,0.1694915254237288,-5.4380703,0.0021506755,1.0
3235,,,,,,,,0.40840408,0.1826597,0.00057071244,0.24890080909409518,0.048286128536293126,0.024658271973246895,0.05773933771899673,0.17966101694915254,0.16949152542372878,-5.6080694,0.0027255588,1.0000001
3236,,,,,,,,0.41342878,0.18357952,0.0005635804,0.30594691429462617,0.05815705877490466,0.02462076344476782,0.05844078046693413,0.1847457627118644,0.16949152542372883,-5.771081,0.0034818524,1.0
3237,,,,,,,,0.41825986,0.1844459,0.0005231054,0.36491468888746,0.06936271447432352,0.02465321265820383,0.05915837119044076,0.18983050847457628,0.1694915254237288,-5.9406323,0.004416233,0.99999994
3238,,,,,,,,0.4231714,0.18534966,0.00051787397,0.4265151082333999,0.08340943526807036,0.02461517092587935,0.05984154313894026,0.1949152542372881,0.1694915254237288,-6.106855,0.005412055,0.99999994
3239,,,,,,,,0.4278309,0.18619674,0.00047967458,0.49020326396949,0.09408153683019815,0.024650202746495008,0.06054145476179795,0.2,0.1694915254237288,-6.2760406,0.0066033257,1.0000001
3240,,,,,,,,0.43303204,0.18717903,0.0004922652,0.5483371154181177,0.10669326987560705,0.024612648813187053,0.061207812199773476,-0.1,0.17457627118644067,0.9558285,0.000381368,0.9999999
3241,,,,,,,,0.43870625,0.18828146,0.00050586654,0.5962732354282758,0.11479652237740133,0.02464886051205271,0.06188790793450787,-0.09491525423728815,0.17457627118644062,1.018194,0.00046290716,1.0000001
3242,,,,,,,,0.4443509,0.1893853,0.00054778927,0.6359219251135009,0.12461050152742022,0.024614378184010088,0.06253540402841654,-0.08983050847457626,0.17457627118644062,1.0625167,0.0005497085,1.0
3243,,,,,,,,0.44994217,0.19049247,0.00056871644,0.6728322315172096,0.13013450336359428,0.0246517238621303,0.06319780123039437,-0.08474576271186433,0.17457627118644062,1.1113843,0.0006638591,0.99999994
3244,,,,,,,,0.45496494,0.19145754,0.00060495327,0.6905574615710932,0.1306015304512515,0.024618090871709266,0.06382480232783967,-0.07966101694915254,0.17457627118644067,1.1646767,0.00081457355,1.0000001
3245,,,,,,,,0.45561516,0.1913489,0.0005112799,0.7007916422213707,0.1371655754642338,0.02465829876311704,0.0644682563240765,-0.07457627118644065,0.17457627118644062,1.1956666,0.00096948416,1.0000002
3246,,,,,,,,0.45465693,0.19080785,0.00042296102,0.7008393483021748,0.13312594734198016,0.024625513503861912,0.06507842396883612,-0.06949152542372879,0.17457627118644067,1.227416,0.0011499574,0.9999999
3247,,,,,,,,0.45419008,0.19045809,0.00034439305,0.6931421940485174,0.13407553164604474,0.024666498931802897,0.06570287953188989,-0.0644067796610169,0.17457627118644062,1.2591642,0.0013637966,0.9999998
3248,,,,,,,,0.4519899,0.18941459,0.0002632594,0.677606157153327,0.12804317091954287,0.024634601890541247,0.0662920275250299,-0.05932203389830505,0.17457627118644067,1.2905793,0.0016020839,0.9999998
3249,,,,,,,,0.44555753,0.18668605,0.00012715353,0.6560011512258815,0.12381354256635103,0.024673608722911498,0.0668946442234651,-0.05423728813559322,0.17457627118644067,1.330127,0.001899448,0.9999998
3250,,,,,,,,0.43955752,0.18345818,7.012178e-05,0.623763023775261,0.12028358408167972,0.024639037005158307,0.06746043415036174,-0.04915254237288134,0.17457627118644067,1.3735954,0.002268698,0.99999994
3251,,,,,,,,0.43367103,0.18028301,2.5446678e-05,0.5887703044985105,0.1139128580310553,0.02467731174850999,0.06803731862829787,-0.04406779661016949,0.17457627118644067,1.4172688,0.0027116733,0.9999998
3252,,,,,,,,0.42863476,0.17750329,2.4656087e-05,0.5565300037561363,0.10700745943169113,0.024643070557783794,0.06857352921876385,-0.03898305084745764,0.17457627118644067,1.4314152,0.0031688437,0.99999994
3253,,,,,,,,0.42331254,0.17464648,5.7554175e-06,0.5242255630360477,0.0983344772004749,0.024686386965316564,0.06911717432308392,-0.03389830508474573,0.17457627118644067,1.4379848,0.003711459,0.99999994
3254,,,,,,,,0.41798955,0.17195253,1.3319262e-05,0.4885250948298662,0.09556751025528808,0.024659664207769837,0.06962077586404869,-0.02881355932203392,0.17457627118644067,1.4448204,0.0043531884,1.0000001
3255,,,,,,,,0.41274533,0.16932905,-6.348559e-07,0.45311415612675354,0.08770788769244953,0.024707323061825843,0.07013338300853801,-0.023728813559322052,0.17457627118644062,1.4503709,0.0051002633,1.0
3256,,,,,,,,0.4078006,0.16688645,8.766812e-06,0.41202581339214095,0.08125672501419665,0.024680889568091172,0.07060502697826987,-0.01864406779661018,0.17457627118644067,1.4416995,0.0059024687,1.0000001
3257,,,,,,,,0.4032522,0.16463175,-2.7646822e-06,0.38172341270591553,0.07359841046156301,0.024727236919928612,0.07108620122779338,-0.013559322033898301,0.17457627118644062,1.4315398,0.006808029,1.0000001
3258,,,,,,,,0.39917254,0.16260752,7.1276277e-06,0.3471127567447544,0.06807741825962238,0.024696045062116683,0.07152327492413221,-0.008474576271186451,0.17457627118644067,1.3034993,0.0061796783,1.0000001
3259,,,,,,,,0.39517692,0.1607075,-3.4412528e-06,0.3173629374063469,0.06093942885460332,0.024738242512383123,0.07196520252589148,-0.003389830508474595,0.17457627118644067,1.1563847,0.005509864,0.99999976
3260,,,,,,,,0.39150342,0.15902115,6.0629136e-06,0.2923390201173592,0.05675246202135011,0.024704997923349233,0.07236396881175056,0.0016949152542373171,0.1745762711864407,1.0104154,0.0049266987,1.0
3261,,,,,,,,0.38793495,0.15738128,-3.798409e-06,0.2674989974816433,0.051982599618540584,0.024743426882588137,0.07276586992391078,0.0067796610169491974,0.17457627118644067,0.86444587,0.004405162,1.0
3262,,,,,,,,0.38462794,0.15594012,5.353766e-06,0.25010843257579457,0.04815981350922291,0.024707059771767983,0.07311839808970899,0.011864406779660991,0.17457627118644067,0.7184755,0.003938582,0.9999998
3263,,,,,,,,0.38061762,0.15432756,-3.838534e-06,0.22978130777443215,0.04564915254122486,0.02474567989338617,0.07347677368428439,0.01694915254237284,0.17457627118644067,0.5725062,0.0035210843,0.99999976
3264,,,,,,,,0.3768698,0.15312743,4.8492184e-06,0.21852486538847835,0.04140848151307103,0.024707709264081966,0.07378734232059062,0.022033898305084752,0.17457627118644067,0.42653558,0.0031484393,1.0
3265,,,,,,,,0.3729788,0.15200548,-3.7924494e-06,0.20736688424795066,0.040128060423450955,0.024746116056193226,0.07409852018445993,0.027118644067796648,0.1745762711864406,0.27192083,0.0027880522,1.0000001
3266,,,,,,,,0.37033,0.15106761,4.4312783e-06,0.19767024931029464,0.037894005372149826,0.024710404004669527,0.0743641441961172,0.03220338983050851,0.17457627118644062,0.08171278,0.0023813206,0.9999998
3267,,,,,,,,0.37068945,0.15097302,-3.7193497e-06,0.1924621401170477,0.03615246734006154,0.024749222226384968,0.07463402171544338,0.03728813559322036,0.17457627118644067,-0.12083495,0.0020106847,1.0000001
3268,,,,,,,,0.37201232,0.15147413,4.0872324e-06,0.1875009328812637,0.03602469710353431,0.02471424384094849,0.07485508253529345,0.04237288135593218,0.17457627118644067,-0.4485867,0.0013642884,0.99999994
3269,,,,,,,,0.37287673,0.15190686,-3.5548753e-06,0.18498572312424738,0.03574932760127965,0.024756227813138052,0.07508242790086957,0.04745762711864409,0.1745762711864406,-0.7936798,0.0008985138,1.0000001
3270,,,,,,,,0.37388453,0.15234213,3.8877974e-06,0.18375405764855185,0.035674791241289916,0.02472122529388597,0.07526417532506452,0.05254237288135596,0.17457627118644062,-1.1767316,0.0005737983,0.9999999
3271,,,,,,,,0.37457657,0.15268792,-3.306177e-06,0.18353230851514984,0.03532024430145211,0.024763434067737997,0.0754515365813309,0.0576271186440678,0.17457627118644067,-1.4504066,0.00043407865,1.0
3272,,,,,,,,0.37537205,0.15303744,3.6947185e-06,0.1841397181305742,0.03593284505117505,0.024730221429141958,0.07559647909766876,0.0627118644067797,0.17457627118644067,-1.6924282,0.00034578113,0.9999999
3273,,,,,,,,0.37592167,0.15331455,-3.08211e-06,0.1851161117216318,0.035572669726955074,0.024771429701947442,0.07575007103354964,0.06779661016949153,0.17457627118644067,-1.8437518,0.00031993442,0.99999994
3274,,,,,,,,0.3765624,0.15359433,3.4817754e-06,0.18629248868026213,0.03598107171789377,0.024736976577433668,0.07586096938466876,0.07288135593220346,0.17457627118644067,-1.9556793,0.00031661987,1.0
3275,,,,,,,,0.37695637,0.15380205,-2.8993604e-06,0.18998451551941842,0.03662644618006644,0.024779408762477757,0.07598446923435308,0.07796610169491533,0.17457627118644067,-1.9605235,0.0003520796,0.99999976
3276,,,,,,,,0.37747943,0.1540267,3.2807511e-06,0.1901174963633433,0.03680412322480001,0.02474322468806868,0.07606742233871729,0.08305084745762711,0.17457627118644067,-1.9431087,0.0003532325,0.99999994
3277,,,,,,,,0.37774688,0.15417401,-2.6848286e-06,0.1925802807908242,0.03693042100023477,0.024784690134430302,0.07616154781545316,0.08813559322033891,0.17457627118644067,-1.9224346,0.00035813227,0.99999994
3278,,,,,,,,0.37812656,0.15433647,3.0471494e-06,0.19586815262743593,0.037521188007912924,0.024749711289176378,0.0762184153920925,0.09322033898305081,0.17457627118644073,-1.9503748,0.00035279169,0.99999994
3279,,,,,,,,0.3783022,0.15443876,-2.5410127e-06,0.19659116030183,0.03770962496205229,0.024790007552519703,0.07628989613323015,0.09830508474576267,0.17457627118644067,-2.0785925,0.0003397878,0.99999994
3280,,,,,,,,0.37858292,0.15455422,2.8691672e-06,0.19867065194152372,0.038041127159649676,0.024753680975919883,0.076323465924765,0.10338983050847453,0.1745762711864407,-2.356791,0.00032721626,1.0000001
3281,,,,,,,,0.37865072,0.15460867,-2.3876619e-06,0.1990295748299932,0.03870883037734347,0.024794983022908237,0.07637468917635247,0.10847457627118638,0.17457627118644073,-2.6349897,0.00031516183,1.0
3282,,,,,,,,0.37886423,0.1546896,2.671321e-06,0.1986203898833815,0.03861074428785963,0.024756622808153005,0.07638954477262008,0.11355932203389826,0.17457627118644067,-2.9515145,0.00030452304,0.9999998
3283,,,,,,,,0.37885126,0.15470397,-2.192994e-06,0.20130919838102027,0.03842414526181914,0.024796701065259465,0.07642041192963048,0.11864406779661014,0.17457627118644073,-3.273413,0.00029274836,0.99999994
3284,,,,,,,,0.3789681,0.15474315,2.4671183e-06,0.20083402147972226,0.03775301789837494,0.024759414100512453,0.07641845055505123,0.12372881355932201,0.17457627118644073,-3.5953114,0.00028189766,0.99999994
3285,,,,,,,,0.37890428,0.15473175,-2.020574e-06,0.20109752733130248,0.039098719432548244,0.024798507367258985,0.0764358875989469,0.12881355932203384,0.17457627118644067,-3.9115477,0.0002769131,0.99999994
3286,,,,,,,,0.3789592,0.15474132,2.2962874e-06,0.20072542018122247,0.03927836407229792,0.024760529541286103,0.0764195877534406,0.13389830508474582,0.17457627118644067,-4.2205353,0.00027689617,0.9999999
3287,,,,,,,,0.37881806,0.15469827,-1.7909452e-06,0.19881089485168424,0.038489126188440054,0.024801788302060725,0.07642611328061735,0.13898305084745766,0.17457627118644067,-4.5380945,0.00027364097,1.0000002
3288,,,,,,,,0.37883604,0.15469037,2.1937888e-06,0.20128668668982908,0.03855076269771089,0.024763274172337712,0.07640131181298163,0.14406779661016947,0.17457627118644067,-4.8641214,0.0002645535,1.0
3289,,,,,,,,0.3786459,0.15462498,-1.6534857e-06,0.19836846774783903,0.03924670265073934,0.024804842212444323,0.07639805368136454,0.14915254237288136,0.17457627118644067,-5.093404,0.00029252796,1.0
3290,,,,,,,,0.37860075,0.15459305,1.9999152e-06,0.19857729334386037,0.03795237225805381,0.024768645827719857,0.0763665028001301,0.1542372881355932,0.17457627118644067,-5.1855617,0.00039855958,0.99999994
3291,,,,,,,,0.37839428,0.15451966,-1.4504749e-06,0.19981339084214983,0.03854153211432609,0.024810117509903844,0.07635924112084067,0.15932203389830502,0.17457627118644067,-5.26468,0.00053819444,0.9999998
3292,,,,,,,,0.3783237,0.15447591,1.7996853e-06,0.19937868305032747,0.037955937076234486,0.024773672812052398,0.07632216676410293,0.164406779661017,0.17457627118644067,-5.344858,0.0007336426,1.0000001
3293,,,,,,,,0.3780802,0.15438946,-1.3408252e-06,0.19632259680511235,0.0380681263152333,0.024817266498949435,0.07631226940349091,0.16949152542372883,0.17457627118644067,-5.4724307,0.0009880913,1.0000002
3294,,,,,,,,0.37801766,0.15434761,1.6634177e-06,0.19714536021316723,0.03789213643757164,0.02477974760862023,0.07627447706733502,0.1745762711864406,0.17457627118644067,-5.64584,0.0012376574,1.0
3295,,,,,,,,0.37777114,0.15425839,-1.1787344e-06,0.19631329255746963,0.03746168929560283,0.024822770200832577,0.07626213914097557,0.17966101694915249,0.17457627118644067,-5.8175783,0.0015710449,1.0
3296,,,,,,,,0.37769315,0.15421195,1.4699417e-06,0.1977279932461389,0.03839181068262991,0.02478641388836508,0.0762244265901254,0.18474576271186438,0.17457627118644067,-5.98569,0.0019940864,0.99999994
3297,,,,,,,,0.37747598,0.1541331,-1.0206163e-06,0.19585467867024747,0.038238064290220315,0.024827965091304086,0.07621405130971745,0.18983050847457625,0.17457627118644067,-6.147737,0.0025309245,1.0
3298,,,,,,,,0.37741458,0.15409139,1.3623777e-06,0.19541365872596259,0.03779945827503949,0.02478986885546126,0.07617578578787755,0.19491525423728817,0.17457627118644067,-6.2949963,0.003183187,1.0000001
3299,,,,,,,,0.37719986,0.15401435,-8.30517e-07,0.19589596879688181,0.038018305115531656,0.024832028525014024,0.07616699130075492,0.2,0.17457627118644067,-6.4590816,0.00390625,0.99999994
3300,,,,,,,,0.3771814,0.15398768,1.2051039e-06,0.1938475522649162,0.03719284941023368,0.02479135547221622,0.07613146647743546,-0.1,0.17966101694915254,1.0207429,0.00031292386,1.0000001
3301,,,,,,,,0.37699047,0.1539178,-6.744599e-07,0.19462360039378715,0.0364514950709827,0.024831803733764885,0.07612280420345137,-0.09491525423728811,0.17966101694915254,1.0651437,0.0003719351,0.9999999
3302,,,,,,,,0.37697124,0.15389255,1.067272e-06,0.19222566784525552,0.03688691806630844,0.024791802561362285,0.07608922975052532,-0.08983050847457624,0.17966101694915254,1.1149001,0.0004507298,1.0
3303,,,,,,,,0.37681407,0.15383548,-5.8098703e-07,0.19041607468788435,0.03687784916489233,0.024831033730127242,0.07608407985109132,-0.08474576271186436,0.17966101694915254,1.168191,0.00055325194,1.0000002
3304,,,,,,,,0.3768095,0.15381546,9.2443685e-07,0.19164428446605036,0.037097113586501654,0.024790105984159563,0.076051626043166,-0.07966101694915252,0.17966101694915254,1.1965258,0.00065680826,0.99999994
3305,,,,,,,,0.37665084,0.15376072,-4.5011998e-07,0.19407310989936508,0.0372852814982664,0.024831103409175086,0.07605020408448761,-0.0745762711864407,0.17966101694915254,1.2222003,0.00077684195,1.0
3306,,,,,,,,0.37668473,0.15375616,7.694039e-07,0.19151291839748252,0.036856833786885215,0.024788851508668424,0.07602276875324705,-0.06949152542372874,0.17966101694915254,1.2454475,0.0009178331,0.9999999
3307,,,,,,,,0.37654653,0.15370892,-2.8688694e-07,0.1930308155602173,0.03738135913840385,0.02482914258276497,0.07602332334717274,-0.06440677966101688,0.17966101694915254,1.2698102,0.001081721,0.9999998
3308,,,,,,,,0.37657902,0.15370646,6.09e-07,0.1917514817749685,0.03707892808249148,0.024788095140198838,0.07599912049211227,-0.05932203389830507,0.17966101694915254,1.3087547,0.001286138,1.0000001
3309,,,,,,,,0.37647176,0.15367158,-1.7224482e-07,0.19206925232464775,0.03731716495947965,0.024827549568653434,0.07600362984913044,-0.054237288135593205,0.17966101694915254,1.3483244,0.0015313382,0.99999994
3310,,,,,,,,0.37650606,0.15366977,5.0279624e-07,0.19193710892975988,0.03655440901391264,0.024786250288573786,0.07597949406180761,-0.049152542372881344,0.17966101694915254,1.387805,0.0018231752,0.99999994
3311,,,,,,,,0.3763632,0.15362467,-1.2955879e-08,0.19207869905010447,0.03662341416013406,0.024829103148927403,0.0759847749022495,-0.04406779661016944,0.17966101694915254,1.4036127,0.0021328863,1.0000001
3312,,,,,,,,0.37637332,0.15361653,3.584139e-07,0.18973796240097543,0.03701733997017808,0.024789838563717928,0.07596147280453008,-0.03898305084745765,0.17966101694915257,1.4085579,0.0024748696,1.0
3313,,,,,,,,0.37616497,0.15355003,1.197765e-07,0.19163874471299888,0.036705977390088934,0.02483733109168006,0.07596452995056908,-0.03389830508474574,0.17966101694915254,1.4153934,0.0029030568,1.0000001
3314,,,,,,,,0.37607145,0.1535107,2.2071472e-07,0.19160855100147203,0.036655829406320124,0.02480607182365495,0.07594068009551169,-0.02881355932203391,0.17966101694915254,1.422229,0.0034057067,0.9999999
3315,,,,,,,,0.37578264,0.15342107,2.4120808e-07,0.19132775751358497,0.0368260351623502,0.02486063828392349,0.07594468073339307,-0.023728813559322087,0.17966101694915257,1.4255615,0.003982544,0.99999994
3316,,,,,,,,0.37557182,0.15334575,1.1474919e-07,0.19128584187809594,0.037264358722808526,0.024837993421695792,0.07591919343824383,-0.018644067796610164,0.17966101694915257,1.4168903,0.0046098414,1.0
3317,,,,,,,,0.3751329,0.153212,3.8545e-07,0.1914740779576513,0.03787103751665852,0.02490527039383756,0.07592390801119536,-0.013559322033898284,0.17966101694915254,1.369503,0.004886941,1.0000001
3318,,,,,,,,0.3747946,0.15310094,-1.5092041e-08,0.19359850765523265,0.03746655831496728,0.024893548708759143,0.07590066870203593,-0.008474576271186451,0.17966101694915254,1.2412887,0.004436247,0.99999994
3319,,,,,,,,0.37419966,0.15292096,4.774657e-07,0.195728591399429,0.03779402813322031,0.02497372276305114,0.07590544517691217,-0.0033898305084745397,0.1796610169491526,1.0953194,0.0039663147,1.0
3320,,,,,,,,0.37366718,0.15275413,-1.48619e-07,0.19399607150256087,0.037882732589444516,0.024978237634463572,0.07588413336589372,0.0016949152542373093,0.17966101694915254,0.9493509,0.0035456214,1.0
3321,,,,,,,,0.3729018,0.15252613,5.773494e-07,0.19882013893837083,0.03873659867118103,0.025073774051653203,0.07589207773105326,0.00677966101694919,0.17966101694915254,0.80337876,0.003170289,1.0000001
3322,,,,,,,,0.37216195,0.1522992,-3.156588e-07,0.2021564666108653,0.03902744546360246,0.02509478854260846,0.0758709659988952,0.011864406779661022,0.17966101694915254,0.65741056,0.0028348712,1.0000001
3323,,,,,,,,0.37115932,0.15200333,6.6975383e-07,0.20311599652199333,0.03956517012357868,0.02521071639076553,0.07588103886195809,0.016949152542372902,0.17966101694915257,0.5114407,0.0025340102,1.0
3324,,,,,,,,0.3702014,0.15171538,-4.3008598e-07,0.20781469604239505,0.03942740831587266,0.02525016138429494,0.07586294591294498,0.022033898305084745,0.17966101694915257,0.3654693,0.0022659048,0.9999999
3325,,,,,,,,0.36896092,0.15135013,7.8389627e-07,0.21142051672600418,0.04093788998666975,0.02538589193813206,0.07587310213050942,0.02711864406779662,0.17966101694915254,0.22208713,0.002027927,0.99999994
3326,,,,,,,,0.36772183,0.1509828,-5.432825e-07,0.2151554269676981,0.04123797711535293,0.025448023517048005,0.07585637499575736,0.03220338983050845,0.17966101694915257,0.06386098,0.0017837948,1.0000001
3327,,,,,,,,0.3662229,0.15054458,8.8102377e-07,0.21837381416077278,0.04193274920820268,0.02560624366987018,0.07586867112755766,0.03728813559322032,0.17966101694915257,-0.12690257,0.001519962,0.9999999
3328,,,,,,,,0.36466905,0.15008727,-7.02476e-07,0.2242189388208741,0.04389941808252286,0.02569243483370006,0.07585065506240762,0.042372881355932195,0.17966101694915257,-0.45426267,0.001032486,1.0000001
3329,,,,,,,,0.3628463,0.14955615,9.55577e-07,0.2301602157717476,0.04461696984706535,0.025878237003389183,0.07586322713971874,0.04745762711864404,0.17966101694915257,-0.7945509,0.0006855774,1.0000002
3330,,,,,,,,0.36095387,0.14900675,-8.2625866e-07,0.23649670058989392,0.044641934963461236,0.025990380676232702,0.07584633601915058,0.052542372881355895,0.17966101694915254,-1.1768097,0.00043540954,1.0
3331,,,,,,,,0.3588079,0.14837973,1.0046133e-06,0.24538761607210044,0.046787317018915996,0.02620509566830866,0.07585742059000129,0.057627118644067804,0.17966101694915257,-1.4570184,0.00032651267,1.0000001
3332,,,,,,,,0.35643318,0.14773312,-9.765677e-07,0.2551144565772285,0.048897376047016466,0.026349725544853292,0.07584054939063604,0.06271186440677964,0.1796610169491526,-1.7306935,0.00024659053,1.0000001
3333,,,,,,,,0.3554442,0.14761192,1.1478209e-06,0.26127852041752564,0.05066211661727884,0.02659540124155277,0.07585270245508358,0.06779661016949153,0.1796610169491526,-1.886433,0.00022784763,1.0000001
3334,,,,,,,,0.35544017,0.1478025,-1.1035612e-06,0.2751830782635217,0.05253346201518261,0.026771687156581767,0.07583386339353555,0.07288135593220339,0.1796610169491526,-2.0355878,0.00021265667,1.0000001
3335,,,,,,,,0.35496643,0.14786653,1.256316e-06,0.28573547176907665,0.05383275721472419,0.027052259769876123,0.0758458363765509,0.07796610169491525,0.17966101694915257,-2.0629818,0.00023790996,1.0000004
3336,,,,,,,,0.35476562,0.14810115,-1.1398256e-06,0.29775357743908837,0.056296138710272045,0.027260694652012106,0.07582788255266829,0.08305084745762716,0.17966101694915254,-2.0614495,0.00026016237,1.0
3337,,,,,,,,0.35407633,0.14841363,1.3681631e-06,0.3091245208273413,0.05955188908151562,0.02757556383588187,0.0758385046046002,0.08813559322033897,0.17966101694915254,-2.0402417,0.00026413813,1.0
3338,,,,,,,,0.35384643,0.14898053,-1.2772229e-06,0.32598864482103546,0.062350720929268216,0.027821703854450396,0.07582095005011662,0.09322033898305082,0.17966101694915254,-2.0687551,0.00026037428,1.0
3339,,,,,,,,0.35359165,0.14966714,1.4727475e-06,0.3364132142189549,0.06507804598195085,0.028172034697338786,0.07583300058942435,0.09830508474576267,0.17966101694915254,-2.2083602,0.00025068497,1.0000001
3340,,,,,,,,0.35352752,0.15043306,-1.3808202e-06,0.3562800343343476,0.06709553961707543,0.028452703399979986,0.07581369865697822,0.10338983050847456,0.17966101694915257,-2.4865592,0.00024138133,1.0000001
3341,,,,,,,,0.35323772,0.151198,1.5203716e-06,0.37142789967104983,0.07179125615228134,0.028839669127684753,0.07582574457782537,0.10847457627118641,0.17966101694915254,-2.7647574,0.00023247613,1.0000001
3342,,,,,,,,0.3531436,0.15204589,-1.5062341e-06,0.3858603205596019,0.07522005194048428,0.02915363327202098,0.0758072944892735,0.1135593220338983,0.17966101694915254,-3.0633419,0.00022388883,1.0000001
3343,,,,,,,,0.35285318,0.15290317,1.6404407e-06,0.4091875957915402,0.07751108813167555,0.029574534893938253,0.07581756258875455,0.11864406779661016,0.17966101694915254,-3.3855817,0.00021503025,1.0000001
3344,,,,,,,,0.35273746,0.1538417,-1.5982783e-06,0.42521293040478614,0.08278535370134413,0.02992326662119382,0.07579876831524766,0.12372881355932203,0.17966101694915257,-3.7127616,0.00020614624,0.9999998
3345,,,,,,,,0.35241815,0.15477602,1.7548889e-06,0.4403730238438043,0.08428842905709026,0.030375962303088557,0.07581011758255798,0.1288135593220339,0.1796610169491526,-4.039089,0.0001979065,0.99999994
3346,,,,,,,,0.3522913,0.15580423,-1.6284259e-06,0.4592674722126965,0.08897088699833602,0.030756218871766494,0.07579010193587674,0.13389830508474584,0.17966101694915254,-4.3647466,0.00019399008,0.99999994
3347,,,,,,,,0.35194638,0.15682706,1.8965878e-06,0.4736812544766912,0.09291433722408361,0.031243633642935906,0.07580219476810648,0.13898305084745768,0.17966101694915257,-4.6904025,0.0001896159,1.0000001
3348,,,,,,,,0.35177606,0.15793598,-1.720707e-06,0.49238047439589017,0.09360117902494905,0.0316562616832881,0.07578367651293176,0.1440677966101695,0.17966101694915257,-5.0163717,0.00018351237,0.99999994
3349,,,,,,,,0.35143033,0.15905376,2.0245031e-06,0.5005579255523589,0.09796544106721222,0.03217648964155325,0.07579473597451628,0.14915254237288136,0.17966101694915254,-5.3431215,0.0001735433,0.99999994
3350,,,,,,,,0.35119528,0.16027243,-1.778274e-06,0.5116530415422577,0.09724078991489302,0.032622773274601086,0.07577646436948629,0.1542372881355932,0.17966101694915254,-5.4906816,0.00021775988,1.0
3351,,,,,,,,0.3506411,0.16157383,2.1148521e-06,0.5267567114130313,0.10037751128615055,0.033173485281856645,0.07578892457040037,0.15932203389830507,0.17966101694915254,-5.5698028,0.00029446074,1.0000001
3352,,,,,,,,0.3502198,0.16297966,-1.823454e-06,0.5290829518875731,0.10182607877989468,0.03364831513278022,0.07576928611037086,0.164406779661017,0.17966101694915257,-5.648921,0.00039761016,1.0000001
3353,,,,,,,,0.3496331,0.16439874,2.26457e-06,0.5284590111875271,0.10219954488394734,0.0342287987102597,0.07578127356576973,0.1694915254237288,0.17966101694915257,-5.728041,0.00053853355,1.0000001
3354,,,,,,,,0.34917006,0.16589406,-1.8623217e-06,0.5320318686084936,0.1022082950953394,0.034730695353922876,0.07576124082324459,0.17457627118644062,0.17966101694915254,-5.857131,0.00072021486,1.0
3355,,,,,,,,0.348612,0.16743813,2.4454516e-06,0.5291848776876433,0.10210084583241617,0.03533970531385823,0.07577070113498476,0.17966101694915254,0.17966101694915257,-6.030619,0.0009014215,0.9999999
3356,,,,,,,,0.348071,0.16902412,-1.8591588e-06,0.5215521093527149,0.0989570389679233,0.03587117761513945,0.0757498517243947,0.18474576271186438,0.17966101694915257,-6.2023573,0.0011450195,1.0000001
3357,,,,,,,,0.34760314,0.17071407,2.6779974e-06,0.5199077133750457,0.0979780715031951,0.03650761294119942,0.07575993057177167,0.18983050847457625,0.17966101694915254,-6.366262,0.0014560276,1.0
3358,,,,,,,,0.34599245,0.17213093,-1.7497233e-06,0.5039133351611389,0.09675156603506357,0.037066854131832666,0.07573741892550517,0.19491525423728817,0.17966101694915254,-6.5097795,0.0018508573,1.0
3359,,,,,,,,0.34078655,0.17233814,2.8510847e-06,0.49170087192767076,0.09503108132653726,0.037734251931235675,0.0757475612252384,0.2,0.17966101694915254,-6.64815,0.0023216417,0.99999994
3360,,,,,,,,0.33600563,0.17272046,-1.7974895e-06,0.47978878061263097,0.09091968019472675,0.03832139550861035,0.07572576011846183,-0.09999999999999996,0.1847457627118644,1.0582832,0.0002499199,0.99999994
3361,,,,,,,,0.3306872,0.17298025,2.9987261e-06,0.45724810597328785,0.08758488146673828,0.03901706490791882,0.07573444548761708,-0.09491525423728817,0.18474576271186446,1.1072707,0.0003032663,1.0000001
3362,,,,,,,,0.3256303,0.17336111,-1.8562483e-06,0.4349459616472253,0.08482415908075568,0.039632442886614376,0.075712661098731,-0.08983050847457626,0.18474576271186438,1.1580968,0.0003716024,0.9999998
3363,,,,,,,,0.32012954,0.17363195,3.0746394e-06,0.41121757643779633,0.07858315255548715,0.040352548678737034,0.07572286668234868,-0.08474576271186435,0.1847457627118644,1.1812443,0.00043942558,1.0000001
3364,,,,,,,,0.3148627,0.17402181,-1.964731e-06,0.38144707963756946,0.07478053400970076,0.04099181584109212,0.07570099995946097,-0.07966101694915251,0.1847457627118644,1.2026819,0.0005179766,1.0000001
3365,,,,,,,,0.3091355,0.17429152,3.192688e-06,0.3555760256495557,0.0676291125928827,0.04173848653298092,0.07571389948397392,-0.07457627118644065,0.18474576271186435,1.2241184,0.00061056565,1.0000001
3366,,,,,,,,0.3036453,0.1746749,-2.036136e-06,0.32941006509678655,0.06437263096200688,0.04239963385027663,0.07569571920459998,-0.06949152542372879,0.1847457627118644,1.2481736,0.0007235358,0.99999994
3367,,,,,,,,0.29775542,0.17494303,3.2605267e-06,0.30410447095992266,0.05849894615766024,0.04316607077333221,0.07570973099497415,-0.06440677966101688,0.18474576271186446,1.2816193,0.00086467323,1.0000001
3368,,,,,,,,0.29208392,0.17533515,-2.1383369e-06,0.27154128091797036,0.05262746836887677,0.04384636881897423,0.07569370951366387,-0.05932203389830509,0.1847457627118644,1.3148476,0.0010263867,0.99999994
3369,,,,,,,,0.28604555,0.17557631,3.3527397e-06,0.24403177618950578,0.047926594175538774,0.04462829546642156,0.07571037665896248,-0.05423728813559316,0.1847457627118644,1.3533138,0.0012211397,1.0
3370,,,,,,,,0.28028435,0.1760255,-2.1830497e-06,0.21891729844471564,0.04333667290112947,0.04532123318065504,0.07569331048791071,-0.049152542372881386,0.18474576271186438,1.3758084,0.0014354833,1.0000001
3371,,,,,,,,0.27405432,0.17574577,3.4665236e-06,0.19337821152030113,0.037288829374675266,0.046115826482628526,0.07570962752346946,-0.044067796610169456,0.1847457627118644,1.3807547,0.0016656665,1.0
3372,,,,,,,,0.2677557,0.17475216,-2.1956075e-06,0.16896016530589855,0.03263797991595384,0.046817047249709726,0.07569158194500299,-0.03898305084745764,0.1847457627118644,1.3859663,0.0019360012,1.0000001
3373,,,,,,,,0.2609384,0.17375284,3.7071707e-06,0.1466481299934549,0.028009766144674826,0.04761998672778232,0.07570326034095523,-0.03389830508474574,0.1847457627118644,1.3928026,0.002271241,0.99999994
3374,,,,,,,,0.25440797,0.17274839,-1.93018e-06,0.1278019795557956,0.024494189034863344,0.04832945219742348,0.07568173707234292,-0.028813559322033926,0.1847457627118644,1.3996394,0.0026642864,0.99999994
3375,,,,,,,,0.24756135,0.17173676,4.2782317e-06,0.10796735176988638,0.021116148720277103,0.0491371076992231,0.07569100465944288,-0.023728813559322014,0.18474576271186446,1.4007503,0.003109504,0.99999994
3376,,,,,,,,0.24102825,0.17076676,-1.3597395e-06,0.09345386226419128,0.017734676989854908,0.049850271555923024,0.07566418478653848,-0.01864406779661015,0.1847457627118644,1.3920782,0.0035995909,1.0
3377,,,,,,,,0.23414694,0.16975766,5.20121e-06,0.07708133707582474,0.01485012570330031,0.05066332334245451,0.07567103886239893,-0.013559322033898268,0.1847457627118644,1.3076812,0.0035090467,1.0000001
3378,,,,,,,,0.2276138,0.16880484,-2.8300101e-07,0.06334855034580134,0.012421238138947676,0.05137701445296893,0.07564368513311233,-0.00847457627118642,0.1847457627118644,1.1802241,0.0031930204,1.0000001
3379,,,,,,,,0.22074412,0.16780856,6.87793e-06,0.05165919874244603,0.009734752784517171,0.052189880214543,0.07564843626340731,-0.0033898305084745397,0.1847457627118644,1.034253,0.002854928,1.0
3380,,,,,,,,0.2142147,0.16686723,1.6993531e-06,0.0422069943710442,0.008069241957017338,0.052902997792456934,0.07562183568833573,0.0016949152542372935,0.18474576271186446,0.8882832,0.002552537,1.0000001
3381,,,,,,,,0.20736372,0.16589516,9.616535e-06,0.032905353263758215,0.006250059684507279,0.05371096438200869,0.07562940618035785,0.006779661016949205,0.1847457627118644,0.74325603,0.002283054,0.9999999
3382,,,,,,,,0.20088947,0.1650194,5.4198263e-06,0.025161536837499204,0.004969235873378138,0.054416597631939366,0.07560306362518819,0.011864406779661054,0.1847457627118644,0.6012261,0.0020444489,0.99999994
3383,,,,,,,,0.19407865,0.16407433,1.475195e-05,0.01815530905571159,0.003374971653678507,0.05521722017630784,0.07561367301234452,0.016949152542372888,0.1847457627118644,0.45919406,0.0018306733,1.0000002
3384,,,,,,,,0.18769385,0.1632192,1.19867045e-05,0.01165245038880838,0.0022965113623194333,0.0559094079496906,0.07559154294549925,0.022033898305084752,0.1847457627118644,0.31716266,0.0016392602,0.9999999
3385,,,,,,,,0.18103693,0.16229942,2.3513976e-05,0.004973134045133819,0.0008482014729832921,0.05669541914375874,0.07560365881774023,0.02711864406779662,0.1847457627118644,0.1751317,0.0014679803,1.0
3386,,,,,,,,0.17484185,0.16150841,2.442662e-05,-0.0010414797655446748,0.00042160667725984753,0.057372224244439315,0.07558491064773896,0.03220338983050846,0.18474576271186438,0.03678166,0.0013220555,1.0
3387,,,,,,,,0.17016736,0.1607621,3.5409183e-05,-0.007671037620714529,0.0013598179169950915,0.05813810390687198,0.0756016944532223,0.03728813559322032,0.1847457627118644,-0.13351037,0.0011484951,0.99999976
3388,,,,,,,,0.16859357,0.16029969,2.5474674e-05,-0.01319441320072362,0.0025942132635524283,0.05879242904765331,0.07558417992283623,0.04237288135593218,0.1847457627118644,-0.4599369,0.00078108045,1.0
3389,,,,,,,,0.1660797,0.15969722,3.0461326e-05,-0.01810025337074209,0.0032846353639697607,0.05953662795827379,0.07560443140498861,0.047457627118644034,0.18474576271186438,-0.8002265,0.0005189769,1.0000002
3390,,,,,,,,0.16478735,0.15902469,1.8591845e-05,-0.020098978270231545,0.003934292098710442,0.06016347166900866,0.07559121089948215,0.05254237288135591,0.1847457627118644,-1.1720324,0.0003327518,0.9999999
3391,,,,,,,,0.16188873,0.15772459,2.3565795e-05,-0.020524633586633076,0.0038482314248923706,0.0608801414555387,0.07561250348096811,0.05762711864406781,0.1847457627118644,-1.457912,0.00024958717,0.9999999
3392,,,,,,,,0.16879012,0.1587199,1.0972444e-05,-0.017251064939236286,0.003396897985350466,0.061482462823009794,0.07560029964705009,0.06271186440677964,0.1847457627118644,-1.7252719,0.00019225226,0.99999976
3393,,,,,,,,0.18357773,0.16161087,1.1555852e-05,-0.011659404855361556,0.002069204326959804,0.062171474594359295,0.07562352237155963,0.06779661016949154,0.18474576271186438,-1.9179392,0.00016727872,0.99999976
3394,,,,,,,,0.19572873,0.16392253,1.3817328e-06,-0.0016024041072788767,0.0007399255732449941,0.06273934936294225,0.07561472392163991,0.07288135593220335,0.1847457627118644,-2.0663629,0.00015644074,1.0
3395,,,,,,,,0.20679986,0.1660139,6.8049358e-06,0.011172367411120427,0.001987376143619961,0.0633933927983353,0.07564599935506171,0.07796610169491526,0.1847457627118644,-2.1499043,0.00016066658,1.0
3396,,,,,,,,0.21713611,0.16795889,-1.5460088e-06,0.02870814851044386,0.005601130200606906,0.06392398637264016,0.07564244358481065,0.08305084745762713,0.1847457627118644,-2.162819,0.00017935435,0.9999999
3397,,,,,,,,0.22752333,0.16997632,5.162972e-06,0.047857737512231845,0.009323211771179583,0.06454126792859409,0.07567025724246172,0.08813559322033893,0.18474576271186438,-2.1580496,0.00019478693,0.9999999
3398,,,,,,,,0.23752117,0.1719407,-2.795993e-06,0.072296869271353,0.01392439748717519,0.06503422030913474,0.07565922638290593,0.0932203389830508,0.18474576271186438,-2.187135,0.00019201067,0.99999994
3399,,,,,,,,0.24731188,0.1739006,4.478294e-06,0.09550921990452806,0.018643995104664815,0.06561574409888125,0.0756833452197462,0.09830508474576274,0.1847457627118644,-2.338128,0.00018477546,1.0
3400,,,,,,,,0.25692362,0.17585094,-3.3372892e-06,0.12362299524145125,0.02362405744947125,0.06607711619301095,0.07566824358318602,0.10338983050847457,0.1847457627118644,-2.6163251,0.00017782423,0.9999999
3401,,,,,,,,0.2663101,0.17780255,4.203239e-06,0.1502981383379742,0.02819968681004349,0.0666287084839118,0.07568661415280134,0.10847457627118645,0.1847457627118644,-2.8945248,0.00017144097,1.0000001
3402,,,,,,,,0.27591124,0.179781,-3.6529789e-06,0.17934579786174926,0.034277519236912246,0.06705988490569761,0.07566881399785898,0.11355932203389832,0.1847457627118644,-3.1759593,0.00016467624,1.0000001
3403,,,,,,,,0.28606775,0.18180625,4.1685757e-06,0.20614127831413456,0.03952396701767088,0.06758512162653174,0.07568437800088139,0.1186440677966102,0.1847457627118644,-3.5031385,0.00015745375,0.99999994
3404,,,,,,,,0.29601756,0.18374218,-3.8110722e-06,0.2362322632123037,0.04371569067966924,0.06798857150233312,0.07566137647201973,0.12372881355932204,0.1847457627118644,-3.8361793,0.0001500278,1.0
3405,,,,,,,,0.30569407,0.18566427,4.1934804e-06,0.26164663215015727,0.05059806315794954,0.06848662648352422,0.0756751198403776,0.1288135593220339,0.1847457627118644,-4.182625,0.00014000788,1.0
3406,,,,,,,,0.3151559,0.18755996,-3.95022e-06,0.29282611443184875,0.055749912601741045,0.06886465724324856,0.07564985377910417,0.13389830508474587,0.1847457627118644,-4.5170546,0.00013437908,0.9999998
3407,,,,,,,,0.3243817,0.18946518,4.1655962e-06,0.3176122018218756,0.06088063380984607,0.06933713964978842,0.07565957802003999,0.13898305084745768,0.1847457627118644,-4.842713,0.00013115777,1.0
3408,,,,,,,,0.33327085,0.19128619,-4.0499626e-06,0.3459041641168228,0.0665227535256059,0.0696880836937528,0.07563277268960816,0.1440677966101695,0.1847457627118644,-5.168623,0.00012729221,1.0000001
3409,,,,,,,,0.3420852,0.19317532,4.209446e-06,0.3709628914437608,0.0714128315132651,0.07013557592212931,0.0756410898447938,0.1491525423728813,0.1847457627118644,-5.495372,0.000120069715,1.0000001
3410,,,,,,,,0.34965074,0.19462703,-4.1054327e-06,0.3942649215339543,0.07459707642924697,0.07045775751363498,0.07561084087012436,0.1542372881355932,0.1847457627118644,-5.794452,0.00011922201,0.9999998
3411,,,,,,,,0.35510227,0.19523333,4.2645693e-06,0.41737898202294427,0.08127052319770708,0.07087531059272766,0.075618709327846,0.15932203389830507,0.1847457627118644,-5.8749228,0.00016153972,1.0000001
3412,,,,,,,,0.36110103,0.19586691,-4.1770677e-06,0.43435616278884,0.08227129194643808,0.07116797592489264,0.0755876555218992,0.164406779661017,0.1847457627118644,-5.954042,0.00021735298,0.99999994
3413,,,,,,,,0.36667627,0.19643304,4.3555465e-06,0.4597278071744709,0.08856056489154726,0.07155497361469577,0.07559338969476463,0.1694915254237288,0.1847457627118644,-6.0331635,0.00029446074,1.0000001
3414,,,,,,,,0.37218484,0.19701815,-4.2002093e-06,0.4818162255151469,0.09386591130135197,0.07181611666449977,0.07556276927344434,0.1745762711864406,0.1847457627118644,-6.1122828,0.00039815268,0.9999999
3415,,,,,,,,0.3772698,0.19754261,4.4350527e-06,0.49667882918435613,0.09658725874036916,0.07217431276739694,0.07556937027627982,0.17966101694915254,0.1847457627118644,-6.241836,0.00052463106,1.0
3416,,,,,,,,0.38234654,0.19812173,-4.2815154e-06,0.5087377736153345,0.09993823793240043,0.0724049594235797,0.07553522571919585,0.18474576271186435,0.18474576271186438,-6.4153996,0.0006559245,1.0
3417,,,,,,,,0.38707778,0.19865817,4.473713e-06,0.5258689108127624,0.10197914747951234,0.07273690403975205,0.075537662779914,0.18983050847457625,0.18474576271186438,-6.5832024,0.0008345541,1.0
3418,,,,,,,,0.39187792,0.1992518,-4.3512136e-06,0.5372565493819599,0.10243091685744216,0.07294563498882663,0.07549929823400216,0.19491525423728814,0.18474576271186435,-6.7398276,0.0010660808,1.0
3419,,,,,,,,0.3963148,0.199801,4.557459e-06,0.5516233542570502,0.10249373805956956,0.0732555209881881,0.07549799877202666,0.19999999999999993,0.1847457627118644,-6.873573,0.0013408746,0.9999999
3420,,,,,,,,0.4007304,0.2003705,-4.392872e-06,0.5686007645529336,0.10966289072387472,0.07343953021191492,0.07545879294940258,-0.09999999999999998,0.18983050847457633,1.0870627,0.00020220227,1.0
3421,,,,,,,,0.40478456,0.2008905,4.6500068e-06,0.5776263258550696,0.11015388006391337,0.07372636905549161,0.07545754379579735,-0.09491525423728812,0.18983050847457633,1.1378893,0.0002478748,0.99999994
3422,,,,,,,,0.40879846,0.20143338,-4.4219328e-06,0.5895298193546922,0.11415940034935781,0.07388402287035699,0.07541740097005904,-0.08983050847457623,0.18983050847457636,1.1599158,0.00029211256,0.99999994
3423,,,,,,,,0.41252127,0.20187806,4.7184476e-06,0.5923948907096699,0.11395855905519889,0.07414352385133487,0.07541816919958276,-0.08474576271186433,0.1898305084745763,1.1813524,0.0003446452,1.0000001
3424,,,,,,,,0.41626814,0.20233025,-4.4460476e-06,0.6040460437177675,0.11717347762234245,0.07427502102872842,0.07538086020897146,-0.07966101694915251,0.18983050847457636,1.2027903,0.00040664463,1.0000001
3425,,,,,,,,0.41946924,0.20268261,4.797474e-06,0.6086641292838161,0.11726415705417914,0.0745083106244756,0.07538692609552873,-0.07457627118644061,0.1898305084745763,1.2300719,0.00048365066,1.0
3426,,,,,,,,0.42255476,0.20300815,-4.4885824e-06,0.6174895562395855,0.11777815962594522,0.07461165297882602,0.07535826511641149,-0.0694915254237288,0.18983050847457633,1.2637305,0.0005819194,0.9999999
3427,,,,,,,,0.42520466,0.20325652,4.857161e-06,0.6230050480037385,0.12083880249710643,0.07482149707204168,0.07537144826172144,-0.06440677966101692,0.18983050847457633,1.2970319,0.00069264096,0.9999999
3428,,,,,,,,0.42778513,0.2035093,-4.5249344e-06,0.6271622131390849,0.12344400607940521,0.07489972055513144,0.07534651924537868,-0.05932203389830505,0.18983050847457636,1.3302599,0.00082237244,0.99999994
3429,,,,,,,,0.4299054,0.20367679,4.9312725e-06,0.6320267964955555,0.12024218324267315,0.07508474256839087,0.07536444089082629,-0.05423728813559317,0.18983050847457636,1.3540804,0.000968895,1.0
3430,,,,,,,,0.43203285,0.20386766,-4.54619e-06,0.630347769813986,0.12138215504101654,0.07513984628568945,0.07534238160289411,-0.04915254237288133,0.18983050847457636,1.3563759,0.0011225764,0.9999998
3431,,,,,,,,0.4337421,0.20400411,4.9899895e-06,0.6375976681730748,0.12126520459482701,0.07530180291062648,0.07536040724864046,-0.04406779661016946,0.18983050847457636,1.3587819,0.0013012271,1.0000001
3432,,,,,,,,0.4352955,0.20409504,-4.625224e-06,0.6357537447959634,0.12306719867832533,0.07533322375634617,0.07533862934226065,-0.038983050847457616,0.1898305084745763,1.3633763,0.0015139135,1.0
3433,,,,,,,,0.43639728,0.20410517,5.0754734e-06,0.6381236234256812,0.1254055619276217,0.07547463954317575,0.07535790070559979,-0.03389830508474575,0.1898305084745763,1.3702116,0.0017764452,1.0
3434,,,,,,,,0.43754554,0.20416465,-4.633929e-06,0.6385566081363252,0.12326088794489429,0.07548209028814411,0.07533629883447075,-0.028813559322033864,0.1898305084745763,1.3770475,0.0020837826,0.99999994
3435,,,,,,,,0.4382929,0.20415679,5.1844404e-06,0.6440110592487431,0.12455909035341838,0.07560137959397098,0.07535711705919333,-0.023728813559321913,0.1898305084745763,1.3759395,0.0024279107,0.9999999
3436,,,,,,,,0.4391553,0.20420463,-4.6606337e-06,0.6408904193051945,0.1237276331101167,0.0755896942660662,0.07533575620317864,-0.018644067796610132,0.1898305084745763,1.3528342,0.0027202733,1.0000001
3437,,,,,,,,0.43965468,0.2042053,5.267652e-06,0.6472249350695107,0.12246163024295798,0.07569105210520198,0.07535534531510583,-0.013559322033898237,0.1898305084745763,1.2472874,0.0025269869,1.0000001
3438,,,,,,,,0.44024715,0.20423974,-4.7048497e-06,0.6431080638008839,0.12456913857776215,0.07566153741858475,0.07533456044377328,-0.00847457627118642,0.1898305084745763,1.1223936,0.002301339,1.0
3439,,,,,,,,0.44050273,0.20421046,5.3150934e-06,0.6438547944641632,0.12474612477889226,0.07575026361358615,0.07535686822156273,-0.0033898305084744764,0.1898305084745763,0.98036295,0.002060653,1.0000001
3440,,,,,,,,0.4409127,0.20422766,-4.762313e-06,0.6442570890943289,0.12581386332406122,0.07570953110886622,0.07533726903734266,0.0016949152542372935,0.1898305084745763,0.83833253,0.0018456777,0.9999999
3441,,,,,,,,0.44094336,0.20416744,5.3640706e-06,0.6464533674177536,0.12374658187198331,0.07578711688058953,0.0753624155766781,0.006779661016949222,0.18983050847457633,0.69630104,0.0016523743,0.9999999
3442,,,,,,,,0.4411134,0.20414037,-4.78394e-06,0.6422655047018431,0.12293413108949923,0.0757346098898984,0.07534666637009182,0.011864406779661054,0.1898305084745763,0.55427015,0.0014795262,1.0
3443,,,,,,,,0.44100165,0.2040519,5.4282777e-06,0.6422697245735772,0.12453680025436034,0.07580649808169876,0.07537457784406285,0.01694915254237287,0.18983050847457636,0.41224042,0.0013254039,0.9999999
3444,,,,,,,,0.44105685,0.20399377,-4.8075476e-06,0.6428824666826206,0.12378545267509147,0.07574929713459061,0.07536160653329717,0.022033898305084752,0.1898305084745763,0.27020714,0.0011866633,0.99999994
3445,,,,,,,,0.44083986,0.20387065,5.4949933e-06,0.6475838415989033,0.12702151037041623,0.07581900467073381,0.07539304139312974,0.02711864406779659,0.18983050847457636,0.12819447,0.0010627153,0.99999994
3446,,,,,,,,0.44088042,0.2037977,-4.8655006e-06,0.6462448107095119,0.12265317767837701,0.07576198933662467,0.07538139147795186,0.03220338983050845,0.1898305084745763,-0.008835365,0.0009583706,1.0
3447,,,,,,,,0.44065177,0.20366046,5.535885e-06,0.6502405579603947,0.12829129225272035,0.07583342790723345,0.07541445545997091,0.03728813559322032,0.18983050847457636,-0.15635948,0.0008540853,1.0000001
3448,,,,,,,,0.4406756,0.20358993,-4.923656e-06,0.642835248399531,0.12214004665835927,0.07577421150547471,0.0754023492528959,0.042372881355932195,0.1898305084745763,-0.46561232,0.00059103227,1.0
3449,,,,,,,,0.44047514,0.20347382,5.587073e-06,0.6373148528140066,0.12257036316564383,0.07584561597686557,0.07543346951583628,0.04745762711864406,0.18983050847457636,-0.801999,0.0003970676,1.0
3450,,,,,,,,0.44049603,0.20340702,-4.9557643e-06,0.6407416340633552,0.12424871803972472,0.07578499163840877,0.07542080328174906,0.05254237288135591,0.1898305084745763,-1.1561298,0.0002635193,1.0
3451,,,,,,,,0.4402642,0.2033016,5.644769e-06,0.6372415191175493,0.12355144760084923,0.07585355369292263,0.07545092759637177,0.057627118644067776,0.18983050847457636,-1.4500728,0.0001957957,0.99999964
3452,,,,,,,,0.4403176,0.20327076,-5.0376075e-06,0.6420426507868894,0.12226988877252684,0.07578978895719135,0.07543442601248293,0.06271186440677964,0.1898305084745763,-1.7174325,0.00015086704,1.0000001
3453,,,,,,,,0.44008523,0.20316981,5.70908e-06,0.6390079393198824,0.12230942405158055,0.07585850388422291,0.0754642746837444,0.06779661016949153,0.18983050847457633,-1.950691,0.00012294769,0.9999999
3454,,,,,,,,0.44011065,0.20311332,-5.070793e-06,0.6338279059579887,0.12256112228582801,0.07579535937575253,0.07545020428219099,0.07288135593220336,0.1898305084745763,-2.0971384,0.00011543698,0.9999999
3455,,,,,,,,0.4399212,0.20301418,5.780693e-06,0.6421817441189305,0.1246903526240541,0.07586764195075102,0.07548015202917088,0.07796610169491522,0.18983050847457633,-2.2368274,0.00010819329,0.99999994
3456,,,,,,,,0.44002712,0.20299111,-5.115509e-06,0.6362954159735971,0.12227001705204413,0.07580497833844174,0.07546260411647646,0.08305084745762713,0.18983050847457625,-2.249742,0.00012091531,1.0000001
3457,,,,,,,,0.43988115,0.20291929,5.8170567e-06,0.6424702363607335,0.12206167396555523,0.07587759483590487,0.07549001009778962,0.08813559322033898,0.1898305084745763,-2.2626562,0.00013539844,1.0
3458,,,,,,,,0.44001028,0.20293385,-5.1321385e-06,0.6429025288286198,0.12435372576601789,0.07581086560295622,0.07546842205989142,0.09322033898305082,0.18983050847457628,-2.3055153,0.00014153375,0.9999999
3459,,,,,,,,0.43984428,0.20290576,5.8798846e-06,0.6359525238424095,0.12030722744433205,0.07587717048595644,0.07549141595338421,0.09830508474576276,0.1898305084745763,-2.467895,0.00013634152,0.99999994
3460,,,,,,,,0.43994445,0.20294893,-5.241627e-06,0.6409201675261812,0.1204288088682708,0.07580384458862001,0.0754666118220572,0.10338983050847456,0.1898305084745763,-2.7460947,0.00013145446,1.0
3461,,,,,,,,0.4397857,0.20293985,5.883997e-06,0.6402154068720103,0.12228665766655697,0.075869050042495,0.07548784684493044,0.10847457627118645,0.1898305084745763,-3.025172,0.0001263682,1.0
3462,,,,,,,,0.43988532,0.20299628,-5.293333e-06,0.6404526708129644,0.12424107902470127,0.07579309566116618,0.07546145830500366,0.11355932203389833,0.1898305084745763,-3.2935152,0.00012012058,1.0
3463,,,,,,,,0.43972248,0.20301804,5.965651e-06,0.6379598807221983,0.12055206087646006,0.07585487485412407,0.07547966827265981,0.11864406779661019,0.1898305084745763,-3.6314645,0.00011337281,0.99999994
3464,,,,,,,,0.43989953,0.2031407,-5.3026533e-06,0.6401915461132618,0.12521543331916724,0.0757748531977174,0.07544639565745535,0.12372881355932207,0.1898305084745763,-3.9779103,0.000106031635,1.0000001
3465,,,,,,,,0.43981215,0.20321913,6.00496e-06,0.6424421241634073,0.12135856197886256,0.07583547516054022,0.07545911796106647,0.1288135593220339,0.18983050847457628,-4.3243556,9.891087e-05,1.0000001
3466,,,,,,,,0.44008,0.20339198,-5.347478e-06,0.6371050689481709,0.12050907819320845,0.07575439186423073,0.07542064410160212,0.13389830508474587,0.18983050847457625,-4.6693635,9.345161e-05,1.0000001
3467,,,,,,,,0.44017068,0.20353681,6.013781e-06,0.6426244031240979,0.1226937600931427,0.07581982154550267,0.07542709575517484,0.13898305084745763,0.1898305084745763,-4.995023,9.067112e-05,1.0
3468,,,,,,,,0.44063324,0.2037817,-5.443235e-06,0.6441987982929549,0.12376317186096125,0.07574212457239066,0.0753814365486986,0.1440677966101695,0.1898305084745763,-5.3208756,8.8195804e-05,1.0000001
3469,,,,,,,,0.4409055,0.20401765,6.0640436e-06,0.6418712347541009,0.12528477617505052,0.07580953505722429,0.07537912560135467,0.1491525423728814,0.1898305084745763,-5.647625,8.378771e-05,0.9999998
3470,,,,,,,,0.44161516,0.20438644,-5.4808525e-06,0.6523608112099104,0.12232351090786885,0.0757322421425731,0.07532109041776153,0.15423728813559323,0.1898305084745763,-5.974375,7.927789e-05,0.99999994
3471,,,,,,,,0.44211385,0.20473035,6.11389e-06,0.6467897335691609,0.12634194889171071,0.07580266125514817,0.0753084205486783,0.15932203389830507,0.1898305084745763,-6.1800437,8.789063e-05,1.0
3472,,,,,,,,0.44305915,0.20520473,-5.5156333e-06,0.6484840771680109,0.12488765190577925,0.07572745066092983,0.0752399891913583,0.16440677966101697,0.1898305084745763,-6.259165,0.00011881511,1.0000001
3473,,,,,,,,0.44387355,0.2056972,6.1589935e-06,0.6542201755572054,0.12427274410150417,0.0758021442649917,0.07521314281150099,0.1694915254237288,0.1898305084745763,-6.3382845,0.00016045464,1.0000001
3474,,,,,,,,0.44515347,0.20635399,-5.5791675e-06,0.6599786854946919,0.12563793932314007,0.07572620271728181,0.0751268067701629,0.1745762711864406,0.18983050847457628,-6.417403,0.00021735298,0.99999994
3475,,,,,,,,0.44628146,0.20702647,6.21249e-06,0.664411354402992,0.12950699299753235,0.07580127348436833,0.07508276478623385,0.1796610169491525,0.1898305084745763,-6.496526,0.00029405384,0.9999999
3476,,,,,,,,0.4479514,0.20789815,-5.6506096e-06,0.6649893020899518,0.12540110938968344,0.07572472021349481,0.07497564756390873,0.1847457627118644,0.1898305084745763,-6.6265388,0.00038235137,0.99999994
3477,,,,,,,,0.44950002,0.20881996,6.2587364e-06,0.6753736758831353,0.1293507314696198,0.07579935021981893,0.07490797655997078,0.18983050847457625,0.1898305084745763,-6.795317,0.00047851563,1.0
3478,,,,,,,,0.45157164,0.20994048,-5.686564e-06,0.6737314945592228,0.12961204308832408,0.07571931428110797,0.07477718008941964,0.1949152542372881,0.1898305084745763,-6.9522905,0.0006117079,1.0000001
3479,,,,,,,,0.45349786,0.21112163,6.252299e-06,0.6770415665912696,0.1312085259867821,0.07578996947943034,0.07468541668446001,0.2,0.18983050847457633,-7.0972643,0.0007708062,1.0000001
3480,,,,,,,,0.45591027,0.21251328,-5.762935e-06,0.6793947754892605,0.12996338609211908,0.07570035075772782,0.07452914778298468,-0.1,0.19491525423728812,1.1171491,0.0001647483,1.0
3481,,,,,,,,0.45816514,0.2139482,6.259857e-06,0.6896948166266986,0.13322931580608496,0.07576481641894299,0.07441494684501525,-0.09491525423728814,0.19491525423728812,1.1385864,0.00019440333,1.0
3482,,,,,,,,0.4608515,0.21559107,-5.827623e-06,0.6895410111453906,0.13510398858363626,0.07566962451068654,0.07423071817852418,-0.08983050847457627,0.19491525423728812,1.1600249,0.00022932477,0.9999999
3483,,,,,,,,0.46286228,0.21713214,6.3297625e-06,0.6986687507499222,0.1305633710297652,0.07573287486013214,0.07408139388879233,-0.08474576271186436,0.19491525423728812,1.1814616,0.00027087954,0.99999994
3484,,,,,,,,0.46543112,0.21890739,-5.8446876e-06,0.7079192140033149,0.13805150759870402,0.07563762732436749,0.07386286852607908,-0.07966101694915254,0.19491525423728812,1.2119709,0.00032390383,1.0
3485,,,,,,,,0.46776548,0.22070545,6.440287e-06,0.7119728729747483,0.13505253727863772,0.07570264881027146,0.07368478196687346,-0.07457627118644065,0.19491525423728812,1.2456303,0.0003897095,1.0
3486,,,,,,,,0.4706969,0.22278126,-5.8271703e-06,0.7034106186141443,0.13735501340358391,0.0756027508489078,0.07343754334394956,-0.06949152542372876,0.19491525423728812,1.2792166,0.0004674382,1.0
3487,,,,,,,,0.47331098,0.22485515,6.503592e-06,0.716733016161715,0.1409360814656503,0.07566358244941879,0.07323032352809905,-0.06440677966101692,0.19491525423728812,1.3124436,0.00055452983,0.9999999
3488,,,,,,,,0.47670937,0.22731386,-5.7953444e-06,0.7160406275625633,0.13861363095858906,0.07555974883089107,0.07295104207981855,-0.05932203389830502,0.19491525423728812,1.3421687,0.0006566514,0.9999998
3489,,,,,,,,0.47869873,0.22891465,6.6443818e-06,0.7166671510643797,0.13838134696230783,0.07562198387584038,0.07271249128960797,-0.054237288135593205,0.19491525423728812,1.344388,0.000760462,0.9999999
3490,,,,,,,,0.4801068,0.22980182,-5.678849e-06,0.7229819473677426,0.1382076520954629,0.07551847389472653,0.07240362229629556,-0.04915254237288134,0.19491525423728812,1.3466861,0.00088124594,0.99999994
3491,,,,,,,,0.48118243,0.23068707,6.9371054e-06,0.7155045513686384,0.1377332394046328,0.07558235950977735,0.07213845561973872,-0.04406779661016949,0.19491525423728812,1.3490919,0.0010215802,0.99999994
3492,,,,,,,,0.48280275,0.23169754,-5.422156e-06,0.7150751674215918,0.1386067395897602,0.07547702704560796,0.0718018967781953,-0.03898305084745762,0.19491525423728817,1.353154,0.0011905861,0.9999999
3493,,,,,,,,0.48382214,0.23259075,7.425104e-06,0.7098573167350103,0.13913034190361967,0.07554253993734283,0.07150914500128273,-0.03389830508474574,0.19491525423728812,1.3594718,0.0013966963,0.9999999
3494,,,,,,,,0.48479244,0.23338833,-4.81427e-06,0.6970278223571785,0.13342213284595172,0.0754372558809481,0.0711431661256237,-0.028813559322033923,0.19491525423728812,1.3657894,0.0016378276,0.9999999
3495,,,,,,,,0.48528954,0.23398218,8.446748e-06,0.691306042389712,0.13191922032226233,0.07550961141947274,0.07081685557022295,-0.023728813559322038,0.19491525423728812,1.3628895,0.0019060856,1.0000001
3496,,,,,,,,0.48702145,0.23465057,-2.8620238e-06,0.6719789800394623,0.13106993810791975,0.07541204350928614,0.07041502942075187,-0.018644067796610188,0.19491525423728812,1.3048135,0.001968655,1.0
3497,,,,,,,,0.48541144,0.23436555,1.11196205e-05,0.6631627525084299,0.12829596996810863,0.07549222150712222,0.07005725104576616,-0.013559322033898324,0.19491525423728812,1.2006809,0.0018300333,0.99999994
3498,,,,,,,,0.47959527,0.23274107,-1.3752274e-06,0.6385095805050561,0.12144552174900314,0.0753977655410692,0.06962204595035659,-0.008474576271186451,0.19491525423728812,1.0754389,0.0016660775,1.0000001
3499,,,,,,,,0.47375017,0.23113282,1.1879623e-05,0.6185036696259049,0.11618519700905752,0.07548717218060137,0.06922969406839882,-0.003389830508474563,0.19491525423728817,0.93340766,0.0014916018,0.99999976
3500,,,,,,,,0.4673531,0.22909278,-1.0258896e-06,0.5835977042456696,0.11281097862067764,0.07540046208855408,0.06875602452301552,0.0016949152542372855,0.19491525423728817,0.7913779,0.0013360935,1.0
3501,,,,,,,,0.460731,0.22706525,1.202417e-05,0.5551629763617476,0.1052362596530778,0.0754969863419142,0.06832532669637201,0.0067796610169491775,0.19491525423728812,0.6493459,0.0011969376,1.0000001
3502,,,,,,,,0.45383793,0.22484028,-8.9582954e-07,0.5133718270159622,0.10140702143619798,0.07541307942604993,0.06781425627712187,0.011864406779660988,0.19491525423728817,0.50731486,0.0010714468,1.0
3503,,,,,,,,0.44673514,0.22272907,1.2278812e-05,0.47046292642672266,0.09137834359380266,0.07551540316828359,0.06734457751252865,0.01694915254237286,0.19491525423728812,0.3652852,0.0009588835,0.9999999
3504,,,,,,,,0.4375357,0.21904935,-9.735384e-07,0.4275093062620346,0.08227990113897451,0.07543061779977797,0.06679243650172735,0.022033898305084763,0.19491525423728812,0.22325367,0.00085910375,1.0000001
3505,,,,,,,,0.42628184,0.21419278,1.1768053e-05,0.3820539889125798,0.07294909056583014,0.07553428147658632,0.06628779817255158,0.027118644067796665,0.19491525423728812,0.082410775,0.0007703951,1.0000001
3506,,,,,,,,0.41554162,0.2094678,-1.1733275e-06,0.3333266358237905,0.06464066620285105,0.07544761724791138,0.06570012524613279,0.03220338983050849,0.19491525423728812,-0.054624077,0.0006949446,0.99999994
3507,,,,,,,,0.404563,0.20459881,1.2907593e-05,0.28935372079375166,0.05484508530357943,0.07554935984190994,0.06515850780402303,0.03728813559322033,0.19491525423728812,-0.19165874,0.0006268311,1.0
3508,,,,,,,,0.3934861,0.1997923,4.6972954e-07,0.23814488718713805,0.04558885833997679,0.07545779518438707,0.06453426534742808,0.04237288135593217,0.19491525423728817,-0.4678005,0.000454127,1.0
3509,,,,,,,,0.38177428,0.1948438,1.4916218e-05,0.19569817556714447,0.03795254703916678,0.07556033733445507,0.06395649447438098,0.04745762711864407,0.19491525423728812,-0.79427123,0.00031195325,1.0
3510,,,,,,,,0.36999467,0.18995528,2.8042118e-06,0.15466338836558596,0.029732210453186487,0.07546398216005577,0.0632938853466816,0.05254237288135592,0.19491525423728814,-1.1294172,0.00021235997,1.0000001
3511,,,,,,,,0.35759392,0.1849624,1.7776754e-05,0.1215201952775077,0.02320019255911688,0.07556684785350735,0.06268094451380134,0.057627118644067804,0.19491525423728817,-1.4429517,0.00015341864,1.0000001
3512,,,,,,,,0.3451024,0.18001719,6.134241e-06,0.09362949187069211,0.017968629388433344,0.07546976418330119,0.061979671409613586,0.06271186440677971,0.19491525423728812,-1.7095937,0.000118052165,1.0
3513,,,,,,,,0.33198905,0.17499804,2.1951819e-05,0.0712238148211509,0.013559619325365096,0.07557308754871432,0.061330183958739654,0.06779661016949154,0.19491525423728812,-1.9769523,9.123485e-05,1.0
3514,,,,,,,,0.3188814,0.17007016,1.1044917e-05,0.05583923636623807,0.010785028530597573,0.07547327591957771,0.060595456974179285,0.07288135593220343,0.19491525423728812,-2.1279137,8.503384e-05,1.0000001
3515,,,,,,,,0.3051059,0.16506597,2.7932096e-05,0.04507805503281964,0.008399779689667944,0.07557974976449813,0.05991194337171933,0.07796610169491532,0.19491525423728812,-2.2771702,7.879046e-05,0.99999994
3516,,,,,,,,0.2913594,0.16017725,1.828165e-05,0.03838728397623959,0.00759436287656225,0.07547552955824115,0.05914261136199179,0.08305084745762714,0.19491525423728812,-2.3366659,8.158366e-05,1.0000002
3517,,,,,,,,0.27705154,0.1552645,3.6892405e-05,0.03636319133095875,0.00695351810290791,0.07558204996254915,0.05843203433534664,0.08813559322033898,0.19491525423728812,-2.3495803,9.158665e-05,0.99999994
3518,,,,,,,,0.262795,0.15047799,2.9052733e-05,0.03568078566238747,0.006935054284010363,0.0754753230900435,0.057634843710542345,0.09322033898305082,0.19491525423728817,-2.408008,9.911855e-05,1.0000001
3519,,,,,,,,0.24800105,0.14569151,5.0427734e-05,0.03746971014941405,0.007058335071303564,0.07558013095507159,0.05689968886296065,0.0983050847457627,0.19491525423728812,-2.5956678,0.00010022905,0.99999994
3520,,,,,,,,0.23338546,0.14107578,4.5869292e-05,0.03861187981576272,0.007591571133799103,0.07546745486472828,0.0560826938347637,0.10338983050847454,0.19491525423728812,-2.8762305,9.678311e-05,0.99999994
3521,,,,,,,,0.21825494,0.13646844,7.1460934e-05,0.04029511520041476,0.0076783536159300775,0.07557269416835685,0.05533079122352153,0.10847457627118641,0.19491525423728812,-3.1676297,9.1552734e-05,1.0000001
3522,,,,,,,,0.20335144,0.13205233,7.217356e-05,0.041231717937692126,0.007930337209459236,0.07545243459532781,0.05449783318581364,0.1135593220338983,0.19491525423728812,-3.4294055,8.639866e-05,0.99999994
3523,,,,,,,,0.18804713,0.12767705,0.00010448986,0.042198824057407276,0.008067441427076926,0.07555543207065103,0.05373780084569651,0.11864406779661016,0.19491525423728812,-3.7731943,7.988824e-05,1.0
3524,,,,,,,,0.17300317,0.12349584,0.00011323647,0.042482728903563395,0.008168754375207773,0.07543006765957953,0.052896602934581975,0.12372881355932204,0.19491525423728817,-4.11964,7.532756e-05,1.0
3525,,,,,,,,0.15760468,0.119368,0.00015651569,0.04249944742558301,0.008086749315418022,0.07553003890231581,0.05213262765407826,0.12881355932203384,0.19491525423728812,-4.466086,7.00548e-05,0.99999994
3526,,,,,,,,0.14258035,0.11545807,0.00017846547,0.041308968737170236,0.00807308681338142,0.0753973332201075,0.05129182989106164,0.13389830508474584,0.19491525423728814,-4.812532,6.571452e-05,0.99999994
3527,,,,,,,,0.1272359,0.1115972,0.00023792451,0.03961281090225571,0.007650133314170215,0.0754980343203126,0.050531425023607836,0.13898305084745766,0.19491525423728812,-5.1473317,6.293403e-05,1.0000001
3528,,,,,,,,0.11229418,0.10795655,0.0002826101,0.03641131165488027,0.007058065055618952,0.07535886720409353,0.04969458985226253,0.1440677966101695,0.19491525423728812,-5.473125,6.0899525e-05,0.9999999
3529,,,,,,,,0.09720156,0.10439357,0.00037817663,0.03334103897201481,0.0062948945652541895,0.07545865465733259,0.048947866067846256,0.1491525423728814,0.19491525423728812,-5.7998757,5.7712132e-05,1.0000001
3530,,,,,,,,0.08257677,0.10105971,0.00046910715,0.028838495722871366,0.005592623634864526,0.07531067942615612,0.04812798751746139,0.15423728813559326,0.19491525423728814,-6.1266265,5.4592558e-05,0.9999998
3531,,,,,,,,0.067904,0.09781401,0.0006237837,0.02483458408590012,0.0046929956162593,0.0754032165155621,0.047403624987780155,0.15932203389830504,0.19491525423728812,-6.4391003,5.174425e-05,0.99999994
3532,,,,,,,,0.053973805,0.09482435,0.000779527,0.020277477294828743,0.004002717890656644,0.075244554422276,0.04660780537816365,0.16440677966101702,0.19491525423728812,-6.5642858,6.476508e-05,1.0000001
3533,,,,,,,,0.04540003,0.09266543,0.000855701,0.01619699339914471,0.0030458494342857634,0.07533737903868193,0.04590785090601992,0.16949152542372886,0.19491525423728812,-6.6434054,8.836535e-05,1.0000002
3534,,,,,,,,0.04229908,0.091322675,0.0006272041,0.01192194218235806,0.0023613127267471394,0.07516946978780752,0.045131597126750946,0.17457627118644062,0.19491525423728814,-6.7204437,0.00011908638,0.9999999
3535,,,,,,,,0.03859534,0.08986563,0.00044321828,0.008544336272707275,0.0015696852156477138,0.07525659152874103,0.04445108990372349,0.1796610169491525,0.19491525423728812,-6.796491,0.00016018338,1.0
3536,,,,,,,,0.03653099,0.08871483,0.000303211,0.005236263688710513,0.0010541480744113093,0.07508056619056094,0.04369009200419387,0.1847457627118644,0.19491525423728817,-6.872537,0.00021660699,0.99999976
3537,,,,,,,,0.034365576,0.08753444,0.00022461652,0.0029891698505229735,0.0005293065878092363,0.07516993407777221,0.04303057724121893,0.18983050847457628,0.19491525423728812,-6.996567,0.00027764216,0.99999994
3538,,,,,,,,0.03276766,0.08650298,0.00015682877,0.0008887921570311759,0.00020736887801158465,0.07498840213820883,0.04228795727743538,0.19491525423728817,0.19491525423728817,-7.154247,0.00034939236,0.99999994
3539,,,,,,,,0.030610668,0.0853697,0.00012798312,-0.00028642839076948787,3.3762494834333515e-05,0.07508432999181976,0.04164749995506873,0.20000000000000004,0.19491525423728814,-7.306119,0.00044379343,0.9999999
3540,,,,,,,,0.029054971,0.08439064,8.4556996e-05,-0.001379183427569654,0.0002934444361219329,0.07490442175303884,0.04092436825714459,-0.09999999999999995,0.20000000000000004,1.1172577,0.00012952593,0.9999997
3541,,,,,,,,0.026932858,0.08330646,7.571212e-05,-0.0016111128776597242,0.0002891150603449264,0.0750089523574313,0.04030563123194464,-0.09491525423728807,0.19999999999999996,1.1386957,0.00015271505,1.0000001
3542,,,,,,,,0.025399351,0.08236863,4.6620604e-05,-0.0018310338131596552,0.000372499219119319,0.07482931910654245,0.03959541161033506,-0.08983050847457619,0.2,1.1602119,0.0001798651,1.0000001
3543,,,,,,,,0.023302192,0.08132331,4.818404e-05,-0.001275500620960821,0.00022893313167463315,0.0749412749729316,0.03899204627984348,-0.08474576271186436,0.2,1.1938689,0.00021648196,1.0000001
3544,,,,,,,,0.021820176,0.08043959,2.5305642e-05,-0.0007902701695499313,0.00015645817105868954,0.07475967611949028,0.03830151483925223,-0.07966101694915251,0.2,1.2275269,0.00026019203,1.0
3545,,,,,,,,0.019807532,0.07945546,3.2200493e-05,0.0003982323419857641,2.4088904287214456e-05,0.07487636517533731,0.037726921266457665,-0.07457627118644063,0.19999999999999996,1.2611873,0.00031329686,1.0000001
3546,,,,,,,,0.018446494,0.07864729,1.3006303e-05,0.0013973822800654161,0.00033425564372766437,0.07468496172105639,0.03706620461785979,-0.06949152542372873,0.2,1.2946297,0.00037440195,0.99999994
3547,,,,,,,,0.017163955,0.077553414,2.5586469e-05,0.0029856054279775272,0.0005121732203804049,0.07480412202415834,0.036529262158549784,-0.06440677966101688,0.2,1.3278557,0.00044464535,0.9999998
3548,,,,,,,,0.017232137,0.07651814,1.2045812e-05,0.0042608477009350105,0.0008770189660068561,0.07460901809531029,0.03590174845059463,-0.05932203389830504,0.2,1.3324772,0.00051601836,1.0
3549,,,,,,,,0.01658716,0.075416796,2.6426404e-05,0.00596713503541784,0.0010715311123990709,0.07473297932260295,0.035400914233167706,-0.054237288135593156,0.2,1.3346976,0.0005977461,1.0
3550,,,,,,,,0.016665723,0.07449197,1.26337145e-05,0.007225221151787879,0.00142950861262121,0.0745320444261854,0.03480730131500418,-0.04915254237288134,0.2,1.3369963,0.0006921641,0.9999998
3551,,,,,,,,0.01603487,0.07347054,2.7214915e-05,0.008954709725446992,0.0016199949219322,0.07466752751177481,0.034345251900630196,-0.04406779661016943,0.2,1.3394026,0.0008026441,1.0
3552,,,,,,,,0.016130213,0.07263646,1.3191336e-05,0.010137549798522773,0.001979085045708469,0.07446806065109987,0.03379101190515136,-0.038983050847457686,0.2,1.3440176,0.00093632384,1.0
3553,,,,,,,,0.0155021455,0.07169877,2.7959664e-05,0.011650146401865244,0.002172325575052274,0.07461927747941544,0.03337642340150839,-0.03389830508474576,0.19999999999999996,1.3503337,0.0010983933,1.0
3554,,,,,,,,0.015607304,0.07093522,1.3862468e-05,0.012500740708492303,0.0024618941019116897,0.07442734182718927,0.03286215874783421,-0.02881355932203391,0.2,1.356943,0.0012893084,0.9999998
3555,,,,,,,,0.0149611,0.070045635,2.8756027e-05,0.01385527830173123,0.0026207484623826023,0.07460045408067788,0.032485960664977886,-0.023728813559322062,0.19999999999999996,1.3530746,0.0015017276,1.0
3556,,,,,,,,0.015078245,0.06933618,1.4492682e-05,0.014642434736600235,0.0029275645964096557,0.07441224593017913,0.03200039760683036,-0.018644067796610177,0.2,1.2582073,0.0014254337,0.99999994
3557,,,,,,,,0.014418881,0.06849354,2.9502213e-05,0.01563345778699414,0.0029312493654923186,0.07460155560441017,0.03165543119051694,-0.013559322033898293,0.19999999999999996,1.154075,0.0013253869,1.0
3558,,,,,,,,0.014550243,0.067834474,1.5192964e-05,0.016111027590000628,0.0031213071326838494,0.07441649016553738,0.03119774384086099,-0.008474576271186413,0.2,1.0284835,0.001205987,1.0
3559,,,,,,,,0.013874372,0.067043334,3.0298273e-05,0.016673281596842462,0.003131636086780288,0.07462549622263696,0.03089178690623609,-0.0033898305084745554,0.2,0.8864538,0.0010797078,1.0
3560,,,,,,,,0.014040232,0.066463046,1.5838124e-05,0.016982225325360065,0.0033618193806804926,0.07443688543041546,0.030471020929877468,0.0016949152542372777,0.19999999999999996,0.7444225,0.00096671213,1.0
3561,,,,,,,,0.013371105,0.065745555,3.1003045e-05,0.017610765116435778,0.0033490038985446577,0.07465554499653553,0.030204925528195464,0.00677966101694919,0.19999999999999996,0.6023907,0.0008658176,0.9999998
3562,,,,,,,,0.013794342,0.06521347,1.6293881e-05,0.017607193123914726,0.0034281207165727254,0.07445910615414304,0.029814501097826605,0.011864406779661016,0.19999999999999996,0.46036023,0.0007751444,1.0000001
3563,,,,,,,,0.013481268,0.064511694,3.1329175e-05,0.017878542582721854,0.003393840238940701,0.074694310000433,0.029587534939053937,0.016949152542372916,0.2,0.31832975,0.0006938786,0.9999999
3564,,,,,,,,0.014035123,0.06402906,1.643077e-05,0.0175845530449176,0.0033681829418481185,0.07449374221681344,0.029227210719897024,0.02203389830508476,0.2,0.17583913,0.0006213167,1.0
3565,,,,,,,,0.0136557175,0.063382946,3.1552227e-05,0.017835989337388884,0.0034384530151220388,0.07474513466971887,0.02903618863523737,0.02711864406779663,0.2,0.036621757,0.0005587599,0.99999994
3566,,,,,,,,0.014212292,0.06297325,1.6592463e-05,0.017470199757494975,0.003434514053735501,0.07453680619172048,0.02870963696948852,0.032203389830508466,0.19999999999999996,-0.100412786,0.0005040529,1.0
3567,,,,,,,,0.013856187,0.06237341,3.246073e-05,0.017615008508338824,0.0032655164705652825,0.07480436022110114,0.02856265401379988,0.03728813559322034,0.2,-0.22981526,0.00046435886,1.0
3568,,,,,,,,0.014497879,0.062003303,1.8197978e-05,0.01726151978713277,0.0033818895642829063,0.07458898883126142,0.028265619685679536,0.04237288135593221,0.2,-0.4918573,0.00034444174,1.0000001
3569,,,,,,,,0.014071016,0.06144344,3.4330933e-05,0.017181389419840994,0.0032919051733273003,0.07487776745336225,0.02815302864384293,0.04745762711864407,0.2,-0.8058663,0.00023894417,1.0000002
3570,,,,,,,,0.014696309,0.061128978,1.9895959e-05,0.016850177530920576,0.003238049431336256,0.07465228374698879,0.027877664350068873,0.052542372881355943,0.2,-1.1426337,0.00016215007,0.9999998
3571,,,,,,,,0.014183736,0.060595162,3.6080113e-05,0.016586526280159726,0.003202845208132412,0.07496484157944353,0.027792824688902363,0.05762711864406783,0.2,-1.463593,0.00011539036,0.9999998
3572,,,,,,,,0.014797375,0.06031678,2.1436517e-05,0.0163449822576096,0.0031624839124490796,0.0747301722129149,0.027531671810561733,0.06271186440677967,0.2,-1.7247548,8.987003e-05,0.9999998
3573,,,,,,,,0.014199505,0.059805278,3.770043e-05,0.016182820831385242,0.0030897635642993344,0.07506732195200995,0.02747307084130543,0.06779661016949154,0.2,-1.9891195,6.957584e-05,1.0
3574,,,,,,,,0.0148046035,0.059561968,2.2959694e-05,0.015917073060576936,0.0031715907965602173,0.0748221974539863,0.02722572624971163,0.07288135593220343,0.2,-2.1763449,6.0929193e-05,1.0
3575,,,,,,,,0.014081284,0.05905767,3.9308627e-05,0.015821139710044015,0.003007143936009829,0.07519437545461247,0.02719579687417686,0.07796610169491527,0.2,-2.3176558,5.742603e-05,1.0000001
3576,,,,,,,,0.014764491,0.05886614,2.4612385e-05,0.015487371589660551,0.0030181094055239076,0.07493612800702279,0.026959629904900088,0.08305084745762714,0.2,-2.4257002,5.4984623e-05,1.0000001
3577,,,,,,,,0.014437923,0.058510542,4.266486e-05,0.015471020143054107,0.0029654172822871023,0.0753362499007386,0.0269585696456829,0.08813559322033894,0.19999999999999996,-2.4365034,6.1948565e-05,0.99999994
3578,,,,,,,,0.015540262,0.058473624,2.9290772e-05,0.015264196071534014,0.0029643073286022893,0.07505056808658954,0.02673686384675089,0.09322033898305081,0.19999999999999996,-2.4954379,6.713867e-05,0.99999994
3579,,,,,,,,0.01509113,0.05813854,4.7978898e-05,0.015238426863558073,0.0028771249649120647,0.07547769217520199,0.026765909747456806,0.09830508474576266,0.19999999999999996,-2.7158756,6.9957314e-05,0.9999998
3580,,,,,,,,0.016247442,0.05814296,3.4808218e-05,0.015126938176588877,0.0029287464498588328,0.07515510191502042,0.02654925611153185,0.10338983050847453,0.2,-3.0243466,6.89443e-05,1.0
3581,,,,,,,,0.015354308,0.057795845,5.4665936e-05,0.015097298698170631,0.0028610043506279003,0.07561578410666595,0.026606184019924792,0.10847457627118641,0.2,-3.315208,6.48329e-05,1.0000002
3582,,,,,,,,0.015743593,0.05780309,4.4145923e-05,0.0147827621628275,0.0028625510197580325,0.07524835236797277,0.02639009138912862,0.1135593220338983,0.19999999999999996,-3.5798943,6.0645212e-05,1.0
3583,,,,,,,,0.014456471,0.057457447,6.528289e-05,0.01485170783923724,0.002783685843276077,0.07574169528826953,0.026477869519755334,0.11864406779661014,0.19999999999999996,-3.909286,5.672879e-05,0.99999994
3584,,,,,,,,0.015071514,0.057529863,5.4039825e-05,0.014496192706522576,0.0028569052428884054,0.0753128319357291,0.026263955527619183,0.12372881355932208,0.19999999999999996,-4.2542257,5.3490534e-05,0.9999998
3585,,,,,,,,0.013754293,0.057197083,7.487844e-05,0.014537158225409812,0.0028172237158815704,0.07584922103874797,0.026385200631519137,0.12881355932203387,0.2,-4.5991683,4.9387614e-05,0.99999994
3586,,,,,,,,0.014606765,0.057330158,6.297151e-05,0.014509201252127903,0.0028739518421102774,0.07534625018380206,0.026160671049444483,0.13389830508474582,0.19999999999999996,-4.9441075,4.6691897e-05,0.9999999
3587,,,,,,,,0.013177797,0.05698684,8.363472e-05,0.01438672816355438,0.0027443547334709277,0.07594839543270984,0.02631649867794676,0.13898305084745766,0.2,-5.288113,4.3301054e-05,0.99999994
3588,,,,,,,,0.014247762,0.05717119,7.129058e-05,0.014362335561255588,0.002813993772146242,0.07535811480998919,0.026069664312311218,0.14406779661016947,0.2,-5.6149206,4.2555068e-05,1.0000001
3589,,,,,,,,0.01263382,0.056791823,9.243629e-05,0.014344436997089927,0.002759857644652502,0.0760541312393437,0.026259795106180712,0.1491525423728813,0.19999999999999996,-5.9427414,3.997803e-05,0.99999994
3590,,,,,,,,0.013925944,0.05702353,8.035546e-05,0.014228603454445396,0.002758180098364554,0.07535199885914635,0.02597544301296135,0.1542372881355932,0.19999999999999996,-6.2701354,3.8113067e-05,1.0
3591,,,,,,,,0.011997089,0.056578904,0.00010249731,0.014239264883949328,0.0027300915865952004,0.07618752845805579,0.026211766530442045,0.15932203389830507,0.19999999999999996,-6.5873017,3.587511e-05,1.0000001
3592,,,,,,,,0.013673553,0.056892328,9.026352e-05,0.014213599303210697,0.0027088171038757787,0.07531466929388642,0.02587223920328312,0.164406779661017,0.19999999999999993,-6.857469,3.526476e-05,0.9999999
3593,,,,,,,,0.011309595,0.056364115,0.00011271448,0.01399439082577249,0.0026296314052126593,0.07635820843694971,0.026185603615930593,0.1694915254237288,0.2,-6.9353642,4.787869e-05,1.0
3594,,,,,,,,0.013580596,0.056802906,0.00010003433,0.014243338370882765,0.0027305487036590023,0.0752127675971177,0.025756146404748968,0.17457627118644056,0.19999999999999993,-7.0132537,6.456163e-05,0.99999994
3595,,,,,,,,0.010441957,0.056112528,0.00012400647,0.013862761422011859,0.002626967986856711,0.07661864635608649,0.0261903075088334,0.1796610169491525,0.2,-7.090723,8.761936e-05,0.9999998
3596,,,,,,,,0.013773579,0.056770008,0.000111190864,0.014011314787517118,0.002771449551751292,0.0749669009507247,0.025587270306832232,0.18474576271186438,0.19999999999999993,-7.16677,0.00011813694,0.99999994
3597,,,,,,,,0.008964095,0.055733662,0.00013759636,0.013562062065588807,0.0026516432332759836,0.0771460196837636,0.026282205180505915,0.18983050847457628,0.19999999999999996,-7.242511,0.00015896268,0.99999994
3598,,,,,,,,0.015105725,0.056972068,0.00012304449,0.014231132517898742,0.002789267339172154,0.07418621959716452,0.025235920565051476,0.19491525423728817,0.19999999999999996,-7.3554697,0.00020385743,0.99999994
3599,,,,,,,,0.004438061,0.054729708,0.0001555931,0.013078614673443165,0.0025196617820738045,0.07909201942181451,0.026858918577182353,0.2,0.19999999999999996,-7.512637,0.00025472007,1.0000001


==> data/dmodel_non_uni.csv <==
num,xtr_0,xtr_1,ytr_0,x_epi_0,x_epi_1,y_epi_0,loss,mean_model,ale_model,epi_model,mean_true,ale_true,x_0,x_1,xte_0,xte_1,mean_modelte,ale_modelte,epi_modelte
0,2.618872743625169e-07,1.9039884867107625e-08,0.03105172327104365,0.01718637075850284,-0.0142951659558925,1.0,0.6213839054107666,0.054164257,0.085204534,0.0018390421,0.03134201242276107,0.006025311291634186,0.009465138155545344,0.003271790163337,-0.1,-0.10000000000000002,2.5574217,7.590188e-05,1.0000001
1,1.0840220448842707e-06,2.1931520760287097e-07,0.023114241093864046,0.04684653037926683,0.1089794487663943,1.0,0.5778900980949402,0.063841164,0.089056246,0.00024985193,0.0341320284937414,0.006561239921164682,-0.003082171523309613,-0.0010655282039336085,-0.09491525423728817,-0.10000000000000003,2.6637557,0.00011853748,1.0
2,-8.893382871469637e-06,5.7892942631951e-06,0.043685939763489584,0.008587446044182457,0.10740584171317265,1.0,0.5515766143798828,0.060092606,0.08756125,0.0008376435,0.03280334114168578,0.0065546311454210025,0.0017473612963069195,0.0006033486505237373,-0.08983050847457627,-0.10000000000000003,2.7700925,0.0001850658,1.0
3,-5.031300153856026e-05,2.687992854775893e-05,0.037027256982261614,0.005977764562907932,0.05736127585947176,1.0,0.5310474634170532,0.06239751,0.08848225,0.0004953767,0.03362526387513143,0.006417020239028519,-0.0011997616841614655,-0.00041485045326159024,-0.08474576271186439,-0.10000000000000002,2.8764267,0.00028896544,0.9999999
4,-5.748647059302597e-05,3.023848018947387e-05,0.022548102253017736,0.07447478965258163,0.02545889524581761,0.0,0.5136359333992004,0.06071366,0.0877991,0.0007274177,0.033058961017262564,0.006373244019503779,0.0009064132473993559,0.00031764052790639704,-0.07966101694915252,-0.10000000000000002,2.9827616,0.0004512204,1.0000002
5,-6.52042652699208e-05,3.5501146583557024e-05,0.04084717720359443,0.02947043059856348,-0.04460267842850409,1.0,0.4989665746688843,0.06198562,0.08829154,0.0005556475,0.0337823959678411,0.0063648643180232705,-0.0007461746975280483,-0.000243753161813892,-0.07457627118644068,-0.10000000000000003,3.0890963,0.00070447713,1.0
6,-7.239095271970901e-05,4.206288340122927e-05,0.022668657064372,-0.026354113046918506,0.0048605020328584755,1.0,0.4844544231891632,0.060863897,0.087819286,0.0006871016,0.0333159202429595,0.006432707352492098,0.0005853234765291135,0.00022761895278279433,-0.0694915254237288,-0.10000000000000002,3.1954308,0.0010998154,1.0
7,-8.008667680097531e-05,5.7355929744507155e-05,0.03650478005814356,-0.010439487565285406,0.023437712444429118,1.0,0.46838366985321045,0.061748993,0.088158034,0.00058070326,0.033572650460762056,0.006429223959518068,-0.0005614574335024294,-0.00015885754666017566,-0.06440677966101696,-0.1,3.30549,0.0017372047,0.99999994
8,-7.673882614375772e-05,6.728825373452095e-05,0.0322076114945007,0.002229786214959024,0.018956637570511744,1.0,1.1269789934158325,0.060918212,0.08780905,0.0006635142,0.03334144140007049,0.006433020812121544,0.000410141269099924,0.0001842750398911754,-0.05932203389830509,-0.10000000000000002,3.3923182,0.0028337638,1.0000002
9,-5.050357461245478e-05,8.79188268271799e-05,0.027568878929151924,-0.019904834252725715,0.07171333872887117,1.0,0.917891263961792,0.061606392,0.08807334,0.0005929014,0.03361143489311348,0.006374144120297419,-0.0004642843129033369,-0.0001102959132026345,-0.054237288135593226,-0.10000000000000003,3.4464183,0.0045496686,0.9999999
10,-3.242749361476456e-07,9.779922985585588e-05,0.022394715947042905,-0.017766104978368523,-0.0037399406557480177,1.0,0.8067469596862793,0.06091906,0.087774955,0.0006497285,0.03342661593063109,0.006568063201525259,0.00029785169577083853,0.00016394402398238654,-0.04915254237288138,-0.10000000000000002,3.517282,0.0071780197,1.0000001
11,0.00012052609271356765,0.00010205211387888219,0.035922351680355236,0.0009466611522812934,0.08740130707892634,1.0,0.7109683156013489,0.06146185,0.087972194,0.0006042334,0.03388598330461788,0.006427170136294082,-0.00040821394200542727,-6.791553413575834e-05,-0.04406779661016949,-0.10000000000000002,3.5881426,0.011316144,1.0
12,0.0005982754229940491,0.000132936020693241,0.038115328811486916,0.010091704998016301,0.07349901885934275,1.0,0.6224691271781921,0.060868602,0.087708645,0.00064694276,0.03329339383195563,0.0064457354038639945,0.00022353893231949544,0.0001623107416369195,-0.03898305084745764,-0.10000000000000003,3.6590083,0.017818803,1.0
13,0.0007182920794160365,0.00014990880261196002,0.03126179681588069,0.007925376692998455,0.11916142499028409,1.0,0.5379080772399902,0.061321635,0.087869816,0.00062489684,0.03334609199977902,0.0063532413095345975,-0.0003538877756718865,-2.57505962086893e-05,-0.03389830508474574,-0.10000000000000002,3.7290256,0.0279098,0.99999994
14,0.0022149829596312598,0.0003248603458177194,0.019248848662712485,0.0053449254835420314,-0.07752153536589504,1.0,0.45941510796546936,0.060805522,0.08764305,0.00066499686,0.03334820322386059,0.006488624063567159,0.00020277567659356756,0.0001745639996065438,-0.028813559322033895,-0.1,3.7698975,0.038735624,1.0
15,0.0024786104951467986,0.0003410602162275747,0.019269774623429672,-0.002858097916294097,0.19284266127117874,1.0,0.3849126100540161,0.061236266,0.087815486,0.00066108763,0.0334367374276283,0.006382169837933098,-0.00026993642565537366,1.1094397545363158e-05,-0.023728813559322014,-0.10000000000000002,3.8555617,0.0564134,0.99999994
16,0.004475363275091139,0.00038935001964930384,0.019254987063170113,0.004475363275091139,0.00038935001964930384,0.0,0.5202346444129944,0.0608357,0.08766765,0.00069523475,0.0330420299878128,0.006447254391548519,0.00023650980741919095,0.000176515631268017,-0.01864406779661015,-0.1,3.9822328,0.069092505,1.0
17,0.006706311188813894,0.0003926168929618514,0.009037649598157655,0.006706311188813894,0.0003926168929618514,0.0,0.49177098274230957,0.06127373,0.087869756,0.00070545124,0.03354792107592725,0.006190078888966802,-0.00015257560127579378,2.7147960919058773e-05,-0.013559322033898332,-0.1,4.1131787,0.057216417,0.9999998
18,0.007753693834438769,0.0003911691617686797,0.003945648487409148,-0.03822710079422778,0.0302263310904273,1.0,0.46737682819366455,0.060947727,0.08776798,0.00074173574,0.03308010407177213,0.006420995585753406,0.00032082579888024354,0.00017118091751975117,-0.008474576271186389,-0.10000000000000002,4.345099,0.048602227,1.0000002
19,0.009488660103695439,0.00038710619588980645,-0.0005165280948995748,0.009488660103695439,0.00038710619588980645,0.0,0.44239652156829834,0.06132655,0.08798779,0.0007686937,0.03277130237260971,0.0062604587231987465,7.738833943526168e-06,3.7111827454436917e-05,-0.003389830508474556,-0.1,4.5607777,0.04276792,1.0000001
20,0.010103663409737168,0.0003854785558008561,-0.0007935805664610098,-0.013358950489920548,0.03319992208163072,1.0,0.41906437277793884,0.060373943,0.08792347,0.00077757216,0.033082334982299386,0.006458827489346155,0.0004671843332594103,0.00016765197055303426,0.0016949152542373096,-0.1,4.792677,0.04180649,1.0000001
21,0.012062496483334642,0.00038021761814944013,0.003743441446467773,0.035263167964355246,0.06819899735727139,1.0,0.3971228301525116,0.059730727,0.088138334,0.0007744161,0.03275401587486193,0.006301203178327273,0.00022587350746794402,5.444060923636979e-05,0.0067796610169491905,-0.1,5.048899,0.061377738,1.0000002
22,0.01346097839141947,0.0003853110342939309,0.016669730844250035,0.01346097839141947,0.0003853110342939309,0.0,0.37584516406059265,0.058261685,0.08809342,0.00077104877,0.032486077811220274,0.006319480988737317,0.000688150086499216,0.00018077006386747302,0.011864406779661071,-0.1,5.2106524,0.08405669,1.0000002
23,0.01493260943036505,0.00039171323988563536,0.03144544786237309,0.05669346841048754,-0.08847833250686944,1.0,0.3550420105457306,0.05720479,0.088299066,0.00077802665,0.03218198986474445,0.005965488781435505,0.0005227460510235627,9.024875925169574e-05,0.016949152542372902,-0.1,5.3712664,0.11538275,0.99999994
24,0.018924645986905537,0.00036959618705098595,0.08101830147242056,0.007137144317139197,-0.08691239527459997,1.0,0.25393998622894287,0.05527117,0.08824587,0.0007785749,0.03147285877427778,0.006149561546728119,0.0010006566893654197,0.0002226516429571716,0.022033898305084777,-0.10000000000000002,5.5410337,0.15914991,1.0000001
25,0.019770971235826842,0.00035913282076928654,0.15987147261895765,-0.00976932914924181,-0.029792775492437043,1.0,0.2037232369184494,0.053860635,0.08847558,0.00078397314,0.031210267201639455,0.005815543991939772,0.0009095910369904727,0.0001541760345137321,0.027118644067796648,-0.10000000000000003,5.7201953,0.21567841,0.9999999
26,0.02328640418843723,0.000298618466114012,0.169332573120079,-0.025910805668658072,0.05349320668449384,1.0,0.15972214937210083,0.05229004,0.088788316,0.0006916393,0.030304620949008307,0.005976451355500252,0.0014120041998592538,0.00028228748341850487,0.0322033898305085,-0.10000000000000003,5.9237566,0.30307928,1.0
27,0.03178741473047346,0.00019956839667478057,0.34842056637828006,-0.019985018185843934,-0.035493093221916676,1.0,0.11773311346769333,0.05130718,0.088849306,0.0006896696,0.029527729931775718,0.005591035116589787,0.0013991105493512943,0.00022072513128724045,0.037288135593220355,-0.1,6.169226,0.43413222,1.0000001
28,0.032777903162782944,0.00019279148738351315,0.3263493231448798,-0.001996391927348592,0.07427039910685382,1.0,0.07731989026069641,0.049715687,0.08811748,0.00073518703,0.028351946663236885,0.005567831728792298,0.0019421632510430464,0.0003370197800894128,0.0423728813559322,-0.10000000000000003,6.4146953,0.6069187,1.0000001
29,0.043107681420252876,0.00013494053967418772,0.5042694826180932,0.014577377858974403,0.08561516327100412,1.0,0.04019881412386894,0.048539195,0.08763465,0.0008134864,0.027149263126924294,0.005306876400474008,0.002011989031926174,0.0002771059213836022,0.047457627118644055,-0.10000000000000003,6.660666,0.8247997,0.9999999
30,0.044178286655248304,0.00012962040250822515,0.43951958521652856,-0.024799217221182453,-0.04304307826691708,1.0,0.003136100247502327,0.046720386,0.086846985,0.0008701165,0.02551069673854718,0.005054795841597126,0.002597845742411478,0.0003815871440229783,0.05254237288135593,-0.1,6.8450747,0.95096564,1.0
31,0.04525475433146402,0.0001236519572075134,0.3525505710536203,-0.01020630012535107,-0.1263742814118158,1.0,-0.03366228938102722,0.045297343,0.08629189,0.0009691143,0.02391007896535537,0.0045983934637413605,0.002751601038764147,0.0003187519056005958,0.05762711864406782,-0.10000000000000003,6.9783063,0.9374215,0.9999998
32,0.06164040157795353,0.00020124669344257293,0.04368923407493591,-0.015798297077485843,0.06447195645634997,1.0,0.16771891713142395,0.043226138,0.08544504,0.0010409802,0.021896096153959366,0.004307316131477536,0.0033910287762883235,0.00040898157091965004,0.06271186440677967,-0.1,7.052816,0.88000625,1.0000002
33,0.06593227729855572,0.00022329788038851604,-0.0032399488568852068,0.006438850002514124,-0.05393124175017315,1.0,0.14583519101142883,0.041544907,0.084815994,0.0011677681,0.019785923294708813,0.0037163889700751324,0.0036273308816953736,0.0003451505827953101,0.06779661016949154,-0.1,7.036617,0.757824,1.0000001
34,0.08221883669711945,0.00017930292844652005,0.08008196967633456,0.0023214300468359637,-0.1496686722929828,1.0,0.12315303087234497,0.03920894,0.08390263,0.0012628054,0.016988352383909156,0.003412869435609572,0.004323523107523252,0.0004227037970005345,0.07288135593220338,-0.10000000000000002,7.009087,0.64730793,1.0000001
35,0.08303688631704408,0.0001708434435048656,0.036933258725185346,-0.06591286106498447,0.03750214294220788,1.0,0.10051129013299942,0.03724871,0.08320073,0.0014266348,0.014417834429137447,0.002675981799722868,0.004646680988611563,0.00035700890442376957,0.07796610169491526,-0.10000000000000002,7.095031,0.6549432,0.99999994
36,0.08462048377226972,0.00015284237497355393,0.03626688489517777,-0.014306827732538817,-0.05028159456333977,1.0,0.07745186239480972,0.03461609,0.082152106,0.0015730757,0.011505174002839508,0.0023177453802692106,0.00540294930430596,0.00042688140220573984,0.08305084745762711,-0.10000000000000002,7.219312,0.71185076,1.0000002
37,0.09872538705792415,5.981477759040422e-05,0.1759415651092441,0.004385493060346536,-0.08257544202088636,1.0,0.05380430072546005,0.032361526,0.08118697,0.0018472376,0.008723679370700795,0.0015812248632678186,0.00581411729825165,0.0003609028133277912,0.08813559322033897,-0.10000000000000003,7.3435946,0.7720622,1.0
38,0.09903875520375412,5.8378114098767485e-05,0.17993686532249037,-0.08443646575419414,0.026333999294877307,1.0,0.029488110914826393,0.029401198,0.079917744,0.0021083762,0.005845864582465206,0.0012663655500965312,0.00663669778175127,0.0004239557463005029,0.09322033898305082,-0.10000000000000003,7.4678755,0.8355582,0.99999994
39,0.09971357998930531,0.0025077670614987438,0.11489819322149916,0.012009021966609358,0.06815495480584827,1.0,0.004285650793462992,0.026840964,0.0788471,0.0025187356,0.003322565335209928,0.0005034937231358493,0.007135629947979947,0.0003618245731701801,0.0983050847457627,-0.10000000000000003,7.528543,0.80095637,0.99999976
40,0.09971356180074907,0.002757900724605313,0.15979499865590746,-0.015945140818386515,-0.013218255728233588,1.0,-0.15907247364521027,0.023514146,0.077464126,0.0026149722,0.0011146936221051766,0.00034175637802791157,0.00802921807952339,0.00042045898254354475,0.10338983050847454,-0.10000000000000003,7.564431,0.754984,1.0000002
41,0.0997101665712509,0.003930029943020675,0.08545188612809895,0.005106735369317106,-0.06439955044882728,1.0,-0.20702104270458221,0.020662379,0.07630693,0.0024525167,-0.0002518661414245307,-8.113564601260092e-05,0.008618915113964582,0.0003607232489090075,0.10847457627118647,-0.10000000000000003,7.6003165,0.7108127,0.9999999
42,0.09970870191092887,0.004627417605083338,0.06412519604278608,0.049580301580561655,0.08491974924996622,1.0,-0.25194329023361206,0.016954323,0.07482106,0.002271988,-0.000703226894282503,0.0002736190284522572,0.009576990773332838,0.0004151995345273075,0.11355932203389832,-0.10000000000000003,7.6483364,0.6818418,1.0
43,0.09971307711762134,0.005827223255374579,0.07502455811293329,0.03242065191219777,0.037165442137776034,1.0,-0.29538288712501526,0.013973288,0.07364177,0.0021386333,0.00037066873063908834,-0.00010913560818992117,0.010241029320820437,0.00035754779696814024,0.11864406779661016,-0.10000000000000002,7.7638087,0.7607555,0.9999999
44,0.09973114579902279,0.0077161515686416365,0.0172544217513062,-0.048727846692813305,-0.03704350255534641,1.0,-0.3388340473175049,0.009650394,0.07200142,0.0019518124,0.0031198228503267512,0.0008219171676023232,0.011255769842042922,0.00040885427990773615,0.12372881355932208,-0.10000000000000005,7.8494506,0.8497492,1.0000001
45,0.09973783665198,0.008240776595616187,0.013039829714913633,-0.035774783650531015,-0.056627087217595067,1.0,-0.38245463371276855,0.012145361,0.07236004,0.0019570345,0.008346413291437755,0.001423023276242578,0.01199568091125854,0.0003541897846227516,0.1288135593220339,-0.10000000000000003,7.994386,1.0667628,1.0
46,0.09975388767055249,0.009361528136572934,-0.0055569582592178935,0.014042678823713512,0.09179073572718856,1.0,-0.42571619153022766,0.025180303,0.07561515,0.0021641483,0.016305717327820487,0.0033219252201391204,0.013069093849820785,0.0004081151039348257,0.13389830508474584,-0.10000000000000002,8.139322,1.3118001,0.99999994
47,0.09983495666676556,0.015513960729175083,-0.013096018001740739,0.09983495666676556,0.015513960729175083,0.0,-0.46974241733551025,0.038909588,0.07931155,0.002466737,0.027671552692334834,0.005195356721233809,0.013881347128718495,0.0003633440100043695,0.13898305084745766,-0.10000000000000003,8.186835,1.3204167,0.9999998
48,0.09984871490168061,0.016298757911697704,-0.005817991100525999,-0.08360603325218556,-0.11960870474229773,1.0,0.2163121998310089,0.053044166,0.083187565,0.0027597146,0.04291421496501803,0.00856254985423469,0.015012748491487786,0.0004159635526336699,0.1440677966101695,-0.1,8.222156,1.2896158,1.0000001
49,0.09988372828336897,0.017921378907813895,0.022558839681936504,0.03042660976237174,0.12534602843370204,1.0,0.1950749307870865,0.067775175,0.08754662,0.0031573982,0.06199833369207401,0.011568578582265647,0.015895481632795142,0.0003686179456038115,0.14915254237288136,-0.1,8.241911,1.2129754,1.0
50,0.09990301760291416,0.01875542346030548,0.03087114899681108,0.09990301760291416,0.01875542346030548,0.0,0.17968499660491943,0.08287596,0.09213695,0.0035496645,0.08401975895221125,0.016558332132959742,0.017086166228502765,0.0004118655762284489,0.15423728813559323,-0.1,8.269155,1.1335726,0.99999994
51,0.09997362113400861,0.021344394952289986,0.05073440396573139,0.09997362113400861,0.021344394952289986,0.0,0.16484227776527405,0.09865496,0.097315714,0.0040621595,0.10989249897591244,0.020317111239261103,0.018039480158741315,0.00035618248182252846,0.15932203389830507,-0.1,8.296399,1.0570543,0.9999998
52,0.10000004594257283,0.022232740862812413,0.03889585394012449,-0.03200574053901107,-0.005059191209909191,1.0,0.15006868541240692,0.11463261,0.1027344,0.0045799203,0.13747727854018266,0.026785268545990327,0.01928134898788706,0.0003883182062680037,0.164406779661017,-0.1,8.323643,0.98353696,1.0000001
53,0.100083879964563,0.024973018444108055,0.018380710524474878,0.006955826028458308,-0.07067988102544417,1.0,0.13526223599910736,0.13124284,0.1087953,0.005249284,0.1694878916258831,0.032400422108028216,0.0202934758637113,0.0003288997994842383,0.1694915254237288,-0.10000000000000002,8.350888,0.91311216,1.0000001
54,0.10013355663708332,0.02686316549406572,0.0087881737312859,0.02542519765253917,0.06130801137693814,0.0,0.12013716995716095,0.14799437,0.11515257,0.005935965,0.2042515426125395,0.03952252176735508,0.021580133611668568,0.0003516714199058666,0.17457627118644067,-0.10000000000000002,8.378134,0.84586114,1.0000001
55,0.10015529538245375,0.027824393046472305,0.003716195344936316,-0.028176476241881264,-0.010835072563239706,1.0,0.10450766235589981,0.16529457,0.12220151,0.006804451,0.23756298741989448,0.0449583057637674,0.022641119783923674,0.00028806435038313606,0.17966101694915257,-0.1,8.405376,0.7818487,1.0
56,0.10022078477323106,0.03179197716825874,0.0038366294035456754,0.06657687413260995,-0.01892726587260433,1.0,0.10544522106647491,0.1826271,0.12955451,0.0077385614,0.276920516540627,0.05275284687670409,0.023963158485961356,0.0003082739223881923,0.18474576271186438,-0.1,8.428826,0.732772,1.0000001
57,0.10022936640686782,0.032812019698083505,0.004522193503726759,0.05729428848391712,-0.05672015806419337,1.0,0.07066341489553452,0.20046341,0.13766612,0.008895077,0.3159977658503896,0.06032709304953715,0.025066555706280698,0.00024672983511396534,0.1898305084745763,-0.10000000000000002,8.452091,0.6863718,0.9999999
58,0.10023545234936243,0.033843554972972124,0.010861847963418962,0.02758176487953368,-0.09409138586671353,1.0,0.04220878332853317,0.21825016,0.14609617,0.010187589,0.35451196803735807,0.06827125727778381,0.026415735175669686,0.0002670364303186199,0.19491525423728817,-0.10000000000000003,8.469991,0.64351785,1.0000001
59,0.10023111377472654,0.036994553611805134,0.03135376268352984,-0.00982747181366516,-0.010904992981430477,1.0,0.015455453656613827,0.23620592,0.15531684,0.011548799,0.38902236895274717,0.07644928020380944,0.027555270522590974,0.0002114020037224922,0.19999999999999996,-0.10000000000000002,8.478167,0.60514176,0.9999999
60,0.10020592449374553,0.04130679581165974,0.042451245640239006,-0.10288331714491983,0.11679199442492333,1.0,-0.010593609884381294,0.2537541,0.16487516,0.012776491,0.42904331842134347,0.0841471190408456,0.02893684952993374,0.00023661202102340129,-0.09999999999999996,-0.09491525423728815,2.1050951,5.3751206e-05,1.0
61,0.10019943846497312,0.042400818181361426,0.04782925621561458,-0.004824045436518815,0.1756772770325834,1.0,-0.0367245152592659,0.27194253,0.17536137,0.0143990405,0.4610520866131881,0.08800784623178698,0.03011731750254155,0.00019088008937459116,-0.09491525423728812,-0.09491525423728815,2.2114305,8.386506e-05,1.0
62,0.100192859611921,0.04350197888526303,0.04820907913794299,-0.047518516735195734,-0.11554149044272913,1.0,-0.06348162144422531,0.28994644,0.18628308,0.016078614,0.4853309085028848,0.09475260037520751,0.03152825762764535,0.00021975369070163594,-0.08983050847457624,-0.09491525423728815,2.3177638,0.00013100094,1.0
63,0.10018058344431024,0.045727721903072296,0.06019201700002894,0.07934960054190184,-0.03993660055889373,1.0,-0.09080773591995239,0.30857375,0.19829121,0.01813465,0.503678012311323,0.09626801059359319,0.03274377202139555,0.00017488368236569186,-0.08474576271186436,-0.09491525423728815,2.4240994,0.00020447414,1.0
64,0.10016426615650645,0.04797807331288347,0.051542707792477035,0.014029887167890998,-0.0463178613096942,1.0,-0.2675420045852661,0.32695526,0.21076372,0.020312548,0.5124524703377593,0.09873766410351402,0.034178922200388644,0.00020254824305326047,-0.07966101694915251,-0.09491525423728815,2.5304346,0.00031934315,1.0
65,0.10011968569389813,0.05254239763066896,0.08064072880615009,0.013842643796628008,-0.015723319842432065,1.0,-0.3100801408290863,0.34600514,0.22446783,0.022981878,0.5197680792433328,0.10059355200892031,0.035427975459675104,0.00016096118681984688,-0.0745762711864406,-0.09491525423728812,2.6367688,0.00049859367,0.99999994
66,0.10010750367188125,0.05368946938911248,0.09908869683279176,0.08569232742449763,-0.03664471881492029,1.0,-0.3478562831878662,0.36478186,0.23871826,0.025798954,0.5170704938654238,0.1006043481842063,0.036889458409969114,0.00018678369674821085,-0.06949152542372881,-0.09491525423728812,2.7431047,0.0007784462,1.0000002
67,0.10005387992531933,0.05826215927582672,0.31439994398324694,-0.046130634138818606,0.1310420028736283,1.0,-0.38650456070899963,0.38423324,0.25434768,0.029216047,0.5157923048194076,0.09871284327190288,0.038168279796186345,0.0001459468313414008,-0.06440677966101693,-0.09491525423728812,2.8494372,0.0012152068,0.99999994
68,0.10004147846938452,0.05939564244230531,0.3149611905017236,0.10004147846938452,0.05939564244230531,0.0,-0.4268180727958679,0.40332517,0.27052125,0.032884434,0.5112378660660261,0.09752963961282454,0.03965270884129346,0.0001715127400726653,-0.05932203389830508,-0.09491525423728812,2.9622884,0.0020418772,1.0000001
69,0.0999547032122849,0.06605091785857523,0.43163418996214425,0.033260568191685956,-0.050536768829796797,1.0,-0.4683833122253418,0.42321113,0.28836146,0.037239823,0.5021382209853897,0.09756969344706173,0.04096042930478606,0.0001302909038934463,-0.05423728813559319,-0.09491525423728814,3.039776,0.0032586888,1.0000001
70,0.09994073958713666,0.06713104099824085,0.38905084395434186,-0.01993803035383517,-0.014053622490927674,1.0,-0.5104296207427979,0.44249997,0.30658007,0.041931953,0.49106368022430713,0.09695717225205686,0.042464017319963646,0.00015396247276884493,-0.049152542372881344,-0.09491525423728815,3.110639,0.0051431335,1.0000002
71,0.09991284891976605,0.06926453750645148,0.761274948634068,0.005906079605737786,-0.06106811536491527,1.0,-0.5531479716300964,0.46294218,0.327003,0.047621354,0.47882402813221436,0.0934177262880429,0.04379702851065336,0.00011588482566867937,-0.04406779661016947,-0.09491525423728814,3.1815019,0.00811292,0.9999999
72,0.09988944981213907,0.07135966556614046,0.581160443217749,-0.023990549164999347,-0.03428010215624797,1.0,-0.057621873915195465,0.47844127,0.3425159,0.05312395,0.468233734495749,0.08998502516617866,0.04532036126368667,0.00013877237330095718,-0.03898305084745766,-0.09491525423728815,3.2523649,0.012786664,1.0000001
73,0.0998794706377006,0.07239545449800865,0.5101597531292219,0.0998794706377006,0.07239545449800865,0.0,-0.08908545225858688,0.48711726,0.35012054,0.056518987,0.44820353326351153,0.08605701840292689,0.04667530293449757,0.00010166220258185211,-0.033898305084745776,-0.09491525423728815,3.3232284,0.020125758,0.99999994
74,0.09986293304141546,0.07443023734787269,0.857739819672129,-0.012271242203827942,-0.14646369193114508,1.0,-0.11907532066106796,0.49551815,0.35770765,0.05939169,0.42392944401358484,0.08222942427751392,0.048211901661985454,0.0001291434804069318,-0.02881355932203394,-0.09491525423728815,3.3646538,0.028037732,1.0000001
75,0.09985585522002793,0.07542501041684115,0.870168925969763,-0.03554344568271951,0.02008288493979471,1.0,-0.14841987192630768,0.50419563,0.3655356,0.063064,0.39880475985544156,0.07432611832769474,0.04958293535191242,0.00010339360316150501,-0.023728813559321965,-0.09491525423728815,3.4320314,0.04028948,1.0
76,0.09984962801809202,0.07640985891210227,0.6350162787299398,0.006545446863244671,0.04010095648118226,1.0,-0.1774558126926422,0.5125069,0.37313315,0.06678619,0.36296186687033044,0.07000228638427189,0.05112495362025674,0.00013826249304877905,-0.01864406779661018,-0.09491525423728815,3.5275033,0.059011906,1.0
77,0.09984512155109715,0.07738607189940724,0.7939266720817534,-0.03298596917557024,-0.027969338087702147,1.0,-0.20718654990196228,0.52127844,0.38136035,0.0708883,0.31700132002734394,0.060933444570754725,0.05250537061777007,0.00011839777468819631,-0.013559322033898332,-0.09491525423728814,3.6425176,0.049287535,0.9999999
78,0.09992002653488463,0.08875263019004992,0.33460498854046417,0.02505671651010671,-0.12218675169365861,1.0,-0.2381572425365448,0.52858347,0.3870256,0.07901085,0.26787679295703,0.05191454340705283,0.054049494107062813,0.0001579433529829555,-0.00847457627118642,-0.09491525423728815,3.840688,0.04099774,1.0
79,0.09992381829398175,0.08948276203885189,0.1920386082168696,-0.009427329262679914,-0.002385808995136415,1.0,-0.27003681659698486,0.52931356,0.38204297,0.10046976,0.2142328821814086,0.041533546796753876,0.055432794696350936,0.00014211497161155728,-0.0033898305084745085,-0.09491525423728815,4.053057,0.03588163,0.9999999
80,0.09992979676350815,0.09018251179685793,0.17466417730843473,-0.002873734110397248,-0.0750355325294484,1.0,0.21781538426876068,0.5139681,0.36117753,0.10165062,0.16265363298423585,0.030980385929381626,0.05697444953603184,0.00018070330981190052,0.001694915254237262,-0.09491525423728812,4.3355665,0.03444275,1.0
81,0.09994947670044223,0.09216071483864774,0.08482822316139155,0.05004366770432325,-0.05672291514448981,1.0,-1.3908356428146362,0.50070906,0.34442583,0.106187545,0.11489370822782619,0.022642520072030044,0.05835796638862514,0.0001665385454973365,0.006779661016949144,-0.09491525423728812,4.559357,0.049071353,1.0
82,0.09995135639527343,0.09536456285215975,-0.008230848606921888,0.02801063267316397,-0.038637592304876164,1.0,-1.4535887241363525,0.48731294,0.32764262,0.10419427,0.07291272117257344,0.013481663503013113,0.05988982646141386,0.00020306307275957293,0.011864406779660991,-0.09491525423728814,4.6998634,0.06595748,1.0000001
83,0.09983744640655295,0.10089655980570342,0.003466188316543673,-0.03604151848600216,-0.027186129279304493,1.0,-1.4976099729537964,0.4651322,0.29955482,0.07433833,0.03844534195648367,0.0076170631195901116,0.06126648837566028,0.00018614642917867455,0.01694915254237287,-0.09491525423728812,4.855904,0.09322975,0.99999994
84,0.09980826144174224,0.10076388423906664,0.0014974660150770189,-0.023082056840250595,0.07467773942960357,1.0,-1.5402743816375732,0.44384235,0.27509135,0.053776786,0.013387219941735508,0.002352835337814815,0.06278386991277984,0.0002213234614075475,0.022033898305084752,-0.09491525423728815,5.019948,0.12992817,1.0000001
85,0.09978134806619825,0.10074982685028129,0.0022150205804473072,-0.010808216074913727,0.03954715203864088,1.0,-1.5833439826965332,0.4222717,0.25154516,0.037155747,-0.00011522862304500059,0.0005047923978571792,0.06414437607379327,0.0002035069696114342,0.027118644067796596,-0.09491525423728815,5.198852,0.17657825,0.99999994
86,0.09974552872502988,0.10073586883521657,0.002391944767535303,-0.04628047872087492,0.16728260689367574,1.0,-1.627045750617981,0.40108827,0.23073527,0.026799804,-0.0030192185098863586,0.0003889510154990008,0.06563942238709705,0.00023410632366990716,0.032203389830508466,-0.09491525423728817,5.370277,0.23034865,1.0000002
87,0.09970145401312804,0.1007232294062563,0.002227379308537609,-0.008208340524516043,-0.07355043791757747,1.0,-1.6715292930603027,0.3800791,0.21104892,0.018271655,0.00325565599854355,0.0007326251186250479,0.06697795310419806,0.0002159551937196992,0.03728813559322031,-0.09491525423728815,5.613234,0.33079505,1.0
88,0.09959378136279805,0.10069847688061447,0.0028466099737419126,0.01023399512732386,0.0623965018275819,1.0,-0.42471036314964294,0.35921702,0.19360563,0.013382185,0.015261261426783987,0.0028575043097366745,0.06844020128592417,0.00024356542325106118,0.042372881355932195,-0.09491525423728817,5.857447,0.46694544,1.0000002
89,0.09615621908226893,0.10062735334890506,0.047563306353531586,0.008731357948762862,0.04746743158485859,1.0,-0.45946070551872253,0.33895275,0.17732449,0.008927437,0.03159251164358057,0.006000439685302085,0.06974838425166466,0.00022150413417400432,0.04745762711864408,-0.09491525423728815,6.102393,0.643909,1.0000002
90,0.09581788616367136,0.10062954664988516,0.06086078214548041,0.051055460452264396,-0.04246914441506581,1.0,-0.49285200238227844,0.31836274,0.16275346,0.0067777415,0.04904557488857226,0.009472530803641865,0.07117346221205743,0.00024686680539466463,0.05254237288135592,-0.09491525423728815,6.313774,0.79226494,0.9999999
91,0.0954633083291652,0.10063030021203716,0.0425215432361749,0.0954633083291652,0.10063030021203716,0.0,-0.5246614217758179,0.29929096,0.14943507,0.0043563903,0.06646415352784425,0.012883038093398146,0.07244211623490963,0.00022288501344781969,0.05762711864406778,-0.09491525423728815,6.4488273,0.7860775,0.9999999
92,0.09469965309154266,0.10063051289745564,0.0782117435749659,-0.01925436034085161,0.04566396319346164,1.0,-0.5560042262077332,0.27662328,0.13722761,0.0035134032,0.08070578895222946,0.01525182566111004,0.07382265908659771,0.00024290099682011167,0.06271186440677967,-0.09491525423728815,6.49977,0.71950847,1.0000001
93,0.09428903797719197,0.10062862351040397,0.10987280167261083,0.09428903797719197,0.10062862351040397,0.0,-0.5873203873634338,0.26073372,0.13161866,0.0029887345,0.09203782700807307,0.017737796928264975,0.07504755341569404,0.0002178828859470904,0.06779661016949153,-0.09491525423728814,6.4846067,0.617632,0.9999998
94,0.08928697354732165,0.10054920305132804,0.2120614957574654,0.025173704558854763,0.02548289871624764,0.0,-0.619103729724884,0.27262112,0.13694383,0.004912948,0.09635064737758076,0.018517898244216,0.07637477626146182,0.00023466175495076038,0.07288135593220339,-0.09491525423728815,6.455998,0.52621466,0.9999999
95,0.08869039158587294,0.10054360201257012,0.22347056460788517,0.03348684796893921,0.025260202912863752,0.0,-0.6516245007514954,0.28697747,0.14277126,0.0058487016,0.09472522120584506,0.018056163197892723,0.07754986632342778,0.00020548434569704196,0.07796610169491522,-0.09491525423728815,6.5450926,0.5451312,0.99999976
96,0.08680250680377952,0.10052008682036821,0.22673577729089797,0.0019269975335270192,0.05601537219086416,1.0,-0.6610517501831055,0.3012618,0.14926888,0.008440704,0.08839722131144612,0.01681829841410536,0.07882236593791553,0.00022008687295900926,0.08305084745762716,-0.09491525423728812,6.6693726,0.5950741,1.0000001
97,0.08613685769362706,0.10051019255382351,0.15559598373690328,-0.024814623675226896,-0.0018468932405477576,1.0,-0.6919906139373779,0.31439784,0.15510531,0.010062241,0.07811020844533209,0.015057097646268672,0.07993975529640047,0.00018925188453230494,0.08813559322033901,-0.09491525423728814,6.7936544,0.6482856,1.0000001
98,0.08545215175776666,0.10050160566865325,0.1820553688990676,-0.00870643609381594,-0.041850185566630796,1.0,-0.7238045334815979,0.3278898,0.16177212,0.013808178,0.06583733605767848,0.012138156466599114,0.08115203563092739,0.00019943832544763425,0.09322033898305086,-0.09491525423728812,6.9178486,0.70465404,1.0000001
99,0.08474989814782763,0.10049504639285847,0.15485267152360072,0.01340409858738066,-0.016485761777423297,1.0,-0.7560551762580872,0.340335,0.16768917,0.016576568,0.05286524603826769,0.010159166955681458,0.08221171144486829,0.00016876944069013985,0.09830508474576274,-0.09491525423728814,6.988805,0.67832345,0.99999976
100,0.0840280331525696,0.10048912760499214,0.1731983925426577,-0.033136920970422645,-0.034077991087802906,1.0,-0.7892239689826965,0.35328346,0.17468478,0.021888308,0.03929986233852619,0.007707069894452731,0.08335750014220994,0.00017765802604619919,0.10338983050847456,-0.09491525423728815,7.027962,0.6387579,1.0000001
101,0.08253355887386639,0.10047471027075389,0.1619104028724479,-0.012220575018897542,-0.0069837611100597935,1.0,-0.8234425783157349,0.36298057,0.17866203,0.028391117,0.027623737016488133,0.005266758529537078,0.08435444694156674,0.00014526412340435603,0.10847457627118647,-0.09491525423728814,7.063851,0.5995117,1.0
102,0.08095591519473534,0.10045790661676275,0.1254178640759578,0.08095591519473534,0.10045790661676275,0.0,-0.8588635921478271,0.36942297,0.17997123,0.046708383,0.017416507159203985,0.003391871805003302,0.0854334129225358,0.00015481673182359012,0.11355932203389832,-0.09491525423728815,7.1459794,0.60874283,1.0000001
103,0.07668779221957547,0.10042862203414635,0.1599545585187821,0.00855473328482241,-0.05459292068467991,1.0,-0.8955104351043701,0.37593156,0.1812071,0.06633266,0.01006807298137461,0.0019450894017139725,0.08636175728290216,0.00012343143527823226,0.11864406779661019,-0.09491525423728815,7.27107,0.7193471,1.0
104,0.0757857397838071,0.10042641589528264,0.19219931112795371,0.05162750228983014,0.06312053836867869,1.0,-1.0930607318878174,0.38051423,0.18226595,0.12391282,0.005292869441789838,0.0010047280370218698,0.08737033165429967,0.0001312004076532546,0.12372881355932208,-0.09491525423728815,7.377959,0.8433891,1.0000002
105,0.07486779934528329,0.10042247219882137,0.137670964698724,0.07486779934528329,0.10042247219882137,0.0,-1.1770774126052856,0.38086495,0.17996565,0.15070742,0.004234042656585086,0.0008193378816167734,0.08822968074910575,0.0001024042885109846,0.12881355932203387,-0.09491525423728815,7.5228953,1.0594723,0.9999999
106,0.07299032618984817,0.10041149711074457,0.19232366719463329,0.07299032618984817,0.10041149711074457,0.0,-1.2249869108200073,0.37905517,0.17592268,0.13190693,0.006354154418563555,0.001198625818273026,0.08916120430077923,0.00011102144838684059,0.13389830508474584,-0.09491525423728815,7.5856557,1.0884075,1.0000001
107,0.07006794474353777,0.10039214824455134,0.13749946078356795,0.03986972670830455,-0.06881861382939307,1.0,-1.273214340209961,0.37779287,0.17222993,0.12359266,0.012113229402317302,0.002297054365380414,0.08994785440782947,8.204143491113764e-05,0.13898305084745763,-0.09491525423728815,7.658241,1.0672091,0.99999994
108,0.06806180949427722,0.10037298822736193,0.16550418046676438,-0.061560918624953276,-0.026917632713064518,1.0,-1.3220857381820679,0.37601328,0.16876934,0.108834,0.01999509795510732,0.0038210202742916936,0.09080388690755667,9.294364083519357e-05,0.1440677966101695,-0.09491525423728815,7.675252,0.9998408,0.99999994
109,0.06392616704148839,0.10035269711225275,0.22250790216003175,0.06392616704148839,0.10035269711225275,0.0,-1.371811866760254,0.37531966,0.16542533,0.10433738,0.02996426470781956,0.005689820745386361,0.09151334020783275,6.639544990110537e-05,0.1491525423728813,-0.09491525423728814,7.692263,0.9350155,1.0
110,0.06287149216877543,0.10035065384523097,0.15133813744548597,-0.0026713328909655724,0.011214304910400087,1.0,-1.4195573329925537,0.36966604,0.16285494,0.07407988,0.040618257534297694,0.007840771775409252,0.0922918385007491,7.686628893101329e-05,0.1542372881355932,-0.09491525423728814,7.7092752,0.8727972,1.0
111,0.049691757682679624,0.10030341578820155,0.05702644559180257,-0.04432071448471702,0.04121094262873333,1.0,-1.459593653678894,0.35492727,0.16041864,0.024853496,0.05208137660883045,0.010011070802439027,0.09292617389772301,5.419688339996635e-05,0.15932203389830504,-0.09491525423728814,7.730647,0.8107761,0.99999976
112,0.048567031380698976,0.10030059399957064,0.08629880735284709,0.009131371900788398,0.03258991197585208,1.0,-1.5202668905258179,0.33697197,0.15612817,0.0033127288,0.06380015187952356,0.012038057898979762,0.09362345470006136,6.69143768860946e-05,0.16440677966101697,-0.09491525423728814,7.7578897,0.74853814,1.0
113,0.044077183789653064,0.10031365994147223,0.17446971938144037,-0.010674873432519284,-0.06730997707617868,1.0,-1.297658085823059,0.3195421,0.15214036,0.0006074534,0.07565238679630037,0.014356207127922453,0.09418321003022835,4.523724513312636e-05,0.16949152542372878,-0.09491525423728812,7.7851343,0.68959385,0.9999999
114,0.03743381003873676,0.10037837186429154,0.0791907473719052,0.03147656022471734,-0.0386704412737303,1.0,-1.4799350500106812,0.30352867,0.14848536,2.2468257e-06,0.08702725998019745,0.016770580930722406,0.09480434654627674,6.140243310301818e-05,0.1745762711864406,-0.09491525423728814,7.812379,0.63395196,1.0000002
115,0.03634239831436187,0.10039241910653554,0.07476806492452569,-0.00212772805591562,0.1619191365318113,1.0,-1.658113956451416,0.2884113,0.14515646,9.8592165e-05,0.09707826308771927,0.01850500610890927,0.0952873027863574,4.310181404080658e-05,0.1796610169491525,-0.09491525423728814,7.839622,0.581604,1.0
116,0.03525620000663181,0.10040785105229288,0.14361097641306608,0.01380783709598718,-0.04318693184131597,1.0,-1.7302442789077759,0.27439925,0.14210649,-7.803602e-05,0.10667595366497062,0.020479567216185275,0.09583484469829717,5.9472261141828704e-05,0.18474576271186438,-0.09491525423728814,7.8668675,0.532513,1.0000001
117,0.03204317921079165,0.10045328157571506,0.25437537268021965,0.02577892183210944,0.02518823600704802,0.0,-1.7859457731246948,0.26136228,0.13932835,8.204281e-05,0.11593492099008422,0.02249749326288873,0.09624809723253919,4.489988172326866e-05,0.18983050847457625,-0.09491525423728815,7.8840766,0.4967003,1.0000001
118,0.026864562516986785,0.1005219116672281,0.710782946440107,0.03466474328939774,-0.03102574221456566,1.0,-1.8359681367874146,0.24940988,0.13683051,-7.9007776e-05,0.12304236036023222,0.02382807916440195,0.09672109805071775,6.289750965358782e-05,0.19491525423728812,-0.09491525423728815,7.8922486,0.4651488,1.0000004
119,0.02387296563281094,0.10056879220858812,0.48171976124385296,0.02387296563281094,0.10056879220858812,0.0,-1.8776589632034302,0.2382824,0.13452707,7.878252e-05,0.1314728503934408,0.02536991297160779,0.09706876755980112,4.791941050622585e-05,0.19999999999999993,-0.09491525423728814,7.9004216,0.43519446,0.99999994
120,0.022898602308734223,0.10058424134319247,0.7146695182320341,0.022898602308734223,0.10058424134319247,0.0,0.9846499562263489,0.22805458,0.13246647,-7.657283e-05,0.1382855000113654,0.026508766246495615,0.09747860482993409,6.685928469986295e-05,-0.09999999999999998,-0.08983050847457627,1.6527699,3.803783e-05,1.0000002
121,0.019122533651748284,0.10064300427401893,0.7704320903986629,0.0405747782380426,0.0057821730898402176,1.0,48.84552764892578,0.21878368,0.13058779,7.540801e-05,0.14465005777823878,0.02831624695960344,0.09776339411322946,5.206912617631374e-05,-0.09491525423728814,-0.08983050847457628,1.7591054,5.9338676e-05,0.99999994
122,0.013008521056627002,0.100691746486954,0.8058631272779938,0.0054723430419822035,-0.020385418586274028,1.0,-2.307837963104248,0.2101269,0.1289106,-7.326109e-05,0.14916824330157585,0.028617491394199442,0.09811248614114518,6.809169119699505e-05,-0.08983050847457626,-0.08983050847457627,1.865438,9.270986e-05,1.0000001
123,0.01142251462165021,0.1006864935415054,0.6936527425899552,0.01142251462165021,0.1006864935415054,0.0,-2.8140337467193604,0.20254683,0.12738217,7.1971524e-05,0.1544631043191048,0.02942933342374523,0.09834346561900197,5.364358333424288e-05,-0.08474576271186436,-0.08983050847457627,1.971772,0.0001447169,1.0000001
124,0.008449669562791298,0.1006655280580585,0.7007379755988759,-0.03207618957428672,0.05486955084982114,1.0,-2.816497564315796,0.19504268,0.12602222,-7.0029615e-05,0.15849604325133565,0.03046133357390266,0.0986374837219349,6.839416078492656e-05,-0.07966101694915254,-0.08983050847457627,2.0781074,0.00022597844,1.0
125,0.00774900934912457,0.10066089312388264,0.6821582460501268,0.00774900934912457,0.10066089312388264,0.0,-2.8186843395233154,0.19198352,0.124923676,6.873447e-05,0.1604804038526764,0.03036425884634517,0.09881961869432128,5.148100513577048e-05,-0.07457627118644065,-0.08983050847457627,2.1844413,0.00035277475,0.99999994
126,0.0020695678365359035,0.10066601017901505,1.2965971497969773,-0.01636094497510717,0.08253910605201742,1.0,-2.820986270904541,0.19680738,0.12431128,-6.67131e-05,0.16512204485097418,0.03178652993924354,0.09906549938247677,6.586186115423164e-05,-0.06949152542372876,-0.08983050847457626,2.2907782,0.00055090484,1.0000001
127,-0.0010200472664106768,0.10064852788138766,1.0630859610165784,0.08794719555513815,0.01729900915280555,1.0,-2.823410987854004,0.20131171,0.1237375,6.613308e-05,0.16851660320134704,0.031605430377501825,0.09920215690858308,4.82784708966897e-05,-0.06440677966101692,-0.08983050847457627,2.4017973,0.00085595873,0.9999998
128,-0.0048779885190073395,0.10063444426254287,0.9578610204259015,0.04822400800318903,-0.012679422428833438,1.0,-1.146506667137146,0.20561753,0.123272,-6.341726e-05,0.16945654514147127,0.032893609039466,0.0994071402889313,5.9035368239683524e-05,-0.05932203389830504,-0.08983050847457627,2.5277915,0.0013099639,1.0000001
129,-0.009686531311714531,0.10055567008156695,1.0250292961276304,-0.009686531311714531,0.10055567008156695,0.0,-1.814002513885498,0.20918883,0.12280813,6.4334185e-05,0.1702070764191148,0.033734679933887006,0.09950887410593927,4.05135838856902e-05,-0.05423728813559322,-0.08983050847457627,2.6331346,0.0023335957,1.0
130,-0.009790241099969604,0.10054856692140277,0.6829949110370634,-0.06353171168923978,-0.14961179755626242,1.0,-1.8467930555343628,0.2124356,0.122466445,-5.952549e-05,0.17291119937552368,0.03347577597530958,0.09967276213325466,5.141536874232887e-05,-0.04915254237288134,-0.08983050847457627,2.7039964,0.0036841002,1.0000001
131,-0.0082384462902839,0.09560645417545006,0.8131719034549569,-0.0082384462902839,0.09560645417545006,0.0,-1.859327793121338,0.21495381,0.122136466,6.360557e-05,0.17444978629749627,0.03407443154446231,0.09973287069586131,3.776093912201207e-05,-0.04406779661016947,-0.08983050847457627,2.774859,0.005813822,1.0
132,-0.007951870722688856,0.09315129818757815,0.8128239680530025,0.005901142543533314,-0.022934946427469422,1.0,-1.8710325956344604,0.21719511,0.12192374,-5.5490298e-05,0.1767462435301621,0.03332324543672692,0.09985583587041645,5.853529650215076e-05,-0.038983050847457595,-0.0898305084745763,2.8457232,0.009169125,1.0000002
133,-0.007663204294501348,0.09015398575335566,0.6778636644218403,-0.007663204294501348,0.09015398575335566,0.0,-1.8829565048217773,0.2188243,0.1217114,6.332906e-05,0.17552805335092325,0.03374296479175765,0.09988017170976268,5.402672822449976e-05,-0.03389830508474573,-0.08983050847457628,2.916585,0.014446809,1.0000001
134,-0.007473696435600837,0.08782098546071253,0.9231859946303562,0.00217226332476006,-0.06283498857300313,1.0,-1.8951252698898315,0.22027375,0.12159654,-5.1698247e-05,0.17665990656879144,0.033498255361497115,0.09997108134405017,8.030855507851106e-05,-0.028813559322033895,-0.0898305084745763,2.9594111,0.020264344,1.0000002
135,-0.007425585034063021,0.08718532474953301,0.47277598811655774,0.016587625977044412,0.07160861969382754,1.0,-1.9076156616210938,0.22116035,0.12148016,6.309228e-05,0.17635945046013007,0.034058944717591494,0.09996587647346639,8.264940251310523e-05,-0.023728813559322014,-0.08983050847457628,3.0144372,0.02869722,1.0000001
136,-0.007227940783455175,0.08446733781941013,0.4829004645641142,0.034420846869849996,-0.07345883287300166,1.0,-1.7295626401901245,0.22177403,0.12146469,-4.907698e-05,0.17704439129350666,0.03368997445718729,0.10002340349443034,0.00011171837996572692,-0.018644067796610164,-0.0898305084745763,3.1097403,0.042768292,1.0000002
137,-0.007180805500569542,0.0837217426230075,0.42113080887330995,-0.007180805500569542,0.0837217426230075,0.0,-1.8612104654312134,0.2219665,0.12142796,6.172325e-05,0.1780344429129285,0.03372112598748766,0.0999919742509812,0.00011311906784803756,-0.013559322033898317,-0.08983050847457631,3.2098992,0.041757528,1.0
138,-0.006916907996468508,0.07873443622953433,0.3080169937012166,0.05082203596707244,0.11042038260695336,1.0,-2.021747589111328,0.22200856,0.12147596,-4.7670605e-05,0.17438385771624895,0.0348415396051048,0.10002703098719519,0.0001408894415974305,-0.00847457627118642,-0.0898305084745763,3.3799376,0.035054196,0.99999994
139,-0.006874733535378485,0.07781794698943909,0.2706311267234275,0.006308774255468774,0.018906997568370845,1.0,-2.1201419830322266,0.22158195,0.12150919,5.9659767e-05,0.17480316510809413,0.03329994628361905,0.09997244185168493,0.000140829053147292,-0.003389830508474493,-0.0898305084745763,3.689165,0.03266415,1.0
140,-0.006831627349053041,0.07687872858122934,0.2779477999739599,0.029762954936851688,-0.030381344554196384,1.0,-2.167031764984131,0.22101985,0.121626474,-4.7317822e-05,0.17504471521039394,0.03419200729945847,0.09998346641688075,0.00016875426940501768,0.0016949152542373096,-0.0898305084745763,3.9689538,0.029823618,1.0000001
141,-0.006510328578797879,0.06985285122409055,0.31547531078881397,0.0007432218951347949,0.16867087865459907,1.0,-2.188817262649536,0.22014014,0.121718965,5.696858e-05,0.17564148375256292,0.033305487758498016,0.09991105313139179,0.00017355511058343026,0.006779661016949159,-0.0898305084745763,4.1634107,0.04292599,0.9999999
142,-0.006464013686924728,0.06879594693909691,0.39979177224115614,0.025178813877972224,0.017664676901421848,1.0,-2.2035021781921387,0.21920462,0.12188209,-4.7546655e-05,0.1741859254413758,0.03389818281971804,0.09990659749800908,0.0002037276348623383,0.011864406779661007,-0.08983050847457627,4.270104,0.057718046,0.9999999
143,-0.0064198714560230975,0.0677293722977412,0.4026885492964342,0.011168475411027015,0.06546096411314321,1.0,-2.214794397354126,0.2181159,0.12199938,5.4572178e-05,0.1734948263111577,0.033437191279188413,0.09982667737371663,0.00020854187518307745,0.01694915254237292,-0.0898305084745763,4.386965,0.07736555,0.9999998
144,-0.00637618079025139,0.06665426796198012,0.420226414578507,0.008753809357034507,-0.01462452723851502,1.0,-1.9696109294891357,0.2170805,0.122174814,-4.7707155e-05,0.17123675223924936,0.03253841368130086,0.09981765289776805,0.0002392471130328914,0.022033898305084745,-0.08983050847457624,4.506164,0.10309829,1.0000002
145,-0.0063329115501921706,0.06556924769878496,0.535943670100796,0.09439752936771445,-0.05552821226994747,1.0,-1.9277397394180298,0.21586937,0.12230802,5.2477313e-05,0.17098763577332893,0.03232347309340036,0.09973344599808498,0.0002449364173645642,0.027118644067796634,-0.08983050847457627,4.6725764,0.13807382,1.0000001
146,-0.006250866337762258,0.06337775603262248,0.7473325372475387,0.05846927265662361,0.012154857193297518,1.0,-2.0222227573394775,0.21473724,0.122490264,-4.765372e-05,0.16895118305630002,0.03307294972563509,0.09972067022236238,0.00027225764547787046,0.03220338983050846,-0.08983050847457624,4.8385863,0.17732364,1.0000001
147,-0.006211270904283788,0.06227553411942964,0.9858957442706238,0.06718278343708214,0.0636378290082074,1.0,-2.0748438835144043,0.2135487,0.12261428,5.0909046e-05,0.17006656788140617,0.03219473482567985,0.09963887849255264,0.00027260487773115395,0.03728813559322033,-0.08983050847457627,5.0548234,0.24414745,0.9999999
148,-0.006172279555166337,0.061170019332945226,0.8290552224907616,0.03446834844218091,-0.04751784827097789,1.0,-2.122258424758911,0.21248743,0.12278442,-4.732259e-05,0.16995548226582602,0.031975238087508136,0.09962879636977363,0.00029690677099179373,0.042372881355932174,-0.08983050847457626,5.299036,0.3504722,1.0000002
149,-0.006061979090673065,0.0578320481067752,0.49611740562799644,0.08725310852679799,0.01773980971269137,1.0,-2.142235279083252,0.21150596,0.12288299,4.9642316e-05,0.16992944680379163,0.031740781900537425,0.09955589435429366,0.00029574532976708574,0.04745762711864404,-0.08983050847457627,5.544123,0.49323902,1.0000001
150,-0.0060269629134449675,0.05671267248308809,0.5844043077572834,0.011755339038899457,0.13138122608703987,1.0,-2.157052755355835,0.21081193,0.12300767,-4.693762e-05,0.1675695041931243,0.0318772046570131,0.09955980925915447,0.0003180680051573503,0.05254237288135592,-0.08983050847457626,5.774875,0.63060886,1.0000001
151,-0.00591968123520526,0.053341292308619524,0.30329993922827325,-0.00591968123520526,0.053341292308619524,0.0,-2.1624035835266113,0.21017621,0.12306642,4.8738897e-05,0.16628573749741243,0.03212153670875363,0.09950088650731646,0.0003169145012742122,0.057627118644067776,-0.08983050847457626,5.919349,0.6517763,1.0
152,-0.005772054807826654,0.04884693484354824,0.25198759358318096,0.04368278892877335,0.04616752962622693,1.0,-1.314671277999878,0.20975614,0.12315448,-4.642334e-05,0.1674603311157862,0.03195679128606374,0.0995154637697763,0.0003357524197777569,0.0627118644067797,-0.08983050847457626,5.9467244,0.5802649,1.0000002
153,-0.005620968267465255,0.04437873963606538,0.20686113923977564,-0.005620968267465255,0.04437873963606538,0.0,-2.1825506687164307,0.20947729,0.123166196,4.7924863e-05,0.16568492797295664,0.032020243181813894,0.09947167086018784,0.00033047617777759783,0.06779661016949153,-0.08983050847457626,5.9315624,0.49348444,0.9999998
154,-0.005337728694069651,0.03256288478763712,0.00841608730913383,-0.005337728694069651,0.03256288478763712,0.0,-2.346367835998535,0.20936619,0.12321558,-4.5909255e-05,0.16693333100972527,0.03232003897021606,0.09949797490262964,0.0003475322327592585,0.07288135593220343,-0.08983050847457624,5.899338,0.41191247,1.0
155,-0.0053144102748987065,0.03154202546799286,0.01148582321922245,0.02866228270998537,0.0097476745231629,1.0,-2.3829145431518555,0.20931038,0.123197354,4.7375626e-05,0.1663297939274597,0.03224720914707087,0.09946392960441636,0.00033917100341037906,0.07796610169491532,-0.08983050847457626,5.992036,0.4394449,1.0000001
156,-0.005266938021250381,0.02953559008769654,0.006678209725426271,0.07081103058771807,-0.03677296520763923,1.0,-2.4007527828216553,0.20946343,0.12321085,-4.53775e-05,0.16705672443607122,0.032058392886399514,0.09950056485646395,0.00035267151886136564,0.08305084745762713,-0.08983050847457627,6.119436,0.49297398,1.0
157,-0.005241284227429197,0.02855402034898448,0.009697520207831899,-0.028443007970955683,-0.04945136687212591,1.0,-2.412447214126587,0.20963179,0.123167396,4.6937424e-05,0.1662639939070889,0.031955154815568994,0.0994756901684851,0.00034459005727401835,0.08813559322033898,-0.08983050847457626,6.2437167,0.5393122,0.9999999
158,-0.004933242458624414,0.018934157454402877,0.027420688216982875,-0.020551615291746678,-0.002286659613672776,1.0,-2.4214847087860107,0.20990142,0.123164676,-4.4873745e-05,0.1677620387836001,0.03064050441869632,0.09951659160176018,0.0003565829947181881,0.09322033898305083,-0.08983050847457624,6.3676867,0.588426,0.99999994
159,-0.004865550640062761,0.01744766102992132,0.013215009923134978,0.08349251485440809,0.06488614833737463,1.0,-2.426194906234741,0.2102223,0.1231029,4.6552064e-05,0.16810474662299313,0.03274925101708413,0.09949826784406966,0.000347742094520997,0.0983050847457627,-0.08983050847457627,6.438645,0.5653044,0.9999999
160,-0.0036649604841026443,0.0033388329576935463,0.023981658872430388,0.07511247823555763,0.02904946796255306,0.0,-1.0059508085250854,0.21058933,0.12309185,-4.4378037e-05,0.16816720586731565,0.031888797805763855,0.09954200537273501,0.00036224302136794864,0.10338983050847454,-0.08983050847457626,6.4914956,0.5359139,1.0000001
161,0.07047867630202842,0.0008043286992218435,0.032134039101218405,0.10257904034910392,-0.02428259241097359,1.0,61.79140090942383,0.21092606,0.12303133,4.6225472e-05,0.16668107963547402,0.032465265341805966,0.09952443077452398,0.0003553952195213588,0.10847457627118647,-0.08983050847457627,6.540356,0.5131154,0.9999999
162,0.07796757507986851,0.0007908946050662167,0.07272972853812128,0.08026871952911213,0.09320986843536208,1.0,1.4995396137237549,0.21134777,0.12301652,-4.3910535e-05,0.1657609784787627,0.032514276227640075,0.09956938488449622,0.0003722916842627722,0.11355932203389829,-0.08983050847457626,6.6532407,0.57340497,1.0000002
163,0.09917006700684569,0.01919495473128518,0.027598076378445836,0.06166148468819789,0.11375805839888062,1.0,-2.72009015083313,0.2117209,0.122962184,4.6033012e-05,0.16881386333561113,0.0320894086541083,0.09955239152655924,0.0003726109689742384,0.1186440677966102,-0.08983050847457627,6.7783337,0.67950594,0.99999994
164,0.09888741107968746,0.06744233857423186,0.6055475085889345,0.09888741107968746,0.06744233857423186,0.0,-2.734127998352051,0.21210757,0.12295958,-4.3595093e-05,0.16764446807884878,0.0318527733746678,0.09959435754034116,0.0003963301702536493,0.12372881355932204,-0.08983050847457627,6.906467,0.83706,1.0000001
165,0.098862191108419,0.06848248404638854,0.5508478260863688,0.11562845119745294,-0.01536681339212023,1.0,-2.735631227493286,0.21253182,0.12291167,4.5757697e-05,0.16663056037740104,0.03203669296050184,0.09957821795249519,0.00040530230828308517,0.12881355932203384,-0.08983050847457627,6.9928203,0.89038545,1.0000001
166,0.09868615804489117,0.07551039803679957,0.5203002322841005,0.07438678465210305,0.11692510818563756,1.0,-2.737118721008301,0.2129611,0.12292076,-4.332196e-05,0.1654525487343612,0.032247019792379886,0.09961910068844543,0.00044223399605457724,0.13389830508474582,-0.08983050847457627,7.0712576,0.87179744,1.0000002
167,-0.006498709825371624,0.04322241143855146,0.22223906025179405,0.12328643519400326,0.021103030640872975,1.0,-2.7386882305145264,0.213403,0.12289267,4.5551107e-05,0.16609952639821438,0.03209468921952624,0.0996013113034907,0.00046633750876525696,0.13898305084745768,-0.08983050847457626,7.1122,0.81887317,0.9999999
168,0.023459409013572116,0.002152458398700222,0.2185587104772243,0.03754477746909253,-0.024082045693786483,1.0,-2.1859476566314697,0.2139274,0.12291237,-4.308836e-05,0.1652510258108354,0.03181668978799727,0.09964243896566302,0.0005208004311861643,0.1440677966101695,-0.08983050847457627,7.128351,0.75210565,1.0000001
169,0.010150570770314202,0.013822265401708198,0.011801894132743114,0.06930726812583633,-0.004801010264689207,1.0,-2.2829766273498535,0.21448067,0.122903876,4.5304398e-05,0.16524880441483664,0.03178562873017914,0.09962516561765745,0.0005681109998249572,0.14915254237288136,-0.08983050847457627,7.145361,0.6981794,0.99999994
170,0.010441985640671033,0.014085216253944573,0.006965435680729203,0.010441985640671033,0.014085216253944573,0.0,-2.3045568466186523,0.21505977,0.12294873,-4.2973148e-05,0.1653193801000623,0.03068624664622608,0.09966368388433323,0.0006476293529437874,0.1542372881355932,-0.08983050847457624,7.1623755,0.64698815,1.0
171,0.010732258167844637,0.014344743995395114,0.005731026506190214,0.1244561738045939,0.011900458044519795,1.0,-2.3142850399017334,0.21576288,0.12296501,4.5100987e-05,0.16382213728336373,0.03182769827865242,0.09964715490573436,0.0007246884710407725,0.15932203389830504,-0.08983050847457627,7.1793838,0.59852326,0.9999999
172,0.012719610176869602,0.01611076883264812,-0.0006932033151543474,0.10222190729523793,-0.0828379143573484,1.0,-2.322749614715576,0.21647309,0.12303947,-4.289687e-05,0.1625324935139096,0.03132027508355032,0.09968422944506526,0.0008400380479138494,0.164406779661017,-0.08983050847457628,7.1963997,0.5527672,1.0000002
173,0.014106912020390727,0.017330516507930663,-0.0009583516448510299,0.11987476774066969,0.03624916386129977,1.0,-2.3311820030212402,0.21728626,0.12309661,4.4775217e-05,0.15941766820767966,0.030753217102195893,0.09966540833717125,0.0009544881219956934,0.16949152542372883,-0.08983050847457624,7.219382,0.5072613,0.9999998
174,0.01621625272147921,0.01919507414024451,0.016145239721090006,0.136828246490466,-0.015829420569701817,1.0,-2.3400120735168457,0.21815951,0.12320112,-4.2979504e-05,0.15718931844597098,0.030140744576516606,0.09970168987676174,0.0011101015875557875,0.17457627118644062,-0.08983050847457624,7.246628,0.46308035,1.0000001
175,0.020093412173525307,0.022670194021736544,0.0884089729055137,0.10942730592815728,0.029968163326564063,1.0,-2.349184036254883,0.21916682,0.12330512,4.4470107e-05,0.15402046056130306,0.028919924158484628,0.09968182964100646,0.0012717157251467962,0.1796610169491525,-0.0898305084745763,7.273871,0.42198354,0.9999998
176,0.020487126673769937,0.02298809104791621,0.07824973769224727,0.11066933253707252,-0.02231988291421936,1.0,-2.081881284713745,0.22013909,0.12345309,-4.3109816e-05,0.15117765730719795,0.02853158562396594,0.09971398519914869,0.0014745039212194912,0.18474576271186435,-0.08983050847457626,7.294144,0.3847685,1.0000001
177,0.02159090063128843,0.023872256050890703,0.10838851960690911,0.02159090063128843,0.023872256050890703,0.0,-1.8550010919570923,0.22137807,0.12360871,4.417135e-05,0.14623886897482027,0.028292148073650387,0.0996935226421455,0.0016855752528386093,0.18983050847457625,-0.08983050847457626,7.306337,0.35195062,1.0
178,0.022872092677908833,0.025093116439527347,0.0984634350081913,0.060729283633536836,0.061535684154456885,1.0,-2.1456220149993896,0.2224921,0.12379572,-4.32433e-05,0.14158448149737293,0.027176792440798462,0.09972290957730351,0.0019435389122882268,0.19491525423728817,-0.08983050847457624,7.31451,0.32813138,1.0000001
179,0.023210035049103555,0.02549587667016292,0.09868404194570789,0.08713031392441203,-0.004851055467936868,1.0,-2.2920877933502197,0.22397323,0.12403244,4.3967942e-05,0.13460705377891596,0.026288297501956426,0.09969873087163458,0.002209916141964623,0.2,-0.08983050847457626,7.3226824,0.30568716,0.9999999
180,0.02328396319425716,0.025586266659440728,0.09125401681214759,0.09815365077323873,-0.09647473751111575,1.0,-2.3528881072998047,0.22388111,0.123937495,-4.3402215e-05,0.12977984805592818,0.02478472921926578,0.09972637882451335,0.002524258872684033,-0.1,-0.08474576271186439,1.2004421,2.6906762e-05,1.0000002
181,0.023488440984347797,0.025827982523336394,0.10791991442994567,0.0667862392416842,0.11273596644743626,1.0,-2.3763628005981445,0.22251223,0.12352647,4.3987013e-05,0.12184788606463032,0.023493146737316343,0.09970046356564494,0.0028540188343378864,-0.09491525423728808,-0.08474576271186443,1.3067786,4.205725e-05,1.0000001
182,0.023928441964632136,0.026312756946907736,0.10206667587261709,0.059766752615273214,0.03871115157694479,1.0,-2.392029285430908,0.21936348,0.12269698,-4.3325937e-05,0.11439134681792136,0.022202261530841642,0.09972398292549157,0.003230336919582744,-0.08983050847457624,-0.08474576271186442,1.4131122,6.556608e-05,1.0000001
183,0.024028506840696354,0.026430551427447765,0.08986075581493005,0.0924094793807241,0.04503661718912402,1.0,-2.404392957687378,0.21456774,0.12138033,4.4101427e-05,0.10430252103836918,0.02045157983933259,0.09969868280574179,0.003621009265399706,-0.08474576271186436,-0.0847457627118644,1.5194464,0.00010239673,1.0
184,0.024058256268168182,0.02646670595005655,0.11453643412120612,0.0659178261931177,0.00937546273238787,1.0,-2.209611415863037,0.20969288,0.12010941,-4.333865e-05,0.0947408274274015,0.018472070023154596,0.09972187804498571,0.004062420634181745,-0.07966101694915251,-0.08474576271186442,1.6257831,0.00015995525,1.0000002
185,0.024086522378850506,0.026501760839684682,0.09405637926936841,0.1185550271841956,-0.13254365887682595,1.0,-1.809280514717102,0.20428304,0.118662365,4.422856e-05,0.08439781844509654,0.015988786157602637,0.09969632174939223,0.004520077363664263,-0.0745762711864407,-0.08474576271186442,1.7321168,0.00024964457,1.0000001
186,0.02411401790559541,0.026536912582737392,0.06247211981292817,0.08865641292524415,0.009736848335788733,1.0,-1.3757606744766235,0.1986095,0.11717794,-4.337043e-05,0.07236763428440382,0.013895234179927959,0.09972236599571505,0.005031417155908176,-0.06949152542372874,-0.08474576271186439,1.8448328,0.0003873262,1.0
187,0.024162591485633874,0.026604196898996714,0.09513149316629707,0.09195258623529458,0.02653326222729551,1.0,-1.7063722610473633,0.19250165,0.11555953,4.442561e-05,0.05964220447137915,0.011418189305956311,0.09970012156465077,0.0055628168308528535,-0.06440677966101689,-0.08474576271186442,1.9708245,0.00059279497,0.99999976
188,0.024379538546473876,0.02676591704420326,0.07862253074445881,0.07415061793887999,0.08550081984671065,1.0,-2.1242001056671143,0.186228,0.113891944,-4.331958e-05,0.04624570278234401,0.008962958616078686,0.09972699273650384,0.006145350007899329,-0.05932203389830509,-0.08474576271186442,2.096819,0.0009072588,1.0000002
189,0.02445559736382577,0.026716387474987724,0.06984571901066547,0.07292123884305397,-0.01200095946449217,1.0,-2.275954484939575,0.18327996,0.11226831,4.4876924e-05,0.03250090100321032,0.006177876716684181,0.09970968328930309,0.006749973505089671,-0.05423728813559321,-0.08474576271186442,2.2199607,0.0014736181,0.9999999
190,0.02446171458064563,0.026710503349737857,0.10242664841478305,0.09457539812101035,-0.17375846100096692,1.0,-2.330761432647705,0.18117307,0.11058228,-4.2671214e-05,0.01862069352777384,0.0036887055493490663,0.09973964534939812,0.007408894310685536,-0.04915254237288134,-0.08474576271186442,2.2973557,0.002638392,1.0
191,0.024577818250926163,0.026791494499881992,0.09813411372845313,0.1118393942115018,0.05641599990178404,1.0,-2.3550772666931152,0.1787095,0.108887486,4.6656744e-05,0.005142511344335514,0.000859837529494825,0.0997241879705248,0.008087400745973743,-0.04406779661016944,-0.08474576271186443,2.368218,0.0041648843,0.9999999
192,0.024585919315945736,0.02686193678425014,0.07020306739667667,0.10171523058077167,-0.04788184993607631,1.0,-1.797297477722168,0.17600952,0.106988125,-3.986164e-05,-0.007932332887798045,0.0013747528510112683,0.0997579556006985,0.008823299407564692,-0.03898305084745767,-0.08474576271186439,2.439081,0.006571647,1.0000001
193,0.024611129771409057,0.027875109102426732,0.053277816978048516,0.14589989992293761,-0.04308241141373318,1.0,-2.008437156677246,0.17334513,0.106725916,4.9847706e-05,-0.019561551100318767,0.003857312395118746,0.0997453212936251,0.009584858503817241,-0.03389830508474579,-0.0847457627118644,2.5099437,0.01036199,0.99999994
194,0.024609991545599726,0.028319785273395574,0.033829108638169486,0.0849248064489351,-0.1055667032980197,1.0,-2.090707540512085,0.16732892,0.10647793,-3.9982417e-05,-0.029371080893234838,0.005699836552884858,0.09977825722527166,0.010400919691269795,-0.028813559322033902,-0.08474576271186439,2.5541675,0.014630405,1.0000001
195,0.024609527636018213,0.028485802668923834,0.04758371400322651,0.16822632060431486,-0.11253639734472407,1.0,-2.1426498889923096,0.15773213,0.10418362,4.8659043e-05,-0.0357926760465156,0.007003229479488832,0.09976811531268001,0.01124365754008156,-0.023728813559322073,-0.08474576271186442,2.596841,0.02040624,0.9999998
196,0.02456953744353762,0.03840097615896181,0.07495721577739277,0.10947211357129259,0.06987609240412614,1.0,-2.178926944732666,0.14840665,0.10226822,-4.140627e-05,-0.03889285719381686,0.007676328419091663,0.09980086494730038,0.012142943728142851,-0.018644067796610177,-0.08474576271186439,2.6921442,0.030473609,1.0000001
197,0.02455784517950693,0.04241117540773034,0.37010935077194207,0.08530360762996922,0.16160387617309163,1.0,-2.2061803340911865,0.13823816,0.09995617,4.791533e-05,-0.036556170845942315,0.007097226902835622,0.0997885137225265,0.013065596615382938,-0.013559322033898277,-0.08474576271186442,2.8375537,0.036292955,1.0000001
198,0.024557510365662696,0.04292983466718704,0.39498046293341943,0.09422636206884602,-0.09147185183041162,1.0,-2.227797746658325,0.12792593,0.09788679,-4.2652147e-05,-0.028185811908089064,0.005465104600132985,0.09982320576125689,0.014042851080649017,-0.008474576271186404,-0.08474576271186442,3.029749,0.03143365,1.0000001
199,0.02455862307706913,0.043450602596150356,0.5902036813416137,0.16175220223766373,0.04429662841142458,1.0,-2.2463021278381348,0.11691239,0.09551363,4.7432237e-05,-0.014859944039710764,0.0027384349155821935,0.09981683410201429,0.015039466271451467,-0.0033898305084745874,-0.08474576271186442,3.320853,0.027495965,0.9999999
200,0.024565972005574234,0.045029847290043425,0.6654827369590426,0.11469503604625672,-0.08227912251220813,1.0,-1.50935959815979,0.10574542,0.09336,-4.368508e-05,0.0016209529642123772,0.0008548264314855159,0.09985526267537641,0.01608256230777357,0.0016949152542372662,-0.08474576271186442,3.5970843,0.024942178,1.0000002
201,0.02456944814998302,0.04556028330243624,0.6621940299861266,0.08577939773860671,0.11369122445910268,1.0,20.518733978271484,0.09394283,0.09094527,4.7235186e-05,0.018398664704726,0.003513431902029427,0.09985575336378212,0.017143621324504203,0.006779661016949159,-0.0847457627118644,3.7886314,0.03691782,1.0
202,0.024584242192728024,0.04933579858823008,0.44651351645011045,0.08948175148332908,-0.06410191901654676,1.0,20.762758255004883,0.0818745,0.0887283,-4.474979e-05,0.03342047741758483,0.006510251901917776,0.09990158578693825,0.01824810074424646,0.011864406779661,-0.08474576271186439,3.8704998,0.049766447,1.0
203,0.024568621716352376,0.050967742765550404,0.40053601879508877,0.04999985128528188,-0.020034656314273907,1.0,-0.1392066329717636,0.06943079,0.08631008,4.7292393e-05,0.043039467674644255,0.008454850832196886,0.09990765188403386,0.019363993767316137,0.01694915254237288,-0.08474576271186442,3.9711964,0.06686249,0.99999976
204,0.024570181220367113,0.05471362750006344,0.17601761561462598,0.08224615769242571,-0.021836131903840927,1.0,-2.172905206680298,0.056550045,0.08406744,-4.5677843e-05,0.045105664586007205,0.008841305352522952,0.09995971707347534,0.02052049665391723,0.022033898305084742,-0.08474576271186442,4.0880585,0.08948639,1.0000001
205,0.024577859905544328,0.05524131996858893,0.16741379489927952,0.024577859905544328,0.05524131996858893,0.0,-2.1807501316070557,0.043551415,0.08167091,4.7533944e-05,0.041126805228120754,0.0078003500262379295,0.09997361908636061,0.021686283758008337,0.02711864406779663,-0.0847457627118644,4.2251573,0.11671127,1.0
206,0.024585607874495506,0.05576857775896877,0.13505813214720064,0.14029075644901698,-0.013843988040857872,1.0,-2.184680223464966,0.02973339,0.07940447,-4.6491477e-05,0.03228281501963299,0.006195474980455513,0.10003021370885412,0.022886284340963937,0.03220338983050848,-0.0847457627118644,4.3473654,0.14100604,0.99999994
207,0.024603888763015794,0.05681619617783378,0.14141517734646658,0.04577603866943797,-0.0809258901796654,1.0,-2.188709020614624,0.021969492,0.07783555,4.815688e-05,0.02184178149598908,0.004199182585790539,0.10004823836641438,0.024095161859169375,0.03728813559322033,-0.08474576271186442,4.4975724,0.1783293,1.0
208,0.024613986626398212,0.05733570983551193,0.19080858854750765,0.1349713954502494,0.014167799353712127,1.0,-1.7564913034439087,0.02695594,0.07822274,-4.7063557e-05,0.011684445844075114,0.00227462605784956,0.1001039344001624,0.0253425897068001,0.042372881355932195,-0.08474576271186439,4.740625,0.25931525,1.0
209,0.024633703316162575,0.05836670772349094,0.17381585227699056,0.10946614078168063,0.04423234302369634,1.0,-1.7774156332015991,0.031675454,0.07837355,4.950446e-05,0.00457077381140016,0.0008431339515351803,0.10011724423463098,0.026597061510168874,0.04745762711864406,-0.08474576271186439,4.985854,0.37140417,1.0000001
210,0.024671900826783427,0.05988886767293765,0.5088811438190106,0.11148168313937298,-0.03136987364913944,1.0,-1.7940855026245117,0.0371712,0.07882037,-4.7254256e-05,0.0007534421452379698,0.00016495158292848444,0.10016627134475994,0.02788419674124642,0.05254237288135596,-0.08474576271186438,5.235978,0.4941088,1.0000005
211,0.024684611613303018,0.06038908382446622,0.488231114717693,0.10928570208510692,0.018505296953276018,1.0,-1.808017611503601,0.04231749,0.07901575,5.1576677e-05,0.00018576761007166206,1.117190855448873e-05,0.10017273539993532,0.02917970235171117,0.05762711864406779,-0.0847457627118644,5.3898697,0.534619,0.9999999
212,0.02472724043769495,0.0618662849254318,0.4315234256224839,0.12295049094077748,-0.06084097196467177,1.0,-1.8206069469451904,0.04815111,0.07949905,-4.6860154e-05,0.0022043329716581036,0.0004618892712179856,0.10021461566897784,0.0305112974411652,0.06271186440677967,-0.0847457627118644,5.3936787,0.46198884,1.0000001
213,0.024864351768603427,0.066517257532601,0.8993497784303464,0.06597846810060431,0.03500644231434531,1.0,-1.8324471712112427,0.053772748,0.079744995,5.49202e-05,0.006590786869400375,0.0012465414611316761,0.10021187062290048,0.03184871616159957,0.0677966101694915,-0.08474576271186442,5.3785167,0.3895764,1.0000001
214,0.024901949397798547,0.06822678084118435,0.660436494367195,0.13953441455008586,-0.04291403760601197,1.0,-1.8437434434890747,0.060071576,0.080284916,-4.499134e-05,0.012525884254080914,0.002473388282762498,0.1002414814692645,0.03321912839104085,0.07288135593220339,-0.08474576271186439,5.342677,0.3185631,1.0000001
215,0.024913396430436784,0.06863111620317817,0.6966952509549318,0.11664641939792211,-0.00403167267198411,1.0,-1.854711651802063,0.066167146,0.08058355,6.2967534e-05,0.019897586558432122,0.0037407793989024498,0.10022855180086224,0.03459598883965261,0.07796610169491527,-0.08474576271186439,5.4367514,0.34472513,0.99999976
216,0.024955097747747543,0.06978790690441193,0.6239778676341571,0.012122666671463792,-0.05387569213880887,1.0,4.440931797027588,0.07293438,0.081182264,-3.2507163e-05,0.027598088254359315,0.005340252077641654,0.1002455859655201,0.036001849002514894,0.08305084745762713,-0.08474576271186439,5.5652723,0.39216706,1.0000004
217,0.024986199898554492,0.07051091955073552,0.376381636338569,0.08653693510011294,-0.02125016427820312,1.0,0.8021157383918762,0.079542644,0.081544966,9.2893955e-05,0.034679640007392515,0.006636701444260541,0.10021919094281703,0.03741061095838379,0.08813559322033902,-0.08474576271186442,5.6937804,0.4447636,0.99999994
218,0.024981617206675667,0.07536012910689581,0.23623149046316913,0.06416609226308151,-0.045898807060711116,1.0,-0.35543614625930786,0.08665448,0.08218358,2.1307003e-05,0.04134095399977329,0.007975654500665456,0.10022797028296283,0.03884599586531041,0.09322033898305089,-0.08474576271186439,5.8175263,0.48693702,1.0000001
219,0.02508011840794216,0.07594484472875924,0.1968163698239829,0.09680966361123049,-0.10635104267879619,1.0,-0.9555311799049377,0.09334984,0.08256885,0.00020212414,0.046316330282790835,0.008838188843216544,0.10020215642081211,0.04028155605529728,0.09830508474576267,-0.08474576271186439,5.888482,0.4669284,1.0000001
220,0.025080272041621023,0.07593735388817838,0.1558324890506262,0.08783022089897308,-0.11232076782289467,1.0,-1.3110471963882446,0.100840375,0.083228916,0.00024046656,0.049432634720805446,0.009507820297665259,0.1002124035339866,0.041740688734424006,0.10338983050847457,-0.08474576271186442,5.955027,0.4461068,1.0000001
221,0.026235243775377847,0.07645003233847322,0.16960494608799545,0.17183800377422628,-0.0888393650418598,1.0,-1.5326658487319946,0.11005527,0.084724896,0.0006258106,0.05035316155385691,0.009524484926909297,0.1001857228465913,0.043198650213187764,0.10847457627118645,-0.08474576271186439,6.0387297,0.45776185,0.9999999
222,0.026495870326854788,0.07646803909502019,0.23798642660159,0.11075409916688078,-0.01369310477462919,1.0,-1.671651005744934,0.120102145,0.08740563,0.0008722396,0.04859713345771518,0.009449223596274784,0.1001953802823364,0.044683061056767136,0.11355932203389832,-0.08474576271186439,6.1605015,0.5396091,1.0
223,0.028001371741126317,0.07648001186199473,0.24725957809069457,0.1032290121190383,-0.06982171314287959,1.0,-1.7645609378814697,0.12992722,0.089601934,0.0016876647,0.045684221864065115,0.008606218941685933,0.10016895573180191,0.04616755784447882,0.11864406779661014,-0.08474576271186442,6.290042,0.64703506,0.99999976
224,0.028427139572589473,0.07647509850003856,0.3772746515712194,0.07815250329227005,-0.04037015526609504,1.0,28.769390106201172,0.14012179,0.092405304,0.0026987812,0.04597017523845019,0.008933839256507552,0.10017523270629146,0.047674488218970794,0.12372881355932211,-0.08474576271186439,6.40491,0.71625966,1.0000001
225,0.02865458320620931,0.07647052426542067,0.3678588139256688,0.08258076477256963,0.09000911805250354,1.0,11.603294372558594,0.15024382,0.094794035,0.0049301046,0.05430817028853336,0.010102856186079465,0.10014608214398092,0.049181305468951796,0.12881355932203392,-0.08474576271186438,6.4833484,0.7001538,1.0000001
226,0.028891552251049956,0.07646607729635482,0.37859347667986765,0.08480843108927133,-0.11850699598063592,1.0,-1.3138165473937988,0.16116326,0.097922035,0.008299764,0.07507090532771146,0.01413180532032783,0.1001481153827591,0.05070910627214647,0.13389830508474587,-0.08474576271186438,6.5505753,0.675296,1.0000001
227,0.029397101516429974,0.07646176350955089,0.2938884933792875,0.11409247114938861,-0.14322969827613696,1.0,-1.6670111417770386,0.1837802,0.1030003,0.012874833,0.11218472889504479,0.021403742821584852,0.1001145651956186,0.05222973952124141,0.13898305084745766,-0.08474576271186439,6.566197,0.61175376,1.0
228,0.031442431708374886,0.07647705229783697,0.5128557710982947,0.028012195948572488,-0.03204550286690824,1.0,-1.7679897546768188,0.21778788,0.11226309,0.013369476,0.15849767126438163,0.030065574215828266,0.10011503057072445,0.05376501330270228,0.14406779661016947,-0.08474576271186442,6.5818186,0.55266273,1.0000002
229,0.032456381602809205,0.07648556174313426,0.6252848199900563,0.12315173323656328,0.011231330017641646,1.0,-1.8331787586212158,0.25800943,0.12578852,0.006454891,0.2046930451060198,0.03887124343791404,0.10008024467244579,0.05528875730404619,0.1491525423728813,-0.08474576271186442,6.5984607,0.5064653,1.0000001
230,0.032811003689054465,0.07648732843005554,0.5148104310311712,0.032811003689054465,0.07648732843005554,0.0,-1.8840759992599487,0.30004117,0.14197637,0.0030427442,0.24150187023522762,0.046480948568043794,0.1000780035727058,0.05681927538401569,0.1542372881355932,-0.08474576271186442,6.615471,0.46620247,1.0000002
231,0.0404861440337275,0.07640549666012014,0.3223830270046746,0.0404861440337275,0.07640549666012014,0.0,-1.9290204048156738,0.34028664,0.1588474,0.0014309636,0.27109399844110094,0.05212281014022532,0.1000449901162955,0.05833225754330428,0.15932203389830507,-0.08474576271186439,6.632482,0.42849633,1.0
232,0.040978167800584726,0.07641181810765055,0.4657570612171765,0.08602472829986087,-0.09990026403822566,1.0,4.495739936828613,0.38193622,0.17877111,0.00065850845,0.29581973568804754,0.05625905502008684,0.1000443127304384,0.059847556731488914,0.16440677966101697,-0.08474576271186442,6.6494985,0.3932731,1.0000002
233,0.04198594740420519,0.0764247735784396,0.4104843072707158,0.14342251964956731,0.18685510609945125,1.0,-1.1514569520950317,0.42136583,0.19906239,0.0003374684,0.3209521335585062,0.06054603115755848,0.10000995748686353,0.0613400591493027,0.1694915254237288,-0.08474576271186443,6.6665072,0.3604498,1.0000001
234,0.04250004263628341,0.07643141388250622,0.41568506524828347,0.07153290654092473,-0.033694655324924654,1.0,-1.6979330778121948,0.46327668,0.223857,0.00012972832,0.3542593617746562,0.06904100780393735,0.10000727873485128,0.06283235479445883,0.1745762711864406,-0.08474576271186443,6.6835203,0.3299334,1.0
235,0.045689406351959054,0.07647403900636861,0.2561647288050269,0.12257202085502532,-0.04758977992950079,1.0,-1.8185298442840576,0.49714646,0.24350403,0.000114254595,0.41151361915035745,0.07965155573232237,0.09997133724034098,0.06430085427006198,0.17966101694915254,-0.08474576271186443,6.7002597,0.30044743,0.9999999
236,0.048990552790764676,0.07654322229203278,0.16297899459848428,0.09072268373118321,0.020737352003073875,1.0,-1.8799923658370972,0.515453,0.2486772,8.370643e-05,0.47822129871230545,0.09338033635509964,0.0999663567182148,0.0657630755151265,0.18474576271186435,-0.08474576271186446,6.7128778,0.27325886,1.0000001
237,0.050109274634146106,0.07656868169009938,0.11208116057169798,0.08078675212408126,0.10596221896701676,1.0,-1.9264367818832397,0.534676,0.25391433,0.00013973066,0.5579748587867176,0.10932182371814854,0.09993212535504718,0.06719922862918336,0.18983050847457625,-0.08474576271186442,6.7254987,0.24823633,0.9999999
238,0.0506725693822524,0.07657917087627802,0.11710684509808202,0.13649164115610402,-0.07110178119967785,1.0,-1.968692421913147,0.55247617,0.2602549,9.394119e-05,0.6277259269392057,0.12122548403209941,0.09992872238243207,0.06863092968585396,0.19491525423728817,-0.0847457627118644,6.7367697,0.22687596,0.99999994
239,0.05123860008998725,0.07658972065937752,0.08332689822230033,0.10512242931886036,-0.0017986383414547707,1.0,-2.0092737674713135,0.5680996,0.2717545,0.00014645942,0.6795897632263515,0.13310420266784384,0.09989592692897674,0.07003373734020552,0.2,-0.08474576271186446,6.7449436,0.2106405,0.9999998
240,0.0518053626748424,0.07660031067179865,0.07086157279097031,0.1174319643036229,0.03976103024442879,1.0,7.004344940185547,0.5832144,0.2841309,8.286816e-05,0.7108847696606817,0.13575142104126364,0.099896234567677,0.07143161722388916,-0.1,-0.07966101694915254,0.74811447,1.9036803e-05,1.0000001
241,0.0523721950467704,0.07660920065958528,0.048938223844552785,0.1456697127597637,-0.04617135206321728,1.0,3.6631124019622803,0.600972,0.29369426,0.00013421998,0.7142810639590847,0.14078543719030098,0.0998683654925003,0.07280465379484993,-0.09491525423728817,-0.07966101694915258,0.85445136,2.9707055e-05,0.99999994
242,0.05294005253423564,0.07661628656852329,0.07287011027910231,0.1136524574509312,-0.052110862091492474,1.0,2.0397582054138184,0.62178224,0.3004489,5.8330465e-05,0.7340969443230692,0.14327001000861442,0.09987227349427442,0.07416563508079896,-0.0898305084745763,-0.07966101694915252,0.9607867,4.637821e-05,1.0
243,0.05463755612370529,0.0766351651634249,0.043149985008543154,0.05463755612370529,0.0766351651634249,0.0,1.5221959352493286,0.6411134,0.3074288,0.000112255875,0.7319868289122525,0.1427742904882344,0.09984810521580684,0.07548922491822045,-0.0847457627118644,-0.07966101694915258,1.0671189,7.244467e-05,0.9999998
244,0.0551990474716808,0.07663828822240064,0.027709443441391698,0.10828296974792193,-0.031651930307195625,1.0,1.2343742847442627,0.66111594,0.31450224,3.5622645e-05,0.7244092579268469,0.14033729343185883,0.099854776098107,0.07680516403408848,-0.07966101694915252,-0.07966101694915254,1.173456,0.00011313747,1.0000001
245,0.05575806636455362,0.07664113735803932,0.020818648845894242,0.13198679088224802,-0.027448023697264977,1.0,0.9970307946205139,0.68069476,0.3210977,9.36615e-05,0.7112068358189617,0.13379618387413061,0.0998365519155283,0.0780929220729716,-0.0745762711864407,-0.07966101694915254,1.287864,0.00017524067,1.0
246,0.05631246403675767,0.07664377202305012,0.018420874429546673,0.021115191225083388,-0.03618790385578066,1.0,0.7950068712234497,0.70495486,0.3277205,1.3473406e-05,0.6948773695266138,0.1284816367824274,0.09985343912021019,0.07936767831487627,-0.06949152542372879,-0.07966101694915254,1.4138577,0.00026822678,1.0000001
247,0.06006669234827419,0.07659646082554748,-0.00921294467743268,0.06953495739725177,-0.0085490686291523,1.0,0.612113893032074,0.72678643,0.33325878,8.013089e-05,0.6673653355094701,0.12761900130976556,0.09984688808166818,0.08061450122639358,-0.06440677966101693,-0.07966101694915256,1.5398494,0.00041054137,1.0000001
248,0.060583444391862154,0.07657810042400437,-0.009164476745116286,0.11318463002320366,0.08048303792809244,1.0,5.754434585571289,0.7517651,0.3404472,1.24476255e-05,0.6264160400745465,0.12185557210674391,0.099871581886299,0.0818489342234449,-0.05932203389830508,-0.07966101694915258,1.6658429,0.00062824535,1.0000004
249,0.0625784287879271,0.07648017099042477,-0.008541655742485268,0.02820528228305691,-0.026770180105970133,1.0,12.654752731323242,0.7354244,0.32477522,7.037445e-05,0.5860937220256883,0.11308029963766464,0.09986945396808994,0.08304662017063554,-0.05423728813559319,-0.07966101694915258,1.7918372,0.00096145266,0.9999999
250,0.06398435048513744,0.07639386962459466,0.012772199526539255,0.10676499629768296,0.10977056665062583,1.0,1.9416873455047607,0.696354,0.29919475,-2.0800073e-05,0.533751741232928,0.10216902621093508,0.09989529248030636,0.08422364159606961,-0.04915254237288136,-0.07966101694915258,1.9065981,0.0017660735,1.0000001
251,0.06443266510311448,0.07636587919033576,0.035588843749345976,0.12011828044351806,-0.13243121279853504,1.0,-0.7138246297836304,0.66226596,0.27836502,4.672905e-05,0.4757331844666618,0.09253213971550654,0.0998924370579691,0.08535660456044536,-0.04406779661016949,-0.07966101694915258,1.9615756,0.002982902,0.9999999
252,0.0648689709376065,0.07633740461813153,0.05002955954098909,0.05106572153222265,-0.062660796301857,1.0,-0.8929578065872192,0.6268015,0.25787497,-3.363465e-05,0.4124049173828494,0.07873601239913917,0.09991387585313193,0.08646426932006758,-0.038983050847457616,-0.07966101694915258,2.0324376,0.004708315,1.0000001
253,0.06804304096204176,0.07609586434695904,0.15003046714075471,0.06804304096204176,0.07609586434695904,0.0,-0.9400830864906311,0.5944654,0.2405294,4.1302184e-05,0.3474421458544567,0.0668099817062066,0.0999074907757413,0.08752847516652577,-0.03389830508474574,-0.07966101694915256,2.1033013,0.0074278135,1.0
254,0.07089720829216911,0.07587240586913621,0.38343705613505474,0.13704484831136804,-0.061146765348017246,1.0,-0.9837749600410461,0.56059974,0.2234148,-3.761144e-05,0.2873458559227253,0.054602561143006705,0.09992580847127432,0.08855850454785892,-0.028813559322033895,-0.07966101694915254,2.1483285,0.010497073,1.0000001
255,0.0741377054365414,0.07572299114254798,0.7369910593901733,0.13844858875148827,-0.028718130761288548,1.0,-1.0260447263717651,0.5264333,0.2076633,4.0230316e-05,0.2292864196843985,0.04338357888746488,0.09991761775737143,0.08953081357729901,-0.02372881355932199,-0.07966101694915258,2.1968143,0.014545344,0.99999994
256,0.07427238786743602,0.07571804973500046,0.7174751833384496,0.11348645610706931,0.05588336926743507,1.0,13.379125595092773,0.49280125,0.19284227,-3.9431783e-05,0.17447873378133147,0.03389880744655013,0.0999392049233216,0.09046144371954598,-0.018644067796610105,-0.07966101694915256,2.3618147,0.022591414,0.99999994
257,0.0743986135441344,0.07571304422634222,0.39826878371923724,0.10927088916523754,0.11160560371293593,1.0,4.29707145690918,0.46098694,0.18001997,4.0346324e-05,0.12620528642993442,0.024505318840065238,0.09993593181306616,0.09135002567050136,-0.013559322033898261,-0.07966101694915254,2.5195005,0.031673405,0.9999998
258,0.07451545210456255,0.07570645688915456,0.7832160009037058,0.015558666790562448,-0.06507033793058799,1.0,3.163139581680298,0.4300984,0.16801684,-4.0446437e-05,0.08536037395442585,0.01671941172245796,0.0999561992697962,0.09220759744429148,-0.008474576271186373,-0.07966101694915254,2.682638,0.027577851,1.0000002
259,0.07472871738216338,0.07569048031685005,0.4288459451081675,0.11078849382282768,0.06417725883793249,1.0,4.6815571784973145,0.40187132,0.1579548,4.093033e-05,0.05073800613049315,0.009590107231055928,0.09994798159374302,0.09300219485446826,-0.003389830508474548,-0.07966101694915254,2.9500833,0.022132218,0.9999999
260,0.07550395228686944,0.07552202142721691,0.693095243415684,0.07550395228686944,0.07552202142721691,0.0,2.3414204120635986,0.37527132,0.1486955,-4.1221934e-05,0.023820000251371334,0.004498272055132632,0.09996167814242439,0.09375141153202665,0.0016949152542373293,-0.07966101694915254,3.2195303,0.021156354,1.0000002
261,0.07551413338250859,0.07551374848376598,0.684183559948915,0.14275193018783228,-0.012981752397088507,1.0,1.4107236862182617,0.3510423,0.14094412,4.16065e-05,0.002875821715501077,0.0008328745123011102,0.09994708590840327,0.09444368531074608,0.006779661016949242,-0.07966101694915254,3.413852,0.031737134,0.99999994
262,0.07547496821424171,0.07059662357966587,0.7098850902163073,0.12140825147840154,0.057157532501590315,1.0,0.9928067326545715,0.32815287,0.13371058,-4.191797e-05,-0.011090585345331635,0.0021145211929100454,0.09995738838834926,0.09509459755837132,0.011864406779661087,-0.07966101694915254,3.495721,0.04282097,1.0000001
263,0.07533378995881984,0.06606489872076696,0.3890487432363359,0.12077746796073906,-0.00921899464776322,1.0,0.7242081761360168,0.3070991,0.12762845,4.2297772e-05,-0.020926568198294485,0.004023368498916199,0.09994631920928296,0.09568999610210847,0.016949152542372888,-0.07966101694915254,3.5775895,0.057665795,0.9999998
264,0.07527585112723248,0.06333309356788,0.2472312396059567,0.07527585112723248,0.06333309356788,0.0,4.020277500152588,0.2869159,0.121806346,-4.2633077e-05,-0.026364029942388907,0.005121089333463245,0.09996198016232347,0.09625462893270548,0.02203389830508475,-0.07966101694915256,3.672287,0.07740049,1.0000001
265,0.07526685643782875,0.06023158735888257,0.05902586026580981,0.04755776613144338,-0.006013032768766902,1.0,1.8530882596969604,0.2683119,0.116912566,4.2966793e-05,-0.02923613453563222,0.005656328765054891,0.09995550001705802,0.0967721482733469,0.027118644067796665,-0.07966101694915254,3.8045049,0.10167621,1.0
266,0.07527848387467008,0.05913331730657622,0.046997384444664496,0.06373064822829844,0.007517147724312376,1.0,1.152902364730835,0.25043488,0.112129375,-4.3266344e-05,-0.029889112050352162,0.005822172315222285,0.09997578137375643,0.09726081191600452,0.0322033898305085,-0.07966101694915258,3.9208128,0.120125785,1.0000001
267,0.07529430892359168,0.05800963742401297,0.04880121936638757,0.0879219923147074,0.08418240265237456,1.0,1.2361327409744263,0.23409134,0.10809745,4.3656473e-05,-0.029442163029499136,0.005686370872306526,0.09997273317890935,0.09770147352115396,0.03728813559322035,-0.07966101694915252,4.0492926,0.14467092,0.99999994
268,0.07526266397744144,0.036212205541019026,0.0026132898696176526,0.08582714461081813,-0.06397079635911543,1.0,0.7286160588264465,0.2187111,0.10423283,-4.3987013e-05,-0.02780215045959861,0.005268290059628841,0.09999537478955205,0.09811306571706489,0.04237288135593221,-0.07966101694915258,4.2536902,0.20308569,1.0000001
269,0.0752467008886141,0.03577877467545731,0.0028503200694619288,0.13447936685645506,0.07191187182870407,1.0,0.3430019021034241,0.20465352,0.101047166,4.4335826e-05,-0.025661292271539824,0.004918586005933435,0.09999774702039313,0.09848067310136571,0.047457627118644055,-0.07966101694915254,4.4600577,0.28239182,1.0
270,0.07522974387496638,0.035356379312539356,0.005497839603748869,0.0857319494139654,-0.04080820193883771,1.0,0.12066841125488281,0.19172418,0.09799915,-4.4631404e-05,-0.022785108730599184,0.00435882553179816,0.10002332599496712,0.09881951229605213,0.05254237288135596,-0.07966101694915256,4.6812882,0.37783355,1.0
271,0.07507356735805938,0.032279568724310606,0.013023705885046375,0.11237303116287001,0.015818097861771855,1.0,-0.027143685147166252,0.18002836,0.09554414,4.5075565e-05,-0.0202313555319668,0.0038807474268062144,0.10002721070605369,0.09911720203932903,0.057627118644067804,-0.07966101694915254,4.855796,0.43209782,0.99999976
272,0.07492013431571745,0.030043857302987136,0.020120057606938517,0.10743231853646312,0.1250566692231279,1.0,0.76356440782547,0.16985044,0.093156695,-4.5297245e-05,-0.01749268830170786,0.003302402665697202,0.10005553566124076,0.09939215620621675,0.06271186440677964,-0.07966101694915254,4.840633,0.363558,1.0
273,0.0748842182479447,0.02949338944813599,0.012838442751803366,0.050705894671249425,0.05613691288147243,1.0,0.039226382970809937,0.16326343,0.09138123,4.5786695e-05,-0.014858273941971043,0.0029123078076168612,0.10005993799680153,0.0996280495537853,0.06779661016949157,-0.07966101694915254,4.82547,0.30428705,1.0000001
274,0.07483275839674552,0.028303514987444968,0.01795559343487816,0.13891387225399315,-0.030824009179948278,1.0,0.1243157908320427,0.1576052,0.08963437,-4.5875688e-05,-0.01239061237782206,0.002317817758905271,0.10008610063801794,0.0998446423196102,0.07288135593220338,-0.07966101694915254,4.786015,0.24382189,1.0000001
275,0.07474527414448448,0.025761810055141412,0.009070579497045799,0.08941752720497395,0.08253440393488033,1.0,0.04384410008788109,0.15306008,0.088388026,4.6578083e-05,-0.010122803163709157,0.001993865798342841,0.10008997870325374,0.10002955016546414,0.07796610169491527,-0.07966101694915252,4.881464,0.2677331,1.0000001
276,0.0748006968818928,0.02578916140190365,0.0066998547983896034,0.0748006968818928,0.02578916140190365,0.0,-0.23602774739265442,0.148944,0.08711959,-4.64438e-05,-0.008053310131853463,0.0015530853516001124,0.1001123035110616,0.10019887197076571,0.0830508474576271,-0.07966101694915258,5.009987,0.30612522,1.0000001
277,0.07495949602371961,0.02584705025393233,0.008505871422276172,0.12267168590999764,0.07518650707154548,1.0,-0.42600223422050476,0.14543077,0.08621384,4.75403e-05,-0.006140414419338677,0.0012048012504012745,0.10011019498556473,0.10034071689639881,0.08813559322033894,-0.07966101694915258,5.138509,0.34912774,1.0000001
278,0.05612042083746691,0.02558012473564182,0.3340333816642585,0.10635400613013686,0.04023068485099218,1.0,-0.593801736831665,0.14211275,0.08522206,-4.690147e-05,-0.004454556240557333,0.0008389725554054686,0.10012709104468938,0.1004734650209608,0.09322033898305082,-0.07966101694915258,5.266299,0.39636338,1.0000001
279,0.05196315176304321,0.02531898257411476,0.39003237557803844,-0.0019502236575192206,0.03971740735654336,1.0,-0.492791086435318,0.13921054,0.08454755,4.859627e-05,-0.0028999013202985306,0.000569153919233009,0.10011697179181085,0.10058266885494163,0.0983050847457627,-0.07966101694915258,5.3383203,0.38251662,1.0
280,0.05142723125670948,0.025285588719805747,0.47565452677443526,0.07422714512928633,0.02537321943500325,0.0,-0.19192202389240265,0.1363143,0.08375778,-4.739847e-05,-0.0014995756475867945,0.00026949093828710686,0.10012300611684219,0.10068676816367353,0.10338983050847454,-0.07966101694915258,5.4231,0.37568036,1.0000002
281,0.05088880559274918,0.02525347578897618,0.40566962175420324,0.13290419133423342,-0.020468215976836263,1.0,-0.6449148058891296,0.13369319,0.08323069,4.9590668e-05,-0.00019304112112736156,6.353051825843654e-05,0.10010330247706914,0.10077402446130192,0.10847457627118645,-0.07966101694915258,5.5426693,0.42262313,1.0
282,0.050346665167610986,0.02522286468020474,0.5188469992019896,0.07289035326857173,-0.04743698366042465,1.0,-0.6764161586761475,0.13088349,0.08256376,-4.8115562e-05,0.0010984799713473592,0.00016816529371527442,0.10009650195410554,0.10085905128645468,0.1135593220338983,-0.07966101694915258,5.6690636,0.5073062,1.0000001
283,0.04980119839884738,0.025192535856569633,0.4191888618912325,0.07522995842361203,0.04819001633838556,0.0,-0.42024028301239014,0.12853272,0.082204744,5.042218e-05,0.002227093121246838,0.00045492744706467796,0.10006207923231324,0.10092392917523087,0.11864406779661016,-0.07966101694915258,5.8169985,0.56701565,0.99999994
284,0.048154183563414665,0.02510837244281462,0.466756335577453,0.048154183563414665,0.02510837244281462,0.0,-0.6517505049705505,0.12694524,0.08188918,-4.901183e-05,0.0031540450249671454,0.000582351630949188,0.10004461234359106,0.10097989272746281,0.12372881355932208,-0.07966101694915259,5.895437,0.55340254,1.0000001
285,0.047601074880636404,0.025082946498076054,0.3821649200188077,0.047601074880636404,0.025082946498076054,0.0,-0.6411008238792419,0.12593463,0.081850484,5.1142844e-05,0.0038760583383268604,0.0007700671963556498,0.10000903107539064,0.10101293068199581,0.1288135593220339,-0.07966101694915259,5.9738784,0.5400355,0.9999999
286,0.04704762743055644,0.02505825821939653,0.4170436670791509,0.062044563781374976,0.10659371698502419,1.0,-0.7053214907646179,0.12518659,0.081703596,-4.9981194e-05,0.004360805742796017,0.0008232776389535976,0.0999989936969893,0.10103995978917489,0.13389830508474587,-0.07966101694915256,6.0045733,0.49581414,0.9999999
287,0.043183936342349835,0.0249333823224625,0.22833021046113391,0.10790044258836115,0.06897448893314725,1.0,-0.6530438661575317,0.12480783,0.081758186,5.1997005e-05,0.00464279640134096,0.0009386193271198264,0.0999747875388769,0.10105077643482101,0.13898305084745763,-0.07966101694915259,6.020194,0.44555297,0.9999998
288,0.033674936277857705,0.025101221008446688,0.22022020323972838,0.13526452647405857,-0.0004857631856600639,1.0,-1.1355637311935425,0.12455931,0.081696115,-5.086952e-05,0.004860628907192058,0.0009299962799386409,0.09997216001955449,0.1010601001759246,0.1440677966101695,-0.07966101694915258,6.035819,0.39942384,1.0000001
289,0.04815653091875656,0.07520057365540968,0.18616959942488,0.09180119077817542,-0.005645056409729211,1.0,-0.5209776759147644,0.124543905,0.081813924,5.286387e-05,0.004971286791686022,0.0009511046959383565,0.09995268311586392,0.1010579268668724,0.14915254237288136,-0.07966101694915259,6.0515566,0.35801405,1.0
290,0.049278292177146084,0.0752043967127405,0.10995901883358668,0.13335204388085775,0.01189970556611393,1.0,-1.163028359413147,0.1245035,0.081778124,-5.1966013e-05,0.004990372439362856,0.0009344186158720571,0.09995486935802295,0.10106013231679584,0.15423728813559326,-0.07966101694915258,6.0685697,0.32767183,1.0000001
291,0.07554452840429028,0.058827121115400366,0.04681404365160837,0.09898289757509729,-0.03816460569551156,1.0,-1.240761160850525,0.12461986,0.0819198,5.3806223e-05,0.005020858871064053,0.0009756568918692176,0.09993688394138683,0.1010531639522761,0.15932203389830513,-0.0796610169491526,6.085582,0.29953343,0.9999998
292,0.07548503502846998,0.051880944867830396,0.029634371339047692,0.15675314679845537,0.027668750260218835,1.0,-1.2271772623062134,0.12463189,0.081909634,-5.2968753e-05,0.0050217824763260175,0.0009481377318621676,0.09993693336377153,0.10105324018246098,0.164406779661017,-0.07966101694915258,6.1025934,0.27349317,1.0000001
293,0.07545770818145454,0.05068444067815484,0.05130335455665681,0.07958781447734367,-0.04933405804888354,1.0,-1.2564829587936401,0.124651864,0.08203591,5.4761287e-05,0.0051211961472267835,0.0010075821286694194,0.09991732519854558,0.10104956332459845,0.16949152542372883,-0.07966101694915258,6.119605,0.24944298,1.0000001
294,0.07544286424921282,0.05008779986201094,0.03553425031982668,0.07544286424921282,0.05008779986201094,0.0,-0.7532999515533447,0.12454263,0.0820273,-5.4103388e-05,0.005240836862398626,0.0010087033069675305,0.09991169592592515,0.10105355628426091,0.17457627118644067,-0.07966101694915258,6.1277137,0.22802477,1.0000001
295,0.07538708686884946,0.04771669163077953,0.023404340915976346,0.05165827520389144,0.0354216935282041,1.0,-1.3188804388046265,0.12457178,0.08220572,5.5819644e-05,0.005353985803753824,0.0010690998248714554,0.09988306298935092,0.10104836906321145,0.17966101694915254,-0.07966101694915258,6.133241,0.20990182,0.99999994
296,0.0753747869261243,0.047131451905330426,0.01852018383458272,0.09307494779721838,-0.04363209825554598,1.0,-0.8520145416259766,0.12469899,0.08229337,-5.5361976e-05,0.00539726369318059,0.001040181084701064,0.09987084393581219,0.10104286582892638,0.18474576271186435,-0.07966101694915258,6.140113,0.19351834,1.0000002
297,0.07533628739974348,0.04538828451967625,0.015549250446874718,0.06795382657445515,-0.08060155318806879,1.0,-1.0914291143417358,0.12504002,0.08254562,5.683033e-05,0.005390828577262701,0.0010506046526258912,0.09984306156557603,0.1010260578099791,0.1898305084745763,-0.07966101694915259,6.157104,0.17662993,0.99999994
298,0.07531936936184486,0.04481237124308356,0.016180046028452785,0.1483994123800665,0.07762240101905835,1.0,-1.2606501579284668,0.12537463,0.08265895,-5.667142e-05,0.0053441645771336145,0.0010113735500059194,0.09983565005221663,0.1010135530156791,0.19491525423728814,-0.07966101694915258,6.1744647,0.16104335,1.0000001
299,0.07530208830008193,0.04423956483672591,0.01131253993536198,0.07530208830008193,0.04423956483672591,0.0,-1.2147917747497559,0.12578651,0.082882255,5.7999925e-05,0.005216645793747154,0.000989950750472747,0.09981654699648597,0.10099490757485104,0.19999999999999996,-0.07966101694915258,6.189553,0.1485866,1.0
300,0.07522596311032723,0.04200452277759674,0.001574605988534567,0.09383202216244711,-0.040408425267288904,1.0,-1.2300043106079102,0.12624076,0.08295105,-5.8060315e-05,0.0049257957752444894,0.0009343523376281767,0.09982204184707157,0.10098008628590488,-0.1,-0.07457627118644071,0.2979613,1.3617035e-05,1.0
301,0.07418727789420364,0.025730788522187194,0.007755575165026277,0.11495862222618246,0.0798458291585998,1.0,-1.0720534324645996,0.12690528,0.083161175,5.930937e-05,0.004608109299495906,0.0008968254084502094,0.09981565270172878,0.10095455783842389,-0.09491525423728814,-0.0745762711864407,0.4021247,2.1022886e-05,1.0
302,0.07419434112860179,0.02565814510246178,0.006486151253777465,0.08633890383057186,0.16194705071768345,1.0,-0.8811434507369995,0.12748565,0.083223455,-5.9363396e-05,0.004177665580259039,0.0007893276199734632,0.0998305437703032,0.10093393289571036,-0.08983050847457626,-0.0745762711864407,0.5084613,3.2840522e-05,0.99999994
303,0.07420239004808071,0.025593451282140505,0.006406665088247913,0.07420239004808071,0.025593451282140505,0.0,-1.2445377111434937,0.128146,0.0834038,6.079997e-05,0.003842417372273969,0.0007408993244611264,0.09982961608575742,0.10090891978435267,-0.08474576271186436,-0.0745762711864407,0.6147949,5.1285162e-05,1.0
304,0.07421097105568936,0.025538073100020126,0.0054030599899663545,0.09068000525479854,0.11433834608759069,1.0,2.7803730964660645,0.12865102,0.083447635,-6.0908023e-05,0.0035238786803247725,0.000677063668526796,0.09984307437742661,0.10089225866420858,-0.07966101694915252,-0.0745762711864407,0.730899,7.9331774e-05,1.0
305,0.07422714512928633,0.02537321943500325,0.004805908508037177,0.09814232270486109,-0.05132964587246678,1.0,-1.1295278072357178,0.12912324,0.083590664,6.2385916e-05,0.0032775195740521812,0.0006213058413548514,0.09984061300837385,0.10087373476626002,-0.07457627118644065,-0.0745762711864407,0.85689116,0.000121330464,1.0
306,0.07421422518230779,0.025402211775592553,0.0034364035362441543,0.07048180218679673,-0.1554311145103481,1.0,-1.1981546878814697,0.1295117,0.08359089,-6.255436e-05,0.0029919957340296677,0.0005731736552095132,0.09985637970173282,0.10086188418651577,-0.06949152542372883,-0.0745762711864407,0.9828845,0.00018576761,1.0000002
307,0.07428233173141693,0.025512988742768358,0.005191264555022022,0.08552788606801831,0.23904114089624207,1.0,-1.2405959367752075,0.13001549,0.083731316,6.411012e-05,0.0026825467808535845,0.0005137291425671544,0.09985604431205831,0.10084226920051226,-0.06440677966101693,-0.0745762711864407,1.1088761,0.0002842952,0.99999994
308,0.0743754452687907,0.025502250746987337,0.006091147954941408,0.0753747869261243,0.047131451905330426,0.0,-1.2465906143188477,0.13043725,0.083746284,-6.4315114e-05,0.002403022842134137,0.0004659087404447648,0.09987052674481443,0.1008292308681511,-0.05932203389830507,-0.07457627118644071,1.2348696,0.0004350663,1.0000002
309,0.07447478965258163,0.02545889524581761,0.008302321346317781,0.13141383365575907,0.148600450769303,1.0,-1.203814148902893,0.13081102,0.08388593,6.587087e-05,0.0022410348608662835,0.00041814812234848754,0.09986473730209537,0.10081353392587503,-0.05423728813559321,-0.07457627118644068,1.3608626,0.00066588295,1.0000002
310,0.07501562255097995,0.024856093373946446,0.003913893372619588,0.07538708686884946,0.04771669163077953,0.0,-1.137669563293457,0.13106963,0.083926305,-6.6320594e-05,0.0020904492896147136,0.00040823960370831784,0.09986696775619952,0.10080550243590414,-0.04915254237288135,-0.0745762711864407,1.4820192,0.0010524255,1.0000002
311,0.07510447542610107,0.024609973888665978,0.004923920182774468,0.07510447542610107,0.024609973888665978,0.0,-0.09986833482980728,0.1312734,0.08409664,6.792561e-05,0.002091810074366527,0.000396293491077081,0.09984904171818627,0.10079386990469018,-0.0440677966101695,-0.0745762711864407,1.5658586,0.001994235,0.9999999
312,0.07512507486246665,0.02439122715344194,0.0018647231537695385,0.126873250389785,0.050179188267080996,1.0,-1.0064996480941772,0.13185354,0.08418186,-6.857397e-05,0.002042469657283057,0.00039354984725368375,0.09984310050362298,0.10078661809384563,-0.03898305084745766,-0.0745762711864407,1.6225102,0.0032718256,1.0000001
313,0.0691908363370838,0.024465633580456808,-0.015725018138085443,0.1458705281370557,0.07676530664014189,1.0,-1.255504846572876,0.13354431,0.084472366,7.0258444e-05,0.0020221067926517594,0.00037830703218251136,0.09981613791446717,0.10076993357726746,-0.03389830508474575,-0.07457627118644071,1.6920617,0.0051018796,1.0
314,0.06807069194532009,0.024492955858326965,-0.007190531910878187,0.10358809569182827,-0.04723733157474102,1.0,-1.2695950269699097,0.13600951,0.084751174,-7.0951304e-05,0.001989157383060624,0.0003994818389815467,0.09979255976139285,0.10075467435773153,-0.02881355932203392,-0.0745762711864407,1.7817814,0.007462434,1.0
315,0.0632952417358311,0.02462421237526108,0.1216780501573073,0.1255075643597012,-0.06157207946546249,1.0,-1.2788441181182861,0.13951048,0.085262224,7.280741e-05,0.0021796300658437633,0.0004161955257111297,0.09973828087029447,0.10073341672534135,-0.023728813559321982,-0.07457627118644068,1.9042549,0.010967967,0.99999994
316,0.04262315005882568,0.025102630893661475,0.18864488933880832,0.060630689702072436,0.015253430219696756,1.0,-1.1487427949905396,0.14373797,0.08574167,-7.3621035e-05,0.002502850743003976,0.0004954345163211477,0.09968437574481268,0.10071939252544485,-0.018644067796610157,-0.07457627118644072,2.0448508,0.016591066,1.0000002
317,0.03949218772980027,0.025166333389814614,0.23226686155895382,0.12113657028027626,0.10050099493755887,1.0,-1.3063987493515015,0.14869611,0.08641831,7.582039e-05,0.002939680216192661,0.0005606082020970525,0.09960453151904834,0.10070027529744272,-0.013559322033898268,-0.0745762711864407,2.201425,0.025669133,0.9999998
318,0.03389815312072594,0.02525629581383346,0.18688028828980277,0.11416632688540965,0.044847256057176474,1.0,-1.282538890838623,0.1541703,0.08704671,-7.6602235e-05,0.003513470415343104,0.0006760514778936722,0.0995291436958279,0.10068713481114823,-0.00847457627118642,-0.0745762711864407,2.3499436,0.022653699,0.99999994
319,0.03348684796893921,0.025260202912863752,0.17108810452185527,0.1260621870002559,0.033409849050847755,1.0,-1.0774919986724854,0.16025814,0.08785058,7.920205e-05,0.004302982225620121,0.0008232944851679027,0.09942797107512319,0.10067223559266966,-0.003389830508474556,-0.07457627118644071,2.5793164,0.017805405,0.99999964
320,0.03269410127598047,0.025262857462118104,0.2039846950914604,0.16422685830981665,0.11896483612357786,1.0,-0.8135777711868286,0.16722219,0.088649474,-7.9983896e-05,0.005300540500076241,0.0010223080029936047,0.09932455411854067,0.10066410929830456,0.0016949152542373096,-0.0745762711864407,2.8421667,0.017685685,1.0000001
321,0.02848120629999489,0.0252208642926715,0.2145074777650461,0.17308499289641943,0.09181837775043294,1.0,-0.5404261350631714,0.17518598,0.0896722,8.3295636e-05,0.006632935854845537,0.0012767636787545922,0.09918893603017089,0.10065444958144325,0.006779661016949206,-0.07457627118644068,3.0402086,0.026975797,1.0000001
322,0.02601642222904872,0.025190100830550236,0.11432929377695988,0.04980119839884738,0.025192535856569633,0.0,-0.5454794764518738,0.1839222,0.090670645,-8.368974e-05,0.008256741695695626,0.001602684110055049,0.09905015392020106,0.10065575259839163,0.011864406779661022,-0.07457627118644068,3.1209428,0.036827207,1.0000002
323,0.02577892183210944,0.02518823600704802,0.14069278225872192,0.0910583149693874,0.1321489764178678,1.0,-0.8177435994148254,0.1937291,0.091901734,8.829185e-05,0.010432799303781192,0.001987133467395298,0.09887715647178066,0.10065704973670203,0.016949152542372857,-0.07457627118644065,3.2028115,0.04964512,0.9999999
324,0.024976054699730795,0.025156201763931678,0.0995739191331862,0.05480159894983376,0.09283283475143903,1.0,-0.8384283185005188,0.20477311,0.09319168,-8.788503e-05,0.012727384953119007,0.0024659329422733476,0.09869638259600798,0.10066405589121691,0.02203389830508477,-0.07457627118644068,3.28468,0.066777766,1.0
325,0.025193980057104656,0.025245400129098525,0.14172705716854955,0.14260286967999222,0.028078677396703784,1.0,-0.8570501804351807,0.21725376,0.09479846,9.497889e-05,0.01563978611880727,0.003000666713706966,0.09848011133348233,0.10066260784978677,0.027118644067796606,-0.0745762711864407,3.3804152,0.08724929,1.0
326,0.025173704558854763,0.02548289871624764,0.14951772342399666,0.0916407995243847,0.109875915226882,1.0,-0.8752616047859192,0.2315358,0.09657786,-9.167351e-05,0.01898389424973022,0.003646604485636873,0.09825144981039116,0.10066027323401397,0.032203389830508494,-0.07457627118644065,3.4942648,0.102181144,1.0000001
327,0.025170307020648264,0.025539972936320876,0.09137583700489169,0.09108476351097922,-0.006522927753094571,1.0,-0.9105551242828369,0.2472266,0.09867882,0.00010497131,0.022726708079868485,0.0043389115470305285,0.09798252568741632,0.10064975527970604,0.03728813559322035,-0.07457627118644065,3.6081161,0.119519666,0.9999999
328,0.025166858896035444,0.026965321387201726,0.1080654451322494,0.07495949602371961,0.02584705025393233,0.0,-1.4372568130493164,0.26101682,0.10032115,-9.3999995e-05,0.02737105376818399,0.0052733308087152195,0.09770059065061024,0.10064386570940102,0.04237288135593221,-0.0745762711864407,3.8047729,0.16592562,1.0
329,0.025173050806831986,0.031992616518666306,-0.03171139093428566,0.08588177969238361,0.04473677683393637,1.0,1.3394674062728882,0.27532712,0.102113135,0.0001207863,0.0322087006956484,0.006277388604672247,0.09737558944003653,0.1006329679361365,0.04745762711864409,-0.07457627118644068,4.011379,0.23237269,1.0000001
330,0.025253866912212267,0.04337351373941464,0.33586103913774695,0.10991442598793816,0.049632381961954526,1.0,-0.7694695591926575,0.29116556,0.104020916,-9.032593e-05,0.03852045875959576,0.007501926856854773,0.09703204651378074,0.10062812512455664,0.052542372881355943,-0.07457627118644068,4.227629,0.31272298,1.0000001
331,0.025280240907728468,0.047203626382168004,0.34203819127488716,0.08495464440135315,0.038447600398544994,1.0,-1.4401341676712036,0.3079151,0.106146894,0.00015459019,0.045740283920287575,0.008770625210677209,0.09664549161912458,0.10062365212548532,0.057627118644067804,-0.07457627118644068,4.3668833,0.35428023,0.9999999
332,0.025285160916435394,0.04775233403392997,0.4326948025172331,0.08973203411680504,0.014427611185906894,1.0,-1.459765076637268,0.32636827,0.10842395,-5.751365e-05,0.05392501797115272,0.010551901458224062,0.09623790025349786,0.10062781726746142,0.06271186440677969,-0.07457627118644072,4.3297434,0.2915292,1.0000001
333,0.02531822304625742,0.050515206713932496,0.40577488290387403,0.0946228045380316,0.0862941463730977,1.0,-1.4356578588485718,0.34058994,0.110062994,0.00026631213,0.06266152272161712,0.012062367507802084,0.09578276075913059,0.10062860513414161,0.06779661016949154,-0.0745762711864407,4.289685,0.23838797,0.9999999
334,0.02543074821249948,0.057107751462091134,0.18435270246027027,0.07547496821424171,0.07059662357966587,0.0,-1.4615569114685059,0.35170075,0.11104464,0.00014871678,0.07242483217113281,0.013909806166942339,0.09531021208914228,0.10063145677835346,0.07288135593220342,-0.0745762711864407,4.2293534,0.18500723,0.99999976
335,0.02543798348738407,0.05870740994681501,0.31818796154445717,0.11153991869442252,-0.023999197700884052,1.0,-1.4899629354476929,0.36422533,0.11232063,0.00079944485,0.08354497998944728,0.015927083686453104,0.0947927904919383,0.10062959721606589,0.07796610169491525,-0.0745762711864407,4.3261805,0.20618433,0.99999976
336,0.025432122469874575,0.060278114574087806,0.5274169193890047,0.14530183619240378,0.021328190842169505,1.0,-1.4036204814910889,0.37720692,0.11353564,0.0013940831,0.09413468493987595,0.018631239540684623,0.09425271289704826,0.10062930809353983,0.08305084745762713,-0.07457627118644068,4.454703,0.23675694,0.9999999
337,0.02542519765253917,0.06130801137693814,0.7021452368609746,0.11396061463684726,0.07720307142159435,1.0,-1.4218794107437134,0.3913389,0.11503312,0.003957127,0.10660170802136978,0.020586349030717016,0.0936744902553721,0.10062027046997914,0.08813559322033901,-0.0745762711864407,4.5832253,0.27128184,0.99999994
338,0.025163830309458426,0.07387047044491944,0.308751658868072,0.11399146200520205,0.11573591475613074,1.0,-1.440761685371399,0.4060026,0.1164969,0.00974381,0.11876120844732733,0.02274004471838682,0.0930813909755805,0.10061153266024506,0.09322033898305082,-0.07457627118644068,4.710801,0.30937088,1.0000001
339,0.02503389602186902,0.07653588614325975,0.15538341290353197,0.1160097768194813,0.03246475270302006,1.0,-1.0253474712371826,0.42110327,0.11821023,0.02415342,0.1303351812855167,0.025516091940002837,0.09244361731501353,0.10059522343890144,0.09830508474576272,-0.0745762711864407,4.7878604,0.31032038,0.99999994
340,0.025027807580232594,0.07653770590737374,0.26220091518099775,0.1099241317872903,-0.10375998194890046,1.0,-1.350408673286438,0.42717564,0.11951566,0.021231895,0.1419335787649318,0.027989531912701163,0.09178481244381581,0.10058276148974496,0.10338983050847454,-0.07457627118644065,4.910284,0.33286548,1.0
341,0.025571258054543685,0.07574497548876107,0.19758422084925567,0.12640730604494263,0.09365010457212927,1.0,-0.929870069026947,0.4322111,0.1209174,0.017969837,0.15459991915446616,0.02962228947695919,0.09108623529068878,0.10056966176910227,0.10847457627118644,-0.07457627118644065,5.0653777,0.39570788,1.0000001
342,0.027160210215956757,0.07573629583429924,0.28853733671005494,0.07089720829216911,0.07587240586913621,0.0,-0.8161508440971375,0.43321997,0.1223696,0.018790489,0.16592555363743436,0.03167044525752199,0.09037130115992857,0.1005627258670324,0.11355932203389829,-0.0745762711864407,5.2019887,0.43382606,1.0000001
343,0.037062126096390764,0.07557153626965639,0.4512774757584286,0.0648689709376065,0.07633740461813153,0.0,-1.4324315786361694,0.42583936,0.1243846,0.01130423,0.17544158744455685,0.03330055687743991,0.08961586052991065,0.1005518296766176,0.1186440677966102,-0.07457627118644065,5.307927,0.431247,1.0000001
344,0.03998877738875253,0.07548727291222423,0.588395641391869,0.06443266510311448,0.07636587919033576,0.0,-1.0946205854415894,0.41800416,0.12634976,0.009251028,0.1825170059639533,0.035204367947780674,0.08883675241728765,0.10054583286638051,0.12372881355932208,-0.0745762711864407,5.392431,0.42407918,1.0000002
345,0.04050336515746977,0.07547511724454646,0.3400064701921069,0.13851969974279132,0.009600921607547705,1.0,-1.2756813764572144,0.4102566,0.12853646,0.008163353,0.1866131200811814,0.03620452780453673,0.0880138657593957,0.10053596020638898,0.12881355932203387,-0.0745762711864407,5.455482,0.4052354,0.9999998
346,0.041025305157786914,0.07546104136328195,0.4085197028112692,0.12549591267077315,0.08202086164198717,1.0,-1.4464967250823975,0.40517935,0.13026376,0.008536532,0.1892658563431701,0.03664133130467802,0.0871756013560824,0.10052663262840095,0.13389830508474587,-0.0745762711864407,5.477169,0.36596012,1.0000001
347,0.04155157751529856,0.07544569010052316,0.2885793221011676,0.04155157751529856,0.07544569010052316,0.0,-1.416045069694519,0.3999272,0.1322979,0.008980953,0.18941716227445785,0.03663120138036723,0.08629378161998823,0.10051156217576074,0.13898305084745763,-0.0745762711864407,5.4988585,0.32989147,0.99999994
348,0.04208085288574943,0.07543025583632781,0.2958873178637778,0.12404516386542465,0.08311036403474453,1.0,-0.9939311742782593,0.3944603,0.13420142,0.00940094,0.1876158239741678,0.03552761023226546,0.08538771082856683,0.10050179421853354,0.1440677966101695,-0.0745762711864407,5.5205445,0.29687026,1.0
349,0.04423114313799918,0.07537721002075908,0.3204036847139218,0.11466755822005573,0.043881957276507094,1.0,-1.194641351699829,0.38877046,0.1363759,0.010005724,0.18249025049998344,0.035234869260217794,0.0844390361013953,0.10049164925266697,0.14915254237288136,-0.07457627118644065,5.542233,0.2667289,0.99999994
350,0.044774711323336554,0.07536615729156797,0.3396320702450733,0.050109274634146106,0.07656868169009938,0.0,-1.3156698942184448,0.38282466,0.13841268,0.011143855,0.17651695401731698,0.034473885102642134,0.08346793464744194,0.10048491919114105,0.1542372881355932,-0.0745762711864407,5.56524,0.24232459,0.99999994
351,0.04642217124231834,0.07532659274206453,0.1889631714202199,0.10932167312324266,0.17035350948278627,1.0,-1.3632415533065796,0.3768221,0.14083672,0.014107028,0.17099648752555463,0.033232873279155285,0.08245633066699205,0.10047304825635667,0.15932203389830504,-0.0745762711864407,5.5899396,0.22353306,0.99999994
352,0.04862491379601848,0.0752645434420439,0.1608455626538607,0.11274555675180997,-0.02155144934183434,1.0,-1.4236419200897217,0.37039778,0.14307569,0.016815117,0.16443051440884418,0.03162381833846722,0.08141578724890776,0.10046367370733156,0.16440677966101697,-0.0745762711864407,5.614638,0.20605314,1.0
353,0.052459974540276774,0.0752657873972402,0.05239746809967894,0.08998466662146362,0.04838000065867364,1.0,-1.4900929927825928,0.36410895,0.14586551,0.02182315,0.16064649270980857,0.030499352992595517,0.08032884464554478,0.10045042614714231,0.16949152542372878,-0.0745762711864407,5.6275907,0.18989876,0.9999999
354,0.053544811822522825,0.07530711019088636,0.03163677209290683,0.06315019120396437,0.06940293856230655,1.0,-1.4224207401275635,0.35495985,0.14664611,0.017588438,0.15445865679071763,0.0299971361973917,0.07921858463281309,0.10044167267552555,0.1745762711864406,-0.0745762711864407,5.6344624,0.17494307,1.0000002
355,0.054085083045290964,0.07532912843880266,0.02958761032772363,0.08526941121645247,-0.006594121599647007,1.0,-0.9525003433227539,0.34076947,0.14503774,0.0072372,0.1527629079849308,0.029064210827784237,0.0780682509361531,0.10043232403072176,0.17966101694915254,-0.0745762711864407,5.641336,0.16107301,0.9999999
356,0.07489772011247772,0.06426830659745898,0.3073186287413879,0.09201664209159632,0.049756634513554734,1.0,-1.4428322315216064,0.32476473,0.14396894,0.0043989727,0.15084961195998478,0.029240358820489448,0.07689929080760617,0.10042984550464618,0.1847457627118644,-0.0745762711864407,5.6482077,0.14822201,1.0000001
357,0.07489413420875551,0.06382266379260003,0.2434397468299206,0.031442431708374886,0.07647705229783697,0.0,-1.5367655754089355,0.31154293,0.14343913,0.0023366814,0.1539474836335093,0.02993394745156787,0.07569310744366635,0.10042535276211344,0.18983050847457628,-0.07457627118644068,5.6550803,0.13632864,0.99999994
358,0.07489055012128656,0.06336735523955599,0.17025591430246814,0.13009094882105038,0.11093312646596466,1.0,-1.5665026903152466,0.32653242,0.14863127,0.003077635,0.16115127953092312,0.03027804900361067,0.07446839288318875,0.10042092242136261,0.1949152542372881,-0.07457627118644065,5.663978,0.12508751,1.0000001
359,0.0748845410224853,0.06242303688823427,0.1112569128104456,0.06502733546776523,-0.059528663868137655,1.0,-1.185172438621521,0.34355035,0.15455882,0.00339569,0.16947186952848511,0.03240629652153845,0.07321036987207764,0.10041193903729656,0.2,-0.07457627118644065,5.6813397,0.11379279,0.9999999
360,0.07488523056184052,0.06193458317442591,0.13909249063361345,0.15501643734480416,0.13880106476945583,1.0,-0.2996390163898468,0.35933715,0.16026613,0.004918813,0.18028742787436922,0.03437530675469956,0.07193506265956111,0.10040654225337106,-0.1,-0.06949152542372883,-0.15000102,9.790757e-06,1.0000001
361,0.07493366353895636,0.05931496153091226,0.05322552173943225,0.07493366353895636,0.05931496153091226,0.0,-0.7879932522773743,0.36817637,0.16440566,0.006042235,0.18982490816902833,0.03620191194290208,0.07062625264854545,0.10039598820441825,-0.09491525423728815,-0.06949152542372881,-0.04728177,1.5056921e-05,0.9999999
362,0.07494999229883553,0.05876412066172482,0.028427059524299542,0.10884649997473576,0.15174758939882432,1.0,-0.807706356048584,0.36371386,0.16478938,0.00587158,0.19621188283022456,0.038666118816223706,0.06930542007824024,0.10038601031367385,-0.08983050847457626,-0.06949152542372881,0.056133423,2.3243083e-05,1.0000001
363,0.07505225190917122,0.055920262172534096,0.03779855046251711,0.16012011311363694,0.03405109560127972,1.0,-0.8303453326225281,0.3593076,0.16539119,0.0054759057,0.19993210789870822,0.038218867952790614,0.06795750646149103,0.10037126573634865,-0.08474576271186433,-0.06949152542372881,0.17316508,3.560398e-05,1.0000001
364,0.07522081512121984,0.04878176821378251,0.041482631684949756,0.03415762629587045,0.012840760669220366,1.0,-0.8411007523536682,0.35574,0.16581047,0.0047498583,0.19776450578747806,0.03798303018078638,0.0665979234522031,0.1003615651416387,-0.07966101694915254,-0.06949152542372884,0.29834872,5.4138083e-05,1.0000001
365,0.07522995842361203,0.04819001633838556,0.04313670203865471,0.08990476940285429,0.007470664884893771,1.0,-0.8678691983222961,0.35188782,0.1662467,0.0040348256,0.18713103014043675,0.03600378701858957,0.06521264696550921,0.10035446315982925,-0.07457627118644065,-0.06949152542372881,0.42353007,8.217128e-05,0.99999994
366,0.07511247823555763,0.02904946796255306,0.02356350241079775,0.07102235857436084,0.08461295575264864,1.0,-0.8747006058692932,0.3479798,0.16638896,0.003481529,0.16653329776797965,0.032636449117006604,0.06382127637539244,0.10035321425740132,-0.06949152542372879,-0.06949152542372883,0.54871476,0.00012490009,1.0
367,0.07560209383156077,0.02663213910947962,0.01264813197104719,0.12343128779145157,0.01730101548553961,1.0,-0.7839086055755615,0.34376007,0.16682531,0.0029626517,0.1361918893529286,0.026768549992448095,0.062408351820354126,0.10034899346136482,-0.0644067796610169,-0.06949152542372884,0.6738968,0.00018974835,0.9999999
368,,,,0.026235243775377847,0.07645003233847322,0.0,-0.42313915491104126,0.3416867,0.16660146,0.0028080223,0.09793575975031224,0.018528798665249372,0.060991061217338736,0.10034879977722166,-0.05932203389830505,-0.06949152542372884,0.7990805,0.0002882446,1.0
369,,,,0.02508011840794216,0.07594484472875924,0.0,-1.3000043630599976,0.34179232,0.16615573,0.0029460278,0.05957618497608928,0.011554772958119174,0.059550487257225386,0.10034847786772923,-0.054237288135593226,-0.06949152542372879,0.92426217,0.00043779216,1.0000001
370,,,,0.024981617206675667,0.07536012910689581,0.0,-1.4672343730926514,0.34131092,0.16559619,0.0029984617,0.02732972765198406,0.00526628782834247,0.05810221134585279,0.10034986373127142,-0.04915254237288134,-0.0694915254237288,1.0494461,0.000665035,1.0000001
371,,,,0.09410472990871296,-0.07908908230071723,1.0,-1.5072075128555298,0.3413258,0.1652152,0.0031391075,0.008781456333054601,0.001710107720379799,0.05663659902386434,0.10034700017551382,-0.04406779661016949,-0.06949152542372881,1.1599972,0.0011776792,1.0000001
372,,,,0.13262378108671757,0.1943538381353463,1.0,-1.349069356918335,0.3411428,0.16471376,0.0032047732,0.005326749650777784,0.0010135358114742826,0.05516994257368152,0.10034236918747168,-0.03898305084745764,-0.06949152542372883,1.2195215,0.0021540523,1.0000001
373,,,,0.024901949397798547,0.06822678084118435,0.0,-0.9114412069320679,0.3414061,0.1644597,0.0033730126,0.014620626460107783,0.002838275986042477,0.05368427200059176,0.10033086373071178,-0.03389830508474573,-0.06949152542372881,1.359195,0.0037046613,1.0000001
374,,,,0.07710971573082506,0.11919381836802351,1.0,-1.261494755744934,0.34144673,0.16401206,0.0034477531,0.03363892694146802,0.0063488626312135825,0.052196225924098706,0.10032104764596887,-0.02881355932203392,-0.06949152542372881,1.4892207,0.0056221285,1.0000001
375,,,,0.06579554635620599,-0.015117459611548506,1.0,-1.5400197505950928,0.34169862,0.16377567,0.003637614,0.05873293641140932,0.011336008405833795,0.0506966650750725,0.1003085841399181,-0.023728813559322052,-0.0694915254237288,1.6065614,0.008227976,1.0
376,,,,0.139387311081428,0.12752670395804838,1.0,-1.4960613250732422,0.3416696,0.16327646,0.0037065265,0.08640292306220171,0.01690915299194862,0.049201127959980606,0.10030227135405265,-0.01864406779661018,-0.06949152542372884,1.7278842,0.012174729,1.0000002
377,,,,0.0938423445901833,-0.025837876818508812,1.0,-1.2994871139526367,0.3414576,0.16289173,0.0039000208,0.11256823017085499,0.02173180429780125,0.0476981793080113,0.10030028703648165,-0.013559322033898301,-0.06949152542372884,1.8793848,0.018496929,1.0
378,,,,0.1721955002131454,-0.019292222609238963,1.0,-0.6088522672653198,0.3412507,0.1622939,0.003947548,0.1334798570848205,0.025195206808837634,0.04620412671865871,0.1003042647195045,-0.008474576271186451,-0.06949152542372884,2.0126002,0.018272951,0.9999998
379,,,,0.1746742862965483,0.11690877006654271,1.0,-1.1785697937011719,0.34027573,0.16167955,0.0041521024,0.1442228285154148,0.027059016434187965,0.04470448577456483,0.10030896880153471,-0.0033898305084745953,-0.06949152542372884,2.2050056,0.014620883,0.9999999
380,,,,0.12029232101294642,0.11548054503585867,1.0,-1.4598499536514282,0.34537965,0.16278118,0.0041470844,0.14059746719227179,0.027112571212172146,0.04321551386654432,0.10032115440584517,0.0016949152542373174,-0.06949152542372887,2.4648027,0.014780204,1.0000001
381,,,,0.1092404810781792,0.10437927382780755,1.0,-1.4865633249282837,0.35891378,0.16701838,0.004275878,0.13118689593671068,0.02496735526933108,0.041727096280266954,0.10033292848989639,0.006779661016949198,-0.06949152542372881,2.6674383,0.022726974,0.9999999
382,,,,0.10175909251278412,0.20524787894028668,1.0,-1.3936586380004883,0.37008488,0.17017414,0.004216867,0.11839437611704705,0.022846189890637515,0.04025110771962894,0.10034686060995075,0.011864406779660991,-0.06949152542372886,2.747775,0.031170426,1.0000001
383,,,,0.055475241573260545,0.10425481371390438,1.0,-1.266895055770874,0.3836731,0.17470147,0.0043584765,0.1084754295880926,0.020806330825548912,0.038777247010434265,0.10036123246123793,0.01694915254237284,-0.06949152542372886,2.828111,0.04268446,0.9999997
384,,,,0.12366999405125767,0.09220836898534891,1.0,-1.251075267791748,0.39319053,0.17709483,0.0042890357,0.1069086033357931,0.020437329243769585,0.03731868870848332,0.1003803583493588,0.022033898305084752,-0.06949152542372881,2.9099019,0.057525765,1.0000001
385,,,,0.08114604773563686,0.16330216695102592,1.0,-0.9703857898712158,0.40793842,0.18136741,0.004919444,0.11990869275260811,0.023171178270865872,0.035861937335677226,0.10039849303733711,0.02711864406779665,-0.0694915254237288,2.988026,0.0738807,0.9999999
386,,,,0.10383270276883885,-0.0529482043409418,1.0,-1.314428687095642,0.44198513,0.19541071,0.0055691227,0.14618974441129054,0.02812834136778522,0.0344218843558936,0.10042103078315415,0.03220338983050851,-0.06949152542372881,3.0677881,0.086812876,1.0000001
387,,,,0.11058538019550813,0.1499173792429925,1.0,-1.5147831439971924,0.47708857,0.21148033,0.0067115016,0.19765480379974415,0.03852131341886217,0.032990224650674804,0.1004406163235436,0.03728813559322036,-0.06949152542372881,3.1954827,0.10415986,0.9999998
388,,,,0.10789701789897799,-0.030539000420499826,1.0,-1.3721294403076172,0.5062188,0.22446202,0.0069650174,0.2774458786609042,0.054321448089297245,0.03157808648404767,0.10045959210986626,0.04237288135593218,-0.06949152542372883,3.383619,0.14169815,1.0000001
389,,,,0.024585919315945736,0.02686193678425014,0.0,-1.2760282754898071,0.5251666,0.23201767,0.006742643,0.37726012769628386,0.07144503199958903,0.030175504432092767,0.10047687985080739,0.04745762711864409,-0.0694915254237288,3.6045015,0.20411868,0.9999999
390,,,,0.12695495560348527,0.07299453767699665,1.0,-1.4173259735107422,0.5483001,0.24159408,0.006768956,0.48043814737690926,0.09405629720799343,0.028796106715259638,0.10049659209827809,0.05254237288135596,-0.0694915254237288,3.8358932,0.28632432,1.0000001
391,,,,0.14775962079248983,0.08529440323074765,1.0,-1.3604309558868408,0.5892619,0.25981653,0.004950449,0.5820933613979038,0.11195464111415539,0.027428934228244873,0.10051361950059265,0.0576271186440678,-0.0694915254237288,3.9694743,0.31567353,0.99999994
392,,,,0.019025790037211568,0.17573566498024484,1.0,-0.9585760235786438,0.63087547,0.27909538,0.004060261,0.6633028189676334,0.12778941257901924,0.026084645942931785,0.10053384791857366,0.06271186440677971,-0.06949152542372884,3.92843,0.26700285,1.0000002
393,,,,0.12419558537087724,0.1155190199699144,1.0,-1.2385916709899902,0.67197186,0.29997474,0.003316291,0.7145371631677373,0.1401145340944957,0.02475090559461513,0.10055403488580904,0.06779661016949153,-0.0694915254237288,3.8742385,0.20973182,0.9999999
394,,,,0.15156914134749364,0.03412761881282347,1.0,-1.317292332649231,0.7063077,0.31141508,0.0031106141,0.744427617641436,0.14530579494127396,0.02344096616137356,0.10057615791114463,0.07288135593220346,-0.0694915254237288,3.7897282,0.15314691,1.0000001
395,,,,0.09086628541907878,0.10960035343521919,1.0,-1.435797095298767,0.7329691,0.31197926,0.0035863456,0.744853918329734,0.14073937821768057,0.022150749910141165,0.10059561284675057,0.07796610169491533,-0.06949152542372881,3.8647723,0.17044966,0.9999999
396,,,,0.09809916803636223,0.19459125320798465,1.0,-1.518763780593872,0.76056206,0.31443605,0.003913381,0.7353527228268923,0.14031867084141897,0.0208865061234167,0.10061691813231394,0.08305084745762711,-0.06949152542372881,3.975176,0.19564645,1.0000001
397,,,,0.13208820840260257,0.050851178944641626,1.0,-1.3958065509796143,0.7868885,0.31571037,0.004545211,0.7080265015570661,0.1374818278232535,0.019635881006498577,0.10063511766902855,0.08813559322033893,-0.0694915254237288,4.0855794,0.22416963,0.9999998
398,,,,0.023488440984347797,0.025827982523336394,0.0,-0.6767947673797607,0.8135143,0.3178644,0.0049788896,0.6731140985288251,0.13016940224128778,0.018410209152593743,0.10065344780676228,0.09322033898305082,-0.0694915254237288,4.1967564,0.25590494,0.9999999
399,,,,0.09206446026124532,0.14811048247035963,1.0,-1.2453947067260742,0.8392184,0.31933117,0.005749894,0.6561070361500427,0.12822742983744395,0.017198887755472268,0.10066816785670304,0.09830508474576267,-0.06949152542372879,4.2956433,0.2673436,0.9999999
400,,,,0.12339803042177888,0.08087753918160093,1.0,-0.7805864810943604,0.86496043,0.32142484,0.0062939236,0.6360861063474952,0.12155024071622744,0.01601817859214232,0.10068099681366571,0.10338983050847451,-0.06949152542372879,4.486441,0.3259036,1.0
401,,,,0.13340433074739566,0.019974236430330028,1.0,-0.7799381017684937,0.8893557,0.32283637,0.007336727,0.6299636220175832,0.11947796385608711,0.0148621364094924,0.10068747902595142,0.10847457627118638,-0.06949152542372879,4.674729,0.38450792,0.9999998
402,,,,0.15627119980122153,0.11423322331559063,1.0,-0.7905046343803406,0.90901726,0.32236195,0.009398789,0.6279884630340938,0.1220403482606484,0.0137406465367412,0.10069148426633806,0.11355932203389826,-0.06949152542372879,4.7420826,0.34255025,1.0000002
403,,,,0.0703481089969218,0.1361442959746418,1.0,-0.8412331938743591,0.9266876,0.32094786,0.012911242,0.6467036752541675,0.12279641670080949,0.012646954923567476,0.10069109964059922,0.11864406779661016,-0.0694915254237288,4.873412,0.36249554,0.9999999
404,,,,0.07501562255097995,0.024856093373946446,0.0,-0.8542189002037048,0.94437623,0.3201303,0.01671428,0.6837151682593067,0.1288258561467773,0.01159487235868946,0.10068791784109755,0.12372881355932201,-0.06949152542372879,4.9579167,0.3562756,1.0000001
405,,,,0.023210035049103555,0.02549587667016292,0.0,-0.8490061163902283,0.96098447,0.318883,0.022313468,0.7258492327329061,0.14023333352255257,0.010571606419053027,0.10068006704505797,0.12881355932203384,-0.06949152542372879,4.984436,0.3231808,1.0
406,,,,0.03949218772980027,0.025166333389814614,0.0,-0.8240118026733398,0.97755766,0.31806508,0.02852962,0.7639977421249737,0.1487256669051578,0.009578223204947944,0.10067355641182117,0.13389830508474582,-0.0694915254237288,5.006124,0.29073766,1.0000001
407,,,,0.11686920997352968,0.11021395010481336,1.0,-0.864500880241394,0.99344194,0.31692627,0.037450623,0.8249258079636199,0.15812458366534105,0.008605964922614177,0.10066625711087643,0.13898305084745766,-0.06949152542372879,5.027813,0.26114082,0.9999999
408,,,,0.12483383111676642,0.15192883865850448,1.0,-1.4691579341888428,1.0027512,0.31500506,0.03356516,0.8873632905440523,0.16716965669615902,0.0076714871788538105,0.10066074307584844,0.14406779661016947,-0.0694915254237288,5.049499,0.2342147,1.0000001
409,,,,0.020093412173525307,0.022670194021736544,0.0,0.6961196660995483,1.0084757,0.31232464,0.02617998,0.9399448829461706,0.1821222181995471,0.006759919736102007,0.10065574819399159,0.14915254237288136,-0.06949152542372879,5.071189,0.20978145,0.9999999
410,,,,0.14260827593955747,0.11049324290206206,1.0,-1.1621928215026855,1.0170156,0.31032336,0.02187968,0.9896714083783831,0.19130303099175275,0.005876802971676995,0.10065596235286815,0.1542372881355932,-0.0694915254237288,5.092876,0.18766373,1.0
411,,,,0.014106912020390727,0.017330516507930663,0.0,-1.485734224319458,1.0264475,0.30821878,0.018427344,1.0453413563471219,0.20369988465267508,0.005016898226934324,0.10065765059667599,0.15932203389830502,-0.06949152542372879,5.1169415,0.17167467,1.0
412,,,,0.12598899421672544,0.09519143279307075,1.0,-1.5372182130813599,1.0378033,0.30620572,0.016781662,1.0879705463382252,0.2129672859079643,0.004184663102175615,0.10066098538302708,0.164406779661017,-0.06949152542372881,5.128812,0.15801314,1.0000001
413,,,,0.0877584414906363,0.12747624589004392,1.0,-1.5363306999206543,1.0511341,0.30286294,0.017501561,1.1309955527844615,0.21492459503159222,0.003369335766579521,0.10066332501649922,0.16949152542372883,-0.0694915254237288,5.135685,0.14538941,0.9999999
414,,,,0.09313899797974041,0.06737224170477343,1.0,-1.5756827592849731,1.0642649,0.30031687,0.01771995,1.1646974012633247,0.22849192485832107,0.002577385663434295,0.10066621500180788,0.1745762711864406,-0.0694915254237288,5.142555,0.13370769,1.0000001
415,,,,0.023229640288266767,0.15044344795123887,1.0,-1.3289929628372192,1.0763539,0.29719612,0.018441482,1.1990620709851114,0.22940528383496944,0.0018186833774027245,0.10066508058617175,0.17966101694915249,-0.0694915254237288,5.1494303,0.12290817,1.0
416,,,,0.10564463169032384,0.06882773049194088,1.0,1.0905170440673828,1.088232,0.29509154,0.018525077,1.2062727788049272,0.2350994752438327,0.001100882817700346,0.1006615684762,0.18474576271186438,-0.06949152542372879,5.156299,0.112932295,1.0
417,,,,0.06467147590820264,0.16382997084549955,1.0,-0.9842719435691833,1.0987726,0.2918545,0.019598497,1.2121464069059935,0.23556185707755675,0.0004089102459861303,0.10065599341733689,0.18983050847457625,-0.06949152542372877,5.163173,0.103724785,1.0000001
418,,,,0.1187867228011181,0.04157393680912413,1.0,-1.4617329835891724,1.1118143,0.2925806,0.01751813,1.2253571885996082,0.23470012676455793,-0.00026238773239901854,0.10065203509283974,0.19491525423728817,-0.06949152542372877,5.170046,0.095232554,1.0000002
419,,,,0.023459409013572116,0.002152458398700222,0.0,-1.4832439422607422,1.1323235,0.3039153,0.009515207,1.2304635960595864,0.24103446757747993,-0.0009160657191029147,0.10064864317449175,0.2,-0.06949152542372879,5.173824,0.08634108,1.0000001
420,,,,0.10337137815583498,0.10728621384454044,1.0,-1.501481294631958,1.1509813,0.3221096,0.0032031252,1.223498915263192,0.23308621080868205,-0.0015553930918187748,0.10064689314465261,-0.1,-0.06440677966101702,-0.60236436,6.755521e-06,1.0000002
421,,,,0.023981063671045688,0.17858490478546607,1.0,-1.485979437828064,1.1657368,0.33969367,0.0008661246,1.2055705681972424,0.22941903396703092,-0.002184234207750154,0.10064350020813757,-0.09491525423728811,-0.064406779661017,-0.5003258,1.0311118e-05,1.0000002
422,,,,0.06432866228621378,0.06377436831400934,1.0,-1.5032798051834106,1.1804191,0.35644987,0.0002950848,1.187311121399572,0.22939823115421384,-0.0027877693700614254,0.10064013903930731,-0.08983050847457624,-0.06440677966101699,-0.38442913,1.5555292e-05,1.0000002
423,,,,0.07566070530082314,0.12616709024811307,1.0,-1.4467073678970337,1.193607,0.37308088,0.00010185027,1.1775869959874847,0.2213863869971655,-0.003362774068599699,0.10063556916956437,-0.08474576271186436,-0.06440677966101699,-0.26342088,2.3428951e-05,1.0000001
424,,,,0.04484860556897828,0.12208200920214064,1.0,-0.37406572699546814,1.2069688,0.38947153,1.1622869e-05,1.1522287288225341,0.22728094479776378,-0.003904648840038293,0.10063308361719638,-0.07966101694915252,-0.06440677966101702,-0.13829814,3.5611673e-05,1.0000002
425,,,,0.11400105423589171,0.06347329055058687,1.0,-1.3151443004608154,1.2187998,0.4055315,4.5325058e-05,1.1314227807960089,0.21892799801082535,-0.004425639321780949,0.10063240579829937,-0.0745762711864407,-0.064406779661017,-0.013113404,5.3987686e-05,1.0000001
426,,,,0.04927684982909774,0.08731211515383902,1.0,-1.526842713356018,1.2312449,0.4216134,-3.8997154e-05,1.11634188087484,0.21216238315550673,-0.004920661090107195,0.100634870655477,-0.06949152542372874,-0.06440677966101702,0.11206821,8.203621e-05,1.0000001
427,,,,0.077013607799457,0.13180933296349237,1.0,-1.5568565130233765,1.2276272,0.43222597,5.718629e-05,1.0911083312652894,0.20867534637162308,-0.005399457004797606,0.10063699413118232,-0.06440677966101688,-0.064406779661017,0.23725173,0.00012470299,0.9999999
428,,,,0.10476259423180374,0.1789189556903994,1.0,-1.2861056327819824,1.2105494,0.43776253,-5.969393e-05,1.0709287496003081,0.20874721159102547,-0.005858246609505858,0.10063870488571872,-0.05932203389830507,-0.06440677966101703,0.3624345,0.00018941966,1.0000001
429,,,,0.2052257747172167,0.14247874990662943,1.0,-0.6217888593673706,1.1963938,0.44382715,7.982816e-05,1.0586877532418928,0.20259906199677863,-0.006293896575321336,0.10063677963862142,-0.05423728813559321,-0.06440677966101699,0.48761764,0.0002877137,0.9999999
430,,,,0.08425760316057501,0.06785682258009722,1.0,-0.9975726008415222,1.181675,0.4492936,-7.723153e-05,1.0357526389385978,0.1971371013097371,-0.006707232914004386,0.10063327869981925,-0.049152542372881344,-0.064406779661017,0.61280125,0.00043707358,0.9999999
431,,,,0.1023846467348328,0.16152736438274218,1.0,-1.529178500175476,1.1684613,0.4531577,0.000113400034,1.012814520032024,0.19766661432953056,-0.007103366179230474,0.10062894733770816,-0.04406779661016944,-0.06440677966101702,0.766086,0.00070005655,0.9999999
432,,,,0.034908550059918456,0.08633009831793542,1.0,-1.4015594720840454,1.1557268,0.4460443,-7.016548e-05,1.00016174686434,0.1917934058395472,-0.007476333044125054,0.10062605276993476,-0.03898305084745765,-0.06440677966101699,0.9494474,0.0014423018,1.0000001
433,,,,0.07416145410618677,0.0861743999023902,1.0,-1.3993269205093384,1.14425,0.4377593,0.00025824254,0.9853421210107265,0.18757658227625487,-0.007828854728294359,0.10062238540370101,-0.03389830508474574,-0.06440677966101699,1.0702746,0.002719541,1.0000001
434,,,,0.10981661193401929,0.21978361534745888,1.0,-1.5306586027145386,1.1333534,0.43065113,0.00018718635,0.9731722049695515,0.1848162566406024,-0.008148457971367139,0.1006174124490524,-0.02881355932203391,-0.064406779661017,1.196661,0.0042347,1.0000001
435,,,,0.11817161723340157,0.12930505981674678,1.0,-1.580737590789795,1.1237462,0.42418095,0.0010005265,0.9477638888374931,0.18541303858253247,-0.008438080362112176,0.10060921523319111,-0.023728813559322087,-0.06440677966101702,1.3019491,0.0061313007,0.9999998
436,,,,0.0999392056454319,0.16933195079119598,1.0,-1.5972564220428467,1.114625,0.41838634,0.0017334443,0.9418310551797818,0.18018192430438962,-0.008701780859118763,0.10059992619236198,-0.018644067796610164,-0.06440677966101702,1.4109199,0.008928698,1.0000001
437,,,,0.15766182251257022,0.08442573364274233,1.0,-1.4621105194091797,1.106326,0.41300762,0.0047292775,0.9261600696964256,0.17658380385805517,-0.008948744763965734,0.10058978566887301,-0.013559322033898284,-0.064406779661017,1.5439137,0.012647326,1.0000001
438,,,,0.07208300804740699,0.15605408348338767,1.0,-0.08195845037698746,1.0985807,0.4081838,0.009004548,0.9193824708370114,0.174450703064124,-0.009172231183186254,0.1005809847739468,-0.008474576271186451,-0.064406779661017,1.6752536,0.0147331245,1.0
439,,,,0.08660208730722892,0.1612388995625486,1.0,-1.429390549659729,1.0919076,0.4039513,0.019324372,0.8996237642010746,0.17221408441008473,-0.00937052002300683,0.10057254412266788,-0.00338983050847454,-0.06440677966101702,1.8282232,0.012179186,1.0
440,,,,-0.006831627349053041,0.07687872858122934,0.0,2.525439977645874,1.0858563,0.40026966,0.043803334,0.8958645770594534,0.171972383148681,-0.009543641171419598,0.100564045454719,0.0016949152542373096,-0.064406779661017,2.088861,0.013100952,1.0000001
441,,,,0.11973532618745394,0.13683432929020392,1.0,-0.7944381833076477,1.0805092,0.39697078,0.12499816,0.8852839429336271,0.17004380872715708,-0.009700274219470485,0.1005547078298861,0.0067796610169491905,-0.06440677966101699,2.301043,0.020607954,0.99999976
442,,,,0.11319269898562506,0.10762839646590654,1.0,-0.8746832609176636,1.0758098,0.39419052,0.27526537,0.8778637997742097,0.17314613581025554,-0.009832427369076854,0.10054553010245211,0.011864406779661022,-0.06440677966101699,2.3965044,0.029114785,1.0
443,,,,0.11628672580235488,0.07139626682147372,1.0,-0.8830509185791016,1.0719504,0.39185697,0.47013217,0.8706682052612521,0.16530583363786797,-0.00994429671933615,0.10053716913625003,0.016949152542372902,-0.06440677966101702,2.4903023,0.04099572,0.99999994
444,,,,0.13751628893895115,0.046185928393446964,1.0,-0.8911166191101074,1.0686604,0.38992348,0.6516088,0.8842577594999214,0.16753869338725544,-0.010037230906522948,0.10053151798832555,0.022033898305084745,-0.06440677966101703,2.5841,0.057587005,1.0000001
445,,,,0.09800377962669946,0.11526186265935108,1.0,-0.9007445573806763,1.0662,0.3884091,0.7705408,0.8657484104456725,0.16603133800635383,-0.01011062501331437,0.10052817569718951,0.027118644067796623,-0.06440677966101699,2.664709,0.07516372,1.0
446,,,,0.09085679410975522,0.0753283490173936,1.0,-0.9050742387771606,1.0642827,0.38728207,0.83957475,0.8679662113194918,0.16674321664494487,-0.01016533834830469,0.10052599561516158,0.03220338983050845,-0.06440677966101702,2.7575848,0.09111408,0.99999994
447,,,,0.11090589212777882,0.13366591228035732,1.0,-0.8997835516929626,1.0629908,0.3864898,0.8763559,0.864446592557404,0.16916407335181866,-0.010203767853417946,0.10052358432233195,0.03728813559322032,-0.064406779661017,2.8504615,0.11026717,0.99999994
448,,,,0.12296796229558482,0.11352171648558879,1.0,-0.279379665851593,1.0619098,0.38588506,0.8999668,0.8635002494117188,0.16385388946833343,-0.010233183108660567,0.10052109212090252,0.042372881355932195,-0.06440677966101699,3.011239,0.14401978,0.99999994
449,,,,0.06117409926342282,0.12224357674196894,1.0,-1.00503408908844,1.0613043,0.38551882,0.9114853,0.8653538261901197,0.16267132818714633,-0.010250720855770416,0.10051895316119222,0.04745762711864404,-0.06440677966101699,3.2326162,0.20926261,0.99999994
450,,,,0.11182575492604102,0.045121315012490205,1.0,-1.3920094966888428,1.0611274,0.3854336,0.9145618,0.8651415360815468,0.16620779740796543,-0.010255120715364269,0.1005188626062081,0.052542372881355895,-0.06440677966101699,3.466214,0.3027814,1.0000004
451,,,,0.1666688089043214,0.052123972882115815,1.0,-1.4348523616790771,1.0612926,0.38549712,0.91241384,0.8579375964592749,0.16933284115484556,-0.010251877889943523,0.10052001578339943,0.057627118644067804,-0.06440677966101699,3.5943522,0.32502133,1.0000001
452,,,,0.06011711833933639,0.05861895549723101,1.0,-1.4752750396728516,1.0616189,0.3857015,0.9063239,0.8667004219631843,0.16563826001627804,-0.01024231440684577,0.10052113746571838,0.06271186440677966,-0.06440677966101702,3.5587983,0.2822918,1.0000001
453,,,,0.11738617586105904,0.0326966812671929,1.0,-1.4874253273010254,1.062174,0.38599697,0.89590627,0.8627384677446214,0.16665160408979712,-0.010227650926947541,0.100523036096148,0.06779661016949153,-0.06440677966101699,3.5106688,0.22874948,1.0000002
454,,,,0.0893712408020291,0.12701475719200436,1.0,-1.3495146036148071,1.0629265,0.38640842,0.88132,0.8698071388294653,0.166382962957465,-0.010208528936521173,0.10052775849093713,0.07288135593220339,-0.06440677966101699,3.4219906,0.16643642,1.0000002
455,,,,-0.009790241099969604,0.10054856692140277,0.0,-1.1953212022781372,1.0639108,0.386906,0.86047983,0.8648011518393759,0.16592975464882181,-0.010184423002651464,0.10053404840673134,0.07796610169491525,-0.06440677966101697,3.5007014,0.18757433,0.99999994
456,,,,0.1328271280859047,0.07061977083346682,1.0,-1.4162300825119019,1.0650034,0.38749436,0.83296233,0.8641646777989093,0.16325548094382453,-0.010157056855815413,0.10054086601272542,0.08305084745762716,-0.06440677966101697,3.6135862,0.21358666,1.0
457,,,,0.135102237450286,0.12420423226373307,1.0,-0.5533347129821777,1.0662092,0.38811314,0.7984802,0.8724619803577504,0.16865758143885531,-0.010127118146256428,0.10054844053114408,0.08813559322033898,-0.06440677966101697,3.725548,0.24398348,1.0000002
458,,,,0.04780538521074808,0.011326139534615559,1.0,-0.2537685036659241,1.0674593,0.38880524,0.75460505,0.8629579657710321,0.1640208755232115,-0.01009487440157544,0.10055491892459555,0.09322033898305083,-0.06440677966101697,3.8469121,0.2788422,1.0000001
459,,,,0.09838779741470284,0.1850965862567808,1.0,-1.4323265552520752,1.0687759,0.38954496,0.69819504,0.8733807945251773,0.16871757105954033,-0.010058628105390004,0.10055930560645593,0.09830508474576267,-0.06440677966101697,4.0135536,0.31159794,1.0
460,,,,0.08168970220603175,0.1134986076402139,1.0,-1.4580333232879639,1.07009,0.39036712,0.62735164,0.880463593450889,0.17195905137420847,-0.010019579257998151,0.10055994895841688,0.10338983050847454,-0.06440677966101702,4.2053795,0.35788655,1.0000001
461,,,,0.11873720114959924,0.09790167876322661,1.0,-1.4929261207580566,1.0713887,0.39121726,0.54382676,0.8750982522727034,0.1665899201992116,-0.00997709646576799,0.10055673508395278,0.10847457627118641,-0.06440677966101696,4.325278,0.32999438,0.9999998
462,,,,0.11668150506044057,0.12103497745703785,1.0,-1.5272608995437622,1.0725832,0.3921331,0.44922698,0.873935050182908,0.1669444856258798,-0.009932441754831586,0.10054650142009197,0.1135593220338983,-0.06440677966101699,4.428288,0.3155245,1.0
463,,,,0.13951253131949537,0.11453477782234787,1.0,-1.5037381649017334,1.0736929,0.39309448,0.35225445,0.8829595778392386,0.16888924044914483,-0.00988288107971419,0.10052876014907138,0.11864406779661019,-0.06440677966101699,4.53964,0.324599,0.99999976
464,,,,0.11040557234848339,0.07166815641302132,1.0,-0.8965447545051575,1.0747128,0.3941488,0.26140225,0.888424174662278,0.17156053953974496,-0.009829942802614913,0.100502650799103,0.12372881355932203,-0.06440677966101697,4.589277,0.30444485,1.0000001
465,,,,0.08278584659844716,0.05470456593337253,1.0,-0.5822100043296814,1.0755491,0.3952088,0.18218571,0.884675243560354,0.1680035315960955,-0.009773659542285158,0.1004678120274652,0.1288135593220339,-0.06440677966101695,4.607798,0.27303496,1.0000001
466,,,,0.1111579338522585,0.13338086986295172,1.0,-1.4138437509536743,1.076234,0.3963019,0.12165981,0.8783133567478033,0.17395123335279533,-0.009717309039505661,0.10042583779600932,0.13389830508474584,-0.06440677966101696,4.6263185,0.24448137,1.0000002
467,,,,0.0930718729483358,0.12343359914475648,1.0,-1.5244942903518677,1.0767574,0.39739072,0.07721642,0.8908552957063116,0.17085844109195178,-0.009658062812577143,0.10037686838644505,0.13898305084745768,-0.06440677966101696,4.644839,0.21859685,0.99999994
468,,,,0.10618116130747376,0.10587843648748044,1.0,-1.5267053842544556,1.0770575,0.39850745,0.048005458,0.8818432250747719,0.170275775127753,-0.009598898913786732,0.1003180069628265,0.1440677966101695,-0.06440677966101702,4.6633606,0.19519202,1.0000001
469,,,,0.07321508663012226,0.11399156779452213,1.0,-1.229945421218872,1.0771694,0.399643,0.031460274,0.886349452499417,0.16966824451582568,-0.00953526323414257,0.10024975844241728,0.14915254237288136,-0.06440677966101699,4.6818795,0.17407948,1.0000001
470,,,,0.13502179957430727,0.10739694059188733,1.0,-0.8217910528182983,1.0771538,0.4008598,0.020405969,0.8869649568892435,0.1694789596617444,-0.00946941301478285,0.10017196002438755,0.1542372881355932,-0.064406779661017,4.7003984,0.15507719,1.0000001
471,,,,0.053481330510562586,0.14377987162373998,1.0,-1.4313173294067383,1.0768374,0.4020608,0.0131363785,0.8842030677303008,0.1686498842307407,-0.00940027903919063,0.10008260606710806,0.15932203389830507,-0.06440677966101699,4.7063675,0.13877186,1.0
472,,,,0.07507280538279884,0.11044770655055422,1.0,-0.8280053734779358,1.0760915,0.4032461,0.009715587,0.8869221512233455,0.17246850227635813,-0.009333030069614247,0.09997749736833651,0.164406779661017,-0.06440677966101699,4.713371,0.12760156,1.0000001
473,,,,0.0555516858712703,0.12651161273012113,1.0,-1.0071090459823608,1.0748882,0.40436512,0.006852185,0.8915529983545643,0.1729504834136214,-0.009264290455252731,0.09985776353097085,0.1694915254237288,-0.06440677966101699,4.7203746,0.117278114,1.0
474,,,,0.11413904951526847,0.11561823036618164,1.0,-1.3658995628356934,1.0732961,0.4055144,0.0052261404,0.8971097002290463,0.17713748669468155,-0.009195287602704567,0.09972085041301423,0.17457627118644062,-0.06440677966101702,4.7273755,0.10774535,1.0000001
475,,,,0.06806180949427722,0.10037298822736193,0.0,-1.4607887268066406,1.0712336,0.40661657,0.0037751282,0.8914955080770672,0.17229868011682886,-0.00912344263066334,0.0995676996483528,0.17966101694915254,-0.06440677966101702,4.7343774,0.098949574,0.9999999
476,,,,0.08579147952833663,0.08849394020936696,1.0,-1.5343995094299316,1.0686567,0.40768418,0.002885942,0.8983902681119563,0.17418608273089256,-0.009054501752928228,0.09939624570105345,0.18474576271186438,-0.06440677966101703,4.7413783,0.09083988,1.0000001
477,,,,0.0757857397838071,0.10042641589528264,0.0,-1.2576603889465332,1.0655612,0.4086742,0.0020133338,0.9014833355070708,0.17543387131690674,-0.008983873940725492,0.09920857582042922,0.18983050847457625,-0.06440677966101699,4.748383,0.08336763,0.99999994
478,,,,0.09160739636243233,0.10827849999346066,1.0,-0.17186206579208374,1.0620896,0.4096552,0.0015543689,0.8906813303286497,0.1698599263449449,-0.00891557500743975,0.09900640566645727,0.19491525423728817,-0.06440677966101702,4.7553854,0.07648655,1.0
479,,,,0.0820359261008066,0.1099833179646027,1.0,-1.3804895877838135,1.057992,0.41052276,0.0010360404,0.8908717356112683,0.172141087703417,-0.008846794214962083,0.0987860253040191,0.2,-0.06440677966101702,4.753407,0.06768015,0.9999999
480,,,,0.026358637683384402,0.12478677750943,1.0,0.4756139814853668,1.0532924,0.4113471,0.0008254875,0.8923541796056075,0.1746168588010509,-0.008781343283712576,0.0985440154846711,-0.09999999999999996,-0.0593220338983051,-1.0561557,4.583941e-06,0.99999994
481,,,,0.09107219213110501,0.11632317944077805,1.0,-0.9447820782661438,1.0479056,0.4120635,0.0005078784,0.904512283506889,0.17467011164904606,-0.008714438132121503,0.09828093067270605,-0.09491525423728817,-0.059322033898305065,-0.93704414,6.9568136e-06,0.99999994
482,,,,0.08869039158587294,0.10054360201257012,0.0,-0.9610759615898132,1.0418309,0.41277897,0.0004284157,0.9094831620671185,0.17472042696878334,-0.008648430695673835,0.09799002215098752,-0.08983050847457626,-0.05932203389830508,-0.81603664,1.0403519e-05,0.99999994
483,,,,0.08928697354732165,0.10054920305132804,0.0,-0.9716367721557617,1.0348778,0.41341013,0.00022190558,0.9080746786733109,0.1735070545234215,-0.008578422075909293,0.09766876848105124,-0.08474576271186435,-0.05932203389830511,-0.6950275,1.5634567e-05,0.9999998
484,,,,0.09469965309154266,0.10063051289745564,0.0,-0.9789518713951111,1.0271128,0.413989,0.00021647711,0.910339668321677,0.17980793549378118,-0.008511773632857518,0.09731789260230786,-0.07966101694915251,-0.05932203389830511,-0.57401997,2.3423596e-05,1.0000001
485,,,,0.13179147215766904,0.08914672185316805,1.0,-0.9977055191993713,1.0186433,0.4144441,8.077846e-05,0.9211922693993249,0.17744141057633472,-0.008443795241031515,0.09694614162482589,-0.07457627118644065,-0.05932203389830509,-0.44976166,3.5524816e-05,1.0000001
486,,,,0.1214503270049476,0.06254383088627755,1.0,-0.9877748489379883,1.0095493,0.41486526,0.000114912895,0.922730279528636,0.17665111616099888,-0.008379319571390464,0.09655115475072307,-0.06949152542372879,-0.05932203389830511,-0.3245771,5.393342e-05,1.0000001
487,,,,0.061458925881327085,0.14246493055257636,1.0,-0.9048495888710022,0.9995782,0.4151491,2.5635782e-05,0.9270128050006179,0.17737595711548615,-0.008313127953410958,0.09612908977865743,-0.06440677966101688,-0.0593220338983051,-0.19939336,8.19241e-05,1.0
488,,,,0.09161014737322165,0.10893935456656385,1.0,-0.8213157653808594,0.9888284,0.41541967,8.522801e-05,0.930117306270888,0.17942842473144582,-0.008248836536904239,0.09567634822825749,-0.05932203389830509,-0.059322033898305114,-0.07421058,0.00012449201,1.0000002
489,,,,0.09862077148201684,0.1316226953845905,1.0,-1.194484829902649,0.97705686,0.415537,1.1632403e-05,0.9393058598756335,0.18065135583320815,-0.008182656334467322,0.09519139255123793,-0.05423728813559317,-0.05932203389830511,0.050971545,0.00018913083,0.9999999
490,,,,0.02531822304625742,0.050515206713932496,0.0,-1.2346996068954468,0.96432,0.41559207,6.7976456e-05,0.9319926227093488,0.17596983606814107,-0.008120363881056287,0.09467152182621044,-0.049152542372881386,-0.0593220338983051,0.24168546,0.00030257067,1.0000001
491,,,,0.04572228416484757,0.1297301980567194,1.0,-1.2768244743347168,0.950662,0.41552177,1.8433864e-06,0.9168810374268155,0.17822591112596814,-0.008054923483540154,0.09412141086994262,-0.044067796610169456,-0.059322033898305135,0.45013082,0.0004909391,0.99999994
492,,,,0.07726612245073969,0.1452350515189524,1.0,-1.278982400894165,0.9362292,0.41541627,5.4917018e-05,0.9216965694773265,0.1751996757095551,-0.007993094346175183,0.09354300246643894,-0.03898305084745764,-0.05932203389830511,0.64417374,0.0009155382,0.99999994
493,,,,0.15465132653966157,0.13887389767491162,1.0,-1.2125184535980225,0.9208283,0.41516134,-4.9644304e-06,0.9130231207016891,0.1722451644911962,-0.007929034584945231,0.09293306197798673,-0.03389830508474574,-0.05932203389830508,0.8040255,0.0018266615,1.0
494,,,,0.07010855177767954,0.16243128622814162,1.0,-0.8649957180023193,0.9048268,0.41490847,4.473549e-05,0.8946655097893024,0.17401951026704926,-0.007867361819460397,0.09230090100451344,-0.028813559322033926,-0.05932203389830509,0.89629966,0.0031494554,0.99999994
495,,,,0.11790496972360466,0.09129934698598197,1.0,-1.2461292743682861,0.8882564,0.41459346,-9.515687e-06,0.873518547717791,0.1682386886467731,-0.007801222357611841,0.091646056533492,-0.023728813559322014,-0.0593220338983051,0.99733645,0.0045676315,0.99999994
496,,,,0.07718644587515774,0.08117449313681063,1.0,0.063797727227211,0.871016,0.41428658,3.678509e-05,0.8495864966592931,0.16400513186977994,-0.0077377895096806875,0.0909676873229742,-0.01864406779661015,-0.0593220338983051,1.0846806,0.006229123,1.0
497,,,,0.042748020514607875,0.1503518502397984,1.0,0.5756365656852722,0.8568193,0.41564727,-1.3196103e-05,0.8220652232223278,0.157113426827039,-0.007671785532995891,0.0902607941384879,-0.013559322033898268,-0.05932203389830507,1.2084414,0.008639654,1.0
498,,,,0.08477445791484535,0.13575371043566092,1.0,-1.4262676239013672,0.8444638,0.41839185,2.8535938e-05,0.7867640998680762,0.15273385525766758,-0.007609479684150357,0.08951823442646625,-0.00847457627118642,-0.05932203389830508,1.3379079,0.011875003,1.0000005
499,,,,0.030486249816896113,0.11843163882883757,1.0,-1.4626544713974,0.8287218,0.4189738,-1.5762542e-05,0.7410854297090106,0.14219934927911215,-0.007544929687278172,0.08874616699735627,-0.00338983050847454,-0.05932203389830508,1.4676522,0.011217192,0.99999994
500,,,,0.08806778957740141,0.05389278826326458,1.0,-1.4833383560180664,0.8109659,0.41837025,2.3425308e-05,0.6870531046840687,0.13459993916225324,-0.007483847033423342,0.08794108328863691,0.0016949152542372937,-0.0593220338983051,1.7838005,0.014982062,1.0000001
501,,,,0.04604060073186951,0.11395833260339171,1.0,-1.4948354959487915,0.7921937,0.41691783,-1.5657659e-05,0.6321026681911609,0.1229583675428745,-0.007417968382392186,0.08709545919863769,0.006779661016949206,-0.0593220338983051,2.002749,0.023896078,1.0
502,,,,0.07880035819255422,0.13946555330045535,1.0,-1.5326063632965088,0.7726833,0.4142905,1.996419e-05,0.5701312127665206,0.11004285131913123,-0.007354663033313382,0.08621776889817585,0.011864406779661054,-0.05932203389830509,2.1029878,0.033895053,1.0000001
503,,,,0.10765406898951192,0.046703733370851,1.0,-1.3464086055755615,0.7549011,0.41048548,-1.4178184e-05,0.5046840610806842,0.09705087593081752,-0.007286224005760096,0.08531536901241667,0.016949152542372888,-0.05932203389830508,2.1967869,0.047680598,0.9999997
504,,,,0.10023545234936243,0.033843554972972124,0.0,1.0793417692184448,0.74289703,0.40406042,1.7969838e-05,0.43972244618568285,0.08553675875126043,-0.007222136163486647,0.08436444481080056,0.022033898305084752,-0.05932203389830511,2.2905848,0.06688828,1.0000002
505,,,,0.10022936640686782,0.032812019698083505,0.0,-0.8063504695892334,0.72967386,0.39722607,-1.0464396e-05,0.36788185621895086,0.07252494611444159,-0.007158236004414296,0.08335850753780776,0.027118644067796623,-0.05932203389830511,2.3630428,0.08562185,1.0
506,,,,0.12530662033662943,0.07227150547185118,1.0,-1.4891033172607422,0.71626985,0.3903921,1.7249964e-05,0.32233721570641977,0.06206955748371374,-0.007100032201795689,0.08230764777506461,0.03220338983050846,-0.05932203389830511,2.4505491,0.10493358,1.0000001
507,,,,0.09794683038649346,0.15983212165003186,1.0,-1.5030430555343628,0.70134884,0.3833232,-5.2361706e-06,0.2828857919496942,0.053703633478928446,-0.00703863194507485,0.08121954325216749,0.03728813559322032,-0.05932203389830511,2.5434263,0.12681217,1.0000001
508,,,,0.07092970289120977,0.13550076111735349,1.0,-1.5377693176269531,0.6868313,0.37637722,1.7534418e-05,0.2687483253415423,0.05039393356794498,-0.006982500272880697,0.08008460296101956,0.04237288135593218,-0.059322033898305135,2.652008,0.15800044,1.0
509,,,,0.0801553064048003,0.1341080659279143,1.0,-1.5640888214111328,0.6670593,0.36814383,3.9108395e-06,0.25873172918290144,0.0491682255510535,-0.006923928297857957,0.0789081262764833,0.047457627118644034,-0.05932203389830511,2.8624833,0.22912766,0.99999994
510,,,,0.07165526266031985,0.08830666398126225,1.0,-1.5653038024902344,0.64339656,0.35868174,2.7366343e-05,0.26408236891363873,0.05068532740170213,-0.0068697241434746105,0.07768565767141379,0.05254237288135591,-0.05932203389830511,3.0971894,0.33374074,1.0
511,,,,0.025253866912212267,0.04337351373941464,0.0,-1.552314043045044,0.61854863,0.34936497,3.462388e-05,0.26634205892647816,0.05073158830211534,-0.0068098927464792375,0.07642620603319779,0.05762711864406781,-0.05932203389830513,3.199545,0.34791613,0.99999964
512,,,,0.04741589179251086,0.10849112656172985,1.0,1.977527379989624,0.5960772,0.33913633,7.444421e-05,0.26447010378877583,0.04972489221259821,-0.006754075025713337,0.07513484828494775,0.06271186440677964,-0.05932203389830508,3.185165,0.3068901,1.0000001
513,,,,0.1257075549282745,0.0764889941736224,1.0,-1.2638566493988037,0.57419103,0.32761684,0.00014349174,0.2535900869238371,0.04823138955869983,-0.006692955809177034,0.07381533627193992,0.06779661016949154,-0.05932203389830509,3.148762,0.26506016,1.0000001
514,,,,0.025173050806831986,0.031992616518666306,0.0,-1.0750184059143066,0.5494167,0.31564167,0.00023219358,0.25407504305960726,0.049676505444261256,-0.006633703559738615,0.07246628994961939,0.07288135593220335,-0.05932203389830508,3.0556436,0.19064488,1.0000001
515,,,,0.10744545307461265,0.08296174751886072,1.0,-1.0497183799743652,0.524231,0.3035693,0.00043356288,0.269447241385363,0.051261461506609256,-0.00656710907268855,0.07109569938769883,0.07796610169491526,-0.05932203389830508,3.1356485,0.21719016,0.9999999
516,,,,0.10000004594257283,0.022232740862812413,0.0,0.025630129501223564,0.49885896,0.29198593,0.0007073184,0.32085716156000654,0.0631106924412329,-0.006504633052651081,0.06970152111598772,0.08305084745762713,-0.05932203389830515,3.2485337,0.24682848,1.0000001
517,,,,0.07904444292994676,0.19786142030346096,1.0,-0.7620036005973816,0.4726537,0.28043547,0.0013178496,0.41651903239966415,0.08152085173328288,-0.006441666087263793,0.0682888213129648,0.08813559322033894,-0.05932203389830513,3.3680332,0.27987385,1.0000001
518,,,,0.03247109822088763,0.1649090008301286,1.0,-1.4103021621704102,0.44704393,0.2697198,0.0021261412,0.5445261380587879,0.10696749503110725,-0.006385611647601364,0.06685813746376727,0.09322033898305081,-0.05932203389830512,3.5473058,0.32551616,1.0
519,,,,0.09971307711762134,0.005827223255374579,0.0,-1.4299836158752441,0.41938603,0.25844982,0.0040249024,0.6662898323781485,0.12794162061669082,-0.006325609661833305,0.06541262386254768,0.09830508474576274,-0.05932203389830513,3.7387397,0.36468032,0.99999994
520,,,,0.046670598625797546,0.1381649319341953,1.0,1.0004982948303223,0.39827755,0.2505336,0.0053506335,0.7576655485046639,0.14411649810350205,-0.0062729523672039236,0.06395141399992896,0.10338983050847456,-0.059322033898305135,3.8711987,0.34857583,1.0000002
521,,,,0.05973662334735283,0.1593670311236684,1.0,-0.7974634170532227,0.39012492,0.24832639,0.00402385,0.7784424601539922,0.14905928242422098,-0.006217506126844097,0.062484173177517956,0.10847457627118645,-0.05932203389830515,3.9774523,0.3101745,1.0000001
522,,,,0.0857327987421122,0.06969193316069248,1.0,-1.0419974327087402,0.38037324,0.24554558,0.0033026761,0.7248306708685732,0.1361970893698222,-0.006167918869517561,0.06100900852208967,0.11355932203389832,-0.05932203389830512,4.1324787,0.32088178,0.99999994
523,,,,0.08871250997186986,0.08441013263472501,1.0,-1.0567861795425415,0.37176153,0.2432762,0.0024446466,0.6108943625722719,0.120235031865357,-0.006115432954676629,0.05952991531198455,0.11864406779661021,-0.05932203389830516,4.2204947,0.30051,0.99999994
524,,,,0.09242228775314262,0.06976238870293261,1.0,-1.094103217124939,0.36222154,0.24074905,0.001984375,0.49553436351340135,0.09663764291817606,-0.006069865216124734,0.05804149988129464,0.12372881355932204,-0.05932203389830517,4.2381973,0.26147014,1.0000001
525,,,,0.07488523056184052,0.06193458317442591,0.0,-0.9526300430297852,0.35334206,0.23850498,0.0014328181,0.38083671560982557,0.07446655686774183,-0.0060205804972102905,0.056549637148335496,0.1288135593220339,-0.05932203389830512,4.256718,0.23398948,0.9999999
526,,,,0.07836238205054866,0.08333204567725386,1.0,-1.1081960201263428,0.34386897,0.23608886,0.0011776696,0.2959787020638002,0.05698513467162506,-0.005975860119933387,0.05505099477203404,0.13389830508474587,-0.05932203389830515,4.2752385,0.20910357,0.99999994
527,,,,0.08617723414854497,0.12925962030300117,1.0,-1.1381114721298218,0.33484253,0.23379765,0.00083117967,0.24602059317764838,0.047732893466951996,-0.005925183642950708,0.05355205032485672,0.13898305084745768,-0.05932203389830515,4.2937584,0.18662246,0.9999999
528,,,,0.08464907379315213,0.19177362755557387,1.0,2.557803153991699,0.32545504,0.23144627,0.0007070356,0.21699295082602973,0.0414031944488992,-0.005879289153314699,0.05205146934599097,0.1440677966101695,-0.05932203389830508,4.3122787,0.1663618,1.0000001
529,,,,0.08420996636160916,0.16008057879164703,1.0,-1.2954846620559692,0.3163325,0.22912909,0.0004793758,0.20386923075643612,0.04030574483125672,-0.005828335359320563,0.05055431414249812,0.1491525423728813,-0.05932203389830507,4.3307996,0.1481408,0.99999994
530,,,,0.07015511497099401,0.11715516182769949,1.0,-1.2903355360031128,0.3071104,0.22676904,0.00043438288,0.2012590856148023,0.03782502262806215,-0.005780629839547438,0.049055441792492833,0.1542372881355932,-0.05932203389830506,4.334937,0.13192351,1.0
531,,,,0.055735238287493424,0.09093508968996915,1.0,-1.3928996324539185,0.29489404,0.2200988,0.00037821918,0.2023430988375225,0.03914204313915342,-0.0057256226017881875,0.04756017539324791,0.15932203389830507,-0.05932203389830509,4.336361,0.11740177,0.9999999
532,,,,0.028611686737636484,0.09319453924469281,1.0,-1.389772891998291,0.2785192,0.20996837,0.0005472446,0.2041300794962131,0.039864851135761985,-0.005676989207253909,0.04606743777625186,0.164406779661017,-0.05932203389830509,4.340537,0.10609319,1.0000001
533,,,,0.032777903162782944,0.00019279148738351315,0.0,-1.3518751859664917,0.26284477,0.20082413,0.0005978229,0.19535668564114653,0.038022650648901576,-0.005626040713548761,0.0445847025436846,0.1694915254237288,-0.059322033898305065,4.347541,0.0974261,0.9999999
534,,,,0.06422325467853206,0.13041265458543927,1.0,-1.0669527053833008,0.24674408,0.19167385,0.00080649264,0.1763324607727633,0.03413470515344898,-0.005582843330057831,0.043108008067619406,0.1745762711864406,-0.05932203389830507,4.354542,0.08943571,1.0000002
535,,,,0.057995899271592474,0.14048007106467444,1.0,0.15075205266475677,0.23116626,0.18333107,0.000914316,0.14266588027841667,0.027584252251880072,-0.005535931608261787,0.04164175426953101,0.17966101694915254,-0.05932203389830508,4.361547,0.082074136,0.9999999
536,,,,0.07284984542118134,0.08989583422636375,1.0,-1.0152543783187866,0.21534455,0.17500713,0.0011802297,0.10826584815994893,0.021320584088012233,-0.005500161255900426,0.0401843738695261,0.18474576271186435,-0.05932203389830508,4.3685484,0.0752957,1.0000002
537,,,,0.07863293126816988,0.18968084280553965,1.0,-0.6909642219543457,0.1989229,0.16901562,0.0012732964,0.07415890140970259,0.014058480596116092,-0.005465100201258858,0.0387398516557588,0.18983050847457625,-0.059322033898305065,4.3755527,0.06905815,0.9999999
538,,,,0.0555416748084236,0.1143268240518816,1.0,-1.3051928281784058,0.1812586,0.1644933,0.0014193876,0.0468087363069758,0.009194132145134377,-0.005438634171687223,0.03730552540406486,0.19491525423728814,-0.05932203389830507,4.3798733,0.06264435,1.0000001
539,,,,0.050507002626326,0.08520532458143214,1.0,-1.3579330444335938,0.16425301,0.16019623,0.0014641111,0.028171016178819386,0.005330003485154421,-0.0054070655311401995,0.035887964173189214,0.19999999999999993,-0.0593220338983051,4.374689,0.054678038,0.9999999
540,,,,0.0024786104951467986,0.0003410602162275747,0.0,-1.3854070901870728,0.14697325,0.15592925,0.0016184329,0.016436775567539065,0.0031209467302860073,-0.005381888523275497,0.0344822703972078,-0.09999999999999998,-0.054237288135593247,-1.4896588,3.1005443e-06,1.0
541,,,,0.06487914266301761,0.08674768607207604,1.0,-1.0371400117874146,0.13032623,0.15197714,0.0016821728,0.009992552696288,0.0019698888630678914,-0.005348494301672003,0.033095343646607676,-0.09491525423728812,-0.054237288135593226,-1.3686521,4.5681095e-06,0.99999994
542,,,,0.11247574800159413,0.17868527305258408,1.0,-1.0259017944335938,0.11319597,0.14796056,0.0018676913,0.008425661678661262,0.0015862277022503596,-0.005320115973506069,0.03172718887516581,-0.08983050847457623,-0.05423728813559324,-1.2476438,6.8839113e-06,1.0
543,,,,0.08347547393390078,0.1090161543620796,1.0,-1.330348014831543,0.09520702,0.1441154,0.0021120694,0.009298364817385425,0.001821908407612457,-0.00528625361483693,0.030381806336669384,-0.08474576271186433,-0.054237288135593226,-1.1266372,1.0360759e-05,0.9999999
544,,,,0.08690570306634238,0.04557698497189819,1.0,-1.0492029190063477,0.07634509,0.13880873,0.0021456238,0.01270104226493569,0.002355598833311115,-0.0052560910801358034,0.02905747450605042,-0.07966101694915251,-0.05423728813559322,-1.0056282,1.5647738e-05,1.0
545,,,,-0.012450832855651073,0.07894605711148556,1.0,-1.2866489887237549,0.05725311,0.1320858,0.0017076066,0.01611237718634475,0.003288856903709523,-0.005219024947152133,0.027763692592673153,-0.07457627118644061,-0.05423728813559322,-0.88462055,2.3446175e-05,0.9999999
546,,,,0.06800034485500704,0.12367567402245438,1.0,-1.353722333908081,0.04166447,0.12526602,0.0014892067,0.02025883318622975,0.003863097929440252,-0.005188891408525056,0.026495252369887274,-0.0694915254237288,-0.05423728813559322,-0.76122344,3.5426205e-05,1.0000002
547,,,,-0.0009487835588534582,0.13648560037591376,1.0,-0.5289644002914429,0.037639406,0.11878336,0.0013590953,0.022718815661206065,0.0043690814382631735,-0.005150376855457577,0.025258824619451583,-0.06440677966101692,-0.05423728813559322,-0.6360393,5.388697e-05,0.9999998
548,,,,0.0626495969737488,0.10788233233378504,1.0,-1.338071584701538,0.0377109,0.11178226,0.0017968218,0.024761018163358,0.0047971701971626715,-0.005117647667196442,0.02405434979646628,-0.05932203389830505,-0.05423728813559323,-0.4940986,8.291682e-05,1.0000001
549,,,,0.06143624039935043,0.10971438034999575,1.0,-1.4532690048217773,0.03725148,0.105496086,0.00204948,0.024777394927986987,0.004792448358457321,-0.005079830259176319,0.022885357946314414,-0.05423728813559318,-0.054237288135593226,-0.28565416,0.00013451569,1.0000001
550,,,,0.029653781033322633,0.1388536652425502,1.0,-0.3601341247558594,0.035337526,0.09947317,0.002768315,0.024191547188086946,0.004738728110103903,-0.00504577658239332,0.02174950859983703,-0.04915254237288133,-0.054237288135593226,-0.07720769,0.00021826042,1.0000001
551,,,,0.08631769077695942,0.10876587887573624,1.0,-1.2873930931091309,0.033216514,0.09402788,0.0034564098,0.02279135814304286,0.004364477368512442,-0.00500154844572204,0.020653427702087262,-0.04406779661016946,-0.05423728813559321,0.13123906,0.00035426352,0.99999994
552,,,,0.06739651264940448,0.11174741727262485,1.0,-0.7467299103736877,0.031102365,0.08894978,0.004582995,0.021296738670523903,0.004027755585021162,-0.004962576688362434,0.01958945675562748,-0.038983050847457616,-0.05423728813559324,0.33787966,0.000584925,1.0000001
553,,,,0.03007642006646695,0.11532885778559354,1.0,-0.48213261365890503,0.029162131,0.084374405,0.005717892,0.018780341455320274,0.003720269142398673,-0.004915358928950484,0.01856467722355891,-0.03389830508474575,-0.05423728813559324,0.52155846,0.0011965015,1.0
554,,,,0.07144587583800677,0.09111233424865102,1.0,-1.1658178567886353,0.027172914,0.08011821,0.007406167,0.01708203103662431,0.0032385568858479125,-0.0048733730475481905,0.01757686059168269,-0.028813559322033864,-0.05423728813559322,0.61939746,0.0021043704,1.0000001
555,,,,-7.239095271970901e-05,4.206288340122927e-05,0.0,-1.2177728414535522,0.025395712,0.07629764,0.00915781,0.014731357269793398,0.0028611209921570145,-0.004824185726068549,0.016630454681672884,-0.023728813559321913,-0.05423728813559323,0.6867065,0.0033242619,1.0
556,,,,0.02399044148086558,0.14945091037937863,1.0,-1.240405797958374,0.023546083,0.072720826,0.011600723,0.012952172417218069,0.0024397710197496137,-0.004784038165210619,0.015718525161418435,-0.018644067796610132,-0.05423728813559328,0.76156145,0.0043215645,1.0000001
557,,,,0.05418098288926598,0.055877179109310074,1.0,-1.238334059715271,0.02191532,0.06950011,0.014078227,0.010946261978363073,0.002163868546678057,-0.004742069987493745,0.014843401026696507,-0.013559322033898237,-0.05423728813559322,0.8770139,0.005942014,0.99999994
558,,,,-5.748647059302597e-05,3.023848018947387e-05,0.0,-1.189635992050171,0.020202547,0.06647476,0.019254196,0.01014182976647842,0.0019094158435882008,-0.0047100575576835306,0.014003882352190194,-0.00847457627118642,-0.05423728813559323,1.0469338,0.010139525,1.0000001
559,,,,-8.893382871469637e-06,5.7892942631951e-06,0.0,-0.7489585876464844,0.0187352,0.06379613,0.026945058,0.008898554029564583,0.0017810756058079958,-0.004671810660184622,0.013208106678542995,-0.003389830508474477,-0.054237288135593247,1.2122291,0.013270345,0.9999999
560,,,,0.026846449665734583,0.11073538747774135,1.0,-0.6337137818336487,0.01715608,0.06124749,0.03790006,0.009028030443743364,0.0016829500326731614,-0.004641283410330324,0.012448880416406932,0.0016949152542372937,-0.05423728813559322,1.4916648,0.017437944,1.0000001
561,,,,0.1025699157218796,0.1299820557927974,1.0,-0.8641664981842041,0.015977442,0.05915615,0.05751244,0.00891305714548106,0.0017316431597898024,-0.004604806422089917,0.01173157867243786,0.006779661016949223,-0.05423728813559319,1.7080173,0.027767813,1.0
562,,,,-0.008116046434325466,0.13787394256241076,1.0,-0.9304951429367065,0.016159417,0.058606707,0.07479714,0.009608453915041976,0.0018109389980093178,-0.004574262566857384,0.011048311811718562,0.011864406779661054,-0.05423728813559322,1.810634,0.03947534,1.0000002
563,,,,1.0840220448842707e-06,2.1931520760287097e-07,0.0,-0.9761510491371155,0.016875235,0.058551542,0.08994055,0.010097825983490318,0.001994581812339883,-0.0045339822792548265,0.010400778013255067,0.01694915254237287,-0.054237288135593205,1.903271,0.05542567,1.0
564,,,,0.05034430991365886,0.16068766897237802,1.0,-0.992769181728363,0.017364152,0.058388047,0.10813627,0.011335667971508265,0.002139327272668016,-0.004500522470821097,0.009786451398336915,0.022033898305084752,-0.05423728813559324,1.9949083,0.076943226,1.0000002
565,,,,0.053959733759371534,0.05237653314401987,1.0,-1.0202301740646362,0.0179564,0.058319587,0.12616566,0.011879992002305466,0.0024131724750763167,-0.004462706452472206,0.00921373366072865,0.027118644067796592,-0.05423728813559324,2.0632222,0.096700944,1.0000001
566,,,,0.05159202669193356,0.11001835674461999,1.0,-1.0734304189682007,0.018763576,0.058273327,0.1475851,0.013291949573466067,0.002515750690997224,-0.004434498345114158,0.008675488696767354,0.03220338983050845,-0.05423728813559326,2.1458807,0.11934935,1.0000001
567,,,,-0.021084137078444705,0.16568631930121347,1.0,-1.0655721426010132,0.020489952,0.058652677,0.16019882,0.014014434883103763,0.0028262250424288763,-0.004398898896211761,0.008172876409665412,0.03728813559322032,-0.054237288135593226,2.236392,0.14566423,0.99999994
568,,,,0.03313298654524231,0.12030315492413168,1.0,2.112330675125122,0.022747602,0.059888426,0.1330914,0.01572237006028734,0.00296039246952102,-0.004370553726661038,0.007699218696922856,0.042372881355932195,-0.05423728813559326,2.3292673,0.17531954,1.0000001
569,,,,0.03940409594863579,0.08563778996602893,1.0,-1.0265166759490967,0.025144195,0.061195474,0.10938815,0.016302206322448415,0.003146855232034768,-0.0043356312573976695,0.007258637642390261,0.04745762711864406,-0.05423728813559324,2.5024974,0.2509048,0.9999999
570,,,,0.003781754624127859,0.0508271109785549,1.0,-1.1823618412017822,0.027131937,0.062370833,0.09034655,0.017660345330693016,0.0033951921888323135,-0.004307040989216171,0.006848132426689147,0.05254237288135591,-0.05423728813559323,2.6909957,0.36710864,1.0000001
571,,,,-0.03228200633738905,0.16975244427210673,1.0,-1.2055224180221558,0.029075492,0.06351733,0.07567614,0.018238376334112447,0.0035708705838014003,-0.004267008800964112,0.006476244810590883,0.057627118644067776,-0.05423728813559323,2.766264,0.3736367,0.99999994
572,,,,0.05614158268631857,0.05746886390911888,1.0,-1.240297794342041,0.028842613,0.06441601,0.07066689,0.019595914417708603,0.0037883849726046575,-0.0042325372270090676,0.006134568067700246,0.06271186440677966,-0.05423728813559326,2.7747195,0.33677465,1.0000001
573,,,,0.04642217124231834,0.07532659274206453,0.0,-1.106292963027954,0.028012201,0.06525224,0.06955453,0.02012485763278513,0.003943839685215017,-0.004191599217180857,0.00582529629055743,0.06779661016949153,-0.054237288135593247,2.7535532,0.2915066,0.9999998
574,,,,0.06339589262983963,0.08617738976587705,1.0,-1.2948987483978271,0.027429385,0.06599015,0.0669092,0.02123739621911533,0.004006255104841948,-0.0041602989008458725,0.005541760803951672,0.07288135593220336,-0.05423728813559327,2.6892972,0.21800728,0.99999976
575,,,,0.010289650258999049,0.052302961401963416,1.0,-1.2884514331817627,0.02705952,0.06672289,0.06462367,0.02149766197896729,0.004159757431349594,-0.00412200301397668,0.005286238411173374,0.07796610169491522,-0.05423728813559327,2.770101,0.25027937,0.99999964
576,,,,0.030380598741218377,0.08273161626756736,1.0,-0.9909928441047668,0.026887653,0.06737176,0.06098279,0.022473985205335893,0.0043633818549041,-0.004090773576064662,0.005049443343445547,0.08305084745762713,-0.054237288135593247,2.883622,0.2844883,1.0000001
577,,,,0.038011697825575175,0.12262878557517168,1.0,-0.666132926940918,0.027047092,0.06804096,0.057197277,0.022876502469806888,0.004500514706625325,-0.00405042201285763,0.004833665714406906,0.088135593220339,-0.05423728813559323,3.0473373,0.31823647,1.0000001
578,,,,0.04269088402343246,0.06927642486929932,1.0,-1.0012165307998657,0.027322939,0.06863177,0.052624684,0.023512336736229444,0.0046096575267009525,-0.004017293459130399,0.004632113392151559,0.09322033898305083,-0.05423728813559322,3.2587528,0.382975,1.0
579,,,,0.11987463537246182,0.09022472917753395,1.0,-1.0912251472473145,0.027688984,0.06922115,0.04902659,0.023750722690380657,0.004531966415484966,-0.003979320514916784,0.004452094941275822,0.09830508474576276,-0.05423728813559323,3.4078617,0.37975308,0.9999998
580,,,,0.018077500832358116,0.16017377008061023,1.0,-1.1820179224014282,0.027911056,0.0697128,0.04566631,0.024849848836555277,0.004689258664985713,-0.003952578748131711,0.004285506768315529,0.10338983050847454,-0.05423728813559326,3.5177057,0.33430007,1.0000002
581,,,,-8.008667680097531e-05,5.7355929744507155e-05,0.0,-0.8854103684425354,0.028140806,0.07020365,0.043362103,0.02467645518732183,0.004835857679490686,-0.003921915865238274,0.004137289822252338,0.10847457627118645,-0.05423728813559324,3.6275504,0.29351816,1.0000001
582,,,,0.05510249938564024,0.09348813316615173,1.0,-1.1279582977294922,0.02795878,0.07057226,0.04204523,0.02538731169154193,0.004824207175659356,-0.003906943512189744,0.004003212501815078,0.11355932203389833,-0.054237288135593247,3.829546,0.32921958,0.99999994
583,,,,-0.002682675710439446,0.13394894059092388,1.0,-1.218761682510376,0.027619485,0.07092643,0.042108834,0.025169018224366364,0.004807855537282344,-0.0038907041510254795,0.003886960791887305,0.1186440677966102,-0.054237288135593226,3.8723752,0.29734412,1.0000001
584,,,,-7.673882614375772e-05,6.728825373452095e-05,0.0,-0.44919106364250183,0.027196167,0.0711851,0.041972026,0.025811639402677344,0.004931136559105367,-0.0038845895138503194,0.0037837774633391564,0.12372881355932207,-0.05423728813559322,3.8902698,0.2518143,1.0000002
585,,,,0.03104641029971339,0.08573143498632252,1.0,-0.9205736517906189,0.027063351,0.071465805,0.041704737,0.025883894022501318,0.004999989645246905,-0.003869709335717634,0.0036974385729639475,0.1288135593220339,-0.05423728813559322,3.9069858,0.21045473,0.9999999
586,,,,-5.050357461245478e-05,8.79188268271799e-05,0.0,-1.1374574899673462,0.027048249,0.071682386,0.0405429,0.02621416687696982,0.005059101087704056,-0.0038608144289590594,0.0036188201306001765,0.13389830508474587,-0.05423728813559323,3.9241574,0.17839655,1.0
587,,,,-0.02789750680184888,0.07461537761785109,1.0,-1.085422158241272,0.027720297,0.071956776,0.038072284,0.026056398666764395,0.0050083948365158976,-0.003836385460841395,0.003555451272922035,0.13898305084745763,-0.054237288135593247,3.9426773,0.15895925,1.0
588,,,,0.008277272676364283,0.17509394790253824,1.0,-0.9897100329399109,0.02886228,0.07219821,0.033984397,0.026663525664749388,0.0050189637743431915,-0.0038119764693297447,0.0034985803146405665,0.1440677966101695,-0.05423728813559327,3.9611988,0.14149304,1.0
589,,,,0.00012052609271356765,0.00010205211387888219,0.0,-1.2461862564086914,0.030464843,0.07249,0.029813493,0.026455833378522926,0.005090975846144221,-0.003775233642575376,0.003453706586882782,0.1491525423728814,-0.054237288135593247,3.9642975,0.12596773,0.9999999
590,,,,0.10100116226920863,0.1202828564347849,1.0,-0.9787834882736206,0.03208906,0.072717845,0.025691142,0.02729996411908498,0.005155857717836637,-0.003745628736897149,0.0034139439694547105,0.15423728813559323,-0.054237288135593247,3.9657211,0.11206561,0.99999994
591,,,,0.013355406385428141,0.17140628936874097,1.0,-0.8739185929298401,0.03393228,0.07299457,0.022183368,0.027125466720508216,0.005200422235680278,-0.003706786811243699,0.003380569516487656,0.15932203389830507,-0.054237288135593247,3.967144,0.09962235,0.99999994
592,,,,-0.014837509525986402,0.08662000197167427,1.0,-0.6571182012557983,0.035525765,0.07319899,0.01915717,0.027423916055017223,0.005175436039289125,-0.003678784982231452,0.0033479989361348958,0.16440677966101697,-0.05423728813559321,3.968568,0.08850039,1.0000001
593,,,,-0.04501483130779456,0.16401483713238238,1.0,-0.9859011769294739,0.037283886,0.0734371,0.016714923,0.027059373120301093,0.005241557918481696,-0.003643090505593609,0.003325116643072822,0.1694915254237288,-0.05423728813559322,3.974709,0.080799475,0.99999994
594,,,,0.06223825370711665,0.11952158988710236,1.0,-1.149651050567627,0.03897028,0.073616944,0.014334023,0.027261940584191995,0.005265274917504662,-0.0036150933849415307,0.0033030304951074604,0.1745762711864406,-0.054237288135593205,3.9817102,0.07412278,1.0000002
595,,,,0.07373789720551024,0.11095554483024578,1.0,-1.2213624715805054,0.040750608,0.07383342,0.012530791,0.02739534552658201,0.0052149472363698405,-0.0035804959511857304,0.003287895706742286,0.1796610169491525,-0.05423728813559321,3.9887137,0.067978986,0.9999999
596,,,,0.016247854791947187,0.07909416957124125,1.0,-1.2719197273254395,0.042369764,0.073975444,0.010802981,0.027806169484902707,0.00531753079882265,-0.003554814060686299,0.003276329499178197,0.1847457627118644,-0.05423728813559324,3.9957159,0.062328726,1.0000001
597,,,,0.09867528975495483,0.1436971174673969,1.0,-0.8832106590270996,0.04440268,0.07418008,0.009310649,0.02763799865600686,0.005272783752322463,-0.0035188768348158738,0.003271375442534756,0.18983050847457625,-0.05423728813559324,4.00272,0.0571349,1.0000001
598,,,,0.05010188821707001,0.05469805445958509,1.0,-0.6270495653152466,0.045600828,0.07427259,0.008222898,0.027958877268121896,0.005272515410375097,-0.003493271258782197,0.0032663718502563576,0.1949152542372881,-0.05423728813559322,4.0011544,0.050585117,1.0000002
599,,,,0.04414688721448411,0.0468520240156643,1.0,-1.279054880142212,0.0456062,0.07430668,0.008066479,0.02755830910093047,0.005263930961227744,-0.003458707182224662,0.0032698971402983913,0.2,-0.054237288135593226,3.9959707,0.044118598,0.99999994
600,,,,0.025432122469874575,0.060278114574087806,0.0,-0.010779500007629395,0.045576926,0.07429003,0.007672661,0.02800010774962299,0.0053651866144003605,-0.003431253533981991,0.0032723192242688523,-0.1,-0.04915254237288135,-1.9071244,2.0389105e-06,1.0000001
601,,,,-0.00885852503058198,0.12582551404554054,1.0,-0.5833622813224792,0.045567762,0.07431281,0.007536078,0.027667352847047345,0.0054094910995582425,-0.0033962767087273023,0.0032793065766405444,-0.09491525423728814,-0.04915254237288135,-1.7876016,3.0961571e-06,1.0000001
602,,,,0.05612082516761835,0.13207219924291544,1.0,-0.6753618717193604,0.04549194,0.07427688,0.007199365,0.02816533811009643,0.00540518027214314,-0.003370164876472878,0.003286531558876597,-0.08983050847457627,-0.049152542372881344,-1.66808,4.5990128e-06,1.0000001
603,,,,0.03332881309812252,0.057480373879185497,1.0,-0.7609333992004395,0.045479316,0.07429034,0.007064834,0.027677581286855338,0.0053690691006480235,-0.0033333684879125933,0.003296921594861801,-0.08474576271186436,-0.04915254237288135,-1.548561,6.9065436e-06,0.9999998
604,,,,0.016924201484851013,0.040754353809190506,1.0,-0.7987343668937683,0.045398213,0.07425635,0.0067463466,0.028244098133178856,0.0054189845445915975,-0.0033072845822558856,0.0033033023352721505,-0.07966101694915254,-0.049152542372881414,-1.4290394,1.0365057e-05,1.0000001
605,,,,-0.023913319275675853,0.0956135556002341,1.0,-0.8302316665649414,0.045390006,0.07426747,0.0066376817,0.028182748986672588,0.005498202803216399,-0.0032723617362316847,0.0033142095323804095,-0.07457627118644065,-0.04915254237288137,-1.3095199,1.5592605e-05,0.9999998
606,,,,-0.007159844024836572,0.12808306383457038,1.0,-0.8584383130073547,0.045308355,0.0742368,0.006327116,0.028435939956994748,0.005356935596467034,-0.0032454830782467953,0.0033195643635196,-0.06949152542372876,-0.04915254237288137,-1.1899965,2.3389683e-05,1.0000001
607,,,,0.0005982754229940491,0.000132936020693241,0.0,-0.9113911986351013,0.045331895,0.07426649,0.0062196404,0.027955343141259133,0.00542291645790992,-0.00321125615229064,0.0033252132204038194,-0.06440677966101692,-0.04915254237288139,-1.0189501,3.681239e-05,0.9999998
608,,,,0.07494999229883553,0.05876412066172482,0.0,-0.2022610455751419,0.045266915,0.07424776,0.005929013,0.028375596818312764,0.005511399236313148,-0.0031865031506655506,0.0033265882872282964,-0.05932203389830502,-0.04915254237288136,-0.8114947,5.9780115e-05,1.0000001
609,,,,0.008329001808387774,0.13184907676468902,1.0,-0.7146090269088745,0.04530613,0.07428907,0.005797353,0.028203936800925568,0.005439529170555329,-0.0031478884238476243,0.003329845895145969,-0.05423728813559321,-0.049152542372881344,-0.6040396,9.7022654e-05,1.0
610,,,,0.07811730935271936,0.1711361100045051,1.0,-0.9094860553741455,0.045240432,0.07427698,0.005463445,0.0285042705504954,0.005428409339764252,-0.0031141935509871707,0.003330692498713812,-0.04915254237288134,-0.04915254237288135,-0.3961002,0.00015747389,1.0000002
611,,,,0.0007182920794160365,0.00014990880261196002,0.0,-0.8166599273681641,0.045280743,0.07432194,0.0053063403,0.02850900950496993,0.005445310043049428,-0.003068566903772439,0.003334270051349539,-0.04406779661016949,-0.04915254237288136,-0.187655,0.00025557756,0.99999994
612,,,,0.054287461571864905,0.08458801933610738,1.0,-0.9891683459281921,0.045238428,0.07433134,0.0049446644,0.029023018587891716,0.00544179092627193,-0.0030282798097048366,0.003329849173199415,-0.03898305084745762,-0.0491525423728814,0.020791516,0.00041471614,1.0000002
613,,,,0.0030999786680702707,0.0693578950216493,1.0,-1.0739431381225586,0.04532937,0.07441237,0.0047633946,0.028640802925563758,0.005584748377696322,-0.0029774788548095348,0.003324331115401972,-0.03389830508474574,-0.0491525423728814,0.2019715,0.00075515854,1.0000001
614,,,,0.003231849120771355,0.12388387912093014,1.0,-0.8705228567123413,0.045320205,0.074449755,0.004410247,0.028770785360869383,0.005567544774668094,-0.002936944937627786,0.0033100279577591087,-0.028813559322033923,-0.04915254237288137,0.3424943,0.0014057996,1.0000001
615,,,,-0.009672441199915909,0.13840419032216048,1.0,-1.0369547605514526,0.045420088,0.07455281,0.0042279884,0.02911054152183513,0.005577935232223546,-0.0028842068503719667,0.003292879324028063,-0.023728813559322038,-0.049152542372881386,0.38985986,0.002096668,1.0
616,,,,0.021890726992808283,0.12524119357995667,1.0,9.041911125183105,0.04540713,0.07460625,0.0038570592,0.02933156563174644,0.00561418410624703,-0.0028356739633986793,0.0032705249305597225,-0.018644067796610188,-0.04915254237288137,0.48297036,0.0032522627,1.0000002
617,,,,0.05902120352795852,0.12456851891528072,1.0,-1.0234274864196777,0.04550052,0.07471659,0.003645523,0.029151288836143083,0.005717628241776785,-0.0027687741212454745,0.003252644999397395,-0.013559322033898324,-0.04915254237288136,0.6446145,0.005193147,1.0
618,,,,0.05416578684534471,0.11084432243707502,1.0,-1.1831176280975342,0.045466296,0.07477517,0.003253404,0.02958491435515512,0.005626450213018116,-0.0026995212669646863,0.0032305378497298545,-0.008474576271186451,-0.04915254237288135,0.83184797,0.009630687,1.0
619,,,,0.0686080837464611,0.14471714520456302,1.0,-1.2470155954360962,0.04555313,0.074899524,0.0032127216,0.02946545414836908,0.0056663003184595825,-0.0026100343262058473,0.0032109894388890033,-0.0033898305084745636,-0.04915254237288135,1.0145719,0.014323942,0.99999976
620,,,,0.053823093849257646,0.05408801854394311,1.0,-1.2716734409332275,0.045505784,0.07497029,0.0030324217,0.030144963713766838,0.005712926782917535,-0.002520459340838896,0.0031864243837457728,0.001694915254237286,-0.0491525423728814,1.2582871,0.017710216,1.0000002
621,,,,0.017102075908234655,0.11542907029947955,1.0,-1.2340242862701416,0.045622688,0.0751254,0.0030131738,0.0295669710546052,0.005737223963105656,-0.0024072925695020502,0.003162425666032671,0.006779661016949179,-0.0491525423728814,1.4772087,0.028624468,0.99999976
622,,,,0.03550334003154998,0.16423961070351922,1.0,-1.2767047882080078,0.045787815,0.07527867,0.0027809027,0.03048839646822637,0.005822249713280508,-0.002287800030597032,0.0031356391034387116,0.011864406779660988,-0.049152542372881386,1.5863993,0.04166238,1.0
623,,,,-0.019292944316920912,0.07914520926160358,1.0,-1.2525253295898438,0.046094768,0.075507276,0.002724285,0.030608921293859805,0.00601911722787855,-0.002142131649747263,0.0031116932743961443,0.01694915254237286,-0.0491525423728814,1.6795913,0.059538625,0.9999999
624,,,,-0.015213569426218232,0.07387243972069214,1.0,-0.42915835976600647,0.046302143,0.07569873,0.0024937394,0.030885281536914118,0.005916748694165126,-0.0019858012014238153,0.003082550656620269,0.022033898305084763,-0.04915254237288138,1.7643185,0.08185605,1.0
625,,,,0.011125088069165023,0.09054726027909316,1.0,4.1023478507995605,0.046656113,0.07596693,0.0027229236,0.03115704649366118,0.005954688324391837,-0.0017969323902931426,0.0030582484548201624,0.02711864406779667,-0.04915254237288137,1.8320266,0.10456927,1.0
626,,,,0.01952757986100564,0.14154647890525995,1.0,-0.9361547827720642,0.046893682,0.07619024,0.002934093,0.03130448794604419,0.0059409688195855605,-0.0015955720916767818,0.0030310090968824507,0.03220338983050849,-0.04915254237288137,1.9100201,0.13169973,1.0
627,,,,0.03220644891752082,0.06749281478668226,1.0,-0.989191472530365,0.047310688,0.07651049,0.0033917252,0.03170885251263245,0.006145341619958192,-0.0013591511424572219,0.0030038046272486438,0.03728813559322033,-0.0491525423728814,1.9998834,0.16322541,0.99999976
628,,,,-0.031552869144493276,0.08805582601122527,1.0,-1.017969012260437,0.04761723,0.07679715,0.0037579339,0.031737739832374136,0.006127059278368883,-0.001107636579860601,0.0029702784696239003,0.04237288135593217,-0.0491525423728814,2.0742009,0.20251313,1.0
629,,,,0.013064142559019887,0.04146128332338808,1.0,-1.0513019561767578,0.048107315,0.077176474,0.0044596693,0.03144440127018203,0.006195443513424323,-0.0008167681142134078,0.0029402419944816517,0.04745762711864407,-0.04915254237288137,2.200628,0.28244093,1.0000001
630,,,,0.006034038948767311,0.02671466502933624,1.0,-1.0399829149246216,0.048466146,0.07752544,0.0051400242,0.03187480651140237,0.006034351234096109,-0.0005028743385286872,0.0029043499992643007,0.05254237288135592,-0.049152542372881386,2.3673487,0.41365832,1.0000002
631,,,,-0.005312206990442568,0.16643002837702284,1.0,-0.39643919467926025,0.049088385,0.077979386,0.0063058827,0.032116985256466515,0.006115412206589006,-0.0001487096819191681,0.0028696382309370007,0.057627118644067804,-0.049152542372881386,2.393542,0.41345602,0.99999994
632,,,,-0.011801503071760176,0.14451900199498996,1.0,-0.9650246500968933,0.04877981,0.07840041,0.0071290075,0.03173628703888397,0.00610961003654662,0.00022577920719612675,0.002828265498317506,0.06271186440677973,-0.04915254237288141,2.4017506,0.37886098,1.0000004
633,,,,0.012836152629039452,0.03386287678122181,1.0,-0.6891244649887085,0.04570415,0.078966364,0.0068597873,0.030735286273598686,0.006009533799119201,0.0006450344696959344,0.0027839610745262772,0.06779661016949154,-0.04915254237288136,2.3695998,0.3267299,0.99999994
634,,,,0.010103663409737168,0.0003854785558008561,0.0,-0.6185561418533325,0.0424698,0.07938107,0.006219272,0.030345707052052123,0.00581506870751148,0.0010859629701540842,0.002731384199992839,0.07288135593220343,-0.04915254237288138,2.2928061,0.24498841,1.0000001
635,,,,-0.004477897125414333,0.16017566846327408,1.0,-1.0674452781677246,0.040687453,0.079116665,0.0063281334,0.02858823728844774,0.005531215017532682,0.00157022739084934,0.0026786570224638984,0.07796610169491532,-0.04915254237288139,2.3999763,0.27265605,0.9999998
636,,,,-0.021893491365502015,0.09202698985981707,1.0,-1.083842396736145,0.038661726,0.078509584,0.0065647387,0.027561227186894965,0.005264375672319418,0.0020818212714424026,0.0026164084431212777,0.08305084745762714,-0.04915254237288139,2.55238,0.30851313,0.99999994
637,,,,-0.034447942176707616,0.0655808047081885,1.0,-1.0743780136108398,0.036733337,0.07800268,0.0069309096,0.025442266628384898,0.004885078996528032,0.0026402312698834735,0.0025542247499923116,0.088135593220339,-0.04915254237288137,2.7500484,0.3654614,1.0
638,,,,0.03691793183733657,0.1475344026301829,1.0,-0.9213264584541321,0.034418892,0.077342026,0.007222243,0.02300949842027158,0.004392018340070727,0.003223909235932173,0.002486130008966842,0.09322033898305083,-0.04915254237288139,2.9417546,0.41391093,0.99999994
639,,,,-0.05619739378159226,0.0688013332087565,1.0,-0.17636051774024963,0.03220955,0.076752886,0.0076937308,0.02058896946604936,0.003878289937438384,0.003858117629303398,0.0024174341184451794,0.0983050847457627,-0.04915254237288135,3.0511076,0.36848566,1.0
640,,,,-0.01371630785944726,0.036802221091510365,1.0,0.014352015219628811,0.029580703,0.07601504,0.00809135,0.01738827352542221,0.0033946896496540634,0.004519901455035936,0.0023430820463263458,0.10338983050847453,-0.04915254237288137,3.1609511,0.32417282,1.0000001
641,,,,0.038268787935570064,0.12616128522928716,1.0,-0.46416008472442627,0.027086098,0.07534069,0.008716934,0.01418971976181383,0.002719374306738059,0.005229143898663298,0.0022715934640775517,0.10847457627118641,-0.04915254237288135,3.304701,0.30716377,0.99999994
642,,,,-0.07640337068771594,0.06098461637555864,1.0,-0.6082809567451477,0.024126092,0.074523985,0.009214304,0.010991808420555084,0.002164526753983633,0.005967836819596327,0.00219352351243704,0.1135593220338983,-0.04915254237288135,3.4903684,0.33202827,1.0000002
643,,,,0.012062496483334642,0.00038021761814944013,0.0,-0.6822230219841003,0.021349784,0.07368478,0.008812258,0.00790343659826605,0.0014529596022447911,0.006755344788781836,0.0021184142611610176,0.11864406779661019,-0.04915254237288134,3.5158997,0.2875599,0.9999999
644,,,,0.005155629981663514,0.07110198861008553,1.0,-0.7277295589447021,0.018028712,0.07250429,0.0076772813,0.005272823204498909,0.0010384637244742305,0.007568640518063082,0.0020398141559183187,0.12372881355932204,-0.049152542372881386,3.541428,0.24832822,1.0000001
645,,,,0.01493260943036505,0.00039171323988563536,0.0,-0.7581732273101807,0.015008724,0.07147773,0.006910756,0.0032655270415943125,0.0006051220600962462,0.008431865362811148,0.00196307414582496,0.12881355932203384,-0.04915254237288135,3.5600457,0.21019733,1.0000001
646,,,,0.01961710094183022,0.12290235959060732,1.0,-0.7590246796607971,0.011264215,0.07019624,0.005978145,0.002464745113020478,0.0005017479250551141,0.009320947178018084,0.0018827033717046633,0.13389830508474584,-0.04915254237288137,3.5767603,0.1750846,1.0000001
647,,,,-0.03459734830353615,0.1314803726679007,1.0,-0.8066773414611816,0.00815254,0.0691412,0.0053724987,0.0031583937359784776,0.000567926785339629,0.010256138809813043,0.0018071532150618155,0.13898305084745766,-0.04915254237288136,3.5934775,0.1454166,0.99999994
648,,,,0.018924645986905537,0.00036959618705098595,0.0,2.6227786540985107,0.0035397005,0.06764264,0.004574735,0.006017961307003572,0.0012148131029453568,0.011217619287268648,0.0017266690318174618,0.1440677966101695,-0.04915254237288135,3.5936592,0.12026518,1.0000002
649,,,,-0.02199833367169013,0.0421549707389057,1.0,-0.7848170399665833,0.0041265823,0.06756181,0.0042884373,0.011504972052747545,0.0021850301719774116,0.01222474010538352,0.0016508394373229,0.1491525423728814,-0.049152542372881323,3.595082,0.10695942,0.99999994
650,,,,-0.04309733943493588,0.07646939906268824,1.0,-0.8518528938293457,0.018399669,0.07107823,0.004489913,0.020744277036220317,0.0040125973952341906,0.013253889354062536,0.0015728936817679972,0.15423728813559326,-0.04915254237288136,3.5965047,0.09505637,1.0000002
651,,,,0.019770971235826842,0.00035913282076928654,0.0,-0.8838798999786377,0.034440503,0.07534037,0.0049854885,0.034127537284988706,0.006461906967871838,0.014328980118819933,0.0014982597644944446,0.15932203389830504,-0.04915254237288134,3.597927,0.08442262,1.0
652,,,,0.026546822295569258,0.018294983282937216,1.0,-0.9434232711791992,0.050971754,0.07990312,0.0053580953,0.05131611384881622,0.010002920626135387,0.015425007318226039,0.0014212039315802448,0.16440677966101702,-0.049152542372881414,3.599351,0.07493446,1.0
653,,,,0.0015486675002461241,0.08815629868003018,1.0,-0.9235159754753113,0.06782776,0.084896274,0.005984357,0.07248102129274969,0.013731829863422232,0.016562314097755555,0.00135024467751743,0.16949152542372886,-0.04915254237288135,3.6018777,0.066916496,0.9999999
654,,,,-0.009943223634314725,0.145145940828694,1.0,-0.7224380970001221,0.08520285,0.09026796,0.0065067885,0.09820299138146715,0.019180385118639752,0.017719831003883142,0.001275267589159818,0.17457627118644062,-0.04915254237288138,3.608881,0.06135185,1.0000001
655,,,,0.004804124041213911,0.1678070818281867,1.0,-0.9639373421669006,0.10292744,0.096155375,0.007304539,0.12703768893204517,0.024304861998433833,0.018916659579583703,0.0012057680751065146,0.1796610169491525,-0.04915254237288137,3.615882,0.056237187,0.9999997
656,,,,-0.020843607502435198,0.13054497215251484,1.0,-0.648679792881012,0.12102375,0.10244503,0.00803301,0.1601277866933082,0.030360543715718655,0.020128375498716246,0.001134574332584882,0.1847457627118644,-0.04915254237288137,3.622883,0.051537707,1.0000001
657,,,,-0.03924950994468027,0.031086278258558808,1.0,0.9757497310638428,0.13950977,0.1093555,0.009061123,0.19544883495192575,0.037178809165210214,0.0213779604756665,0.001067040851917959,0.18983050847457628,-0.04915254237288135,3.6276221,0.04679172,1.0000001
658,,,,0.02990478029918004,0.09245675953792967,1.0,-0.8263339400291443,0.1582629,0.11671732,0.010051205,0.23275851533225353,0.045442022810495475,0.02263740686672693,0.0009969440769598075,0.19491525423728817,-0.04915254237288135,3.6224372,0.040800214,1.0000001
659,,,,-0.05852648508407761,0.10139437380175907,1.0,-0.8723123669624329,0.17731553,0.12473923,0.011411123,0.2696111032691218,0.052763071104808205,0.023929274119791285,0.0009359709741814877,0.20000000000000004,-0.04915254237288135,3.6172545,0.03556232,1.0
660,,,,0.02696778191780298,0.11734626155831424,1.0,-0.9126966595649719,0.19659115,0.13325281,0.012846867,0.31330941068473817,0.059035182941584025,0.025234144278281113,0.0008787539019712558,-0.09999999999999995,-0.044067796610169546,-2.1789885,1.5478158e-06,1.0000002
661,,,,-0.008386723310095346,0.11610457367352062,1.0,-0.7443759441375732,0.21619178,0.14252391,0.014755068,0.35004037031706264,0.0690295442077941,0.02657184392195383,0.0008320930611942147,-0.09491525423728807,-0.04406779661016952,-2.0656424,2.2424558e-06,1.0000001
662,,,,0.043107681420252876,0.00013494053967418772,0.0,-0.58753901720047,0.23589908,0.15232036,0.01684385,0.39194345569944394,0.07505224910928128,0.02791635095551755,0.0007884487779118562,-0.08983050847457619,-0.04406779661016954,-1.951951,3.3342126e-06,1.0000001
663,,,,-0.03928983950168556,0.02189052807115581,1.0,-0.9083847403526306,0.25590008,0.16292974,0.019602142,0.4259359641619173,0.08139959817598433,0.02929115950802576,0.000759683662714099,-0.08474576271186436,-0.044067796610169505,-1.8382562,4.996754e-06,1.0000001
664,,,,-0.005104167859581756,0.15728498068391633,1.0,-0.9313933253288269,0.27580878,0.17406312,0.022619009,0.4558435955931208,0.08784264432514445,0.03066966768751467,0.0007360885880582325,-0.07966101694915251,-0.044067796610169525,-1.724562,7.40911e-06,1.0000002
665,,,,0.03998877738875253,0.07548727291222423,0.0,-0.8689715266227722,0.29554528,0.18607341,0.025646202,0.48516572582191114,0.09295420087358498,0.03207497929879831,0.0007220732153066379,-0.07457627118644063,-0.044067796610169505,-1.6111459,1.0993977e-05,1.0000001
666,,,,0.048877899593884,-0.021261229012771735,1.0,0.025708459317684174,0.3152138,0.19869073,0.028900234,0.4965116074103132,0.09658929877701523,0.033485097826507174,0.0007104815293923964,-0.06949152542372873,-0.044067796610169505,-1.4212365,1.7432505e-05,0.99999994
667,,,,-0.02236385279060791,0.05175886377032084,1.0,-0.9338763952255249,0.33520567,0.21235864,0.032903053,0.5068601044858955,0.09782155682950258,0.03491810690318094,0.0007079321333663031,-0.06440677966101688,-0.04406779661016951,-1.2237272,2.7960805e-05,0.9999999
668,,,,-0.04324715400050005,0.10286142829707753,1.0,-0.9408895373344421,0.35508412,0.2266355,0.03744183,0.5070231420150663,0.09686734885804736,0.036348265742917066,0.000705807662375215,-0.05932203389830504,-0.04406779661016957,-1.0260878,4.4697823e-05,1.0000001
669,,,,-0.041023867021656175,0.08451147243641746,1.0,-0.8628216981887817,0.3753311,0.24213217,0.042874247,0.5056476833583561,0.09543894791363759,0.03780052485736856,0.0007115301497548752,-0.05423728813559316,-0.04406779661016952,-0.82776976,7.207288e-05,0.99999994
670,,,,-0.010121275331614445,0.025586437286015583,1.0,-0.7596656084060669,0.39545214,0.25830582,0.049089007,0.5066030497513728,0.09412653057892098,0.03925403689989446,0.0007153733871138332,-0.04915254237288134,-0.04406779661016954,-0.62945014,0.000116293966,1.0000001
671,,,,0.03588578600428171,0.18311332961134166,1.0,-0.8912554979324341,0.41607365,0.2759691,0.056417108,0.49527972545379023,0.09377442779781245,0.04072962634672515,0.0007265576843821257,-0.04406779661016943,-0.04406779661016952,-0.4311937,0.00018808684,0.99999976
672,,,,0.025166858896035444,0.026965321387201726,0.0,-0.7456356883049011,0.43630236,0.29411066,0.06487812,0.4876351905094144,0.09365272169871858,0.04220356995423553,0.0007357001727450037,-0.038983050847457686,-0.04406779661016947,-0.24620003,0.0003075764,1.0000001
673,,,,-0.03417056426701845,0.017373769586406795,1.0,-0.5978506803512573,0.45757902,0.31454247,0.074627146,0.4740316559682266,0.09302292491141011,0.043700285575343056,0.0007492120013162456,-0.03389830508474576,-0.04406779661016945,-0.060700703,0.00051755004,0.99999994
674,,,,-0.034064206467265754,0.05923934493006751,1.0,-0.8481041193008423,0.47365347,0.32974568,0.08509773,0.4618040687240779,0.08785687973454585,0.045192274939823196,0.0007597143629159942,-0.02881355932203391,-0.04406779661016947,0.10873522,0.0009658485,1.0
675,,,,-0.033383703897126894,0.1311776028519553,1.0,-0.8598700761795044,0.48238942,0.3369401,0.09159314,0.45083095297489345,0.08733844491972731,0.04670126284287164,0.0007743897882564424,-0.023728813559322062,-0.044067796610169484,0.23140314,0.0015675195,0.9999998
676,,,,-0.02644301163484966,0.09255841240351745,1.0,-0.8324614763259888,0.4913139,0.34454978,0.09759053,0.4243840083971395,0.08255972724364298,0.04820248532012999,0.000783735291047687,-0.018644067796610177,-0.044067796610169505,0.33729038,0.0027843497,1.0000001
677,,,,0.04006781847201053,0.0913239999215629,1.0,-0.5768997073173523,0.49992165,0.35195616,0.10370609,0.39383356982145645,0.07724367099361797,0.049716896477845655,0.0007982894475544295,-0.013559322033898293,-0.04406779661016945,0.46947002,0.00508756,1.0
678,,,,0.010690709088471351,0.07613134977402475,1.0,-0.8934659361839294,0.5088589,0.35979143,0.11095347,0.3585403845173811,0.06929717208248733,0.05121978991894041,0.0008095233917335569,-0.008474576271186413,-0.0440677966101695,0.64528704,0.010025423,1.0000001
679,,,,-0.02306465568732556,0.1469442599248582,1.0,-0.9307747483253479,0.517113,0.36695838,0.118220866,0.30894547051347443,0.05963333188998,0.052733453468099566,0.0008228673615162205,-0.003389830508474556,-0.044067796610169456,0.8136735,0.017720466,0.9999999
680,,,,0.06593227729855572,0.00022329788038851604,0.0,0.09161775559186935,0.5219477,0.3672887,0.14745389,0.2576314351361205,0.0497953908921166,0.054230433918667706,0.0008306511487539143,0.001694915254237278,-0.04406779661016946,0.9798352,0.020992693,1.0000004
681,,,,0.019504178771856336,0.09339299822904416,1.0,-0.4011548161506653,0.5159272,0.3555369,0.17239857,0.19770998309232965,0.03830582629400161,0.05573499161979493,0.0008417179098125076,0.0067796610169491905,-0.044067796610169456,1.2052721,0.033089865,0.9999999
682,,,,-0.024883901804213276,0.13003834842626816,1.0,-0.5085105299949646,0.4985935,0.33458188,0.16740276,0.14679288060262574,0.027781495131114064,0.05722025940381144,0.0008444364728278713,0.011864406779661016,-0.04406779661016946,1.3322179,0.047032133,1.0
683,,,,-0.03208446649421046,0.07470856674854945,1.0,-0.5700258016586304,0.48751593,0.32120523,0.17772028,0.09725435258356066,0.018341583006000455,0.05870709794807258,0.0008488480965429361,0.016949152542372916,-0.04406779661016947,1.4318048,0.06487655,0.9999998
684,,,,-0.057179581555644836,0.09444432265110356,1.0,-0.6056939959526062,0.47211254,0.30294994,0.15772372,0.05723413109973325,0.01099422198864472,0.060171749889872346,0.0008477844858526454,0.02203389830508476,-0.044067796610169484,1.5166225,0.083929166,1.0000001
685,,,,0.044450732269061655,0.13044369323681232,1.0,-0.6421289443969727,0.4504274,0.27733612,0.11282839,0.024246439056575503,0.004670910444688827,0.061635917584291426,0.0008471463950521818,0.027118644067796634,-0.044067796610169456,1.5907248,0.10364845,0.99999994
686,,,,-0.033523711904024825,0.04248715201441964,1.0,-0.6650984883308411,0.4290613,0.2544584,0.08052039,0.0033400099482238186,0.0007025640449049724,0.06307044988888047,0.0008402779336785165,0.032203389830508466,-0.04406779661016949,1.6695172,0.12786812,0.99999994
687,,,,0.08303688631704408,0.0001708434435048656,0.0,-0.6975700259208679,0.4080581,0.23314928,0.0568616,-0.007260686587557176,0.001128834525310425,0.06450160137126486,0.0008377696163516665,0.03728813559322034,-0.04406779661016946,1.7321222,0.15987825,0.9999998
688,,,,-0.00033641448261280665,0.05772254573006641,1.0,0.8159204125404358,0.38709953,0.21393274,0.039873295,-0.005757197665908208,0.0012231777941076375,0.06590314826126943,0.00082830536336931,0.04237288135593221,-0.044067796610169456,1.7929626,0.19924398,1.0
689,,,,0.013137814777986423,0.0913834577686706,1.0,-0.667486846446991,0.3668232,0.19628362,0.028176008,0.002443829516577617,0.0005689891772230682,0.06729596463481535,0.0008226474315774282,0.04745762711864407,-0.04406779661016943,1.8973426,0.2687395,0.9999999
690,,,,-0.015291432174720657,0.10669682414769731,1.0,-0.769093930721283,0.34633803,0.18024004,0.019627921,0.017430885988721147,0.0033720701629990323,0.06865660279304026,0.0008139949649000593,0.052542372881355943,-0.04406779661016944,2.0440125,0.38134626,1.0000004
691,,,,0.0619418586519295,0.15135698535082637,1.0,-0.8010332584381104,0.32683226,0.16562346,0.014099514,0.03441341546523901,0.006502535159673277,0.07000870544043722,0.0008083060842222181,0.05762711864406783,-0.04406779661016944,2.0705817,0.38708735,0.99999994
692,,,,-0.021361654903442783,0.08412707067113091,1.0,-0.888527512550354,0.30677596,0.15229926,0.009711977,0.05331842066860765,0.010341532772240425,0.07132347485254667,0.000798915563702136,0.06271186440677967,-0.044067796610169505,2.085041,0.37052575,1.0000002
693,,,,0.09872538705792415,5.981477759040422e-05,0.0,-0.8874790668487549,0.2884596,0.14025098,0.007242308,0.07048509243311422,0.013599109116384027,0.07262760469635514,0.0007965135016709533,0.06779661016949154,-0.044067796610169456,2.0351324,0.3290675,1.0
694,,,,-0.08350022485374425,0.04722469903505015,1.0,-0.5132156610488892,0.26650783,0.12924822,0.0049365214,0.08617650375185307,0.016332290633439897,0.07389448943713166,0.000789515124506408,0.07288135593220343,-0.04406779661016944,1.9439353,0.2507376,1.0000001
695,,,,-0.018361914064204416,0.044600243394743756,1.0,-0.6808927655220032,0.2534807,0.12516242,0.0055992017,0.0963152207101873,0.018404417302684342,0.07514551667907943,0.0007888341822562986,0.07796610169491527,-0.04406779661016944,2.1070988,0.2815419,0.99999994
696,,,,0.020323128776275613,0.11523562655632111,1.0,-0.4048643112182617,0.26474625,0.12971249,0.007185085,0.10097361827768923,0.019585285239470857,0.07635730457352723,0.0007874017695718851,0.08305084745762714,-0.04406779661016945,2.2855628,0.3347762,1.0000002
697,,,,-0.015133444232709597,0.10715555170117967,1.0,-0.6239127516746521,0.27942672,0.1354887,0.0102135,0.0984078850505651,0.019339124820833515,0.0775553894773134,0.000791115610920219,0.08813559322033897,-0.044067796610169456,2.4497554,0.38914335,1.0
698,,,,0.09973114579902279,0.0077161515686416365,0.0,-0.6513488292694092,0.29406452,0.14149053,0.013115058,0.09373529143837261,0.017611844249689174,0.0787096843673121,0.0007928064286038388,0.09322033898305082,-0.044067796610169456,2.5650735,0.39620972,0.99999994
699,,,,-0.055244807242230395,0.019841149827104748,1.0,-0.6981967687606812,0.30790824,0.14736773,0.018111367,0.08312772559403371,0.015962341143228576,0.07984779203965751,0.0008025913909846633,0.09830508474576266,-0.04406779661016945,2.6768696,0.3541613,1.0000001
700,,,,-0.05963052292983141,0.06513205941948703,1.0,-0.6422784924507141,0.3217289,0.15344341,0.023247475,0.07224706435485372,0.013990200314604224,0.08094480934514403,0.000808014112920796,0.10338983050847451,-0.04406779661016949,2.7882342,0.31158417,0.99999994
701,,,,0.033402885469292355,0.12594316615700343,1.0,-0.613576352596283,0.33483282,0.1594244,0.031231413,0.058780601333144375,0.011413487482700145,0.08202184842780638,0.0008193691180671278,0.10847457627118641,-0.04406779661016946,2.969974,0.32068324,0.99999994
702,,,,0.06352580650846446,0.05619264415470167,1.0,-0.38721102476119995,0.34695974,0.16514662,0.03897327,0.04641698851773122,0.008980949102294519,0.08305400291606174,0.0008284812913970139,0.1135593220338983,-0.04406779661016946,3.115104,0.32456076,0.99999994
703,,,,-0.034744299315653655,0.05968649743717152,1.0,-0.7046114206314087,0.35779476,0.17027006,0.050838664,0.034300319289741546,0.006807711682546066,0.0840661668426172,0.0008406546243759554,0.11864406779661016,-0.04406779661016947,3.1429393,0.28138152,0.9999999
704,,,,-0.02620932112811564,0.028360947657554224,1.0,-0.2697177529335022,0.36508504,0.17219421,0.07294276,0.024035246035135512,0.004543376274604231,0.08502957152910956,0.0008478905274115689,0.12372881355932208,-0.04406779661016945,3.169989,0.243111,1.0000001
705,,,,-0.02965539995329583,0.12450020964610847,1.0,-0.7140807509422302,0.37108228,0.17344855,0.10951675,0.014961989666335725,0.002999123430087094,0.08597216131778711,0.0008601570964700471,0.12881355932203387,-0.044067796610169435,3.1970417,0.2095138,1.0
706,,,,-0.0627633289549274,0.04821935964398945,1.0,-0.7878026962280273,0.37707123,0.17551515,0.15101118,0.009348354291945603,0.0017447520443258193,0.08686590051221661,0.00086467243206202,0.13389830508474582,-0.04406779661016944,3.2208288,0.175511,1.0000001
707,,,,0.021162847751793723,0.1316872643981934,1.0,-0.6892377734184265,0.3822786,0.1772697,0.20465444,0.005589608757284338,0.0011053788143429496,0.08773322124910873,0.0008719276513695738,0.13898305084745766,-0.04406779661016945,3.2341506,0.14500171,1.0
708,,,,-0.03374445556140735,0.07153402914928682,1.0,-0.5033743977546692,0.38414767,0.17589676,0.16942202,0.0054725169208428934,0.000996504638779338,0.08855071815388003,0.0008741157118246402,0.14406779661016947,-0.044067796610169525,3.2462404,0.12045207,1.0000002
709,,,,0.009786675761038399,0.05939996780605165,1.0,-0.7886465787887573,0.3845639,0.17337821,0.11931593,0.007302523728453415,0.0014547617054014154,0.0893474930754743,0.0008806458012265593,0.1491525423728813,-0.04406779661016949,3.2583284,0.0998532,1.0000001
710,,,,0.09975388767055249,0.009361528136572934,0.0,-0.760148286819458,0.385466,0.17138134,0.088262096,0.01255955549940319,0.002381396254096547,0.0900962138993403,0.0008866553419943659,0.1542372881355932,-0.044067796610169484,3.2704778,0.08283408,1.0000001
711,,,,-0.030744598311329432,0.11535178698570114,1.0,-0.5749967098236084,0.38481727,0.16886471,0.0758456,0.018608550271063482,0.0035625083582699847,0.0908252763388543,0.0009023196637793785,0.15932203389830507,-0.04406779661016949,3.2828224,0.07403838,1.0
712,,,,-0.0007995358949376662,0.08864883550896124,1.0,0.4031197130680084,0.3841427,0.1665547,0.072778195,0.026615145444477496,0.005092640478170916,0.09150771451561977,0.0009149112865348921,0.164406779661017,-0.04406779661016952,3.2857854,0.06574574,1.0000002
713,,,,-0.01311365131105072,0.0516032352465417,1.0,-0.6935685873031616,0.38183153,0.16437607,0.061596274,0.035460314000260715,0.006859848657380485,0.09216637450258185,0.0009348792727580995,0.1694915254237288,-0.04406779661016947,3.288751,0.058355235,1.0
714,,,,0.02400121888358809,0.09324472120840338,1.0,-0.7924596071243286,0.37070817,0.16263735,0.028978642,0.04484556051280919,0.008697907859978244,0.0927769030253993,0.0009540055005563164,0.17457627118644056,-0.0440677966101695,3.2959266,0.052776746,1.0
715,,,,0.011931148571747562,0.10786308736640066,1.0,-0.807004451751709,0.35502452,0.15900588,0.004599967,0.0536058977229412,0.01043395497548609,0.09336587793900557,0.0009769163769223917,0.1796610169491525,-0.04406779661016947,3.3065503,0.048476,0.99999994
716,,,,0.01182947407736554,0.08840626133375885,1.0,-0.8249292969703674,0.33987978,0.15542841,0.0015251237,0.06343199021543172,0.012192617651109783,0.09390771757789239,0.0009914514254691315,0.18474576271186438,-0.04406779661016954,3.3171773,0.044517927,1.0000001
717,,,,0.03450966329665658,0.033389119676338466,1.0,-0.8224981427192688,0.3252702,0.15199122,-0.00025468488,0.07142167521152093,0.013870277822132314,0.09443386899207604,0.00100647989539392,0.18983050847457628,-0.04406779661016949,3.3196485,0.039547637,0.9999999
718,,,,0.014105378107114073,0.04604374929913212,1.0,-0.48251044750213623,0.31167856,0.14894868,0.0004061441,0.0808175246336862,0.015276091152688989,0.09491511024576349,0.0010095418010199393,0.19491525423728817,-0.04406779661016949,3.3180888,0.03455131,0.9999999
719,,,,-0.050672055091932545,0.011645759592568534,1.0,-0.3472856283187866,0.29877412,0.14603002,-0.00030006556,0.08844826169114293,0.016803612117303846,0.0953758949199319,0.0010118433690523025,0.2,-0.044067796610169484,3.3209825,0.030182883,0.9999998
720,,,,0.10013355663708332,0.02686316549406572,0.0,-0.26290151476860046,0.2868546,0.14347614,0.00027206633,0.09762691187811605,0.018451249961208276,0.0957934690311604,0.0010066248204690872,-0.1,-0.03898305084745765,-2.3374918,1.3613285e-06,1.0000001
721,,,,0.10015529538245375,0.027824393046472305,0.0,-0.3927541971206665,0.2755433,0.14100102,-0.00023710239,0.10291408314120479,0.020306401225470467,0.09619642298406994,0.001004569971798131,-0.09491525423728817,-0.03898305084745764,-2.2241642,2.0278615e-06,1.0000001
722,,,,-0.03988390450444082,0.10816191631778968,1.0,-0.42167723178863525,0.26528132,0.1388762,0.00021338866,0.11047909844813296,0.021440789970643824,0.09655544860729064,0.0010009790669691986,-0.08983050847457627,-0.03898305084745764,-2.1108387,2.9909013e-06,1.0
723,,,,0.10022078477323106,0.03179197716825874,0.0,-0.5059754252433777,0.25568447,0.1368191,-0.0001917654,0.11625488788885148,0.022401300569805896,0.09690157838970054,0.0010067043476687776,-0.08474576271186439,-0.03898305084745764,-1.9975141,4.4884605e-06,0.9999999
724,,,,0.011257190350991392,0.08911120147856075,1.0,-0.5340167284011841,0.24691738,0.1350531,0.000174962,0.12254826243328962,0.023563946788762686,0.09720947012228277,0.001008295774053287,-0.07966101694915252,-0.03898305084745767,-1.8823764,6.6095427e-06,1.0000002
725,,,,0.10020592449374553,0.04130679581165974,0.0,-0.5695765018463135,0.23876567,0.13334051,-0.00015967301,0.12618427981054556,0.024039503296066467,0.09750484442960801,0.0010140652598730796,-0.07457627118644068,-0.03898305084745765,-1.6841356,1.0499822e-05,1.0
726,,,,0.06431928277105738,0.05397760308430804,1.0,-0.5895233154296875,0.23143047,0.13190337,0.0001471213,0.13159204233497648,0.025452044396140575,0.09776180384565426,0.0010163331444858485,-0.0694915254237288,-0.03898305084745764,-1.4858941,1.6613165e-05,1.0
727,,,,0.100192859611921,0.04350197888526303,0.0,-0.6283024549484253,0.22473665,0.13051666,-0.00013558504,0.13440023990216296,0.026050720437562912,0.0980058794637743,0.0010217265375570242,-0.06440677966101696,-0.03898305084745765,-1.2909248,2.6874543e-05,1.0
728,,,,0.016292721863909558,0.08051633835001837,1.0,0.8118040561676025,0.21883473,0.12939788,0.00012592156,0.13946484522924085,0.026176187105732482,0.09820917194225484,0.001019071574474948,-0.05932203389830509,-0.03898305084745766,-1.099553,4.4193002e-05,1.0000002
729,,,,0.006348285927059196,0.08471972284789303,1.0,-0.7005255222320557,0.2134865,0.12830293,-0.000116864336,0.14037428051443324,0.02747418123749425,0.09840400616476809,0.0010191245909411159,-0.05423728813559322,-0.03898305084745762,-0.908179,7.2808005e-05,0.9999999
730,,,,-0.06691771517102987,0.037602326647047546,1.0,-0.7541382908821106,0.20874417,0.12744075,0.00010911893,0.1434923355146398,0.028115886874886566,0.09856149105460149,0.0010087428580445052,-0.04915254237288138,-0.03898305084745764,-0.71156687,0.00011940453,1.0000001
731,,,,-0.003910089248230899,-0.1280221512613594,1.0,-0.7584506869316101,0.20458338,0.12659863,-0.00010169692,0.14563535985019846,0.028094449809377788,0.09871052177819012,0.0009955110000516004,-0.04406779661016949,-0.03898305084745765,-0.48410878,0.00019571517,1.0
732,,,,0.031212701210544133,0.007350820959660838,1.0,-0.7915210723876953,0.20063277,0.12593506,9.526017e-05,0.1479092155590839,0.028131906193409714,0.09882936858895583,0.0009736733134948319,-0.03898305084745764,-0.03898305084745768,-0.25461394,0.00032598656,1.0
733,,,,0.10018058344431024,0.045727721903072296,0.0,-0.44428378343582153,0.19850247,0.12533838,-8.918017e-05,0.15005126901806706,0.028970668461918727,0.09894236293228348,0.0009558722170338432,-0.03389830508474574,-0.03898305084745764,-0.031326022,0.0005300723,1.0
734,,,,-0.015524117908955621,0.08247282196213299,1.0,-0.7444583177566528,0.20029774,0.12509327,8.391699e-05,0.15155218452005473,0.02949534361331482,0.09902111152022965,0.0009327181460543829,-0.028813559322033895,-0.03898305084745767,0.14103895,0.0008287896,1.0
735,,,,0.002643675758263615,0.22041569842074255,1.0,-0.8515506982803345,0.20191613,0.1248127,-7.858388e-05,0.15265527568293036,0.02947690593296453,0.09909755926195671,0.0009124557110578235,-0.023728813559322014,-0.03898305084745764,0.27660248,0.001574385,0.99999994
736,,,,-0.016257297065426453,0.06969494495427991,1.0,-0.6419922709465027,0.2032804,0.12468306,7.4115254e-05,0.1539160505930441,0.029241929645394356,0.09914386499882485,0.0008884905175024991,-0.01864406779661015,-0.03898305084745762,0.3822119,0.0029156494,1.0
737,,,,0.07489055012128656,0.06336735523955599,0.0,-0.15498670935630798,0.20410563,0.12450041,-6.9497255e-05,0.1534088421818894,0.028943591624835754,0.09918952751604043,0.0008720943555989478,-0.013559322033898332,-0.03898305084745761,0.48262227,0.0056640585,0.99999994
738,,,,-0.06040746637698387,0.13164723486472063,1.0,-0.7757737636566162,0.20485298,0.12444833,6.585339e-05,0.15402365795203019,0.029991460069661025,0.09921128433257868,0.0008528919300486174,-0.008474576271186389,-0.03898305084745763,0.60891855,0.011209845,1.0000001
739,,,,-0.04443339389075887,0.09378202859184531,1.0,-0.8327147960662842,0.20521803,0.124331005,-6.153891e-05,0.15440973370842453,0.030059364021568266,0.0992376573695258,0.0008430217070186742,-0.0033898305084745554,-0.038983050847457616,0.7436681,0.02137783,1.0
740,,,,-0.02036784904385696,-0.025221709032582647,1.0,-0.836859405040741,0.2054466,0.12434764,5.837814e-05,0.1559172331188646,0.029977136220917706,0.09923834215680051,0.0008307765582957449,0.0016949152542373093,-0.038983050847457665,0.8911795,0.02564799,1.0000002
741,,,,-0.05628366796111953,-0.036954692448722425,1.0,-0.6662319302558899,0.20533298,0.124292746,-5.4562646e-05,0.15601022093752773,0.02977125175769656,0.09924538947514204,0.0008240512784738319,0.00677966101694919,-0.03898305084745762,1.0886267,0.040323377,1.0000001
742,,,,-0.011227130138689544,0.1155180454069406,1.0,-0.5140411853790283,0.20518534,0.124356896,5.1781673e-05,0.15681504531728374,0.029616888233045296,0.09923103253709464,0.0008153712636348334,0.011864406779661071,-0.03898305084745764,1.2032075,0.056844387,1.0000002
743,,,,-0.04229490283549901,0.1075288231668455,1.0,-0.8479351997375488,0.20467897,0.12435457,-4.8361875e-05,0.1544229139077962,0.029707602386585447,0.09922204511298496,0.0008123403313946739,0.016949152542372902,-0.03898305084745762,1.304254,0.078845404,0.99999994
744,,,,0.037232798048790046,0.12161531753284052,1.0,-0.3812268376350403,0.20416841,0.124459706,4.5849465e-05,0.15691522845420028,0.03031764017832701,0.09919383894134373,0.0008033164869333041,0.022033898305084777,-0.03898305084745764,1.3831164,0.09947431,1.0000001
745,,,,-0.01768782626758194,0.06024457614605472,1.0,-0.7745350003242493,0.20345381,0.12448346,-4.2791988e-05,0.15530199685170376,0.029836422548383534,0.0991766040518174,0.0008005095429541244,0.027118644067796644,-0.038983050847457616,1.4490156,0.12388451,0.9999999
746,,,,-0.005798226708159898,-0.08952709547107332,1.0,-0.7988330721855164,0.20274858,0.12461145,4.043452e-05,0.15580910535148346,0.029873297150832267,0.09914084871808426,0.000792078142542994,0.0322033898305085,-0.03898305084745761,1.5047162,0.15325186,1.0
747,,,,-0.027966273033272284,0.15020191373996794,1.0,-0.7672573924064636,0.20190346,0.12464809,-3.767977e-05,0.15438971318065856,0.029539505005266052,0.09911892534718297,0.0007866281523708714,0.037288135593220355,-0.03898305084745762,1.5704298,0.18620661,1.0000001
748,,,,0.10010750367188125,0.05368946938911248,0.0,-0.6651713848114014,0.20118947,0.12477505,3.5563848e-05,0.15588865660615273,0.03006438006319502,0.09908310941750702,0.0007772184566681652,0.0423728813559322,-0.038983050847457686,1.6207142,0.223412,1.0000001
749,,,,0.09984512155109715,0.07738607189940724,0.0,-0.6237236261367798,0.20034558,0.12481335,-3.2945765e-05,0.15410673127276436,0.029610403578986092,0.09906102440272649,0.0007724397280881515,0.047457627118644055,-0.03898305084745762,1.688169,0.27512866,0.9999998
750,,,,0.025782806244138173,-0.03038076219249658,1.0,-0.865398645401001,0.19967689,0.12493193,3.094982e-05,0.15331509102352142,0.02876840961527304,0.09902733742698018,0.000761269543031134,0.05254237288135593,-0.03898305084745764,1.8192335,0.3676242,1.0
751,,,,-0.02601230481143027,0.16585064507897146,1.0,-0.8950403332710266,0.19899504,0.1249523,-2.858838e-05,0.1532635384747228,0.02954399825894832,0.09901139547114814,0.0007569891941348809,0.05762711864406782,-0.03898305084745762,1.875147,0.38169456,0.99999976
752,,,,0.01395573790979822,0.14041137369813583,1.0,-0.3181247413158417,0.19844764,0.12505926,2.6671894e-05,0.1538186878700741,0.028892141967662946,0.09898206346750958,0.000748158809682857,0.06271186440677967,-0.03898305084745764,1.8924413,0.36072314,1.0000002
753,,,,-0.03068153777150183,0.04087993513640893,1.0,-0.7526906728744507,0.19790523,0.12506345,-2.4469364e-05,0.1527632543969274,0.029710796210909836,0.09897149323658427,0.0007437081282172957,0.06779661016949154,-0.03898305084745761,1.854817,0.31844455,1.0000001
754,,,,-0.05780724442097586,0.10733620603361159,1.0,-0.8818367123603821,0.19757923,0.12514625,2.2719736e-05,0.1528788958348549,0.02974471520794196,0.09895047374785072,0.0007365774003897631,0.07288135593220338,-0.03898305084745764,1.7363268,0.23285508,1.0000002
755,,,,0.023589959126234634,-0.1667234961577966,1.0,-0.7361843585968018,0.1972024,0.1251356,-2.0560114e-05,0.15102979647264944,0.029928546928564455,0.09894569168584007,0.0007354006917776706,0.07796610169491526,-0.03898305084745762,1.7255003,0.25188679,0.99999994
756,,,,-0.06996999355693957,0.031250950895115884,1.0,-0.7519107460975647,0.19703272,0.12520048,1.8904246e-05,0.15401049435539135,0.02958900616986819,0.0989306749659087,0.0007289679179352122,0.08305084745762711,-0.038983050847457686,1.9596742,0.30578035,1.0000001
757,,,,0.00503016551176727,0.17377827201082077,1.0,-0.7391847968101501,0.19688965,0.12516609,-1.6871752e-05,0.15273593467670815,0.02927750928366252,0.09893442902928917,0.0007304753726547777,0.08813559322033894,-0.03898305084745766,2.0762775,0.31387872,1.0000001
758,,,,0.04721059741577067,0.11773503826594586,1.0,-0.8418163061141968,0.1968813,0.1252175,1.5260379e-05,0.15305795736862915,0.02904811492072243,0.09892492306029944,0.0007284117819525975,0.09322033898305081,-0.03898305084745764,2.196367,0.3198704,1.0000001
759,,,,0.08024890620842828,0.01795570469948459,1.0,-0.6457568407058716,0.19689217,0.12516809,-1.3291452e-05,0.15429157653000006,0.029470898937428266,0.09893420543634718,0.0007321042195262788,0.0983050847457627,-0.03898305084745764,2.31183,0.29082334,0.99999994
760,,,,-0.06061436148228182,0.10837400349040799,1.0,0.1591862440109253,0.19709767,0.12520029,1.1835811e-05,0.15407378773952027,0.029378239657075273,0.09893224368251767,0.0007345832426181105,0.10338983050847456,-0.03898305084745767,2.4272923,0.2640779,1.0000002
761,,,,-0.056511522839662535,0.08309933626798205,1.0,-0.06985855847597122,0.19725223,0.1251429,-9.876419e-06,0.15243228558487582,0.029603858317276063,0.09894585386349257,0.0007449971986214535,0.10847457627118647,-0.03898305084745764,2.624057,0.29475722,0.99999994
762,,,,0.017665861983348657,0.06160991230857517,1.0,-0.15494288504123688,0.19758189,0.1251673,8.396943e-06,0.15357714954974366,0.029553799614953247,0.09894784599091445,0.0007525097553278042,0.11355932203389832,-0.03898305084745764,2.7545404,0.30018896,1.0
763,,,,0.01516164429596906,0.1656614452997173,1.0,-0.22742681205272675,0.19792584,0.12509824,-6.5805716e-06,0.153468048138706,0.029387336994027194,0.09896734187028279,0.0007708362813540815,0.11864406779661014,-0.03898305084745763,2.7948031,0.27103147,0.9999999
764,,,,-0.06217948848539676,0.11075341649713583,1.0,-0.31412073969841003,0.19836916,0.12512366,5.150358e-06,0.1525094137628712,0.02902560784844425,0.09897187231612214,0.0007892309794863384,0.12372881355932208,-0.03898305084745772,2.82589,0.24226567,1.0000001
765,,,,0.09992381829398175,0.08948276203885189,0.0,-0.37503576278686523,0.19881952,0.12505649,-3.286313e-06,0.15310209782789425,0.02962113972867959,0.09899357055864384,0.0008180112469780423,0.1288135593220339,-0.03898305084745766,2.8530188,0.20931175,0.9999999
766,,,,0.03208585932013375,0.049902361130861626,1.0,-0.4304501712322235,0.1994288,0.12508139,1.8958275e-06,0.15220140387094278,0.029353970851389223,0.09900210599551633,0.0008504962322895109,0.13389830508474584,-0.03898305084745767,2.8737538,0.18130738,0.99999994
767,,,,-0.035589243327452016,0.018292006136463503,1.0,-0.4836025536060333,0.19999115,0.12502557,-2.065864e-08,0.15334486227982544,0.029006157003372376,0.0990248421810359,0.0008973212082553389,0.13898305084745766,-0.03898305084745766,2.8903718,0.15133841,0.9999998
768,,,,0.01209858489053968,0.1342845700317981,1.0,-0.33615827560424805,0.20070335,0.12506385,-1.3142073e-06,0.15140091864261918,0.029375066223813317,0.09903411093442549,0.0009488868770651382,0.1440677966101695,-0.03898305084745767,2.905344,0.12423007,1.0000001
769,,,,0.09992979676350815,0.09018251179685793,0.0,-0.40218257904052734,0.20144917,0.12501904,3.2124185e-06,0.15013226006412977,0.029302610692361303,0.0990595693204606,0.0010195641427926847,0.14915254237288136,-0.03898305084745763,2.9203155,0.1017324,1.0
770,,,,-0.06750645293138524,0.03514302513639133,1.0,-0.684424638748169,0.20227788,0.12508126,-4.5194747e-06,0.14836360414407174,0.02828761670787917,0.09906854776232077,0.0010991013979310931,0.15423728813559323,-0.03898305084745764,2.933153,0.08433511,0.9999999
771,,,,-0.03378343077510677,0.08527359105448423,1.0,0.11858904361724854,0.20314842,0.12506208,6.3946436e-06,0.14795880796019364,0.02821994857511898,0.09909342787758205,0.0011991153526264306,0.15932203389830507,-0.03898305084745767,2.945896,0.06985243,0.9999998
772,,,,-0.023246314888046668,-0.017913030885725455,1.0,-0.7529317140579224,0.20415655,0.12514982,-7.73825e-06,0.14583812870464133,0.027913534266000174,0.09910334487649765,0.001314036168661082,0.164406779661017,-0.038983050847457686,2.9590392,0.058727827,1.0000001
773,,,,-0.03063864229703883,-0.059611207684115805,1.0,-0.7724090218544006,0.20515749,0.12517124,9.626926e-06,0.14386188336119674,0.027931519967786738,0.09912581233601617,0.0014541272461122778,0.1694915254237288,-0.03898305084745764,2.973774,0.05264491,1.0000001
774,,,,0.09995135639527343,0.09536456285215975,0.0,-0.6333147883415222,0.2062582,0.12529947,-1.1047606e-05,0.14142881487522307,0.026758449532693428,0.09913277213345531,0.0016086654806016863,0.17457627118644067,-0.038983050847457665,2.9885092,0.047177143,1.0000001
775,,,,0.01362584267188827,-0.04775300659629695,1.0,-0.43666356801986694,0.20745105,0.12536286,1.2910856e-05,0.13924549610545278,0.026544506610077283,0.09915406496545534,0.0017932691568692668,0.17966101694915257,-0.03898305084745766,3.0095558,0.043605685,1.0
776,,,,0.054171485738414224,0.1461602343371333,1.0,-0.11797206103801727,0.20863713,0.12554316,-1.4424895e-05,0.13449906308199863,0.026447650724081777,0.09915650521004092,0.0019973113783529222,0.18474576271186438,-0.03898305084745768,3.029213,0.040097825,1.0000001
777,,,,-0.012807830806387324,0.014639451532852111,1.0,0.034198202192783356,0.20991255,0.1256487,1.6327875e-05,0.12976359399721968,0.024665294832066097,0.09917333627806857,0.0022298562933002163,0.1898305084745763,-0.038983050847457616,3.0387192,0.035377484,0.9999999
778,,,,0.0068980055328394276,-0.016800050078472024,1.0,-0.7122116684913635,0.20969218,0.12551919,-1.7814898e-05,0.12458706928444721,0.024107824319816402,0.0991738449719836,0.0024841530616691756,0.19491525423728817,-0.03898305084745766,3.0472462,0.031118816,1.0000001
779,,,,0.04514604821561275,0.17976671128052477,1.0,-0.6624573469161987,0.2093128,0.12511557,1.9797732e-05,0.11908361241977561,0.023200755588856467,0.09918640230992981,0.0027710617987148577,0.19999999999999996,-0.03898305084745766,3.0570607,0.027235722,0.9999999
780,,,,-0.026611129502483705,0.005885127506533899,1.0,-0.8040236830711365,0.20944639,0.12460877,-2.1331238e-05,0.11165596905803249,0.021140870631676287,0.09918324171501673,0.0030798674431681303,-0.09999999999999996,-0.03389830508474584,-2.503736,1.2725843e-06,0.99999994
781,,,,-0.02358260184898033,0.15372739080733117,1.0,-0.7033394575119019,0.2080429,0.12354166,2.3456692e-05,0.1040028007095996,0.019845095794584308,0.09919511837141701,0.003425473682538236,-0.09491525423728812,-0.033898305084745825,-2.3808637,1.899196e-06,1.0
782,,,,0.09978134806619825,0.10074982685028129,0.0,-0.6999526023864746,0.20694672,0.122582115,-2.499616e-05,0.09682880147256764,0.018638926068274525,0.09918894868445105,0.0037962519104169103,-0.08983050847457624,-0.03389830508474584,-2.2593904,2.9146677e-06,1.0
783,,,,0.04862491379601848,0.0752645434420439,0.0,-0.604310929775238,0.2054582,0.12138231,2.7233651e-05,0.08779432381513069,0.0169531091137066,0.0991984953925654,0.004202894275244244,-0.08474576271186436,-0.033898305084745804,-2.141403,4.445073e-06,1.0
784,,,,0.011431650177138541,0.035576476178853865,1.0,-0.3319399952888489,0.20411031,0.12025838,-2.8680153e-05,0.07777839952103217,0.015078399504054854,0.09919272094101911,0.004639127220567699,-0.07966101694915251,-0.03389830508474579,-1.9500656,7.3494766e-06,1.0
785,,,,-0.06382772593383818,-0.05620377051994878,1.0,-0.605617344379425,0.20246822,0.11890167,3.1425763e-05,0.0667472122550979,0.012822884788642026,0.09920028927994737,0.00511436044461829,-0.0745762711864406,-0.03389830508474578,-1.7587299,1.2071845e-05,0.99999994
786,,,,0.023386441057528917,0.009337361552456135,1.0,-0.7017527222633362,0.20093393,0.11763496,-3.2360567e-05,0.05557052021327755,0.010583664688599044,0.0991930724042624,0.005617603436234055,-0.06949152542372881,-0.03389830508474579,-1.5673951,1.9881692e-05,1.0000001
787,,,,0.02363666023573031,0.13399781726310497,1.0,-0.6662285327911377,0.19902489,0.11609998,3.6029065e-05,0.04339485947962966,0.008416483042016577,0.09920196598196833,0.006165043604354142,-0.06440677966101693,-0.033898305084745776,-1.366563,3.299195e-05,0.9999999
788,,,,0.04338679178955696,0.03808926185008791,1.0,-0.5567511916160583,0.19729221,0.11468804,-3.596749e-05,0.03126552753170884,0.006162260064743003,0.0991932205956182,0.0067436882156762575,-0.05932203389830508,-0.03389830508474584,-1.1586889,5.207347e-05,1.0000001
789,,,,0.09959378136279805,0.10069847688061447,0.0,-0.7676599621772766,0.19516537,0.11298612,4.192671e-05,0.01846179369580445,0.0035078179052846596,0.09920098341794768,0.007363258391024377,-0.054237288135593184,-0.03389830508474579,-0.93721896,8.416971e-05,1.0000001
790,,,,0.02332468848862928,-0.02576020824478103,1.0,-0.5231617093086243,0.19317691,0.11145153,-3.854942e-05,0.005950257989726239,0.0010189901666767937,0.09919369716664433,0.008017555206826251,-0.049152542372881344,-0.033898305084745776,-0.69342387,0.0001416307,1.0000001
791,,,,-0.021172619145402104,0.01485647078925446,1.0,-0.8105372190475464,0.19077678,0.109535664,5.0297433e-05,-0.006323836385884873,0.0009875018906890269,0.09920007134134404,0.008715791550995871,-0.04406779661016947,-0.03389830508474578,-0.4628116,0.0002363258,0.9999999
792,,,,-0.04165946013634542,0.14089690949602657,1.0,1.8748470544815063,0.18861881,0.1090071,-3.918189e-05,-0.017127610879597126,0.0034824528509535017,0.09919168087279398,0.009445459566507051,-0.03898305084745766,-0.033898305084745804,-0.23346223,0.00039437137,1.0000001
793,,,,-0.0019665893546628606,-0.014833816928702066,1.0,-0.7568647265434265,0.18380456,0.10922906,5.612237e-05,-0.026615312052361572,0.0049796817163030365,0.09919975246636013,0.010221586023123485,-0.033898305084745776,-0.033898305084745776,-0.024608104,0.00060810725,0.9999999
794,,,,0.006326608234545932,0.06412638540176041,1.0,-0.8277220726013184,0.1754314,0.10748756,-4.678149e-05,-0.033606394542677276,0.006723585430644516,0.0991900964831454,0.011031218115828878,-0.02881355932203394,-0.033898305084745776,0.16081683,0.0009974226,1.0000001
795,,,,0.08680250680377952,0.10052008682036821,0.0,-0.8256295919418335,0.16659677,0.10543304,6.0138096e-05,-0.036915233728241334,0.006991825032866971,0.09919764433869531,0.011884764488614002,-0.023728813559321965,-0.03389830508474576,0.2928934,0.0019251909,0.99999994
796,,,,-0.033742702980685144,-0.014193062178040311,1.0,-0.7665624022483826,0.15722476,0.10336975,-5.4102995e-05,-0.03604401009861585,0.007096994158385931,0.09919219248678997,0.012770200195185087,-0.01864406779661018,-0.03389830508474587,0.34670112,0.0033728622,1.0000002
797,,,,-0.05921669547877768,0.02517685589745321,1.0,-0.9078529477119446,0.14752987,0.1012115,6.516768e-05,-0.03019970661404018,0.005658318088881589,0.09920169737018342,0.013698670590184413,-0.013559322033898332,-0.033898305084745804,0.4066657,0.00661374,0.9999999
798,,,,0.00871974205405755,-0.02930619951186423,1.0,-0.930857241153717,0.13746105,0.09908109,-6.163664e-05,-0.01916841762509575,0.003940460007533327,0.09919419279423854,0.014657554073262264,-0.00847457627118642,-0.033898305084745804,0.5217082,0.013720432,1.0
799,,,,0.026851386820423408,0.106057490245065,1.0,-0.42733150720596313,0.12710509,0.09686028,7.111936e-05,-0.00493528694890529,0.0006113112999942202,0.09920188013570533,0.015653166463904074,-0.003389830508474508,-0.033898305084745825,0.65796757,0.026123477,0.9999999
800,,,,0.0441186792404648,-0.07385747195370632,1.0,0.01838628202676773,0.116516665,0.094713144,-6.9807924e-05,0.010857606161375747,0.0017960879347564472,0.09918951827697757,0.01667392241621919,0.0016949152542372618,-0.03389830508474581,0.80472755,0.034138385,1.0000001
801,,,,0.07668779221957547,0.10042862203414635,0.0,-0.24043819308280945,0.10572135,0.09247976,7.82589e-05,0.025958559482840763,0.005047543796425856,0.09918880983779192,0.017733316456223953,0.006779661016949142,-0.033898305084745776,0.96072257,0.048646722,1.0000001
802,,,,0.012748180642147802,-0.00541396891029694,1.0,-0.3697475790977478,0.09457302,0.090316765,-7.821242e-05,0.037584703184630586,0.007370109077479033,0.09916986484008292,0.018822790411513694,0.011864406779660991,-0.03389830508474579,1.0631491,0.06769916,1.0000001
803,,,,-0.00509977774628903,-0.00875581101247091,1.0,-0.3497574031352997,0.083165705,0.08805409,8.707497e-05,0.04303921182336634,0.008290016905343001,0.09916631854825049,0.019950115244627,0.01694915254237287,-0.03389830508474579,1.1546103,0.08973334,0.9999999
804,,,,0.023604502745992486,0.08332963685137341,1.0,-0.4525652229785919,0.07139236,0.085879914,-8.744405e-05,0.0420798869768123,0.007972882880024828,0.09914456316558207,0.021103125234666134,0.022033898305084752,-0.03389830508474585,1.2181044,0.11247996,1.0000002
805,,,,0.06287149216877543,0.10035065384523097,0.0,-0.48400187492370605,0.059529066,0.083626196,9.715242e-05,0.035809287026983966,0.00691702355783496,0.0991359790360978,0.022290454991090378,0.027118644067796592,-0.03389830508474584,1.2717384,0.14046003,1.0
806,,,,0.049691757682679624,0.10030341578820155,0.0,-0.4990237057209015,0.04733965,0.08148533,-9.7370925e-05,0.026871320607617055,0.005144946589034737,0.0991132771755309,0.023501073227901976,0.032203389830508466,-0.033898305084745825,1.341296,0.1718792,1.0000001
807,,,,0.04670438915147819,-0.02450640930770558,1.0,-0.48238009214401245,0.049062546,0.08124798,0.00011154275,0.016509232359144387,0.003228773832471989,0.09911170720599503,0.024743029462990843,0.03728813559322031,-0.033898305084745804,1.4108537,0.20962264,1.0
808,,,,0.08704705180957775,0.17815406501740272,1.0,0.44326135516166687,0.05572707,0.08184097,-0.00010353236,0.008462524407813907,0.001629214586100537,0.09909948277763118,0.026001384080078408,0.042372881355932195,-0.03389830508474584,1.480411,0.25465503,1.0000002
809,,,,0.08617554754880288,0.0476184076595084,1.0,-0.7551557421684265,0.061329383,0.08214637,0.00013608363,0.0030692071436830355,0.0006048309013441468,0.09910555682027122,0.027285749620229734,0.04745762711864408,-0.033898305084745804,1.552026,0.30855754,1.0000001
810,,,,0.10894828139785338,-0.006398029528453165,1.0,-0.7162611484527588,0.067744695,0.08270116,-9.790963e-05,0.0010280145533370128,0.00018495888714676367,0.09909747592279608,0.02858738065153944,0.05254237288135592,-0.033898305084745804,1.621453,0.36649367,0.99999994
811,,,,0.09247808519363605,0.015372061040958828,1.0,-0.7760719060897827,0.07358351,0.08302181,0.00018730435,0.001101960583731357,0.00021376939882682835,0.09910861686725789,0.02992054455913508,0.05762711864406778,-0.033898305084745825,1.6510755,0.38314912,0.99999994
812,,,,0.09432225903293558,-0.0607238008728908,1.0,-0.8525305986404419,0.08009619,0.08358684,-4.973051e-05,0.0037879354944399487,0.0007142076852587366,0.09910333116171732,0.03127281517486422,0.06271186440677967,-0.03389830508474589,1.6682729,0.3653049,1.0000001
813,,,,0.11997409281709148,-0.05114921715933668,1.0,-0.5608377456665039,0.08619587,0.08392541,0.0003248027,0.007737141804480134,0.0014910819523576819,0.09911386010763086,0.0326517060134376,0.06779661016949153,-0.03389830508474583,1.6551471,0.3354832,0.9999999
814,,,,0.09006352469375271,0.048720481043518254,1.0,-0.669209361076355,0.09288477,0.08451798,0.00015347463,0.013357560187328374,0.002609854945180819,0.09910808760481295,0.03404135002535766,0.07288135593220339,-0.033898305084745825,1.5519263,0.24809039,0.9999999
815,,,,0.06807069194532009,0.024492955858326965,0.0,-0.8400455713272095,0.09920366,0.08487141,0.00076247024,0.01901497397375396,0.00367942572157496,0.09911548715839197,0.03545109541009493,0.07796610169491522,-0.03389830508474584,1.5724285,0.27050093,0.99999976
816,,,,0.13980910173002228,-0.03900295426058204,1.0,-0.8801679611206055,0.10621466,0.085518494,0.0009424448,0.025038585850453512,0.004718736743213509,0.0991035851268721,0.03687146464165812,0.08305084745762716,-0.033898305084745776,1.6031284,0.27118212,1.0000001
817,,,,0.044077183789653064,0.10031365994147223,0.0,-0.76393061876297,0.112745866,0.085880145,0.002337959,0.030198933343840155,0.005612640393796308,0.09910752494581772,0.03831572354664508,0.088135593220339,-0.03389830508474577,1.7523204,0.26515967,1.0
818,,,,0.09279239040071584,0.07238243622110274,1.0,-0.34676605463027954,0.1199506,0.08657225,0.003955329,0.034078206820988444,0.006343389751345858,0.09909620840289031,0.039768713515811537,0.09322033898305083,-0.03389830508474576,1.8762863,0.2686118,1.0
819,,,,0.13994092317800272,-0.04886136187205658,1.0,-0.9502456784248352,0.1266287,0.0869246,0.008219348,0.036203580079998916,0.006996054249050366,0.09910074322671483,0.0412396597068227,0.09830508474576274,-0.03389830508474576,1.9895756,0.2438368,0.9999998
820,,,,0.08766494879774334,0.013332116946790581,1.0,-0.9338662624359131,0.13746327,0.088592686,0.018152185,0.037015221706350146,0.007047438442349047,0.09908704332552232,0.04271490147390754,0.10338983050847457,-0.03389830508474579,2.1210701,0.23072785,1.0000001
821,,,,0.11163846842806692,0.05123009236216983,1.0,-0.9359971284866333,0.14812939,0.09095159,0.03397658,0.03551931804752253,0.006728979474267648,0.09909239719141884,0.04420489441367903,0.10847457627118647,-0.03389830508474577,2.3143463,0.26039338,1.0
822,,,,0.03743381003873676,0.10037837186429154,0.0,-0.9743093848228455,0.15771961,0.093606755,0.052759882,0.03300691516304799,0.006382515329056131,0.09908557652399093,0.04569464054201491,0.11355932203389832,-0.03389830508474579,2.4373877,0.26272637,1.0000001
823,,,,0.10142002265470984,0.13113915693556683,1.0,-0.44578424096107483,0.16722958,0.0960052,0.08549848,0.03216389142719282,0.0060618788050934075,0.09909842648782895,0.047191049612021446,0.11864406779661016,-0.033898305084745776,2.4807189,0.23763292,1.0
824,,,,0.09157795655542646,0.0939883634076207,1.0,-0.6569638848304749,0.1770898,0.098864086,0.1304502,0.03739894664577602,0.007105569362390331,0.09909379502154575,0.04868105844245971,0.12372881355932208,-0.0338983050847458,2.50896,0.21241415,1.0000002
825,,,,0.03634239831436187,0.10039241910653554,0.0,-0.9084874391555786,0.18624637,0.10128949,0.20164654,0.05197711617117247,0.010070260046282253,0.09910415470472214,0.05017824089163562,0.12881355932203387,-0.03389830508474574,2.5323927,0.19083351,0.9999999
826,,,,0.03204317921079165,0.10045328157571506,0.0,-0.9409701824188232,0.19899182,0.10495405,0.28400445,0.08054842298250847,0.015426062236625735,0.09909684459195668,0.051672741664511426,0.13389830508474584,-0.03389830508474576,2.55653,0.1712639,1.0000001
827,,,,0.026864562516986785,0.1005219116672281,0.0,-0.9278252720832825,0.2245723,0.1111494,0.34937066,0.12086870323170165,0.023347013514111146,0.09910445626646369,0.05317152760741007,0.13898305084745763,-0.03389830508474577,2.580469,0.15328574,0.99999994
828,,,,0.019122533651748284,0.10064300427401893,0.0,-0.681992769241333,0.26033273,0.122535564,0.2847929,0.16356669951435976,0.031094937564470727,0.09909401328193565,0.05465901428492829,0.1440677966101695,-0.03389830508474579,2.598856,0.13065395,0.99999994
829,,,,0.11720717394287739,0.1805712765618111,1.0,-0.9787883758544922,0.30023095,0.13720399,0.15700988,0.2016477335724045,0.03945001666159191,0.0990955499143218,0.056146843449326536,0.1491525423728813,-0.03389830508474576,2.6154575,0.10915667,0.99999994
830,,,,0.08578268060866115,0.06714315078492804,1.0,-0.9867373704910278,0.3402925,0.15392323,0.082382575,0.2304578326827711,0.04559090377903614,0.09907408875092144,0.05762283609159997,0.1542372881355932,-0.033898305084745776,2.6303961,0.089265294,0.99999994
831,,,,0.12425391172922333,0.07748045554916284,1.0,-0.7540953159332275,0.3797186,0.17166933,0.040139843,0.2484717883167395,0.04826790661824239,0.0990653643837489,0.05909533458970309,0.15932203389830504,-0.03389830508474575,2.6453688,0.07286962,0.9999999
832,,,,0.161888487358771,0.043528774197210164,1.0,-0.9295998215675354,0.4197509,0.1921947,0.021251049,0.2681286830063511,0.05235200662038608,0.09903399420993615,0.06055230197644408,0.16440677966101697,-0.03389830508474574,2.6592903,0.059819616,1.0
833,,,,0.11582540430166481,0.006147097161243453,1.0,-0.894463300704956,0.45838326,0.21323845,0.010178974,0.2934088256782408,0.05512885674435211,0.09901349972396635,0.06200445034999811,0.16949152542372878,-0.033898305084745714,2.672034,0.049443003,0.9999999
834,,,,0.008449669562791298,0.1006655280580585,0.0,-0.9434385895729065,0.49908546,0.23882328,0.005784172,0.33648150955567785,0.06499406955999756,0.09897417386282502,0.06343946690113061,0.1745762711864406,-0.03389830508474573,2.6858265,0.04262046,1.0000001
835,,,,-0.03411279603367125,0.1291111162041863,1.0,-0.7854591012001038,0.5299075,0.25682908,0.003597439,0.39918165898679026,0.0756888740026706,0.09895103228891688,0.06487017972288076,0.1796610169491525,-0.033898305084745714,2.7023377,0.038511854,0.99999994
836,,,,-0.03312180718648493,-0.08176655994228192,1.0,-0.8156025409698486,0.5461909,0.2611348,0.005817699,0.4743433380593174,0.09243818770796117,0.0989099369271795,0.06628359161603999,0.18474576271186438,-0.03389830508474579,2.7168007,0.034666706,1.0000001
837,,,,-0.02381782962489565,0.16189053353775662,1.0,-0.801367461681366,0.56563085,0.26736727,0.005688314,0.5510431441142943,0.10712506851725695,0.0988859259117144,0.0676865021795874,0.18983050847457625,-0.03389830508474576,2.7287886,0.03058113,1.0000001
838,,,,-0.043803167933239545,0.051585487168579205,1.0,-0.9206874966621399,0.5813413,0.27666765,0.0068621817,0.6266123406837691,0.12136905195483044,0.09884286217339193,0.06906559029917818,0.19491525423728812,-0.03389830508474574,2.7490222,0.026985861,1.0000001
839,,,,-0.00046250242938512647,0.09228610717660732,1.0,-1.086553692817688,0.59714085,0.29000592,0.006429932,0.6760271139792682,0.13141559661424743,0.09881412296851559,0.07043341449206596,0.19999999999999993,-0.03389830508474574,2.773176,0.023701774,0.9999999
840,,,,0.004371390282967857,0.01977760162285662,1.0,-0.1861383020877838,0.6118462,0.30235854,0.0073586334,0.7209671034885367,0.1396320781544101,0.09876804722832006,0.07177984268952978,-0.09999999999999998,-0.028813559322033926,-2.6652234,1.275959e-06,1.0000002
841,,,,-0.014508719674947303,-0.0007535310494540238,1.0,-0.3799242377281189,0.63051045,0.3125807,0.0067364085,0.7376813592104929,0.14441279336102703,0.09874163656808592,0.07311764061839393,-0.09491525423728814,-0.028813559322033864,-2.5490916,2.004237e-06,0.99999994
842,,,,0.010311425650168004,-0.02445150584416343,1.0,-0.39895883202552795,0.65056163,0.31921086,0.006858936,0.7555718171553075,0.14407266460021445,0.0987035399096441,0.07443305064809078,-0.08983050847457626,-0.028813559322033895,-2.4329638,3.2374535e-06,1.0000001
843,,,,0.0020695678365359035,0.10066601017901505,0.0,-0.42482268810272217,0.6706045,0.32729116,0.0059709027,0.7642451683049805,0.1460748108050646,0.09868599609652266,0.07573972930977142,-0.08474576271186436,-0.02881355932203387,-2.2350807,5.5559476e-06,1.0000001
844,,,,-0.026306583013656466,0.05876892848220497,1.0,-0.5008291006088257,0.68979824,0.3342298,0.00602076,0.773004316799461,0.14856879794133748,0.0986519876007304,0.07702455526545476,-0.07966101694915254,-0.028813559322033958,-2.0252678,9.568909e-06,1.0000001
845,,,,-0.0048779885190073395,0.10063444426254287,0.0,-0.5277919173240662,0.71110964,0.342139,0.005195145,0.7660141314559054,0.14931919410327796,0.09863451367207637,0.07829607932112831,-0.07457627118644065,-0.02881355932203392,-1.8057963,1.6165453e-05,0.99999994
846,,,,-0.0071605888034313,-0.005894523006205393,1.0,-0.5466123819351196,0.73464346,0.34836856,0.005062506,0.7509344316316976,0.14525328078422417,0.09860089312186042,0.07954126102154854,-0.06949152542372876,-0.02881355932203391,-1.598345,2.5598536e-05,1.0000001
847,,,,0.02380086980161847,0.09294613059492446,1.0,-0.5979035496711731,0.75841033,0.35624215,0.0042782705,0.724125408309412,0.13936916108147007,0.09858531539331901,0.08077139482756567,-0.06440677966101692,-0.02881355932203391,-1.3908932,4.028425e-05,0.9999999
848,,,,-0.007951870722688856,0.09315129818757815,0.0,2.5836281776428223,0.77748096,0.35678846,0.0036495053,0.6931827296802338,0.13193595160453062,0.09855389131448135,0.08197437092019494,-0.05932203389830504,-0.028813559322033926,-1.1480776,6.771078e-05,1.0000001
849,,,,-0.020261545368552573,0.07221401528356464,1.0,-0.9596215486526489,0.7811444,0.34809986,0.0013616137,0.6495416303463953,0.12401904798599613,0.0985437639318118,0.08315855082862875,-0.05423728813559321,-0.028813559322033888,-0.9042836,0.00011387031,1.0000001
850,,,,0.04305954435815459,-0.009671048607434054,1.0,-0.9928928017616272,0.7547509,0.3282474,0.0006078374,0.5879151954060222,0.11208254953515331,0.09852004165276156,0.08431287236780623,-0.04915254237288134,-0.02881355932203391,-0.6666418,0.00019068626,1.0000002
851,,,,0.013914371456487286,-0.025026608248285044,1.0,-0.9170302748680115,0.7194897,0.30468684,3.4230372e-05,0.536479445245357,0.10161177291970784,0.09851600808066781,0.0854460803660896,-0.04406779661016947,-0.028813559322033888,-0.44115415,0.00031551812,1.0
852,,,,-0.012402715639768363,-0.07254871825322683,1.0,-1.0390223264694214,0.68518907,0.28227615,0.0002680125,0.46660451175933243,0.09027397746129816,0.09849915525487025,0.08653993556652329,-0.038983050847457595,-0.02881355932203395,-0.21983667,0.0005120442,1.0000002
853,,,,0.013380873368911805,0.07312851050803122,1.0,-0.725174605846405,0.65167654,0.26148218,-8.288484e-05,0.39274463054010583,0.07775985156345201,0.09850385875838179,0.08760607594405137,-0.03389830508474573,-0.02881355932203391,-0.013938616,0.0008899509,1.0000002
854,,,,-0.02657883589382199,0.029450814195309295,1.0,-1.122254490852356,0.621683,0.2437555,0.0001759675,0.3322703107480782,0.06371108772584502,0.09849278956597632,0.088627090844463,-0.028813559322033895,-0.02881355932203395,0.1441029,0.0014266407,1.0000002
855,,,,-0.007473696435600837,0.08782098546071253,0.0,-1.0003242492675781,0.5923349,0.22747047,-0.00012066036,0.2659534773176818,0.049654629936651415,0.09850105536765245,0.0896135937477765,-0.023728813559322014,-0.028813559322033926,0.23851122,0.0024140337,1.0
856,,,,0.07380199793514948,-0.0740315931257314,1.0,0.25328710675239563,0.56456673,0.21292935,0.00014303229,0.20656217547504072,0.0397624798095142,0.09849329689838558,0.09055762144034245,-0.018644067796610164,-0.028813559322033926,0.28806144,0.0042273016,1.0000002
857,,,,0.013150845266911427,-0.0804279189714956,1.0,-1.030548095703125,0.53739107,0.19958125,-0.0001245716,0.1524346255260427,0.029229846682462923,0.09850228128099024,0.09146766413663623,-0.013559322033898317,-0.02881355932203391,0.32988593,0.008224903,1.0
858,,,,0.025285160916435394,0.04775233403392997,0.0,-1.0972164869308472,0.512291,0.1878245,0.00012890156,0.10483390605019782,0.020488251121577004,0.09849620323927105,0.09232755550353107,-0.00847457627118642,-0.02881355932203391,0.4367178,0.017554546,1.0
859,,,,0.03474915889457315,-0.11233233875812917,1.0,-1.0000598430633545,0.4855372,0.17645665,-0.0001207281,0.06506985923263343,0.012296485213971737,0.09850984759235003,0.09315360000393053,-0.003389830508474492,-0.02881355932203391,0.5729777,0.03336637,1.0
860,,,,0.04769153059229293,-0.013760841526500728,1.0,-0.9087247252464294,0.4569429,0.16546774,0.00012013158,0.03479952363281656,0.006826809565541769,0.09850595698435982,0.09392903391068368,0.0016949152542373093,-0.028813559322033975,0.72163624,0.045126453,1.0000001
861,,,,0.011934338405515306,0.11578510698254674,1.0,-1.1285535097122192,0.43051794,0.15584692,-0.000115457166,0.01153239612513155,0.001912210085089968,0.09852277226630199,0.09466146083615479,0.006779661016949158,-0.02881355932203391,0.817546,0.057534292,0.9999999
862,,,,-0.040887350621159564,0.09028894744269528,1.0,-0.720959484577179,0.40515447,0.14715418,0.00011355955,-0.003146431956240028,0.0007700514601189397,0.09852474480287365,0.09534410949325589,0.011864406779661007,-0.02881355932203394,0.91511846,0.0783418,0.9999999
863,,,,-0.011742895627328252,-0.003999993446028069,1.0,-1.204209327697754,0.38168582,0.13951366,-0.00011014055,-0.012496494339719172,0.002332892527740375,0.09854457312375246,0.09598610238874647,0.01694915254237292,-0.028813559322033926,0.97786605,0.098363206,0.9999998
864,,,,0.004020889553694392,0.03567050349147316,1.0,-0.8088491559028625,0.35957497,0.13268548,0.00010799503,-0.01673682306099679,0.003377154577885643,0.0985500058003152,0.09657379931182765,0.022033898305084745,-0.028813559322033958,1.0358485,0.12246118,1.0000001
865,,,,0.022905998931325007,-0.14346384375684496,1.0,-1.010410189628601,0.33901593,0.12665442,-0.00010509626,-0.018344678858318687,0.0035385459972545317,0.09857601249139529,0.0971234391212637,0.02711864406779663,-0.02881355932203394,1.1054058,0.15014829,1.0
866,,,,-0.007425585034063021,0.08718532474953301,0.0,-0.8447481393814087,0.3200391,0.121302366,0.00010317978,-0.017335786566065634,0.003360928248803695,0.09858251501767508,0.09762254225513724,0.03220338983050846,-0.02881355932203394,1.1749628,0.18354322,1.0000001
867,,,,0.054200721652265485,0.05573827020509041,1.0,-1.0559625625610352,0.30275425,0.116615824,-0.00010045621,-0.015612488513857024,0.002921907627588973,0.09860380588915726,0.09808829980250991,0.03728813559322033,-0.028813559322033964,1.244521,0.22357443,0.9999999
868,,,,-0.006916907996468508,0.07873443622953433,0.0,-0.8871744871139526,0.28687575,0.11242765,9.890026e-05,-0.012081800714882346,0.0024020322984620868,0.09860368689901518,0.09851230769662073,0.042372881355932174,-0.028813559322034006,1.3140785,0.2712193,1.0000002
869,,,,-0.00010109118851731567,-0.03730821511904685,1.0,-1.154455542564392,0.27274588,0.108805515,-9.625377e-05,-0.008569664105569544,0.001604457277414257,0.0986155690714055,0.0989055652420337,0.04745762711864404,-0.028813559322033958,1.3858125,0.3281257,1.0000001
870,,,,-0.027266631384802627,-0.06995308653246995,1.0,-0.7432145476341248,0.25995758,0.1055942,9.518667e-05,-0.004390076592399887,0.0009388983566517693,0.09860772334148257,0.09925641366926831,0.05254237288135592,-0.028813559322033958,1.4331065,0.37261257,1.0
871,,,,0.016848363949334876,0.042580002153716726,1.0,-1.0943775177001953,0.24852417,0.102806896,-9.213038e-05,-0.0008665267606274627,0.00012584990125737812,0.09861583591101339,0.09958063905527602,0.057627118644067776,-0.028813559322033958,1.460996,0.39318737,1.0000001
872,,,,0.0718791635396655,-0.02247599961872366,1.0,-0.890795886516571,0.23847327,0.100372694,9.1975446e-05,0.0032493260715161527,0.0005757513503662452,0.09860246413467126,0.09986444401503065,0.06271186440677969,-0.028813559322033958,1.4858308,0.38036785,1.0000002
873,,,,-0.013549410746099545,-0.009159907359813042,1.0,-0.7242449522018433,0.22967839,0.09830347,-8.816313e-05,0.006351486128324784,0.001228210390826094,0.09860696644695019,0.10012102414966781,0.06779661016949153,-0.028813559322033926,1.4710172,0.3395927,0.9999999
874,,,,0.06676840958701855,0.0936682455344322,1.0,-1.0123958587646484,0.22184873,0.0964754,8.927671e-05,0.009784185284143333,0.0018648067019587523,0.09859392972717705,0.10034235228212474,0.07288135593220343,-0.02881355932203394,1.3666047,0.24982707,1.0
875,,,,-0.02574375000171804,-0.025583683742335207,1.0,-1.065674066543579,0.215245,0.094965115,-8.446921e-05,0.012199701565948491,0.0022933716888681893,0.09859732098189794,0.1005396442383503,0.07796610169491532,-0.02881355932203395,1.375726,0.25805622,0.99999994
876,,,,0.025163830309458426,0.07387047044491944,0.0,-0.8744760751724243,0.20952277,0.09366405,8.684813e-05,0.014956365173187897,0.002891647395305101,0.09858491232529723,0.10070118314423897,0.08305084745762713,-0.02881355932203399,1.3890682,0.2596863,1.0
877,,,,0.025027807580232594,0.07653770590737374,0.0,-0.939534604549408,0.20460561,0.092588335,-8.075264e-05,0.016616564218495278,0.003207979115079511,0.09859276590877979,0.10084397404223651,0.08813559322033897,-0.028813559322033958,1.4346411,0.2412638,0.9999999
878,,,,0.011370480203533947,-0.05123846577685447,1.0,-1.1661326885223389,0.20053376,0.09167892,8.473578e-05,0.01866459746197512,0.003547059112114174,0.09858110678980525,0.10095824731582405,0.09322033898305082,-0.028813559322033958,1.5737336,0.23188397,0.99999994
879,,,,0.003513902980813541,-0.006230240135050857,1.0,-0.8099194169044495,0.19723229,0.09095568,-7.74262e-05,0.019571853959084482,0.0038132577487578114,0.0985862742946543,0.10106045051190993,0.0983050847457627,-0.028813559322033958,1.6991357,0.19877937,1.0
880,,,,0.016466089734756224,0.08155384022373945,1.0,-0.031113212928175926,0.19442908,0.09032669,8.272355e-05,0.0211115475741013,0.004090342395731528,0.09857359310931152,0.10114102371426031,0.10338983050847456,-0.028813559322033958,1.8464619,0.19203015,1.0000001
881,,,,0.0748845410224853,0.06242303688823427,0.0,-0.21340122818946838,0.19238193,0.089864306,-7.424477e-05,0.02178800517659959,0.0041674136863427665,0.09857618049259836,0.10121255989647165,0.10847457627118647,-0.028813559322033895,2.0576382,0.22354758,0.99999994
882,,,,-0.006874733535378485,0.07781794698943909,0.0,-0.25415247678756714,0.1908689,0.08948762,8.085315e-05,0.02303585640240189,0.004447568860976303,0.09855848385927102,0.10126551354147947,0.11355932203389829,-0.028813559322033926,2.1816196,0.22662802,1.0000001
883,,,,-0.014509618812431194,0.07521131135494302,1.0,-0.3002641797065735,0.18976606,0.08920997,-7.1338254e-05,0.023604126374548413,0.004452356545922524,0.09855784090840411,0.10131611186785634,0.11864406779661019,-0.028813559322033902,2.2272656,0.20596325,0.99999994
884,,,,-0.006510328578797879,0.06985285122409055,0.0,-0.35159966349601746,0.18916471,0.0890011,7.9121004e-05,0.024827553936727673,0.004677557946635309,0.09853524775377204,0.10135178390854803,0.12372881355932204,-0.028813559322033982,2.2484007,0.1851164,1.0000001
885,,,,-0.02134733707130373,-0.10979300914650857,1.0,-0.38504278659820557,0.18900266,0.088883094,-6.849452e-05,0.024868343131816184,0.0049043661888503055,0.09852757558436992,0.10138786149130188,0.12881355932203384,-0.028813559322033964,2.2694495,0.16613482,1.0000001
886,,,,0.05462901055938724,-0.0705852457834556,1.0,-0.35754820704460144,0.18889625,0.088767625,7.758114e-05,0.025975834252941244,0.0050175948427339705,0.09850277345642583,0.1014133890692459,0.13389830508474582,-0.02881355932203395,2.2904427,0.14891632,1.0000002
887,,,,0.006729414361266247,-0.009224004231974517,1.0,-0.4541522264480591,0.18885304,0.088701084,-6.579459e-05,0.025859098086630623,0.005044250169047337,0.09850010819711387,0.1014378420469669,0.13898305084745768,-0.02881355932203394,2.311438,0.13336533,0.99999994
888,,,,0.003922711924320855,0.11954384701328942,1.0,0.020685911178588867,0.18882161,0.088640936,7.582356e-05,0.026788416016824343,0.00515340925430686,0.09848240046083613,0.10144942577670273,0.1440677966101695,-0.028813559322033958,2.3299654,0.11680753,1.0000001
889,,,,-0.028036042150273364,0.09731924725603439,1.0,-0.9102484583854675,0.18889587,0.08862438,-6.355551e-05,0.02647463393774472,0.0051736527791252885,0.09848446300484917,0.10146273937464878,0.14915254237288136,-0.028813559322033933,2.345203,0.0992941,0.99999994
890,,,,0.032157364208475904,-0.09718512933705434,1.0,-0.9829472303390503,0.18891722,0.08860824,7.410413e-05,0.026823175698206504,0.005062284330532651,0.09847266589546091,0.10146297268814573,0.1542372881355932,-0.02881355932203394,2.3604417,0.084296815,0.99999994
891,,,,0.06936410237324415,0.05947276785879474,1.0,-0.8699031472206116,0.18895851,0.08862629,-6.157228e-05,0.026577816691523308,0.005056738395675914,0.09848252442769397,0.10146423532195965,0.15932203389830504,-0.028813559322033926,2.3756804,0.071484424,0.9999999
892,,,,-0.006464013686924728,0.06879594693909691,0.0,-0.8746342062950134,0.18893003,0.08863177,7.211454e-05,0.02677639957976885,0.005158268263677017,0.09847640326276197,0.10145636922152075,0.164406779661017,-0.02881355932203402,2.3909194,0.060560636,1.0
893,,,,0.06972003228751945,-0.02978172851475323,1.0,-1.0222883224487305,0.18879902,0.088652596,-5.9916412e-05,0.02635088259227762,0.0049639797530543995,0.09849353727703596,0.10145035232561624,0.16949152542372883,-0.028813559322033958,2.4047296,0.050495885,0.9999998
894,,,,0.040937075807280704,0.037441276941503565,1.0,-1.119927167892456,0.18847011,0.0886465,6.9972404e-05,0.02622087520147671,0.005023989843219281,0.0984966592883907,0.101435399221644,0.17457627118644062,-0.028813559322033958,2.416397,0.04111958,1.0000001
895,,,,-0.0063329115501921706,0.06556924769878496,0.0,-1.0732531547546387,0.18798478,0.08863284,-5.8530695e-05,0.02557298557340911,0.004878888344886296,0.09852122229245457,0.10142692073722027,0.1796610169491525,-0.028813559322033958,2.425868,0.03396078,0.9999998
896,,,,-0.03626569953170153,-0.04777800301130929,1.0,0.24091696739196777,0.18715201,0.08857192,6.774763e-05,0.025383011228351827,0.004861200838137516,0.09853347060411577,0.10141078372826641,0.18474576271186435,-0.028813559322033975,2.4310167,0.029596668,1.0000001
897,,,,0.003747858711392247,0.01069024130860582,1.0,-0.9905686974525452,0.18602294,0.088483594,-5.7373807e-05,0.024656128967744738,0.004653209827621009,0.09856916606181157,0.10140173183587592,0.18983050847457625,-0.028813559322033933,2.449451,0.026101766,1.0
898,,,,0.04117509981305604,-0.06672379212170398,1.0,-1.0443278551101685,0.1844878,0.08832601,6.544657e-05,0.02442070772226481,0.004661106896401221,0.09859044555230666,0.10139008141497853,0.19491525423728817,-0.02881355932203394,2.4679859,0.023012914,1.0000001
899,,,,0.043270483184975846,0.14485682992381357,1.0,-1.0498765707015991,0.18267658,0.08814123,-5.6242352e-05,0.023218524873927237,0.0045071473887729335,0.09863464477076361,0.10138591853400243,0.2,-0.02881355932203394,2.4883385,0.020243617,0.9999999
900,,,,0.07292203177952866,-0.06127809945925474,1.0,-0.9946697354316711,0.18084112,0.08794774,6.319637e-05,0.023078938434433923,0.004457706212050189,0.09866054350703113,0.10137491088075071,-0.1,-0.023728813559322087,-2.823462,1.4520468e-06,1.0000002
901,,,,-0.006211270904283788,0.06227553411942964,0.0,-1.143675684928894,0.17903048,0.087758586,-5.4932912e-05,0.02234018547100077,0.004269505875909901,0.09870391679706188,0.1013721531291274,-0.09491525423728808,-0.02372881355932207,-2.7075558,2.2983725e-06,1.0000001
902,,,,-0.02585748541490895,0.05194579059916746,1.0,-0.3648315668106079,0.177231,0.087566786,6.1009734e-05,0.02214200778797816,0.004304532373019684,0.09872846857591448,0.10136233653164968,-0.08983050847457624,-0.02372881355932207,-2.5034811,3.98129e-06,1.0000001
903,,,,0.01018833104793934,-0.2232933037193129,1.0,-1.1462136507034302,0.17575271,0.08743457,-5.381417e-05,0.021186839515682163,0.00412193605359187,0.09876968062752323,0.1013539577291563,-0.08474576271186436,-0.023728813559322062,-2.2846472,6.7299634e-06,1.0
904,,,,-0.04265369340852533,0.09872416564622272,1.0,-0.8223166465759277,0.17440355,0.08732601,5.893751e-05,0.021040982605109775,0.004060774239313604,0.0987921390158548,0.10133501860940015,-0.07966101694915251,-0.023728813559322093,-2.0687175,1.097404e-05,1.0000002
905,,,,-0.02037132516314403,0.014557669977362853,1.0,-0.9234201312065125,0.1733339,0.08725986,-5.2542866e-05,0.020055268909893044,0.0038812192012373558,0.0988300632920355,0.10132079296396845,-0.0745762711864407,-0.023728813559322045,-1.8527888,1.7901386e-05,1.0000001
906,,,,0.03373245834991581,0.1658181045859448,1.0,-1.021211862564087,0.17269194,0.08725453,5.683986e-05,0.01983845122890675,0.0037717344903825814,0.09884440470238598,0.10129559541419356,-0.06949152542372874,-0.023728813559322045,-1.6191097,3.0240595e-05,1.0
907,,,,0.028889446477458804,0.014583901320651453,1.0,-0.6581732630729675,0.17236562,0.08729977,-5.1106297e-05,0.018802638464383636,0.0036086820099687305,0.0988747015105971,0.10127340364311493,-0.06440677966101689,-0.023728813559322062,-1.3662841,5.2889834e-05,0.9999999
908,,,,-0.02914970126598452,0.07590291474581567,1.0,-1.0749820470809937,0.17232956,0.08737911,5.4894776e-05,0.018538464741652175,0.0036343950670689263,0.09888138546628827,0.10124401771295331,-0.05932203389830509,-0.02372881355932213,-1.1156831,9.164776e-05,1.0000002
909,,,,-0.04650717237322559,0.015075530387414198,1.0,-0.6863096952438354,0.17291713,0.0875326,-4.952988e-05,0.017784633928118826,0.0033670078200420204,0.09889683258107172,0.10122115386759112,-0.054237288135593205,-0.023728813559322087,-0.8716903,0.00015418514,0.99999994
910,,,,0.018721321140481174,-0.06862869622302126,1.0,-1.04426109790802,0.17391247,0.0877217,5.2854335e-05,0.017862031785741146,0.0034567945910075394,0.09888410174031748,0.10119531233527376,-0.04915254237288134,-0.023728813559322076,-0.6421135,0.00025623394,1.0
911,,,,0.042778476568920365,0.05376577946260845,1.0,-1.1039377450942993,0.17530462,0.08795214,-4.7680143e-05,0.017520570704806844,0.0033634279745785715,0.09888294505261984,0.1011777389668382,-0.04406779661016944,-0.02372881355932207,-0.41661918,0.00042390692,0.9999999
912,,,,0.03436807700987879,-0.04170685789711173,1.0,-0.09035126119852066,0.17724568,0.08824537,5.0985527e-05,0.017749999119197436,0.0033842997248788053,0.09885278214612365,0.10115451791203797,-0.03898305084745767,-0.023728813559322076,-0.23274204,0.00073118636,1.0000001
913,,,,-0.006172279555166337,0.061170019332945226,0.0,-1.0365110635757446,0.17967649,0.08858215,-4.5506215e-05,0.01755471465439133,0.00335091093111517,0.09883124293999085,0.10114205907940521,-0.03389830508474579,-0.023728813559322062,-0.058551636,0.0012721089,1.0
914,,,,-0.0060269629134449675,0.05671267248308809,0.0,-1.0935449600219727,0.18242763,0.088951826,4.903408e-05,0.01819621011078761,0.0035084942245766247,0.09878343776501994,0.10112555068288068,-0.028813559322033902,-0.023728813559322062,0.09321238,0.0020183893,0.9999999
915,,,,0.06712290329003677,0.18267768285282873,1.0,-1.0925781726837158,0.18580943,0.0893911,-4.2976328e-05,0.018162477908683063,0.0034999692712147086,0.09874376704710468,0.10111688701149114,-0.023728813559322073,-0.02372881355932207,0.18284136,0.00302436,0.99999976
916,,,,0.025996927159609662,0.25043390938255083,1.0,-0.986020565032959,0.18960576,0.08986993,4.715891e-05,0.019325369680691463,0.003773554697080282,0.09867485575121372,0.10110630990583949,-0.018644067796610177,-0.0237288135593221,0.22629379,0.0054896506,1.0000001
917,,,,-0.002048158051362603,-0.03008407649028125,1.0,-1.176510214805603,0.19383292,0.09039083,-3.991885e-05,0.01979699041920097,0.003830845653103015,0.09861682400178907,0.10110480306109922,-0.013559322033898277,-0.023728813559322087,0.26166204,0.010446621,1.0000001
918,,,,-0.0053144102748987065,0.03154202546799286,0.0,-0.4114014804363251,0.19865324,0.090987995,4.5334593e-05,0.021236985920520483,0.0040825431232210056,0.09852872291763522,0.10109750188165073,-0.008474576271186404,-0.023728813559322076,0.35642245,0.021908222,1.0000001
919,,,,0.032898153462409034,0.008391938563485551,1.0,-1.173089623451233,0.20445472,0.091704935,-3.5876114e-05,0.02222279725555657,0.004175214868957124,0.0984442355102311,0.1010964284209791,-0.003389830508474587,-0.023728813559322076,0.46650898,0.03996109,0.9999999
920,,,,0.031407657705738994,0.04947085651225251,1.0,-0.10956466943025589,0.21132615,0.09258088,4.3656473e-05,0.023785698909803518,0.004572286778199714,0.09832475994253849,0.10108378086362416,0.0016949152542372658,-0.023728813559322093,0.6227274,0.0543509,1.0000002
921,,,,-0.005241284227429197,0.02855402034898448,0.0,-0.2743857204914093,0.21965659,0.09366282,-3.0523934e-05,0.025240615391857287,0.004658209619033359,0.09820532629025759,0.10107163050502913,0.006779661016949158,-0.02372881355932203,0.645066,0.06242391,0.99999994
922,,,,-0.0036649604841026443,0.0033388329576935463,0.0,-0.3337326943874359,0.22873661,0.094846934,4.2620362e-05,0.02748012029695072,0.005409707624444805,0.09804708680344888,0.1010512471082284,0.011864406779661,-0.02372881355932207,0.71697783,0.080965355,1.0
923,,,,0.011765783827532166,0.03536864268588616,1.0,-0.3806091845035553,0.23723231,0.09588443,-2.2540165e-05,0.02930550881215645,0.005640059571853929,0.09788604922777897,0.10103850021931635,0.01694915254237288,-0.023728813559322076,0.7879609,0.10305147,0.9999999
924,,,,0.019397917561012685,-0.048152636460367465,1.0,-0.42576152086257935,0.24642906,0.09699503,4.271571e-05,0.03300591037817019,0.006402560291546939,0.09767956418976284,0.1010207585420966,0.022033898305084742,-0.0237288135593221,0.8661723,0.12975718,1.0
925,,,,0.002000415373452722,-0.048465234743813645,1.0,-0.4819743037223816,0.25673956,0.09822261,-9.611035e-06,0.035810920269893555,0.006942996187458718,0.09746578065620526,0.10101428921112639,0.027118644067796623,-0.023728813559322076,0.93907285,0.16045302,1.0
926,,,,0.010691192494364309,0.12607595473591549,1.0,-0.5077923536300659,0.26787123,0.0995562,4.748309e-05,0.040476305402505804,0.007890926718190121,0.09720944962745752,0.1010038176278373,0.03220338983050848,-0.023728813559322093,1.0086298,0.19592403,1.0
927,,,,0.0071860493088199764,-0.011278335560612356,1.0,-0.49578845500946045,0.28024006,0.101042226,1.5764132e-05,0.04532833628307328,0.00889256618640056,0.09694590520701035,0.10100115062090986,0.03728813559322033,-0.023728813559322062,1.0781869,0.2383486,0.99999994
928,,,,-0.04565443469576967,-0.09028177407487885,1.0,2.919102668762207,0.29346094,0.102639884,6.67433e-05,0.050579378618218554,0.009891618695302092,0.09663666040638341,0.10099599727212234,0.042372881355932195,-0.023728813559322052,1.147744,0.28871366,1.0
929,,,,-0.0744304182930931,-0.06357447633925538,1.0,-0.46710100769996643,0.30793837,0.10440492,7.559155e-05,0.056066204665727454,0.010678718992844463,0.09632263262945433,0.10099924162582373,0.04745762711864406,-0.02372881355932203,1.2195982,0.34873244,1.0
930,,,,0.04530343830709101,-0.01597498148377569,1.0,-0.5922221541404724,0.32256016,0.1061914,0.00013895954,0.06321507726314707,0.012343335524694934,0.09596361146985488,0.1009959762116603,0.05254237288135596,-0.023728813559322038,1.2592833,0.38923267,1.0000004
931,,,,-0.03185135932713064,0.0008888657417371361,1.0,-0.6181888580322266,0.33268428,0.1071906,0.00026553025,0.07084206142451988,0.013362698102779881,0.09559754281926183,0.10100208392624446,0.05762711864406779,-0.023728813559322052,1.2876514,0.41609362,0.9999998
932,,,,0.07555105073376521,0.12142517875344491,1.0,-0.653404712677002,0.34204882,0.10804305,0.0004524433,0.07933641678242377,0.015153164316113122,0.09518712442205284,0.10100183433290656,0.06271186440677966,-0.023728813559322093,1.3124862,0.40266728,1.0000002
933,,,,0.003737893911848148,0.10758672051596291,1.0,-0.6764522194862366,0.3523593,0.10899894,0.0010036158,0.0880520483224998,0.016747331234058048,0.09476857977352764,0.10100688065925621,0.0677966101694915,-0.023728813559322076,1.2806717,0.33746287,1.0000001
934,,,,-0.0015100330374010727,0.13231680785549935,1.0,-0.7020485401153564,0.36310956,0.110004835,0.0018744888,0.09744721135890724,0.018715154349859358,0.09430334532998906,0.10100648506833339,0.07288135593220339,-0.023728813559322052,1.1810682,0.24842991,1.0000001
935,,,,0.006487326909281339,0.07981326136921141,1.0,-0.668390691280365,0.3747498,0.11110122,0.0044095838,0.1056414392266205,0.02085205345643316,0.09382991507288298,0.10101160280057613,0.07796610169491527,-0.023728813559322038,1.1646739,0.2374091,1.0
936,,,,0.01910947549375936,-0.03310078256926703,1.0,2.822737455368042,0.38693756,0.11229004,0.009196534,0.11729631653648438,0.022325376454430702,0.09330694283089677,0.10100749560480984,0.08305084745762713,-0.023728813559322062,1.1848185,0.2475487,1.0000002
937,,,,0.04290570558926607,-0.09543319574089529,1.0,-0.6437100172042847,0.40032127,0.11358155,0.023312677,0.12695340115908424,0.024151337895772985,0.09277350421379188,0.10101025075205487,0.08813559322033901,-0.023728813559322076,1.1727005,0.21982789,1.0
938,,,,0.07689265842664084,0.008482250687277149,1.0,-0.6974949836730957,0.4103774,0.11481068,0.036098868,0.13685959553665772,0.026401748399052613,0.09219116163705365,0.10100446480044047,0.09322033898305088,-0.023728813559322076,1.2567711,0.20728905,1.0
939,,,,0.05935226046932279,0.19072431821029867,1.0,-0.9140252470970154,0.41426897,0.11590934,0.027741218,0.14810693413929185,0.02833779527912445,0.09159378186559099,0.10100242447993017,0.09830508474576267,-0.023728813559322038,1.3821734,0.17739075,1.0000001
940,,,,0.09431626573817277,-0.07017274734962126,1.0,-0.9867889881134033,0.41892374,0.117055856,0.023655483,0.15690059183345237,0.030951222751633364,0.09094368018498789,0.10099384560411877,0.10338983050847458,-0.023728813559322125,1.5491033,0.1674879,1.0000001
941,,,,-0.01664144272944963,0.03410887129435704,1.0,-0.5916547775268555,0.41967854,0.11842397,0.022922313,0.16607528934324442,0.031377361835142975,0.09028177351489841,0.10099058832785368,0.10847457627118645,-0.023728813559322076,1.7941654,0.19072402,0.9999999
942,,,,0.05336792321109474,-0.15448277074559563,1.0,-0.9387744069099426,0.41431552,0.12001143,0.016065016,0.1724768735463936,0.03309821310427115,0.08956422735084316,0.10097835189009453,0.11355932203389832,-0.023728813559322076,1.9261458,0.19404657,1.0
943,,,,0.07047867630202842,0.0008043286992218435,0.0,-0.8671438694000244,0.40997726,0.1214653,0.014177141,0.17769834870979406,0.03395727317613992,0.08883102196086701,0.10097380857617409,0.11864406779661013,-0.023728813559322062,1.9706101,0.17777029,0.99999976
944,,,,0.06637262197143175,-0.0532868053426861,1.0,-0.028851516544818878,0.40518185,0.12303634,0.014094278,0.18390061332973887,0.03493470452273149,0.08804706263553393,0.10096216264888594,0.12372881355932211,-0.0237288135593221,1.9917464,0.15955387,1.0000001
945,,,,0.012552383736429968,0.06394023574743296,1.0,-0.4999687373638153,0.4004268,0.12468169,0.01338603,0.18057778665516377,0.03578398012890105,0.08724607182930584,0.10095623762231833,0.12881355932203392,-0.023728813559322062,2.0128822,0.14307301,1.0000001
946,,,,0.08942523463509401,0.03852514569276256,1.0,-0.6228160262107849,0.39517352,0.12641189,0.013320799,0.18086781461474136,0.035020040191912495,0.08638870116552569,0.10094571756945146,0.13389830508474587,-0.023728813559322076,2.0340173,0.12818709,1.0000001
947,,,,0.015326546008562378,-0.1237773966146544,1.0,-0.6919561624526978,0.3899597,0.12820876,0.013776885,0.17434466533733783,0.03374364056500592,0.08551799593526213,0.10094246594343789,0.13898305084745766,-0.02372881355932207,2.0551527,0.11476209,0.9999999
948,,,,0.06315122756745212,-0.17824085619084493,1.0,-0.5622114539146423,0.38426426,0.13011414,0.014734333,0.16833513407539846,0.03225013624705942,0.08459112234795634,0.10093211812322504,0.14406779661016947,-0.023728813559322107,2.0762885,0.10267224,1.0000002
949,,,,0.018114204144807307,0.012000492079103746,1.0,-0.7687860131263733,0.3785902,0.1320851,0.015505911,0.16048209281010262,0.030963001334188178,0.08364667460062791,0.10093125720651305,0.1491525423728813,-0.0237288135593221,2.092583,0.08795806,1.0000001
950,,,,0.016118710547635424,-0.008170509739832455,1.0,-0.5616807341575623,0.3723838,0.13413152,0.016671335,0.15342883381070754,0.02915420489479328,0.08264955963133375,0.10092440952204895,0.1542372881355932,-0.023728813559322093,2.1079664,0.0746679,1.0000001
951,,,,0.07796757507986851,0.0007908946050662167,0.0,-0.7028799653053284,0.36634088,0.13631171,0.017636672,0.14480986718584293,0.027919419986846345,0.08163608189491812,0.10092395815556335,0.15932203389830507,-0.023728813559322087,2.1233494,0.06332259,1.0
952,,,,0.04174038326687483,-0.03168205105564657,1.0,-0.5853566527366638,0.35936978,0.13845542,0.019308532,0.13448797860657563,0.026402814128532754,0.08056760114505164,0.10091913073561677,0.16440677966101697,-0.023728813559322107,2.1387331,0.05365521,1.0000002
953,,,,0.021731485574825172,-0.03886455393165411,1.0,-0.6805359125137329,0.35087997,0.14006117,0.02171479,0.12568345586329455,0.024893690086035754,0.07948724514439913,0.10092139027534991,0.1694915254237288,-0.02372881355932207,2.1541176,0.04543024,1.0000001
954,,,,0.01938661569292218,-0.06617470064700508,1.0,-0.6241214275360107,0.33738872,0.13892199,0.012304615,0.12309543479848004,0.02313365139166662,0.07835339693480924,0.1009158058253275,0.1745762711864406,-0.023728813559322093,2.1694999,0.038442,0.9999999
955,,,,-0.013797653629337082,0.010373795062228994,1.0,-0.8017531037330627,0.32245305,0.13780679,0.006010456,0.1201969345586733,0.02259036390183554,0.0772070633693288,0.10091871550864152,0.17966101694915254,-0.023728813559322087,2.183278,0.032255817,0.9999999
956,,,,0.02447774743328104,0.11514979860665575,1.0,-0.5400617122650146,0.30661675,0.1367987,0.0035691925,0.12014506735877989,0.02338736623032952,0.0760117733477099,0.10091447069683124,0.18474576271186435,-0.02372881355932215,2.1959782,0.025868844,1.0000001
957,,,,-0.00815655192441983,0.11651510255164943,1.0,-0.879607617855072,0.31435055,0.14022449,0.002993445,0.1275329506084883,0.024467676029269532,0.07480413251998107,0.10091555376432736,0.18983050847457625,-0.0237288135593221,2.2140732,0.022046654,0.9999999
958,,,,0.09917006700684569,0.01919495473128518,0.0,-0.9323695302009583,0.33220634,0.14594421,0.003999934,0.13785916928612543,0.026100164060538635,0.07354695437530248,0.10091125714850371,0.19491525423728817,-0.0237288135593221,2.2310996,0.019474767,0.99999994
959,,,,-0.01350406716415576,-0.08252195714814048,1.0,-0.5695793032646179,0.34982905,0.1518117,0.0045890277,0.14741807643894272,0.028602527897811873,0.07228369830148056,0.10091341953924851,0.2,-0.023728813559322087,2.2471628,0.017115908,0.99999976
960,,,,0.002097695406438945,0.04600057738932212,1.0,-0.02377595193684101,0.36504817,0.15735671,0.0057808617,0.16284029696344982,0.03110037469080516,0.07097265737103275,0.10090739037891716,-0.1,-0.01864406779661018,-2.9337425,1.837242e-06,1.0000001
961,,,,0.01903910903105649,0.07504168370415625,1.0,-0.22123901546001434,0.36085737,0.15771092,0.005827165,0.17458299031988872,0.03334148285733486,0.06965519195104553,0.10090986952142618,-0.09491525423728817,-0.01864406779661018,-2.7544556,2.9798168e-06,0.99999994
962,,,,-0.006318208992495428,0.12333168076878231,1.0,-0.2882482707500458,0.3531998,0.15725428,0.006248752,0.18198450714057302,0.03519665091191808,0.06829605285191456,0.10090536687988035,-0.0898305084745763,-0.01864406779661018,-2.5420623,4.765817e-06,1.0
963,,,,0.010150570770314202,0.013822265401708198,0.0,-0.3289760947227478,0.3462969,0.15687115,0.0059593217,0.18786323327936097,0.03620025798098285,0.0669341095083261,0.10090660151076807,-0.0847457627118644,-0.01864406779661018,-2.324973,7.75959e-06,0.99999976
964,,,,0.09220525179710355,0.0718434291929019,1.0,-0.3913031220436096,0.34266397,0.15722972,0.0052365037,0.18592553288861335,0.03495881194656684,0.06553167775847794,0.10090260157054413,-0.07966101694915252,-0.01864406779661023,-2.1078866,1.2538894e-05,1.0000001
965,,,,0.03179927892613019,-0.055038735775253214,1.0,-0.3864622414112091,0.33833027,0.15733303,0.0043312483,0.17154138829284066,0.03256756548895062,0.0641321323262695,0.10090535291789317,-0.0745762711864407,-0.018644067796610212,-1.863128,2.1470913e-05,1.0
966,,,,0.012719610176869602,0.01611076883264812,0.0,-0.441020667552948,0.33450115,0.15770444,0.003842514,0.1489711629256463,0.02818715499058822,0.06269469077053148,0.1009001958277597,-0.06949152542372879,-0.018644067796610198,-1.6100168,3.7540693e-05,1.0000002
967,,,,-0.015163057728294342,0.0319628469461168,1.0,-0.4543137848377228,0.33015007,0.15780436,0.003122807,0.11477108657651927,0.022130499846658044,0.06126115262759942,0.10090368382014547,-0.06440677966101693,-0.018644067796610198,-1.3571917,6.5688175e-05,0.9999999
968,,,,0.01621625272147921,0.01919507414024451,0.0,-0.22766482830047607,0.32608163,0.15816367,0.0028089853,0.07929889475313966,0.014931057586190618,0.05979551129442362,0.10090023221609681,-0.05932203389830508,-0.018644067796610198,-1.1043674,0.00011478115,1.0000004
969,,,,0.04090315444084219,0.0830087217355981,1.0,-0.4066850543022156,0.322191,0.15820204,0.0023155238,0.046334962015072964,0.008977582852650224,0.05833697876262364,0.10090272387171291,-0.054237288135593184,-0.01864406779661015,-0.8521947,0.00020058338,0.9999999
970,,,,0.020487126673769937,0.02298809104791621,0.0,-0.4278290867805481,0.32169574,0.15790665,0.0025139905,0.025107790583230212,0.004800952225893953,0.05684726638199456,0.10090009663669477,-0.04915254237288136,-0.01864406779661018,-0.638471,0.0003400178,1.0
971,,,,0.0312583583923675,0.010385566283787132,1.0,-0.41725680232048035,0.3212635,0.15731066,0.0024254243,0.016131165029665422,0.0030921559611553325,0.05536959932304752,0.10090404972500175,-0.04406779661016949,-0.01864406779661018,-0.4407601,0.00060738897,1.0
972,,,,0.0015527392522896206,0.012758608520509003,1.0,-0.4716188907623291,0.32125193,0.15696168,0.002680071,0.019107723421088033,0.0035971196254032008,0.05386287206857901,0.10089941144649378,-0.038983050847457616,-0.01864406779661023,-0.2675927,0.0010546721,1.0000001
973,,,,0.010517348451070946,0.07397024903581359,1.0,-0.4503236413002014,0.32084155,0.15637362,0.0025948174,0.029883774966876466,0.005799747115368423,0.05236917899339097,0.10090289290134141,-0.03389830508474574,-0.018644067796610198,-0.09442658,0.0018311387,1.0
974,,,,0.013971072160926978,0.10654234468362676,1.0,-0.4739464521408081,0.32078207,0.15601788,0.0028574108,0.04785023986183963,0.009141315244831189,0.050852075815986914,0.10089849010535848,-0.028813559322033895,-0.01864406779661018,0.0526533,0.0028541104,1.0
975,,,,-0.0023319315248810646,0.009773094114055518,1.0,-0.5549178123474121,0.3205416,0.15547702,0.0027806307,0.06788808796716427,0.013202715145359888,0.04935043742485191,0.10089892547547798,-0.02372881355932199,-0.018644067796610198,0.13107373,0.0039716936,0.9999998
976,,,,0.031728542089623224,0.12027711722180197,1.0,0.5150570869445801,0.32041338,0.15511705,0.0030584624,0.08786426583797052,0.016652922658642873,0.04782616137089681,0.10089333500936759,-0.018644067796610105,-0.018644067796610198,0.17254084,0.0071596093,1.0
977,,,,0.003925986121494064,-0.147009611026,1.0,-0.7753461003303528,0.3203959,0.15463051,0.0031682353,0.10419612123410159,0.020091980576597345,0.04632329062081274,0.10089373164311057,-0.013559322033898261,-0.018644067796610132,0.20085928,0.013235796,0.9999999
978,,,,-0.01967277511587383,0.07923984991267422,1.0,-0.7755993604660034,0.319765,0.15414163,0.003809411,0.1148783376151415,0.021836679788468292,0.04480079513949092,0.10088526438846925,-0.008474576271186373,-0.018644067796610164,0.25795448,0.025145879,1.0000004
979,,,,0.05547218119560669,0.035778986013858635,1.0,-0.8332061767578125,0.32445708,0.15511389,0.0038576864,0.11314492803530918,0.02164855324344396,0.043301056373227044,0.10088495676306074,-0.0033898305084745475,-0.018644067796610132,0.3609383,0.046696935,0.99999994
980,,,,0.01325244330682564,-0.024114601149305144,1.0,-0.8967462182044983,0.33902553,0.15949099,0.0039041303,0.1073419254093795,0.020657700831988864,0.041787506523593906,0.1008770973715963,0.001694915254237329,-0.01864406779661018,0.51532185,0.06493478,1.0000002
981,,,,0.022515406156620524,-0.2321260983802978,1.0,-0.6595606803894043,0.35087645,0.16281219,0.003645031,0.09945988542388959,0.019060791252087386,0.0402999667898992,0.10087487013042998,0.006779661016949241,-0.018644067796610198,0.46635568,0.065874405,1.0000001
982,,,,0.04986228868908692,0.0455722691268728,1.0,-0.764223575592041,0.36536443,0.16742599,0.0037147303,0.09440878989144139,0.017984786711550915,0.03880036352613517,0.10086726894404008,0.011864406779661087,-0.01864406779661018,0.5304983,0.08136524,1.0000001
983,,,,0.06318339579014101,-0.03269648502430717,1.0,-0.9056209325790405,0.37616527,0.1703731,0.0034706497,0.09479582779446306,0.018527221639464943,0.03733294458714364,0.10086645555591585,0.016949152542372888,-0.01864406779661018,0.60631037,0.102461874,0.9999999
984,,,,0.03738365846265476,-0.06770830073738324,1.0,-0.099087655544281,0.39308846,0.17551515,0.0043092375,0.11046029390122067,0.02112869764202398,0.035856561331341553,0.10085755041302681,0.02203389830508475,-0.018644067796610198,0.6821224,0.12868656,1.0000001
985,,,,0.01122350091790751,0.043665752550414764,1.0,-0.8139505982398987,0.4297268,0.19044289,0.005157357,0.1420223932278209,0.028022983154602457,0.0344141777786319,0.10085754124558734,0.02711864406779666,-0.01864406779661018,0.75793356,0.16110136,0.99999994
986,,,,-0.03990923200581975,0.05766971576935078,1.0,-0.8023945689201355,0.46542937,0.20629226,0.006565698,0.19706919264075123,0.03717556927434259,0.032968822497690994,0.10085045138270544,0.0322033898305085,-0.018644067796610198,0.8337448,0.20089643,1.0000001
987,,,,0.02328396319425716,0.025586266659440728,0.0,-0.6617363095283508,0.4946921,0.21905537,0.0074383295,0.27805468676642964,0.05279527877568586,0.03155941792312298,0.10084919816496865,0.03728813559322035,-0.01864406779661018,0.90955716,0.24936114,0.99999994
988,,,,-0.011563415055675149,0.05082691072088747,1.0,-0.8543210029602051,0.51516914,0.22715777,0.008230699,0.3790582624415333,0.07365132818244739,0.030146771144481648,0.10084235146399917,0.04237288135593221,-0.01864406779661023,0.9853688,0.30783474,1.0000001
989,,,,-0.054775446271693395,0.1280677095377462,1.0,-0.8118235468864441,0.5384544,0.23668095,0.008348673,0.48978897290656853,0.09380429903983618,0.02877423751587555,0.10084222207890532,0.047457627118644055,-0.018644067796610212,1.0555562,0.37089208,1.0
990,,,,0.019003763150173485,0.03811045438221662,1.0,-0.7760106921195984,0.5796185,0.2546763,0.0052309767,0.5905083499147714,0.11465571207364947,0.02739948614657509,0.1008337077447767,0.05254237288135596,-0.018644067796610212,1.0857015,0.40651146,1.0
991,,,,0.024028506840696354,0.026430551427447765,0.0,-0.7966885566711426,0.6222015,0.27422687,0.0033605122,0.6754240271201424,0.1275651140312731,0.026063991605461148,0.10083312549000556,0.057627118644067804,-0.018644067796610198,1.114307,0.44006386,0.99999976
992,,,,-0.0229499111270756,0.10891519763684686,1.0,-0.4863260090351105,0.6638036,0.29499924,0.0030521646,0.7269654219256609,0.1397193517215622,0.024728347948637326,0.10082486790509548,0.06271186440677964,-0.018644067796610212,1.1382434,0.42507923,1.0000001
993,,,,0.05038503841709521,0.052856890616612896,1.0,-0.560478150844574,0.6986573,0.3064585,0.0026976417,0.7521237802363864,0.14273001337556687,0.02343159825274296,0.10082185252186106,0.06779661016949157,-0.018644067796610198,1.0727448,0.32406792,1.0000002
994,,,,-0.017171727478229207,0.010573931972689667,1.0,-0.6141071915626526,0.72647107,0.30797496,0.003339703,0.760505127161602,0.14243563559871586,0.022134637679247404,0.10081224078986033,0.07288135593220338,-0.018644067796610198,0.97302765,0.22732413,1.0000001
995,,,,0.0951099480174315,-0.023318213555943088,1.0,-0.616405725479126,0.7545954,0.31064454,0.003524898,0.727236201730294,0.14005553569129142,0.02088030446326918,0.10081108262631332,0.07796610169491527,-0.01864406779661018,0.9520238,0.21613267,1.0000001
996,,,,0.03710097187218186,0.03827386105891939,1.0,-0.44540655612945557,0.7818062,0.3125306,0.0042924634,0.7105437503903587,0.1390156340353664,0.019624161328622856,0.1008030922802291,0.0830508474576271,-0.018644067796610212,0.97370416,0.22753742,1.0000002
997,,,,0.013515798565823432,0.11947028578864238,1.0,-0.699868381023407,0.8089294,0.31492037,0.0046020257,0.679782493814215,0.13198434821070051,0.01840502537558234,0.1008032021522602,0.08813559322033893,-0.018644067796610212,0.9755756,0.20672743,1.0000002
998,,,,0.06749217837284954,0.1632287338318219,1.0,-0.7162383794784546,0.8354846,0.3168963,0.005502014,0.6575984261673369,0.1251589054441302,0.01718394785802038,0.10079612315298588,0.09322033898305081,-0.018644067796610212,0.93980944,0.18506718,1.0000001
999,,,,0.003491915130699328,0.1739276427899165,1.0,-0.4514676630496979,0.8616017,0.31914502,0.005943401,0.6304599434045821,0.12717038426110328,0.016005860818717656,0.10079532661311866,0.0983050847457627,-0.018644067796610198,1.0652112,0.15812531,1.0000001
1000,,,,0.03375069037587488,0.06267019618450594,1.0,0.8600890636444092,0.887272,0.32118398,0.0069868327,0.6260027447132402,0.12041016314885504,0.01483380877490805,0.1007886197147653,0.10338983050847456,-0.018644067796610198,1.2424432,0.152999,1.0000002
1001,,,,0.024058256268168182,0.02646670595005655,0.0,-0.2976011633872986,0.9101768,0.32228774,0.007989679,0.6248713126019158,0.12006873107360858,0.013710260793195483,0.10079120929434236,0.10847457627118645,-0.018644067796610198,1.4874383,0.17489323,1.0
1002,,,,0.07489413420875551,0.06382266379260003,0.0,-0.4325942397117615,0.92864406,0.32112554,0.011139004,0.6477807710834669,0.1276864826079666,0.012591119924122563,0.10078764158532223,0.1135593220338983,-0.01864406779661018,1.6543671,0.1771879,1.0
1003,,,,0.09412499624872478,-0.052320869375214886,1.0,-0.5364794135093689,0.9465014,0.32013983,0.014204511,0.6807423278571028,0.1318972406535692,0.011522387022930838,0.10079367770965916,0.11864406779661014,-0.01864406779661018,1.7139554,0.1531462,0.9999999
1004,,,,-0.009614128887976671,-0.051072370402104904,1.0,-0.5709816813468933,0.96393716,0.31902122,0.018944535,0.7312262208835776,0.13969089449035058,0.010465655601849807,0.10079487380686124,0.12372881355932208,-0.018644067796610243,1.7350916,0.1372826,1.0000001
1005,,,,0.024162591485633874,0.026604196898996714,0.0,-0.6480597257614136,0.9806146,0.31806538,0.023552597,0.778763518689439,0.15026446584746528,0.009461176858062146,0.10080394638463636,0.1288135593220339,-0.018644067796610212,1.7562267,0.12296262,0.9999999
1006,,,,0.0004955176931682459,-0.06122678873286947,1.0,-0.7186812162399292,0.9973568,0.31709644,0.030924141,0.8260281927518893,0.16212964170129296,0.008467614074397412,0.1008082023218955,0.13389830508474587,-0.01864406779661023,1.7773622,0.11005543,0.9999998
1007,,,,-0.030104807128969645,-0.05677740822472222,1.0,-0.6177130937576294,1.0084654,0.31537074,0.029469965,0.8847527731326816,0.16963142866070416,0.007525759914626355,0.10082237680263413,0.13898305084745763,-0.018644067796610198,1.798498,0.09843715,0.9999999
1008,,,,0.030917131692585597,0.13755891569247888,1.0,-0.3615213930606842,1.0151829,0.3128409,0.022862935,0.9520848835111627,0.18030327866473314,0.006588931663523503,0.10082992382049229,0.1440677966101695,-0.018644067796610198,1.8196336,0.08799193,1.0000001
1009,,,,0.03730013749844003,-0.02623133727097777,1.0,-0.6083471179008484,1.0232717,0.31072366,0.01855679,0.9960606884361699,0.18958916197774192,0.005695858111694459,0.1008449883177356,0.14915254237288136,-0.018644067796610198,1.83929,0.07758642,1.0000001
1010,,,,0.010225886415346563,0.08506136641931399,1.0,-0.6446600556373596,1.0341315,0.30840346,0.01621554,1.051701461791757,0.2003463323671118,0.004810620395572496,0.10085203961017196,0.15423728813559326,-0.01864406779661018,1.8546734,0.0658122,1.0000001
1011,,,,-0.031850443891340605,-0.03214161420788925,1.0,-0.6282342672348022,1.0481616,0.30540386,0.016578656,1.0948028656356328,0.21441441525752786,0.003977760155397893,0.1008642351686254,0.15932203389830513,-0.018644067796610198,1.870058,0.055775136,0.9999998
1012,,,,-0.006563677853770204,0.13994000586640695,1.0,-0.6479480862617493,1.0616146,0.30234337,0.017033875,1.1450370914640906,0.21587381164435293,0.0031476514584013794,0.10086739410821059,0.164406779661017,-0.018644067796610212,1.8854408,0.047232885,1.0000001
1013,,,,0.11575080477217953,0.03859697941497579,1.0,-0.658751368522644,1.0746833,0.2995134,0.01743165,1.175652479468521,0.22562750693416236,0.0023676812823648966,0.10087356982789496,0.16949152542372883,-0.018644067796610198,1.9008245,0.039972983,1.0000001
1014,,,,0.08489961098830989,0.029088266835992412,1.0,-0.7659561038017273,1.086921,0.29671857,0.017954668,1.1988089456554694,0.22930602522030563,0.0015947522401645686,0.10086839890490329,0.17457627118644067,-0.01864406779661023,1.9162081,0.033810083,1.0000001
1015,,,,-0.02116805774028049,0.030131828625778418,1.0,-0.781446099281311,1.0990214,0.29409945,0.018306457,1.2038950994513882,0.23050249702594242,0.0008636129174756805,0.10086887240597275,0.17966101694915254,-0.018644067796610212,1.9372329,0.028134113,0.99999994
1016,,,,0.04184880793039947,-0.09675384995268252,1.0,28.531457901000977,1.1106544,0.29158497,0.0187716,1.2184555342646732,0.23905269475250016,0.00012574678943585519,0.10086227295634233,0.18474576271186435,-0.018644067796610212,1.9499344,0.022554193,1.0000002
1017,,,,-0.037984709368330066,0.06677808145118636,1.0,4.196849822998047,1.1283162,0.29707262,0.013370824,1.2115893689648431,0.23648254641807184,-0.0005700029303386629,0.10086409896954317,0.1898305084745763,-0.018644067796610164,1.9649457,0.018257566,0.99999994
1018,,,,0.024379538546473876,0.02676591704420326,0.0,1.5541119575500488,1.1501195,0.31330153,0.005487602,1.2149681753587067,0.23589142704259197,-0.0012595496455845656,0.10086076497770048,0.19491525423728814,-0.018644067796610198,1.9852114,0.015195453,1.0
1019,,,,0.04388774787261228,0.15967176680775214,1.0,0.4470626711845398,1.1668923,0.33297807,0.0014090592,1.215803795199215,0.23035137910610254,-0.0019018821034618625,0.10086597264074901,0.19999999999999996,-0.018644067796610198,2.005072,0.013475865,1.0
1020,,,,0.035570811120170256,0.13293813524276668,1.0,-0.14225974678993225,1.1825906,0.3508697,0.00048943656,1.2063899593393186,0.2317078876350656,-0.0025492959437422177,0.10086392721380881,-0.1,-0.013559322033898364,-3.0703845,1.9653571e-06,1.0
1021,,,,-0.020132515191584436,0.039340062285080316,1.0,-0.40052881836891174,1.1971155,0.3685418,6.395756e-05,1.1809900279610386,0.22895946665281527,-0.0031630548427989164,0.10086890549187888,-0.09491525423728814,-0.013559322033898332,-2.8403027,3.2752318e-06,1.0
1022,,,,-0.008574601293107328,0.1265604465340075,1.0,-0.5307219624519348,1.2120191,0.3866027,0.000111046545,1.1606182343742915,0.22246926262335293,-0.0037687551523097555,0.10086718666379438,-0.08983050847457626,-0.013559322033898348,-2.6136503,5.572711e-06,0.99999994
1023,,,,0.04374208621470149,0.06009785190758195,1.0,-0.5976922512054443,1.2247099,0.40367106,-6.245583e-05,1.1478968972141403,0.22595666514184864,-0.004321008974059177,0.10087368076000293,-0.08474576271186436,-0.013559322033898317,-2.390983,9.03428e-06,1.0
1024,,,,0.07512507486246665,0.02439122715344194,0.0,0.269368976354599,1.2392918,0.42161497,8.764507e-05,1.1239340759945318,0.2163177745246168,-0.0048691196914539,0.10087299978613322,-0.07966101694915252,-0.013559322033898317,-2.143187,1.54101e-05,1.0
1025,,,,0.02446171458064563,0.026710503349737857,0.0,-0.39054450392723083,1.234978,0.4326712,-8.6748805e-05,1.1057440660205653,0.21335992287999211,-0.005372015369829138,0.10087849090556812,-0.07457627118644065,-0.013559322033898284,-1.8827406,2.6849359e-05,1.0
1026,,,,-0.012184588117941299,0.16935461934626433,1.0,-0.4398641884326935,1.2171474,0.43887973,0.000102174454,1.0840180223922469,0.20474816476226723,-0.005868757406615227,0.10087536403571241,-0.06949152542372883,-0.013559322033898301,-1.6199652,4.7566944e-05,1.0000002
1027,,,,0.053716957801394155,0.13944472477003372,1.0,-0.6461536288261414,1.202517,0.44492272,-0.00010082528,1.069216048115186,0.20347303204462897,-0.0063127086144394925,0.1008796355073092,-0.06440677966101693,-0.013559322033898284,-1.3644716,8.2912586e-05,0.99999994
1028,,,,0.024609991545599726,0.028319785273395574,0.0,-0.415782630443573,1.187411,0.45108193,0.00012680909,1.0476282406889748,0.19926440466898687,-0.006747122840643173,0.10087583028320105,-0.05932203389830507,-0.013559322033898332,-1.1157615,0.00014384753,1.0000002
1029,,,,-0.02177403181747649,-0.0021826226824210662,1.0,-0.5712339878082275,1.1742972,0.4540375,-0.00011030284,1.0244847421655883,0.19175660109051862,-0.007135731171902309,0.10087752366926714,-0.054237288135593205,-0.013559322033898317,-0.89674497,0.00024440145,1.0000002
1030,,,,0.024557510365662696,0.04292983466718704,0.0,-0.5409944653511047,1.1615924,0.4455156,0.0001973353,1.0059047233057699,0.19201880348775086,-0.0075167553981194376,0.10087105930281434,-0.04915254237288135,-0.013559322033898332,-0.68998235,0.0004325159,1.0000002
1031,,,,0.0008643162946006637,-0.10961200998907275,1.0,-0.7212331295013428,1.1505855,0.43813822,-2.6061668e-06,0.988972883129493,0.18950385804359193,-0.007846847298206002,0.10087113959915178,-0.0440677966101695,-0.013559322033898317,-0.48754466,0.0008395971,0.9999999
1032,,,,0.006502132582706016,0.0751279610743146,1.0,-0.564906656742096,1.1396704,0.43066147,0.0005947686,0.9617521158194418,0.18552615404364498,-0.008175377245182709,0.1008627279508703,-0.03898305084745766,-0.013559322033898317,-0.30481255,0.0015103089,1.0000001
1033,,,,0.04138979709759444,0.054392494854403894,1.0,-0.541710376739502,1.1299349,0.42430216,0.0008971888,0.9552536271672193,0.18652730779360482,-0.0084633321225686,0.10086127836292394,-0.03389830508474575,-0.013559322033898301,-0.12949304,0.0026314382,1.0000001
1034,,,,0.03269410127598047,0.025262857462118104,0.0,-0.7689066529273987,1.1204094,0.41799235,0.0030545928,0.9392334026263749,0.18162194524094277,-0.008750699464656907,0.10085161196674383,-0.02881355932203392,-0.013559322033898317,0.0019902294,0.003973189,1.0
1035,,,,-0.0022014272503256688,0.13277245259489262,1.0,-0.4541824758052826,1.1121347,0.41272217,0.0062383693,0.9300731095961349,0.17683823094872925,-0.008989421659144044,0.10084963186836923,-0.023728813559321982,-0.013559322033898301,0.06884119,0.0054592644,1.0
1036,,,,-0.007733795424508187,0.1380658536906663,1.0,-0.8934443593025208,1.1035067,0.4071353,0.015020242,0.9209390788263317,0.17636897797892245,-0.009221764364980855,0.10084208727602484,-0.018644067796610157,-0.013559322033898364,0.09977839,0.008753849,1.0000002
1037,,,,0.025587745861006705,0.16602535906834334,1.0,-0.5999009609222412,1.0959399,0.4024042,0.0340135,0.9126624782288688,0.17428263548740008,-0.00940780427146697,0.10084219848734638,-0.013559322033898268,-0.013559322033898348,0.12752199,0.016027538,0.9999998
1038,,,,0.031028483866251243,0.015458356409345037,1.0,-0.9967616200447083,1.0891716,0.39814633,0.09840805,0.9076659802445327,0.17544457758732854,-0.009587113449655372,0.10083275294056888,-0.00847457627118642,-0.013559322033898317,0.18461874,0.030411746,1.0
1039,,,,0.006452662686870548,-0.11211059393495118,1.0,-0.4379449486732483,1.0835061,0.3947373,0.25859985,0.8984755605078978,0.17339991773172075,-0.009725595178249473,0.1008291627265142,-0.0033898305084745554,-0.013559322033898332,0.2644578,0.05491872,0.99999964
1040,,,,0.011043264778357927,0.1317355916019551,1.0,0.03825543075799942,1.0782199,0.39149624,0.507969,0.885161182119365,0.17014704524400642,-0.009867791894007959,0.10081828332027042,0.0016949152542373093,-0.013559322033898332,0.3897879,0.07698729,1.0000001
1041,,,,0.02456944814998302,0.04556028330243624,0.0,-0.10165567696094513,1.0738521,0.38894105,0.73271114,0.8779181125632016,0.17029488983961694,-0.009973098248948242,0.10081406586604826,0.006779661016949205,-0.013559322033898332,0.34047955,0.074079014,1.0000001
1042,,,,0.0160360995635746,0.052644898326008716,1.0,-0.1573440432548523,1.0697507,0.38648415,0.8641682,0.8844662088695137,0.1703103915436877,-0.010085678295929438,0.10080240667010237,0.011864406779661022,-0.013559322033898317,0.3782707,0.0835995,1.0000002
1043,,,,0.024568621716352376,0.050967742765550404,0.0,-0.12759941816329956,1.0665092,0.3846289,0.9295518,0.8734158096550347,0.16792087547316153,-0.01016191339412445,0.10079917651038081,0.016949152542372857,-0.013559322033898317,0.45408317,0.10524565,0.99999994
1044,,,,0.024585607874495506,0.05576857775896877,0.0,-0.24102598428726196,1.0635383,0.3828673,0.95989805,0.8665846916954434,0.17000156282597345,-0.01024582862054038,0.10078898544566417,0.02203389830508477,-0.013559322033898364,0.5298949,0.13213703,1.0000001
1045,,,,0.024603888763015794,0.05681619617783378,0.0,-0.2639896869659424,1.061298,0.38159758,0.97577596,0.8697444871010593,0.16621167078779878,-0.010295952319919638,0.10078820150504206,0.027118644067796602,-0.013559322033898348,0.6057062,0.16535154,1.0000001
1046,,,,0.02691121665831271,0.17916006196808132,1.0,-0.352913498878479,1.0591806,0.3803083,0.9838821,0.8660134653042552,0.16793585913475925,-0.010357718995197062,0.10078225509207052,0.032203389830508494,-0.013559322033898332,0.68151796,0.20609279,1.0000002
1047,,,,-0.009873311442848948,0.012432132539977284,1.0,-0.3149694800376892,1.057649,0.3794289,0.98892677,0.8746495354907432,0.16481983086959778,-0.010389124132267192,0.1007845277214834,0.03728813559322035,-0.013559322033898332,0.75732964,0.25565895,0.99999994
1048,,,,0.024613986626398212,0.05733570983551193,0.0,0.05308045074343681,1.0562512,0.37856147,0.99140507,0.864266048221501,0.16780534401034594,-0.010432540425409947,0.10078016349420345,0.04237288135593221,-0.013559322033898332,0.83314186,0.31539068,1.0
1049,,,,0.03801176117176737,0.12254934080482738,1.0,-0.6619423627853394,1.0554252,0.3781063,0.9931621,0.8609744318254855,0.1674733071980825,-0.010445813564243428,0.10078266504406504,0.04745762711864409,-0.013559322033898317,0.90624726,0.38312274,1.0
1050,,,,0.08183028775491587,0.006038141300279416,1.0,-0.5803381204605103,1.0547926,0.3777648,0.9936352,0.8619074352062982,0.1670636447425378,-0.010470670353422943,0.1007742481723456,0.052542372881355943,-0.013559322033898301,0.93329066,0.41698447,0.9999999
1051,,,,0.028425482931920834,0.12036846025918391,1.0,-0.4832909107208252,1.0546364,0.37780368,0.9940033,0.8608735076514794,0.1637518797595857,-0.010467844876832522,0.10077043609428105,0.057627118644067804,-0.013559322033898284,0.96033424,0.45321852,0.9999998
1052,,,,0.06820241475801588,0.15613196668047274,1.0,-0.7811450362205505,1.0544902,0.37783617,0.99371576,0.8644609866195091,0.16576423147176325,-0.010481417821181,0.10075658334800754,0.06271186440677967,-0.01355932203389838,0.94810164,0.4035327,1.0000001
1053,,,,0.024671900826783427,0.05988886767293765,0.0,-0.2347923368215561,1.0547668,0.37822095,0.9933134,0.8585171653246467,0.16079389224619176,-0.010468495501301706,0.1007468062034516,0.06779661016949154,-0.013559322033898348,0.8799926,0.29707134,0.99999994
1054,,,,0.035967240647603156,0.03745344598338484,1.0,-0.8025515675544739,1.0549933,0.37855446,0.9923386,0.8615684110003573,0.16725259415518115,-0.010473600919846778,0.10072789247971271,0.07288135593220342,-0.013559322033898332,0.78828573,0.20499933,0.9999999
1055,,,,0.018680574760002365,0.06347190956622549,1.0,-0.7174630761146545,1.0555644,0.3791373,0.99119186,0.8628567335206925,0.16318736755274132,-0.010453346423819256,0.1007166291174987,0.07796610169491525,-0.013559322033898317,0.7722667,0.20183346,0.9999998
1056,,,,-0.01641444291433514,0.015313318387079014,1.0,-0.5997536778450012,1.0561315,0.37967122,0.9892346,0.8655654624679096,0.16567226058505719,-0.010449770995233238,0.10069833721773166,0.08305084745762713,-0.013559322033898332,0.7940752,0.21216479,0.99999994
1057,,,,0.04972113080341254,0.06351345696968981,1.0,-0.7528102993965149,1.0571235,0.38048184,0.9864398,0.8629105938347761,0.16408384897535472,-0.010418432280934862,0.10068905370463505,0.088135593220339,-0.013559322033898317,0.80070674,0.19862089,0.99999994
1058,,,,0.03636317221154389,0.11241324888068871,1.0,-0.6315937042236328,1.0581106,0.38124436,0.9820859,0.8550995798244807,0.16670056646646012,-0.010403880993088092,0.10067287326387066,0.09322033898305081,-0.013559322033898317,0.73733276,0.1745225,1.0
1059,,,,0.03022929378806429,-0.0502577876450899,1.0,-0.7588385939598083,1.0594336,0.3822609,0.97569764,0.8649274718341164,0.16567569773976656,-0.010364212358644405,0.10066333627600532,0.09830508474576272,-0.013559322033898301,0.7904805,0.14515947,0.99999994
1060,,,,0.024684611613303018,0.06038908382446622,0.0,-0.6590977907180786,1.0606905,0.38323072,0.96591854,0.8665239020308482,0.16482003461541817,-0.010343073020328792,0.10064462619960031,0.10338983050847456,-0.013559322033898364,0.9687997,0.14228906,1.0000001
1061,,,,0.014093917980735683,0.06675320682713551,1.0,-0.7648808360099792,1.0622393,0.38443512,0.9513074,0.8602094540894946,0.16700281266819858,-0.010298633135968793,0.10063183640662413,0.10847457627118644,-0.013559322033898348,1.210178,0.16347866,1.0
1062,,,,0.03120802761826419,0.09420479674444285,1.0,-0.5103825330734253,1.0633252,0.38535762,0.9317127,0.8601841302587984,0.16521351604972098,-0.010274504320019199,0.1006099433034033,0.11355932203389829,-0.013559322033898348,1.402101,0.17266634,1.0000002
1063,,,,0.027160210215956757,0.07573629583429924,0.0,-0.9068983793258667,1.0639353,0.38608202,0.9082465,0.8607764515739337,0.1675080725711342,-0.010227389224950088,0.10059183429018358,0.11864406779661019,-0.013559322033898301,1.4608687,0.14839251,1.0
1064,,,,0.024955097747747543,0.06978790690441193,0.0,-0.7777952551841736,1.0643324,0.3867299,0.8754054,0.8638474207423378,0.16556751137882303,-0.010201022715904376,0.10056089116003537,0.12372881355932208,-0.013559322033898348,1.4910663,0.12420811,1.0000002
1065,,,,0.034739610763868965,0.06075114095338825,1.0,-0.4756711423397064,1.0646417,0.387483,0.830065,0.8770625881520439,0.16562038987596242,-0.010151382544652044,0.10052874116572486,0.12881355932203387,-0.013559322033898301,1.5152074,0.10711543,0.9999999
1066,,,,0.004050300904288148,-0.054783002849753876,1.0,-0.8734627366065979,1.064682,0.38818252,0.7651617,0.8634869647744422,0.16543290273770458,-0.010120380207541317,0.10048018644461097,0.13389830508474587,-0.013559322033898317,1.5328758,0.095475316,1.0000001
1067,,,,-0.005442330294736973,0.15701695113751787,1.0,-0.33102744817733765,1.0647031,0.38900533,0.6795793,0.8711478553532478,0.16905564128195583,-0.010065494382929276,0.10043182819595622,0.13898305084745763,-0.013559322033898317,1.5505439,0.085046925,0.99999994
1068,,,,-0.01281086127152561,0.0653181205322667,1.0,-0.893406093120575,1.0643922,0.3897371,0.5733921,0.8703248710853849,0.16510320396794637,-0.01003115448936072,0.10036717317877487,0.1440677966101695,-0.013559322033898364,1.5682145,0.0757149,0.99999994
1069,,,,-0.06450576329202688,0.06019228357400394,1.0,-0.9279436469078064,1.0639411,0.39055586,0.4586982,0.8595482861257924,0.16770258861379558,-0.009974253449020698,0.1003000180871577,0.14915254237288136,-0.013559322033898317,1.5858829,0.0673725,1.0
1070,,,,0.0415405828659491,0.1497764038532075,1.0,-0.7225559949874878,1.0630093,0.39122364,0.35436988,0.8663819669682622,0.16906676317301422,-0.009940759917991239,0.10021457577405515,0.1542372881355932,-0.013559322033898348,1.6013811,0.05797647,0.99999994
1071,,,,0.04919960072525843,0.018215376300935983,1.0,-0.7612596750259399,1.061836,0.3919204,0.26241806,0.8646136458864756,0.16626871552907058,-0.00988718010417638,0.10012607161114406,0.15932203389830504,-0.013559322033898301,1.6167662,0.049105275,0.99999994
1072,,,,0.028001371741126317,0.07648001186199473,0.0,-0.7577721476554871,1.0602282,0.39251792,0.18441729,0.8663561771608648,0.16357937356693844,-0.009854612535828462,0.10001798626618491,0.16440677966101697,-0.013559322033898332,1.6321487,0.041563436,1.0
1073,,,,0.028427139572589473,0.07647509850003856,0.0,-0.7729238867759705,1.0583757,0.39321002,0.12159799,0.8706134321597524,0.16715361727514888,-0.009797935380721105,0.09990224375593515,0.16949152542372878,-0.013559322033898301,1.6475313,0.035159666,0.9999999
1074,,,,0.019485806758756267,0.16166516053962238,1.0,-0.6994894742965698,1.0560228,0.39379925,0.07673544,0.8701119595630082,0.1654191775776972,-0.009762459179534123,0.09976469248843221,0.1745762711864406,-0.013559322033898317,1.672612,0.029871415,1.0000004
1075,,,,0.029036641717767153,0.005366330773995093,1.0,-0.7850475907325745,1.0533545,0.39444658,0.046067446,0.8690476806935301,0.1659531062560172,-0.009704220264107194,0.09961873268606866,0.17966101694915254,-0.013559322033898301,1.6911864,0.02453278,0.9999999
1076,,,,-0.00936824740871504,0.12644556206249746,1.0,-0.8230999708175659,1.050074,0.39500657,0.028168265,0.8714429502698583,0.16652931086726025,-0.009666147355301481,0.09944562358339959,0.1847457627118644,-0.013559322033898348,1.70389,0.019660069,1.0
1077,,,,0.08782422781369092,0.1368348988028951,1.0,-0.7550089955329895,1.0463442,0.3955902,0.019298954,0.8581581404266013,0.16583941894390505,-0.009606186626228507,0.09926068365301736,0.18983050847457628,-0.013559322033898317,1.7165904,0.01574757,1.0000001
1078,,,,0.01652129639269225,0.047807739917093556,1.0,-0.9435715079307556,1.0418879,0.3960294,0.013057086,0.8658024446626001,0.16494546162548263,-0.009569408102507209,0.09904786373415442,0.1949152542372881,-0.013559322033898348,1.7331418,0.012852376,1.0000001
1079,,,,-0.02171084234573083,0.05631593734567545,1.0,-0.4484902322292328,1.0369335,0.3964909,0.008753397,0.8733061610639364,0.16758079910599466,-0.009510121608972863,0.0988210277565333,0.2,-0.013559322033898317,1.7512345,0.01057791,0.9999999
1080,,,,0.02865458320620931,0.07647052426542067,0.0,-0.09663280099630356,1.0312408,0.39686704,0.0063573974,0.8679803580781393,0.1655078481852353,-0.009471103024091276,0.09856226668196903,-0.1,-0.0084745762711865,-3.175261,2.064782e-06,1.0000001
1081,,,,0.01262821906493442,0.06386503927847961,1.0,-0.208677738904953,1.0249478,0.39722696,0.004748034,0.8697213851065805,0.16842582269430942,-0.009410728336287366,0.0982875204475902,-0.09491525423728815,-0.008474576271186467,-2.9451795,3.5143055e-06,0.9999999
1082,,,,0.025029726875734203,0.11657328040589784,1.0,-0.29721617698669434,1.0178696,0.3974791,0.0034601,0.873928283767225,0.16649690153619906,-0.009372158603895064,0.09798069285552792,-0.08983050847457626,-0.0084745762711865,-2.7150993,6.0204466e-06,1.0000001
1083,,,,0.056356131035446524,0.09964786300641178,1.0,-0.332646906375885,1.0101352,0.3977403,0.0024874925,0.875161440084049,0.166633863658886,-0.009309983589779986,0.09765366859024363,-0.08474576271186433,-0.008474576271186467,-2.469661,1.0601528e-05,1.0000001
1084,,,,0.027118269100784943,0.14698677823108208,1.0,-0.3992288112640381,1.0014927,0.39788768,0.0017562165,0.882940050531014,0.16929927465339972,-0.009269938581296107,0.0972902556012539,-0.07966101694915254,-0.00847457627118653,-2.2033546,1.9085144e-05,1.0000001
1085,,,,-0.01333113665288425,0.006365484903956498,1.0,-0.4263545274734497,0.9920924,0.39795622,0.0012276858,0.881672175512606,0.1729749753632066,-0.009209984699838669,0.09690778832863373,-0.07457627118644065,-0.0084745762711865,-1.9426509,3.315414e-05,0.99999994
1086,,,,-0.004876531030187051,0.11037821317457401,1.0,-0.38453978300094604,0.981987,0.39790905,0.0008621121,0.8940521360052001,0.17260206806448244,-0.009174007448719029,0.09649765308420571,-0.06949152542372879,-0.008474576271186515,-1.6819465,5.7703084e-05,1.0
1087,,,,0.0068997734406603915,0.11588997869646421,1.0,-0.48286691308021545,0.97130686,0.39782366,0.0005854134,0.8933326315512712,0.16965462765660255,-0.009115941244287008,0.09607295226843192,-0.0644067796610169,-0.0084745762711865,-1.4318147,9.971548e-05,0.99999976
1088,,,,-0.061856192923530326,0.07986416688880535,1.0,-0.214246928691864,0.9597987,0.39768052,0.00040658904,0.8944293887879714,0.16898520238255643,-0.009078977054081736,0.0956122336614733,-0.05932203389830505,-0.008474576271186515,-1.2045383,0.00016962056,1.0
1089,,,,0.09402779341304714,0.016376676703189597,1.0,-0.6755762100219727,0.9473519,0.3974554,0.00026013996,0.8941327327817212,0.17127611537722362,-0.009019429173916205,0.09512459785838169,-0.05423728813559322,-0.008474576271186467,-0.98072255,0.00029047026,1.0000001
1090,,,,0.029397101516429974,0.07646176350955089,0.0,-0.4787510633468628,0.9338,0.3971701,0.00022290194,0.8824835260956253,0.16936404999764365,-0.008981197363688978,0.09459026623763213,-0.04915254237288134,-0.008474576271186484,-0.7618208,0.00058049295,1.0000002
1091,,,,-0.03454351712650611,0.1258953324926193,1.0,-0.8013337850570679,0.9194796,0.39681974,0.00017825863,0.8886156076114466,0.16916038837351036,-0.008918527393551442,0.09403454118377609,-0.04406779661016949,-0.008474576271186467,-0.5546301,0.0011230205,1.0000001
1092,,,,0.03309757662652037,0.11533114691587876,1.0,-0.9113319516181946,0.90458286,0.39649627,0.00017206423,0.8771180094742977,0.1664680749562821,-0.00887722708154142,0.09344817876247345,-0.03898305084745764,-0.008474576271186546,-0.3646337,0.002041075,1.0000001
1093,,,,0.055054870438845147,0.05697350435311633,1.0,-0.8784151673316956,0.8888959,0.39601132,0.00012836485,0.8739492868578884,0.16409929385514868,-0.008813415190139175,0.09284581167603635,-0.03389830508474573,-0.008474576271186515,-0.18608277,0.0036069818,1.0000001
1094,,,,-0.011489121835631083,0.05389903329896731,1.0,-0.4776221513748169,0.87248296,0.39562383,0.00013204526,0.8507785421973634,0.16471998566876322,-0.008771796768840009,0.09220146470967426,-0.02881355932203392,-0.008474576271186546,-0.097847655,0.0050765937,1.0000001
1095,,,,0.007626453272627093,0.07521078179109922,1.0,-0.8502390384674072,0.854435,0.39482555,9.008597e-05,0.8228408025836519,0.1569346847339276,-0.008706202541673976,0.09152601911968346,-0.023728813559322052,-0.0084745762711865,-0.037414543,0.0071496037,1.0
1096,,,,-0.0005260714285462813,0.09421202187903302,1.0,-0.49987295269966125,0.83839947,0.39548564,9.617868e-05,0.7937318886463263,0.153078147072276,-0.008659371429927632,0.0908047440749242,-0.01864406779661018,-0.0084745762711865,0.0058570183,0.010613925,1.0000002
1097,,,,0.04250004263628341,0.07643141388250622,0.0,-0.9278858304023743,0.8249476,0.39736655,4.3851935e-05,0.7593682893935547,0.14532494651547845,-0.008588464910522113,0.09005324992760949,-0.013559322033898301,-0.008474576271186467,0.043056767,0.019506803,1.0000001
1098,,,,0.007402246737660188,0.0813467828189288,1.0,-0.6564748287200928,0.8071105,0.39669764,6.1151164e-05,0.719478079014162,0.13715189708428455,-0.008540929553901538,0.08925789478210237,-0.008474576271186451,-0.0084745762711865,0.10282756,0.03690899,1.0
1099,,,,0.048990552790764676,0.07654322229203278,0.0,-0.8383880257606506,0.7890756,0.3959876,1.8036582e-05,0.6719904658639415,0.12884652746620542,-0.008471984293474772,0.088440766428656,-0.003389830508474595,-0.008474576271186451,0.18353525,0.06533152,0.99999994
1100,,,,0.0037609214722800835,-0.015556337343684001,1.0,-0.9826166033744812,0.7696728,0.39509916,4.3621512e-05,0.6177863820055484,0.1188061650838268,-0.008425262570811049,0.08758618737362404,0.0016949152542373171,-0.008474576271186562,0.25416964,0.09017184,1.0000001
1101,,,,0.05123860008998725,0.07658972065937752,0.0,-0.4987151026725769,0.7499711,0.39414865,1.9959425e-06,0.5587500758115737,0.10569143970897021,-0.008357945184523987,0.08670361001470227,0.0067796610169491974,-0.008474576271186515,0.21743871,0.0828451,0.99999994
1102,,,,0.05631246403675767,0.07664377202305012,0.0,-1.0478545427322388,0.7284956,0.3930526,3.3756216e-05,0.4867781132070895,0.09542665044113659,-0.008313920180809517,0.08577112376206479,0.011864406779660991,-0.008474576271186515,0.22604404,0.08589259,1.0000001
1103,,,,0.01773063553106484,0.06850459068697289,1.0,-0.8335297703742981,0.706812,0.3918172,-8.050513e-06,0.43054206511914367,0.08310613274515719,-0.008246779481232917,0.08480427186496368,0.01694915254237284,-0.008474576271186515,0.30185604,0.108101115,0.9999998
1104,,,,-0.017823017910460672,0.11271356484499254,1.0,-0.0909816101193428,0.6832881,0.39063725,2.841993e-05,0.36537521430897885,0.07090588452882374,-0.008201106633217095,0.08379252151830836,0.022033898305084752,-0.008474576271186451,0.3776676,0.13567398,1.0000002
1105,,,,0.003095097751962171,0.13437214565668731,1.0,-0.4071364402770996,0.6653028,0.38713226,-1.2787698e-05,0.31534838827091294,0.05967829845314508,-0.008130079073576171,0.08274475622605168,0.027118644067796648,-0.008474576271186451,0.45347983,0.1697047,0.99999994
1106,,,,0.034284261406066205,0.08878813884132558,1.0,-0.5014626383781433,0.6513253,0.381375,3.157435e-05,0.27447637999446367,0.053445543996042504,-0.008080777925333116,0.0816417772124708,0.03220338983050851,-0.008474576271186435,0.5292908,0.21140985,1.0000001
1107,,,,0.06398435048513744,0.07639386962459466,0.0,-0.562725305557251,0.635746,0.37599412,-1.0194244e-05,0.25485141395421596,0.048584751768830384,-0.008009953255625311,0.0805072261548967,0.03728813559322036,-0.008474576271186435,0.60510325,0.2620958,0.99999976
1108,,,,0.011432448707213905,0.07130957592122154,1.0,-0.5454038977622986,0.6200512,0.3701344,3.76607e-05,0.2499390156334083,0.04787396807940621,-0.007959660700065008,0.07932500827221975,0.04237288135593218,-0.008474576271186467,0.68091434,0.32310385,1.0000001
1109,,,,0.025571258054543685,0.07574497548876107,0.0,-0.6422562003135681,0.6036537,0.3644249,-5.449114e-06,0.253865776333655,0.04814314232236272,-0.00788391761428005,0.07811069990281026,0.04745762711864409,-0.008474576271186451,0.7451476,0.38467434,0.99999994
1110,,,,0.014507484220998844,0.11002229278999992,1.0,-0.6718536019325256,0.5868486,0.35847402,4.6801357e-05,0.26103092614401074,0.04954569693608194,-0.007828718820993195,0.07685426616429784,0.05254237288135596,-0.008474576271186467,0.77219135,0.4186472,1.0000001
1111,,,,-0.022162140448121908,0.01455414078131441,1.0,-0.5073060393333435,0.57015646,0.35208333,4.374864e-06,0.26326312635345916,0.04951471107501195,-0.007748198573480161,0.0755752472044724,0.0576271186440678,-0.008474576271186451,0.7992351,0.45499507,0.99999994
1112,,,,0.0741377054365414,0.07572299114254798,0.0,0.1770632565021515,0.55245745,0.3431949,6.964981e-05,0.25632532562860366,0.0501621190225208,-0.007690247585121711,0.0742571090396612,0.0627118644067797,-0.008474576271186467,0.75482124,0.3720508,1.0000002
1113,,,,0.04436323383645058,0.053314235673066444,1.0,-0.6498963832855225,0.52970654,0.33283207,3.7926085e-05,0.25129409011337867,0.048322757149479575,-0.0076110005523110395,0.07291779403379067,0.06779661016949153,-0.00847457627118642,0.6917782,0.26689294,1.0
1114,,,,0.030698976191913762,0.09254722508395913,1.0,-0.7826279997825623,0.5064442,0.3222913,0.00012194318,0.26128673652135825,0.05003930134545417,-0.007553729890441765,0.07154319864741607,0.07288135593220346,-0.00847457627118642,0.6118385,0.18549581,1.0000001
1115,,,,-0.015841326053678453,0.03467330078823716,1.0,-0.6467205882072449,0.48232695,0.31194693,0.00011382275,0.29590830859231204,0.05682911377572517,-0.00747552004016206,0.07014808310960226,0.07796610169491533,-0.00847457627118642,0.59427613,0.18073714,0.99999994
1116,,,,0.06638006919585851,0.008825584584817456,1.0,-0.6610987782478333,0.45782635,0.30153376,0.00024146773,0.3720655968360758,0.07194296226467341,-0.0074225280405957016,0.06872172674809422,0.08305084745762711,-0.008474576271186484,0.6289228,0.19992147,1.0
1117,,,,0.08962940225600148,0.12066156435048553,1.0,-0.814948320388794,0.4326457,0.29138276,0.00029500856,0.4870701531911355,0.09521282200193401,-0.007347148037257867,0.06728216317910109,0.08813559322033891,-0.00847457627118642,0.64055705,0.19216315,0.9999998
1118,,,,0.010884925573909621,0.02293690806733238,1.0,-0.890986442565918,0.40718478,0.28123528,0.0005262232,0.6108878777644788,0.11988804962356724,-0.007296399039189927,0.06581435696075721,0.09322033898305081,-0.008474576271186451,0.59022963,0.1686522,0.99999994
1119,,,,0.001085577056880671,0.006267185137173281,1.0,-0.7558256387710571,0.381737,0.27157205,0.0007207005,0.7020913612102763,0.13507758110243934,-0.007225562676856051,0.06433942726826093,0.09830508474576267,-0.008474576271186435,0.5511667,0.13716239,0.9999999
1120,,,,0.0757369164776302,0.1338532073525352,1.0,-0.326823353767395,0.36703235,0.26501146,0.00086050545,0.7427340255341071,0.1422118965725038,-0.007177881958226081,0.06284645795970685,0.10338983050847453,-0.008474576271186435,0.72938925,0.13518305,1.0
1121,,,,0.07427238786743602,0.07571804973500046,0.0,-0.5282628536224365,0.3579609,0.2603031,0.0007269235,0.6979197058363028,0.13493489624075514,-0.007108294114941261,0.061354362973756585,0.10847457627118638,-0.008474576271186389,0.9707685,0.15539442,0.9999999
1122,,,,0.010018808624672304,0.07917405946000045,1.0,-0.5646672248840332,0.34760013,0.2551456,0.0007684918,0.6111583823815208,0.1142343495701117,-0.007061798953828334,0.05984802082325884,0.11355932203389826,-0.00847457627118642,1.1787547,0.16840865,1.0000002
1123,,,,0.0743986135441344,0.07571304422634222,0.0,-0.6470157504081726,0.3379127,0.2504143,0.00064812193,0.4911915980899869,0.09302158163106751,-0.006992360769609002,0.058344438074036636,0.11864406779661014,-0.008474576271186389,1.2543113,0.14844845,0.99999994
1124,,,,-0.04792212860876905,0.034719976267218206,1.0,-0.6970423460006714,0.32764244,0.24544321,0.0006940381,0.3744088701911459,0.07230813751701337,-0.006946334594582653,0.056830875680574745,0.12372881355932201,-0.008474576271186451,1.2845082,0.124255486,1.0000001
1125,,,,0.07526685643782875,0.06023158735888257,0.0,-0.7159115672111511,0.31783527,0.24084073,0.0005752223,0.2972678342400259,0.05540691762404079,-0.006876864368880484,0.0553233712210539,0.12881355932203384,-0.008474576271186404,1.314706,0.10380263,1.0000001
1126,,,,0.07527848387467008,0.05913331730657622,0.0,-0.7411106824874878,0.30754277,0.23601696,0.00062900473,0.2415289297640117,0.045372644510574364,-0.006831046788948294,0.053804314187109945,0.13389830508474582,-0.008474576271186451,1.3434286,0.08725103,1.0000001
1127,,,,0.11316872730885558,0.1623212937012581,1.0,-0.7563291788101196,0.2974316,0.23152441,0.00051173044,0.21095717045615953,0.041748137858554926,-0.006765726522544158,0.05229189916532755,0.13898305084745766,-0.008474576271186389,1.3610978,0.07768648,0.99999994
1128,,,,0.01649637929687655,0.14103099710103023,1.0,0.5774766206741333,0.2868265,0.2267734,0.0005780605,0.1977647121353084,0.03868649745921993,-0.006724407111199358,0.05077250592526473,0.14406779661016947,-0.008474576271186467,1.3787676,0.06913437,1.0000001
1129,,,,0.07507356735805938,0.032279568724310606,0.0,-0.42928096652030945,0.27662358,0.22252028,0.0004569278,0.20176623765639823,0.03924026195731968,-0.006662871681601113,0.049260845305689784,0.14915254237288136,-0.008474576271186451,1.3964361,0.061495043,0.99999994
1130,,,,-0.01936325341386971,0.05688592612796081,1.0,-0.44908440113067627,0.263219,0.21587625,0.0005905288,0.21022562223742347,0.04056855141282019,-0.006629031652908262,0.04774458315385626,0.1542372881355932,-0.008474576271186435,1.4119377,0.053622656,0.99999994
1131,,,,-0.04036240432624852,0.04055180136748823,1.0,-0.5513259172439575,0.24545175,0.20589218,0.0006588899,0.21984611312157468,0.041949336840531065,-0.006573999860962214,0.04624155500312002,0.15932203389830502,-0.00847457627118642,1.4239415,0.0452842,1.0000001
1132,,,,0.054742396623951285,0.09589411005319949,1.0,-0.604549765586853,0.22749676,0.19627531,0.0009840791,0.21549184636741808,0.04160033486043986,-0.0065435495924876024,0.044735307125472155,0.164406779661017,-0.008474576271186484,1.4377232,0.03838919,1.0
1133,,,,0.03595175619439367,0.0647644273476663,1.0,-0.6068217158317566,0.20949799,0.18706304,0.0011745708,0.1967206161215587,0.03766717373292185,-0.006493517248042699,0.04324517237275964,0.16949152542372883,-0.008474576271186451,1.4674357,0.03328033,0.99999994
1134,,,,0.05612042083746691,0.02558012473564182,0.0,-0.6658231019973755,0.19157843,0.17834447,0.0016713539,0.1615647529520296,0.030918782300200585,-0.006466531714733352,0.04175813862410971,0.1745762711864406,-0.008474576271186467,1.500235,0.028885946,1.0000001
1135,,,,0.042223743066098926,0.04413785471512463,1.0,-0.4372873604297638,0.17386134,0.17000139,0.0020627622,0.12434448409275604,0.024063638435156267,-0.006417100951975412,0.04028956210481586,0.17966101694915249,-0.008474576271186467,1.5220444,0.023963833,1.0
1136,,,,0.046597993272525645,0.179484756964003,1.0,2.1326041221618652,0.15605943,0.1621762,0.002840172,0.0845410985208687,0.015862609162861575,-0.006393059535000924,0.03882705582067403,0.18474576271186438,-0.008474576271186451,1.5402582,0.019581683,1.0
1137,,,,0.01869441257085186,0.06255850228730347,1.0,-0.631784975528717,0.13872615,0.15454315,0.0035875603,0.054014078217089485,0.010541744222454569,-0.006345584724437786,0.037388642592777625,0.18983050847457625,-0.00847457627118642,1.5583752,0.01599031,1.0000001
1138,,,,0.014022501754338041,0.04960491225337581,1.0,-0.7985349893569946,0.120646596,0.1485362,0.0046253838,0.03159699436968373,0.005918502327633307,-0.006321001242134405,0.03595750494573656,0.19491525423728817,-0.008474576271186451,1.5746322,0.012991628,1.0000002
1139,,,,0.05196315176304321,0.02531898257411476,0.0,-0.8475349545478821,0.101435214,0.14454268,0.005179429,0.018347447786684554,0.0036740820409177474,-0.006275107625873118,0.03455406928027609,0.2,-0.008474576271186389,1.5982368,0.010904305,1.0000001
1140,,,,0.05088880559274918,0.02525347578897618,0.0,-0.7869148254394531,0.0828852,0.14046218,0.006211732,0.010037731223222286,0.0018023328232124945,-0.006250548522300992,0.03316532912618905,-0.1,-0.0033898305084746026,-3.2801373,2.1182598e-06,1.0000002
1141,,,,0.0692378495643294,0.055999813753132496,1.0,-0.43244513869285583,0.064500235,0.13676566,0.006894926,0.008178518010562966,0.0016331332673534785,-0.006201643164630282,0.03180574408090942,-0.09491525423728811,-0.003389830508474587,-3.0500565,3.6713627e-06,1.0000002
1142,,,,0.04704762743055644,0.02505825821939653,0.0,-0.9273141622543335,0.046720576,0.13314867,0.008240328,0.008199973996117363,0.0014682631675894593,-0.006176394735930617,0.030462915478915473,-0.08983050847457624,-0.003389830508474587,-2.8199756,6.289297e-06,1.0
1143,,,,0.06244557108677981,0.06304769431659744,1.0,-0.9489122033119202,0.028936932,0.12933154,0.008624013,0.01177716787068065,0.0023223288471028785,-0.006125490096362925,0.02915534348563707,-0.08474576271186436,-0.003389830508474571,-2.5504708,1.1623362e-05,1.0
1144,,,,0.054085083045290964,0.07532912843880266,0.0,-0.7717077732086182,0.010629856,0.12332941,0.0074426183,0.014996997995787595,0.0028310085563519314,-0.006095388716891073,0.0278658582622227,-0.07966101694915252,-0.003389830508474587,-2.2794824,2.1478763e-05,1.0000002
1145,,,,0.043183936342349835,0.0249333823224625,0.0,-0.6754506230354309,-0.0073708757,0.11801169,0.0060216947,0.0197465694975142,0.0037764569366360496,-0.006044311151565294,0.02661215412594778,-0.0745762711864407,-0.0033898305084745397,-2.008494,3.9731316e-05,1.0000001
1146,,,,0.04025554975966838,0.04400303516351435,1.0,-0.8922414779663086,-0.014533359,0.11256358,0.0061672623,0.022128707341517975,0.004233375195959058,-0.0060191650307389755,0.025376485480976273,-0.06949152542372874,-0.0033898305084745554,-1.749862,7.109846e-05,1.0000001
1147,,,,0.0315880342477517,0.11867786306328096,1.0,-0.7159149646759033,-0.014662371,0.1061069,0.0073829466,0.024327632310771178,0.004663437912157295,-0.005974646600432997,0.024172874628138278,-0.06440677966101688,-0.0033898305084745397,-1.5225855,0.0001210022,0.99999994
1148,,,,0.04258361566003829,0.135047673843805,1.0,-1.023159146308899,-0.015662555,0.09991238,0.009266386,0.023770887844972728,0.00445233711869647,-0.005959039913348872,0.022988836617375625,-0.05932203389830507,-0.0033898305084746026,-1.2977097,0.00020542745,1.0000001
1149,,,,0.0459014920562843,0.04100348922262036,1.0,-0.5221291780471802,-0.016219867,0.09431799,0.01097386,0.02420434307434035,0.004642869114283216,-0.005922582831463852,0.021842273218200703,-0.054237288135593205,-0.003389830508474571,-1.0847508,0.0003743056,0.99999994
1150,,,,0.047920976169842824,0.051547104575735025,1.0,-1.070486307144165,-0.017299151,0.08901122,0.015724827,0.022267779557697844,0.004168273575278965,-0.00591196863879007,0.020715866127760486,-0.049152542372881344,-0.003389830508474587,-0.86962104,0.0007468457,0.99999994
1151,,,,0.07171208365853904,0.11317751505323106,1.0,-0.7723643779754639,-0.018235184,0.084233396,0.023861624,0.020865558923305282,0.003989122752133947,-0.005882643319623838,0.019629503893352412,-0.04406779661016944,-0.003389830508474571,-0.67029285,0.0014017848,0.99999976
1152,,,,0.033674936277857705,0.025101221008446688,0.0,-0.28896328806877136,-0.019481314,0.07971194,0.040998984,0.018244779189083363,0.0035031914246319417,-0.005877590726361741,0.018569041849793775,-0.03898305084745765,-0.003389830508474587,-0.48332658,0.002517657,1.0000001
1153,,,,0.06569197813642057,0.06662244656049929,1.0,-0.8504976034164429,-0.020452945,0.075671606,0.07687654,0.01651322909959454,0.0032820926284954617,-0.00585059069396106,0.017549258698988508,-0.03389830508474574,-0.003389830508474571,-0.34726214,0.004024547,1.0000001
1154,,,,0.04815653091875656,0.07520057365540968,0.0,-0.9055339694023132,-0.021808075,0.07183001,0.13741145,0.01396190007574186,0.002657443572275646,-0.0058498856945293125,0.01655761639209665,-0.02881355932203391,-0.003389830508474587,-0.26609874,0.0055813044,1.0000001
1155,,,,0.049278292177146084,0.0752043967127405,0.0,-0.7057151198387146,-0.022802843,0.068433456,0.22830704,0.01253641597024442,0.002432911116053883,-0.005825528291513413,0.015612434795352731,-0.023728813559322087,-0.0033898305084745554,-0.19788261,0.008354178,0.99999976
1156,,,,0.0061717135730948725,0.1603756185166379,1.0,-0.9255313277244568,-0.023894073,0.06520826,0.3474718,0.010367901903507564,0.0020038675519368733,-0.005822946860681694,0.014693346088543266,-0.018644067796610164,-0.003389830508474587,-0.13189821,0.012662026,1.0000001
1157,,,,0.0632952417358311,0.02462421237526108,0.0,-0.8570189476013184,-0.024402114,0.062360045,0.47772864,0.009661912504748732,0.0018509307253120194,-0.005792911981096173,0.013817027969463172,-0.013559322033898284,-0.003389830508474587,-0.060550082,0.023933211,1.0000001
1158,,,,0.04338966441445009,0.14293703721573925,1.0,-0.9570048451423645,-0.02458879,0.059708364,0.59489614,0.008352882326227645,0.0016174601149631423,-0.005777565845633834,0.012969168498206791,-0.008474576271186451,-0.0033898305084746026,0.008958079,0.045770824,1.0000001
1159,,,,0.10783826975894512,0.031919719658858675,1.0,-0.5109860897064209,-0.023907628,0.05732501,0.6884127,0.008514697359531302,0.0016245829808357237,-0.0057312475897185675,0.012163231737519195,-0.0033898305084745397,-0.0033898305084745554,0.107590586,0.076556504,0.9999997
1160,,,,0.07548503502846998,0.051880944867830396,0.0,-0.293701708316803,-0.024469746,0.056062706,0.7648115,0.00827203306296405,0.0015861093277845996,-0.005705160063121014,0.011385056945386692,0.0016949152542373093,-0.0033898305084746026,0.123134464,0.09490481,0.13502085
1161,,,,0.06157037167915533,0.05788861938352734,1.0,-0.6314256191253662,-0.025784193,0.055963926,0.8242519,0.009321139452638981,0.001795618893735037,-0.005653716163612539,0.010648848684123463,0.00677966101694919,-0.0033898305084745397,0.07869551,0.085895345,0.23892857
1162,,,,0.03059615224356411,0.08948987812054299,1.0,-0.7246357798576355,-0.026891243,0.055604856,0.8681833,0.009651711715417836,0.001830768016299762,-0.005624975550987756,0.009936093627690122,0.011864406779661022,-0.003389830508474587,0.059472658,0.08237814,0.41470304
1163,,,,0.010375289997923056,0.026962507430075715,1.0,-0.6512317657470703,-0.027932005,0.055527564,0.9004065,0.01088393445509312,0.0021265138079975803,-0.0055745415954901395,0.009266316877119095,0.016949152542372902,-0.0033898305084745554,0.137281,0.10471276,0.61154544
1164,,,,0.07560209383156077,0.02663213910947962,0.0,-0.6498038172721863,-0.028670024,0.05519813,0.9243631,0.011661851016516756,0.0021503792206839785,-0.005546073411360782,0.008625306326297249,0.022033898305084745,-0.0033898305084746187,0.21508837,0.13271263,0.7776813
1165,,,,0.10897191157556181,0.049606042067733044,1.0,-0.785687267780304,-0.030313384,0.055679776,0.94008255,0.01315791165567292,0.0025582736516591236,-0.005493646949392411,0.008026443873806473,0.02711864406779662,-0.0033898305084746026,0.29289663,0.16759515,0.8860054
1166,,,,0.037457577436322276,0.04139823090774184,1.0,-0.8199824094772339,-0.033493415,0.05678376,0.9449006,0.013953758634696332,0.002631444669534929,-0.005466474322414579,0.007457025023242751,0.03220338983050845,-0.0033898305084746187,0.37070367,0.21072412,0.9452644
1167,,,,0.08295063012348433,0.03565287719192824,1.0,-0.8291500806808472,-0.036034897,0.05799113,0.94835144,0.015215767913640602,0.002973795258741874,-0.00541462655358659,0.006933839116221236,0.03728813559322032,-0.003389830508474587,0.44851208,0.26357156,0.974601
1168,,,,0.02514139815485281,0.11530236351361657,1.0,-0.4960704445838928,-0.038224965,0.05903737,0.9493788,0.015932601447122923,0.003083710388718997,-0.005382823886890365,0.006441226000197711,0.042372881355932195,-0.003389830508474587,0.5263196,0.32765153,0.98840725
1169,,,,0.04342579340961924,0.1487780270844119,1.0,-0.8723832964897156,-0.039646562,0.060156412,0.94931495,0.017580305941320925,0.003372226832225855,-0.005325264935147871,0.005999325432255557,0.04745762711864404,-0.0033898305084745554,0.5836762,0.38563588,0.9804799
1170,,,,0.07418727789420364,0.025730788522187194,0.0,-0.7436866760253906,-0.04061115,0.061094854,0.946817,0.018049788249298,0.00342746973266707,-0.005287092246801834,0.005591809460101366,0.052542372881355895,-0.0033898305084746026,0.61109066,0.42031476,0.8911292
1171,,,,-0.01785673824679984,0.023192923282859025,1.0,-0.9275096654891968,-0.040804565,0.062121447,0.94266474,0.019287731894169522,0.003668518055285615,-0.005221911214689885,0.005229479655795132,0.057627118644067804,-0.0033898305084745554,0.6333008,0.44987586,0.62748563
1172,,,,0.05539114159899571,0.12104693765980085,1.0,-0.6857815980911255,-0.040581044,0.062976636,0.9355522,0.019825226438779476,0.00395462361469276,-0.005175693253247723,0.004893366407073071,0.06271186440677964,-0.0033898305084746026,0.5666066,0.3354535,0.43382618
1173,,,,-0.032515152703646195,0.11128675620941961,1.0,-0.8315141797065735,-0.03951615,0.06393165,0.9250051,0.021067264465550874,0.004047761287959769,-0.0051006599498327155,0.004599342869437111,0.06779661016949153,-0.003389830508474571,0.50356257,0.23942462,0.56905764
1174,,,,0.07419434112860179,0.02565814510246178,0.0,-0.9294647574424744,-0.03824882,0.06470619,0.91078115,0.021411994950016874,0.004035991053491992,-0.0050475801159958755,0.004327381083751121,0.07288135593220339,-0.003389830508474571,0.43539166,0.16769549,0.7744568
1175,,,,0.04217106845869383,0.05691328196919183,1.0,-0.6621497869491577,-0.0364378,0.06557012,0.892476,0.022307556311451867,0.004304764662804885,-0.004969709331651094,0.00409278522969981,0.07796610169491525,-0.0033898305084745554,0.41696367,0.16188447,0.89236134
1176,,,,2.618872743625169e-07,1.9039884867107625e-08,0.0,-0.11039982736110687,-0.034392912,0.06625283,0.86783576,0.022527485161116054,0.004292498897915344,-0.004913246843201542,0.00387957577210882,0.08305084745762716,-0.0033898305084746026,0.4637699,0.18831995,0.9830693
1177,,,,0.03510077029680279,0.05067039771346335,1.0,-0.45422235131263733,-0.031959184,0.06701762,0.8376025,0.023409765785037152,0.004478460550496913,-0.0048340962183936595,0.0037013203934388467,0.08813559322033897,-0.003389830508474587,0.4804082,0.18589623,0.9983021
1178,,,,0.07421097105568936,0.025538073100020126,0.0,-0.5108364224433899,-0.029608268,0.067586675,0.8016871,0.023512097041759276,0.004528231025142844,-0.0047809017472915495,0.003540084795354861,0.09322033898305082,-0.003389830508474571,0.43920004,0.16277087,0.906391
1179,,,,0.03994510758755856,0.03365088799261006,1.0,-0.5381991267204285,-0.026918119,0.06823567,0.75932777,0.024616950141083716,0.004770713715661448,-0.004705515287952476,0.003412137275353164,0.09830508474576267,-0.0033898305084745554,0.31279764,0.12920098,0.004127367
1180,,,,0.06221822210746491,0.06947903348416659,1.0,-0.5225587487220764,-0.024506943,0.06867961,0.713892,0.02469010502577559,0.004649498916263862,-0.004658857820389918,0.0032982202139108146,0.10338983050847456,-0.0033898305084746187,0.48996416,0.12828992,1.0000002
1181,,,,0.002352230597364509,0.09232580281620531,1.0,-0.6190337538719177,-0.022084327,0.06918759,0.6683261,0.0252350445733278,0.004799496596224625,-0.004594755517182348,0.0032137462509205473,0.10847457627118641,-0.003389830508474571,0.7313565,0.1476808,0.99999976
1182,,,,0.036199683483475964,0.05811251855840299,1.0,-0.5257155895233154,-0.019999355,0.06948496,0.6235836,0.024911410324972988,0.004909276641233924,-0.004560245517886166,0.003142570370410573,0.1135593220338983,-0.0033898305084746026,0.9456824,0.16186558,1.0
1183,,,,0.08333091160004638,0.17052177489243353,1.0,-0.5714646577835083,-0.018036226,0.06984307,0.5841086,0.025419281902290404,0.004888436723574674,-0.004509967869715302,0.003097766874668782,0.11864406779661016,-0.0033898305084746026,1.0477548,0.14850435,0.9999998
1184,,,,0.017798948434296014,0.010973092368007975,1.0,1.4963960647583008,-0.016430866,0.0700077,0.5478818,0.0252470703512715,0.004922362994969327,-0.004488518376562329,0.0030593297390405353,0.12372881355932203,-0.0033898305084746187,1.0831702,0.12573387,1.0000002
1185,,,,0.08040149487661824,0.08896110388028018,1.0,-0.6138154864311218,-0.014654591,0.07026335,0.51269,0.02594605431385048,0.004871364765708699,-0.004446043417119408,0.0030443369305726913,0.1288135593220339,-0.003389830508474571,1.1229862,0.107310794,1.0000001
1186,,,,0.07522596311032723,0.04200452277759674,0.0,-0.7708637714385986,-0.013218237,0.070332736,0.4812058,0.025837904392764566,0.004796453642574883,-0.004431731103177381,0.003033349043213399,0.13389830508474584,-0.0033898305084746026,1.1628033,0.091464974,1.0000001
1187,,,,0.07531936936184486,0.04481237124308356,0.0,-0.5853899121284485,-0.011597163,0.07051378,0.4506877,0.025883106008481125,0.004975147802106776,-0.004395111726919418,0.0030392252667370873,0.13898305084745768,-0.0033898305084745554,1.2026188,0.07786842,0.9999999
1188,,,,0.03852162154723318,0.03977834880445307,1.0,-0.5808929800987244,-0.010057707,0.07053672,0.41893938,0.02564034382183346,0.004951121738740779,-0.0043819374416528495,0.0030461366971991804,0.1440677966101695,-0.0033898305084746187,1.2313967,0.070253946,1.0000001
1189,,,,0.04022899440889054,0.04905795469613843,1.0,-0.8800977468490601,-0.008366165,0.07067624,0.38915604,0.025923321784585868,0.004931790483619755,-0.004346655869602001,0.0030675823219959483,0.14915254237288136,-0.003389830508474587,1.2583277,0.06399054,1.0000001
1190,,,,0.11236982238461588,0.11761806993627524,1.0,-0.41168734431266785,-0.007053635,0.070656486,0.3636723,0.025775244934799966,0.005008149271234054,-0.004338515016636018,0.0030827988334656887,0.1542372881355932,-0.0033898305084746026,1.2841265,0.05768043,1.0000001
1191,,,,0.07533628739974348,0.04538828451967625,0.0,-0.8880236148834229,-0.0057334276,0.070755385,0.34256393,0.02600993241169025,0.004923913665486549,-0.004309964444368575,0.003108251824427333,0.15932203389830507,-0.003389830508474587,1.3052987,0.049857877,1.0
1192,,,,0.05116371887701901,0.01417479974688822,1.0,-0.5332329273223877,-0.0047804727,0.070697635,0.32506,0.025737306373937934,0.004916533167774659,-0.004308215765804324,0.0031266897714306765,0.164406779661017,-0.003389830508474587,1.3338557,0.04323092,1.0000001
1193,,,,0.06675460561743328,0.06236561724753671,1.0,-0.8196053504943848,-0.004033113,0.07075538,0.3150051,0.026154180511066515,0.004948318668650475,-0.0042889387919161385,0.0031512573553286283,0.1694915254237288,-0.003389830508474587,1.366655,0.03754705,1.0
1194,,,,0.06475276808946871,0.07089947297762783,1.0,-0.5862546563148499,-0.0038517492,0.07065228,0.31115612,0.02559443471555542,0.0050690156774943354,-0.004299050318171095,0.0031649369206613173,0.17457627118644062,-0.003389830508474587,1.3994545,0.03259839,0.99999994
1195,,,,0.046440447272284885,0.03781575247607764,1.0,-0.8017390370368958,-0.0036685679,0.0706808,0.3107802,0.025948664787556256,0.005110517443579524,-0.004288322841814966,0.0031849509673399987,0.17966101694915254,-0.0033898305084745554,1.4182497,0.026721438,0.9999998
1196,,,,0.013669543271055615,0.07844070827801691,1.0,-0.8751236200332642,-0.003728293,0.070574515,0.31077245,0.025545910976572345,0.004916675051916793,-0.004301549940090262,0.003193476224225969,0.18474576271186438,-0.0033898305084746187,1.4364638,0.021840492,1.0000001
1197,,,,0.018368587578232363,0.16397251864178053,1.0,-0.654748797416687,-0.0033677907,0.07064352,0.30685017,0.02617284184764085,0.005105382936019941,-0.004286573489118817,0.0032048722956625293,0.18983050847457625,-0.003389830508474587,1.4524022,0.017746663,1.0
1198,,,,0.00393922599233161,0.04876844218464647,1.0,-0.9525943994522095,-0.002958508,0.070601754,0.29819873,0.025756458181446774,0.0048884048002213265,-0.004290563729424654,0.0032039179528075184,0.19491525423728817,-0.0033898305084746026,1.4525299,0.013935013,1.0
1199,,,,-0.05546108305197543,-0.02490047999627465,1.0,-0.5462903380393982,-0.0022110974,0.07071584,0.28768194,0.026131816202942033,0.005033952709020553,-0.004268521286152173,0.0032104727959086352,0.2,-0.003389830508474587,1.4553863,0.0110715395,0.9999999
1200,,,,0.07545770818145454,0.05068444067815484,0.0,-0.24885421991348267,-0.00154594,0.070697,0.27508628,0.025602942746693263,0.005024906452848278,-0.004268087422796277,0.003208339606077119,-0.09999999999999996,0.001694915254237246,-3.3850136,2.2398403e-06,0.99999994
1201,,,,0.05960135064370139,0.12715992339561746,1.0,-0.4640057384967804,-0.0004940148,0.07084286,0.26022547,0.026198720755475857,0.004946475405863281,-0.004240701550971041,0.003212360898572454,-0.09491525423728817,0.0016949152542372618,-3.1549318,3.8710505e-06,0.99999994
1202,,,,0.06823597345753726,-0.0157096353642045,1.0,-0.5819761753082275,0.0002728466,0.07085652,0.24637054,0.026041450069744846,0.005029698398142345,-0.0042372279134807594,0.0032020157180889827,-0.08983050847457626,0.0016949152542372618,-2.9022663,6.876135e-06,0.99999994
1203,,,,0.022448813543302432,0.1467165442136027,1.0,-0.6561642289161682,0.0012468665,0.07103803,0.23307031,0.026057889339013006,0.005050322664623598,-0.004209083304984092,0.0031927308103094727,-0.08474576271186435,0.0016949152542372935,-2.6312783,1.2763783e-05,0.9999998
1204,,,,0.0691908363370838,0.024465633580456808,0.0,-0.5741937160491943,0.0020591896,0.07109738,0.21884446,0.025951281803155785,0.004991663022099297,-0.004202592315168688,0.003168540315092877,-0.07966101694915251,0.001694915254237246,-2.3602903,2.3525334e-05,1.0000001
1205,,,,0.07554452840429028,0.058827121115400366,0.0,-0.7026911973953247,0.0030993936,0.07133053,0.20512024,0.02630322182282755,0.00504503199761449,-0.004171083460995001,0.0031444255187386538,-0.07457627118644065,0.001694915254237246,-2.0893037,4.352057e-05,1.0000001
1206,,,,0.058526518182546686,0.082808768622401,1.0,-0.6417396664619446,0.003929388,0.071434274,0.19124055,0.026197065881062333,0.005032577599662611,-0.0041619920701813605,0.0031062618321001526,-0.06949152542372879,0.0016949152542372146,-1.8520701,7.8725185e-05,1.0
1207,,,,0.03712712736206107,-0.009005431101874697,1.0,-0.6755384206771851,0.0053405063,0.07172947,0.17415395,0.02703450481635125,0.0051678226002270745,-0.004122910893420383,0.0030720227197211254,-0.06440677966101688,0.0016949152542372618,-1.6174569,0.00014211834,1.0
1208,,,,0.04057740770187551,0.11928262756277366,1.0,-0.44128990173339844,0.0068997694,0.07190844,0.1537886,0.02640337426315121,0.0051218801974476594,-0.004100789942438572,0.0030279902520607338,-0.05932203389830509,0.0016949152542372304,-1.3997301,0.00024893123,1.0000002
1209,,,,0.06103208202223392,0.062873424675217,1.0,-0.6802816390991211,0.0091752075,0.07226826,0.13144377,0.026945987523925324,0.00520794608512106,-0.004047983269698285,0.002995548552740845,-0.05423728813559316,0.0016949152542372935,-1.1846005,0.0004966671,0.9999999
1210,,,,0.027024719718820336,-0.025659736189306906,1.0,-0.6004587411880493,0.01170816,0.07250566,0.107662596,0.026777216539199476,0.005101241353595991,-0.004010709015368792,0.002957797226994199,-0.049152542372881386,0.0016949152542372618,-0.9694718,0.0009908313,1.0
1211,,,,0.047512553980212584,0.04546304625897297,1.0,-0.7696146965026855,0.014943596,0.07293727,0.08520172,0.027200385198342936,0.005356625249374482,-0.003942802641451299,0.002927878758050047,-0.044067796610169456,0.0016949152542372618,-0.7886388,0.0017471329,0.99999994
1212,,,,0.07135307646425726,0.11268643418016075,1.0,-0.5858117938041687,0.018206047,0.07323268,0.065349564,0.027411583378179567,0.00529172705935355,-0.0038933622509702516,0.002890693350965728,-0.03898305084745764,0.001694915254237246,-0.6313851,0.0029271564,0.99999994
1213,,,,0.08726858791910358,0.028807810294550013,1.0,-0.7308060526847839,0.02228284,0.07372381,0.04810641,0.02778459950919491,0.005328956042765637,-0.0038126890938491413,0.0028647080386363165,-0.03389830508474574,0.0016949152542372304,-0.53470874,0.0043300637,1.0000001
1214,,,,0.08209832187537629,0.006481459940834169,1.0,-0.8240631222724915,0.026640747,0.07409818,0.033417605,0.02770729092719125,0.005360063907347901,-0.003745312433424551,0.0028313493665595942,-0.028813559322033926,0.001694915254237246,-0.45964146,0.0060713813,0.99999994
1215,,,,0.019489765188110547,0.19095831829381488,1.0,-0.5528760552406311,0.032127235,0.07469967,0.021843642,0.02830011419793532,0.0054004438052217265,-0.003642997719159304,0.0028087418308857057,-0.023728813559322014,0.0016949152542372618,-0.39452997,0.009173233,0.99999994
1216,,,,0.03085611321053901,-0.01695051137449849,1.0,0.06930069625377655,0.03769946,0.075148806,0.013567526,0.02829411007028166,0.005547414719998299,-0.003554099594735559,0.002781630225073011,-0.01864406779661015,0.0016949152542372304,-0.32522142,0.01396211,1.0
1217,,,,0.04360967364651836,0.08274530720090914,1.0,-0.6539450287818909,0.044547975,0.07582005,0.007847544,0.028790324346289264,0.00561645012805854,-0.0034273240110840176,0.002764530839490376,-0.013559322033898268,0.0016949152542372777,-0.23614028,0.025260812,0.99999994
1218,,,,0.050346665167610986,0.02522286468020474,0.0,-0.7346693873405457,0.048222125,0.07611647,0.0052639167,0.02895299677286075,0.0055655685323978965,-0.0033116982207261215,0.0027416582488785403,-0.00847457627118642,0.001694915254237246,-0.16143799,0.049769416,1.0000002
1219,,,,0.0922239273646413,0.03875327543296685,1.0,-0.8324743509292603,0.047957562,0.07626925,0.004574433,0.0295842747474089,0.005577146151055698,-0.003158451280459673,0.0027307849310923625,-0.0033898305084745397,0.0016949152542372935,0.034097936,0.07815473,0.011920437
1220,,,,0.08172184894927571,0.144370858303637,1.0,-0.5051234364509583,0.047958683,0.076296516,0.0037281155,0.029759998314929415,0.0057799137590979445,-0.003013298825821113,0.002712201296670169,0.0016949152542372935,0.0016949152542372618,0.044328105,0.0826769,0.0026283094
1221,,,,0.018496526347440367,0.09446061441818801,1.0,-0.8236671090126038,0.04787296,0.07647185,0.0030908918,0.03043803964396376,0.005712788534861352,-0.0028282490946366905,0.0027032216454007394,0.006779661016949205,0.0016949152542372935,0.022957426,0.0750136,0.0066434396
1222,,,,0.023248193764478217,0.1716917718656727,1.0,-0.7450105547904968,0.04773646,0.07648944,0.00243006,0.030368630702974016,0.005855095389022341,-0.002651669620106173,0.002687670815460015,0.011864406779661054,0.0016949152542372304,0.001573622,0.066940315,0.0043118624
1223,,,,0.07474527414448448,0.025761810055141412,0.0,-0.8834466934204102,0.047699302,0.076687925,0.002214533,0.030989388574917995,0.005996116749827298,-0.0024323173028305872,0.002679086755748126,0.016949152542372888,0.0016949152542372935,0.07039073,0.08467688,0.0076298695
1224,,,,0.08970235908293003,0.01863871908006022,1.0,-0.5248063206672668,0.047875844,0.07682979,0.0020842154,0.031232280042677307,0.006110632036390839,-0.0022190551592800524,0.0026609140700583444,0.022033898305084752,0.0016949152542372304,0.143416,0.10859232,0.014107225
1225,,,,0.10979679343069412,0.047730249776925866,1.0,-0.9328349828720093,0.048260756,0.07717415,0.0019198043,0.031492147119240865,0.006072742240028674,-0.0019631397363232958,0.0026503505518329327,0.02711864406779662,0.0016949152542372777,0.2164399,0.1388077,0.025938993
1226,,,,0.00361307342264295,0.17944526213200304,1.0,-0.8057712912559509,0.048496187,0.07736973,0.0019842018,0.031881936841101695,0.006078315628290605,-0.001710385859714398,0.002627195761131519,0.03220338983050846,0.0016949152542372618,0.2894645,0.1767163,0.047219645
1227,,,,0.030653527696635825,0.17837929722113538,1.0,-0.49777302145957947,0.048978303,0.0777834,0.00233633,0.03240122750901681,0.006145052216999461,-0.0014117756877324193,0.0026088095626051007,0.03728813559322032,0.0016949152542372777,0.362491,0.22387493,0.084443055
1228,,,,0.07483275839674552,0.028303514987444968,0.0,-0.9752387404441833,0.049243506,0.07802278,0.0027497509,0.0324909452203999,0.00623136190918781,-0.0011131668335788295,0.002582888312656235,0.04237288135593218,0.0016949152542372304,0.4335434,0.2815326,0.13175477
1229,,,,0.08982194166673699,0.06237644241470962,1.0,-0.604339599609375,0.04978645,0.078475796,0.0033421547,0.03257363431971772,0.006272612175412158,-0.000765768239424083,0.002568692129333858,0.047457627118644034,0.0016949152542372618,0.48064962,0.32320222,0.17801192
1230,,,,0.026489435376942067,-0.032710890276775914,1.0,-0.99029541015625,0.05003497,0.07873827,0.004063526,0.03232294080497984,0.0062500984319511215,-0.00041730486422685546,0.0025463337320760435,0.05254237288135591,0.0016949152542372146,0.50854737,0.34535775,0.22276483
1231,,,,0.06363969646206558,0.17084588629773276,1.0,-1.0384619235992432,0.050737444,0.07926269,0.0051182164,0.03256805449755375,0.0062007804254095526,-1.6403644736460044e-05,0.0025305088321628,0.05762711864406781,0.0016949152542372777,0.48133203,0.30549508,0.2963401
1232,,,,0.057221833965390295,0.12019478451116766,1.0,1.6657004356384277,0.049067713,0.07956118,0.005567904,0.03190340779395944,0.0061677869364566195,0.00038564943315648134,0.0025051762529003448,0.06271186440677964,0.0016949152542372304,0.42126602,0.24049538,0.16343527
1233,,,,0.0816922000587013,0.17253376766368636,1.0,-0.5084655284881592,0.04536171,0.08023576,0.0051470143,0.031090427624713785,0.005880993661982392,0.00083913561431706,0.0024849397320492466,0.06779661016949154,0.0016949152542372618,0.34570855,0.17511825,0.049789973
1234,,,,0.06075429637660046,0.16565308663075434,1.0,-0.6189318895339966,0.042544402,0.080264054,0.0049403165,0.029805581611504872,0.005641957885937,0.0012995802958202746,0.0024541049054893284,0.07288135593220335,0.001694915254237246,0.27015126,0.12639065,0.013859491
1235,,,,0.0748842182479447,0.02949338944813599,0.0,-0.6467088460922241,0.040791836,0.07968516,0.005272536,0.028454510406807614,0.005515954172905452,0.0018148712509003376,0.002432442903287951,0.07796610169491526,0.0016949152542372935,0.27267665,0.12652156,0.023388231
1236,,,,0.06358224231447919,0.14508758636124308,1.0,-0.7208855748176575,0.038459457,0.07893328,0.0056828866,0.026494810811829056,0.00508592693461984,0.0023364623188270755,0.0024006899617000873,0.08305084745762713,0.0016949152542372146,0.3391094,0.15709816,0.0770103
1237,,,,0.048926548497480016,0.06541131961256261,1.0,-0.6910059452056885,0.036383603,0.07828245,0.006180461,0.024300339361402457,0.00466251756518022,0.0029190607828374466,0.002377174696521343,0.08813559322033893,0.0016949152542372304,0.38433948,0.17567568,0.3647125
1238,,,,0.025829933705673755,-0.03180543963874777,1.0,-0.5406826138496399,0.033743847,0.07741162,0.006749346,0.021748725490005998,0.00426032325406537,0.0035114215871279147,0.002347659527464908,0.0932203389830508,0.0016949152542371987,0.36733282,0.16079523,0.007536384
1239,,,,0.07492013431571745,0.030043857302987136,0.0,-0.7545311450958252,0.03138771,0.07668385,0.0074718553,0.019095146167728373,0.003711381299712567,0.0041626364062666435,0.0023266001642156687,0.09830508474576274,0.0016949152542372304,0.2247138,0.12966605,1.0172526e-07
1240,,,,0.09273119063235884,0.0649134742947724,1.0,-0.18742571771144867,0.028400837,0.07570298,0.00824752,0.015905401038624856,0.003145025833297083,0.00482920862537684,0.002298538424321008,0.10338983050847457,0.0016949152542372304,0.37887663,0.13173683,0.9999304
1241,,,,0.007832934144945673,0.18830304933413278,1.0,-0.5332303047180176,0.025735086,0.074880935,0.00940033,0.01292716491467567,0.0024813583208042715,0.005557546503814455,0.00228305076470877,0.10847457627118645,0.0016949152542372304,0.63328487,0.15727359,1.0000001
1242,,,,0.09136646410985647,0.1367716617890832,1.0,-0.6000110507011414,0.022365209,0.07377208,0.010071341,0.009656452394999942,0.0018813867259532622,0.006297648588592047,0.002260379931450325,0.11355932203389832,0.001694915254237246,0.87039155,0.18069048,0.99999994
1243,,,,0.07522974387496638,0.035356379312539356,0.0,-0.49961113929748535,0.019425249,0.0727229,0.009130486,0.0071500281132517406,0.0013437488935772542,0.007103021147644405,0.0022485247267546933,0.1186440677966102,0.001694915254237246,0.9765983,0.16838883,0.9999999
1244,,,,0.08834062074433527,0.02053135319543254,1.0,-0.6551414132118225,0.015604456,0.07126332,0.008544035,0.004688349878821759,0.0009120651547163968,0.00792165911574684,0.0022322253855596784,0.12372881355932204,0.0016949152542372304,1.015878,0.14420424,1.0000001
1245,,,,0.05269995176652807,0.1898077903081698,1.0,-0.626826286315918,0.0124606425,0.070103005,0.00780991,0.0035865183595451947,0.0006746994006542803,0.008801802465407703,0.002224927174174793,0.1288135593220339,0.001694915254237246,1.0551562,0.12328151,0.9999998
1246,,,,0.044397129478303966,0.055915972170476745,1.0,-0.6901787519454956,0.008108701,0.06851921,0.0072334097,0.0033655391656124173,0.0006560610217079476,0.00969597196461295,0.0022101438953172404,0.13389830508474587,0.0016949152542372146,1.0944347,0.1052368,0.9999998
1247,,,,0.05490978755347717,-0.016886899153640167,1.0,-0.6298054456710815,0.005012727,0.067379534,0.006616797,0.005196817736925765,0.0009728579545576245,0.010650906003185334,0.0022066485732373364,0.13898305084745768,0.001694915254237246,1.1337154,0.0897157,0.9999998
1248,,,,0.05485173162802992,0.05819234036869024,1.0,-0.5993253588676453,-0.00057460257,0.06549755,0.006049768,0.009004189381899655,0.0017389011878971255,0.011612520677408757,0.0021966562694917193,0.1440677966101695,0.0016949152542372777,1.1729944,0.07639723,1.0000001
1249,,,,0.1051638940737003,0.13462990263761274,1.0,-0.7957570552825928,0.0034130232,0.06618136,0.0060011684,0.015885525269368064,0.003082332344068069,0.012630240747198887,0.002199139262839024,0.1491525423728813,0.0016949152542372935,1.20249,0.06848567,0.99999994
1250,,,,0.0752467008886141,0.03577877467545731,0.0,-0.5856371521949768,0.019076861,0.069806404,0.0069350703,0.025796913741409466,0.00510198854204511,0.01365497969768344,0.0021943662889186565,0.1542372881355932,0.0016949152542372777,1.2286128,0.06224655,0.99999994
1251,,,,0.07526266397744144,0.036212205541019026,0.0,-0.8226139545440674,0.03390403,0.07354131,0.007764461,0.04037641694489608,0.007657019820034037,0.014735992894920232,0.0021955370301341695,0.15932203389830507,0.0016949152542372935,1.2451221,0.05264517,0.9999998
1252,,,,0.0904155640897584,0.05710112853954605,1.0,-0.6369180083274841,0.05017756,0.0777195,0.008944487,0.05802357686976067,0.011217029730918869,0.015827549042734156,0.0021848420433396307,0.164406779661017,0.0016949152542372935,1.2629035,0.04419275,1.0000001
1253,,,,0.017669437660390738,0.17118447371583975,1.0,-0.8718624114990234,0.066370875,0.08226151,0.010128373,0.08018555133088508,0.015349345603497802,0.016980635954772404,0.00218168064628579,0.1694915254237288,0.0016949152542373093,1.2806863,0.03707249,0.9999999
1254,,,,0.08390383850197283,0.1943959901032536,1.0,-0.7823493480682373,0.08345826,0.08715356,0.011726248,0.10567673916195654,0.020331192585698363,0.018141908760621085,0.002172126556780032,0.1745762711864406,0.001694915254237246,1.2965665,0.030841874,1.0000001
1255,,,,0.07529430892359168,0.05800963742401297,0.0,-0.5855264067649841,0.100672305,0.09253517,0.0134282345,0.1320187253090801,0.025506177975796716,0.019358975205482073,0.0021708244711965636,0.17966101694915254,0.0016949152542373093,1.299907,0.024364224,0.9999998
1256,,,,0.07533378995881984,0.06606489872076696,0.0,-0.6708626747131348,0.11858126,0.09829197,0.015610128,0.16276068632172733,0.03170559377245626,0.020582730651610502,0.002160081223776643,0.18474576271186435,0.0016949152542372618,1.3031064,0.019223973,1.0000002
1257,,,,0.12504858574442002,-0.004518649425956381,1.0,-0.7081648707389832,0.1367538,0.10466009,0.018030014,0.1974582739218053,0.037805670158834945,0.02186180244892144,0.002158622629129978,0.18983050847457625,0.0016949152542373252,1.3049086,0.015079947,0.9999999
1258,,,,0.0015435712822376296,0.14913647876116232,1.0,-0.8991129398345947,0.15539457,0.11140237,0.021090226,0.2328994286741821,0.04435820663362389,0.023142059569427487,0.002150846473007175,0.19491525423728814,0.0016949152542372777,1.3124979,0.011925236,1.0000001
1259,,,,0.011605959029526942,0.16477916082646704,1.0,-0.6403053998947144,0.17429124,0.11883933,0.024560003,0.2700221234060037,0.051555017906415035,0.02447044638399378,0.00215271173046139,0.19999999999999993,0.0016949152542373093,1.3428782,0.009749689,0.9999999
1260,,,,0.0837991591277727,0.08774418566402911,1.0,-0.9668017029762268,0.19346121,0.12667331,0.02879712,0.30659615097794035,0.05864139195514864,0.025790172722579097,0.00214473194664794,-0.09999999999999998,0.006779661016949205,-3.4898894,2.3509758e-06,1.0
1261,,,,-0.0349077988374087,0.18068740605895614,1.0,-0.605302631855011,0.21285146,0.13527894,0.03363354,0.3408656500969973,0.06597842296265811,0.02715010056672762,0.0021459516635827084,-0.09491525423728812,0.006779661016949205,-3.2540627,4.010413e-06,0.99999994
1262,,,,0.07489772011247772,0.06426830659745898,0.0,-0.936226487159729,0.23247202,0.14433298,0.039578587,0.3749615842228279,0.07368685272604393,0.02850539668132093,0.0021411045659954367,-0.08983050847457623,0.00677966101694919,-2.9830759,7.532325e-06,1.0
1263,,,,0.07551413338250859,0.07551374848376598,0.0,-0.843187153339386,0.2523897,0.1542891,0.046466243,0.4047403601728517,0.079183294157949,0.029902178388200463,0.0021460862766436613,-0.08474576271186433,0.006779661016949222,-2.7120886,1.3895394e-05,0.9999999
1264,,,,0.07472871738216338,0.07569048031685005,0.0,-0.44056907296180725,0.27238098,0.16471648,0.05476428,0.4301993159512904,0.08321505240767789,0.03128656479001622,0.002143135660947536,-0.07966101694915251,0.00677966101694919,-2.4410992,2.577649e-05,1.0
1265,,,,0.07451545210456255,0.07570645688915456,0.0,-0.6177681684494019,0.29268187,0.17615752,0.06440809,0.4466607227471664,0.08585274158879229,0.03270914159533341,0.002150145446426497,-0.07457627118644061,0.006779661016949222,-2.1921825,4.6950754e-05,0.9999999
1266,,,,0.06074248117360924,0.07032614869023622,1.0,-0.7815641760826111,0.31304416,0.18817283,0.07583235,0.4598229587484243,0.0889784588561156,0.034121095606087344,0.0021464220205682453,-0.0694915254237288,0.006779661016949205,-1.957569,8.4845284e-05,1.0000001
1267,,,,0.05393692989929601,0.058383033008038106,1.0,-0.5286179780960083,0.33376548,0.2013713,0.08891579,0.46502360275346644,0.08829599149800597,0.03556821717567719,0.0021494976652189786,-0.06440677966101692,0.006779661016949237,-1.7282528,0.00015234377,0.9999999
1268,,,,0.05844076838536554,-0.0060383828697845865,1.0,-0.917435348033905,0.3544137,0.21515566,0.10428371,0.47321564628947577,0.09159678294412792,0.03700100931308945,0.002143259188675804,-0.05932203389830505,0.006779661016949237,-1.5082788,0.00030829365,1.0000001
1269,,,,0.06343638299386131,-0.03280479204045435,1.0,-0.5581574440002441,0.3755311,0.23034646,0.121661946,0.4703528979122138,0.09027929874522866,0.03847049770747213,0.0021421702642415454,-0.05423728813559317,0.006779661016949253,-1.2887362,0.00064049615,1.0000001
1270,,,,0.05210600974043657,0.0018302254917602623,1.0,-0.9840306639671326,0.3964913,0.24617997,0.1417049,0.46478498715841177,0.08824577244267927,0.03992370887655966,0.0021296388313727798,-0.04915254237288133,0.00677966101694919,-1.0918608,0.0012220247,1.0000001
1271,,,,0.04265056383091961,-0.015122920205709753,1.0,-0.5755055546760559,0.4178155,0.2635568,0.16304459,0.47413816291049,0.09051510738561726,0.04141158567824463,0.002124936531343741,-0.04406779661016946,0.006779661016949253,-0.91885453,0.0021008786,0.99999994
1272,,,,0.027645478127092303,0.12208887987362058,1.0,-0.8349666595458984,0.43836543,0.28152868,0.18185039,0.4633132445029633,0.08785187569677616,0.04288367950856652,0.0021085335110367603,-0.038983050847457616,0.006779661016949174,-0.811367,0.0032461544,1.0000001
1273,,,,0.09261568281727443,0.019060782765312194,1.0,-0.9541677236557007,0.45849097,0.30016544,0.20171049,0.45563254095385247,0.08697992579214188,0.04438624284774957,0.0020986858851405757,-0.03389830508474575,0.006779661016949205,-0.7176325,0.0047437223,0.99999994
1274,,,,0.09107577255990103,-0.010267045971443275,1.0,-0.7947460412979126,0.46894282,0.308786,0.21688223,0.4436194641789416,0.08685414615287397,0.04586924193207944,0.0020799506871092962,-0.028813559322033864,0.006779661016949174,-0.6485617,0.006891281,1.0
1275,,,,0.09888795288063877,0.10656373176904016,1.0,-0.6872289776802063,0.47765166,0.31593612,0.22455727,0.4273244351706223,0.08077539708627025,0.04738208574583949,0.0020678087199896824,-0.023728813559321913,0.006779661016949237,-0.5850356,0.010339636,0.99999994
1276,,,,0.05379799773743321,0.06817711460113328,1.0,-1.023479700088501,0.48645347,0.3233307,0.23336944,0.4052948705319962,0.07801550000333068,0.04887171835364849,0.0020457799993029405,-0.018644067796610132,0.00677966101694919,-0.5029141,0.015887856,0.99999994
1277,,,,0.025120384681843425,-0.05305961184998752,1.0,-1.0499988794326782,0.4958125,0.3315911,0.24037991,0.37101742440159424,0.07146783162752218,0.050389327513609826,0.0020331821268551624,-0.013559322033898237,0.006779661016949237,-0.38096464,0.026185296,1.0
1278,,,,0.04050336515746977,0.07547511724454646,0.0,-0.4775828421115875,0.50328827,0.33724213,0.2568055,0.324764363864755,0.06337567163215811,0.05188417138503885,0.0020105441893001202,-0.00847457627118642,0.006779661016949174,-0.21948457,0.047211584,0.99999994
1279,,,,0.0625784287879271,0.07648017099042477,0.0,-1.0340161323547363,0.5072411,0.33610663,0.31363803,0.2785226918686829,0.05256623082503279,0.053402810981533565,0.001996206861859893,-0.0033898305084744764,0.006779661016949237,0.027500069,0.063059434,0.032437712
1280,,,,0.060583444391862154,0.07657810042400437,0.0,-0.33817631006240845,0.5037359,0.3282129,0.35297266,0.2227302502403835,0.042176708843617315,0.05489476358766177,0.0019746590581726387,0.0016949152542372935,0.006779661016949158,0.022444356,0.06478821,0.2215952
1281,,,,0.11942408170927679,0.18994318247559064,1.0,-0.5695106387138367,0.48707238,0.30918902,0.34329122,0.1663828030469001,0.032548663274030436,0.05640888398282609,0.0019612405086082444,0.006779661016949222,0.006779661016949205,0.0010764567,0.058889836,0.16555823
1282,,,,0.09146384511071365,0.1297893127364382,1.0,-0.6174426078796387,0.47528788,0.2964173,0.33949995,0.11555350061728087,0.022589585248433866,0.05789078795887167,0.0019394739358953683,0.011864406779661054,0.006779661016949174,-0.020299379,0.053080082,0.102094896
1283,,,,0.08373350249833356,0.13761328685358948,1.0,-0.6877470016479492,0.4643501,0.28463987,0.33669013,0.06889374686805293,0.013487603707570177,0.05939016204391757,0.0019284766569412635,0.01694915254237287,0.006779661016949222,0.02552375,0.061515268,0.13502595
1284,,,,0.06006669234827419,0.07659646082554748,0.0,-0.6292039155960083,0.44565034,0.2643263,0.27558935,0.0335143626704759,0.006677746896619209,0.06085486810403626,0.0019078573149976664,0.022033898305084752,0.006779661016949158,0.09854805,0.07914451,0.22511631
1285,,,,0.0137066289021356,0.06229777824477755,1.0,-0.6693688631057739,0.42385566,0.24163735,0.20220754,0.007346119445398359,0.0012564778768003942,0.06233071277138844,0.0018960168078295421,0.02711864406779659,0.00677966101694919,0.17157333,0.10157528,0.3509297
1286,,,,0.08786221309819932,0.10652045693561293,1.0,-0.662710964679718,0.40266946,0.22157578,0.14813727,-0.007355372964435006,0.0012476079565861562,0.0637673609880908,0.0018774653113903098,0.03220338983050845,0.006779661016949158,0.24459834,0.12996182,0.5015449
1287,,,,0.08571358950575128,0.04983600590144875,1.0,-0.4151046574115753,0.3815548,0.20272803,0.10499387,-0.01009604638455999,0.0020882408989661727,0.06521378786037511,0.0018666695320284604,0.03728813559322032,0.00677966101694919,0.31805688,0.16668119,0.6478856
1288,,,,0.1018981305251752,0.12583769230018976,1.0,-0.3292544186115265,0.36075744,0.18596686,0.07515134,-0.0031677237380284295,0.00042809233414301396,0.0666150410978649,0.0018471271186254032,0.042372881355932195,0.006779661016949158,0.39288595,0.21684778,0.76093704
1289,,,,-0.01896788726219488,0.06968566135902636,1.0,-0.5941419005393982,0.3403261,0.17032105,0.052352216,0.010592616609089158,0.0018747368302072648,0.06802190103879173,0.0018384703559342133,0.04745762711864406,0.00677966101694919,0.43173254,0.24312365,0.84581476
1290,,,,0.10546442657757442,0.11305927965424081,1.0,-0.670411229133606,0.3199795,0.15640509,0.03753487,0.02859404351185202,0.005721041995261059,0.06938266311126022,0.0018201455670472564,0.05254237288135591,0.006779661016949158,0.43437156,0.23591319,0.9190165
1291,,,,0.038964324959455655,-0.011771357217395903,1.0,-0.7330092787742615,0.30039907,0.14350872,0.02580517,0.04866240663336405,0.008966537630300824,0.07074343933462837,0.0018106842642783814,0.057627118644067776,0.00677966101694919,0.39888355,0.20830873,0.9251954
1292,,,,-0.015823645739666437,-0.013944319838267674,1.0,-0.793716549873352,0.28057626,0.13205995,0.018995931,0.0681798313762093,0.013147131511008443,0.07205424852643036,0.0017946864259273593,0.06271186440677964,0.006779661016949158,0.35018077,0.1720221,0.8812899
1293,,,,0.08302183409548006,0.116981101147184,1.0,-0.5674933195114136,0.26169592,0.121317714,0.012638222,0.08541115147863133,0.016050318041012025,0.0733644106063677,0.0017865731634284583,0.06779661016949153,0.006779661016949205,0.28165635,0.12901632,0.68852663
1294,,,,0.05523819191252692,0.10721794534807579,1.0,-0.8591623902320862,0.23972183,0.11351076,0.011342521,0.09894294482434395,0.01906404979531165,0.07461998309646857,0.001769330474198936,0.07288135593220336,0.006779661016949158,0.21313149,0.0962459,0.39694628
1295,,,,0.05575806636455362,0.07664113735803932,0.0,-0.8889405727386475,0.24440378,0.11597411,0.014322874,0.10619400411609968,0.02029693624288732,0.07587341933739464,0.0017617262650471345,0.07796610169491522,0.006779661016949174,0.23260576,0.10199598,0.55484426
1296,,,,0.013080167278441988,0.1142729479681599,1.0,4.608745098114014,0.26162973,0.12199107,0.019916512,0.10759546032687992,0.02056200386193849,0.07707296300144494,0.0017424596925081975,0.08305084745762713,0.006779661016949174,0.29929206,0.12921791,0.77970284
1297,,,,0.08757031769263532,0.13166838335936404,1.0,-0.4308356046676636,0.27552605,0.12750594,0.0254473,0.10275097139695627,0.019903713887986174,0.07826745349337236,0.001729791607008982,0.08813559322033898,0.00677966101694919,0.3513616,0.15177518,0.9447762
1298,,,,0.1435030703940992,0.033573726356088386,1.0,-0.8726168274879456,0.29159325,0.13429964,0.03391017,0.0933948583479263,0.017891008311638496,0.07940813323464664,0.0017079222879548132,0.09322033898305082,0.006779661016949174,0.354331,0.14471176,0.59057033
1299,,,,0.03983378825652632,0.0393221792975229,1.0,-0.8917567729949951,0.30585063,0.14091836,0.042667314,0.08131470667561969,0.015559131864632536,0.08054784551797924,0.0016929918870976655,0.09830508474576276,0.00677966101694919,0.22058125,0.11863812,2.407498e-06
1300,,,,0.060950636180403375,0.11130772922610069,1.0,-0.6095221638679504,0.32105163,0.14810596,0.0552146,0.06766100585932149,0.013269930921936355,0.0816322480205922,0.0016686883692390612,0.10338983050847456,0.006779661016949174,0.3520194,0.123868756,0.999984
1301,,,,0.04835625724694215,0.11202885166603818,1.0,-1.0096651315689087,0.33460605,0.15492092,0.068522274,0.054310585485063255,0.010769113835363315,0.08271138181090629,0.0016515796887605519,0.10847457627118645,0.00677966101694919,0.6163467,0.15091963,1.0000001
1302,,,,0.074091544288121,-0.06007002319055567,1.0,-0.5374379754066467,0.34912613,0.16252805,0.08559383,0.04180457507631304,0.007699983997481293,0.08373410902342068,0.0016225249292500848,0.11355932203389833,0.006779661016949158,0.8775442,0.18237725,1.0
1303,,,,0.06306940747466137,0.16327860460841181,1.0,-0.8797534108161926,0.36024576,0.16795447,0.11105273,0.029609806856712943,0.00578646203925779,0.0847485784168766,0.00160196260184441,0.11864406779661019,0.006779661016949222,0.98513305,0.17257002,1.0000001
1304,,,,0.058464176656561846,0.05185758841579875,1.0,-0.10611531883478165,0.36823887,0.1706084,0.16395354,0.019728987284616972,0.0036917245202874507,0.08570345647578546,0.0015724663929460629,0.12372881355932207,0.00677966101694919,1.0256263,0.14816457,1.0000002
1305,,,,0.0551990474716808,0.07663828822240064,0.0,-0.6719356179237366,0.3748273,0.17299695,0.22149844,0.012203732284248654,0.002378680245191629,0.08665151019305775,0.0015502602527215758,0.1288135593220339,0.006779661016949205,1.0574862,0.124531545,0.9999999
1306,,,,0.1287919785664348,0.038731787288239256,1.0,-0.7300294041633606,0.38189977,0.17557937,0.30254135,0.0075746745358491714,0.0013956724031816395,0.08753909306907572,0.0015206956796639352,0.13389830508474587,0.006779661016949174,1.0882418,0.10407381,1.0000001
1307,,,,0.09663472903008657,0.23996378888923742,1.0,-0.772612988948822,0.38513285,0.1755056,0.29642925,0.005890714011611176,0.0011956900569798532,0.08841668701667062,0.0015020026775103136,0.13898305084745763,0.00677966101694919,1.1173759,0.08651738,1.0
1308,,,,0.05294005253423564,0.07661628656852329,0.0,-0.6343928575515747,0.38586694,0.17304347,0.21211214,0.007194929350042325,0.0013559707598880552,0.08923562880531226,0.0014755321492502958,0.1440677966101695,0.006779661016949142,1.1425436,0.07127613,1.0000001
1309,,,,0.06545164642800559,0.10969958117010256,1.0,-0.6528180241584778,0.3864781,0.170875,0.15512739,0.011345929578386609,0.0021736078333016327,0.09004445221230895,0.0014621593824996634,0.1491525423728814,0.006779661016949158,1.1677094,0.058641322,0.9999999
1310,,,,0.0523721950467704,0.07660920065958528,0.0,-0.6574767231941223,0.38718843,0.1687207,0.10888649,0.017470977201501148,0.0033585914655160022,0.09079218588333085,0.0014445873769987996,0.15423728813559323,0.006779661016949126,1.1922936,0.04961443,0.99999994
1311,,,,0.0518053626748424,0.07660031067179865,0.0,-0.8659073710441589,0.38785258,0.16671157,0.080684625,0.0252673482715676,0.004925253355498985,0.09153282216527782,0.0014394021860022904,0.15932203389830507,0.00677966101694919,1.2111679,0.04205119,1.0
1312,,,,0.06548868448943268,0.014207758679233504,1.0,-0.6479767560958862,0.3866075,0.16495188,0.051055294,0.03368312875172162,0.006474421900609232,0.09221147887483043,0.0014305634322780553,0.16440677966101697,0.006779661016949142,1.2289493,0.03526984,1.0000001
1313,,,,0.0506725693822524,0.07657917087627802,0.0,-0.7130632400512695,0.37469822,0.16298962,0.021160409,0.043015887264441735,0.00824586094058573,0.09287585467678097,0.0014324551752939554,0.1694915254237288,0.006779661016949174,1.2467321,0.029565884,0.99999994
1314,,,,0.09069045033731025,0.05976339786214299,1.0,-0.6138007640838623,0.3572682,0.15883328,0.0026122362,0.052301395461153734,0.009935154267694377,0.09347982814986006,0.0014248501504709784,0.1745762711864406,0.006779661016949142,1.2605472,0.024375051,1.0000002
1315,,,,0.0601707658840153,-0.011420637767029243,1.0,-0.8009465932846069,0.3407004,0.15496859,0.000938232,0.06208627940988762,0.01190997592657238,0.09407768528839064,0.001424539476460076,0.1796610169491525,0.006779661016949174,1.2638879,0.019242575,0.99999994
1316,,,,0.10419988247346537,0.19811998009250306,1.0,-0.7978352904319763,0.3251076,0.15134047,-0.0002736642,0.07217102901813717,0.013876002019642834,0.09461681493965336,0.0014152565185124022,0.1847457627118644,0.006779661016949158,1.2691369,0.015192242,1.0000001
1317,,,,0.13761301988679595,0.16438036293450414,1.0,-0.8305337429046631,0.31041104,0.14807266,0.00033689,0.08004520363845985,0.015376155986757815,0.09514797008535736,0.0014184679645128906,0.18983050847457625,0.006779661016949205,1.2995143,0.0124244075,1.0000001
1318,,,,0.03286772083054372,0.09489136786345682,1.0,-0.7854847311973572,0.29675958,0.14500608,-0.0002807477,0.08837426722622166,0.017259038248774436,0.09562213380508182,0.001415139215091122,0.1949152542372881,0.006779661016949158,1.329894,0.010158268,1.0000001
1319,,,,0.045689406351959054,0.07647403900636861,0.0,-0.8030291199684143,0.28386578,0.14225471,0.00025902755,0.096708868599342,0.018494138698641673,0.09608855994030474,0.0014183003824669383,0.2,0.006779661016949205,1.3602735,0.008303736,0.99999994
1320,,,,0.08727079671960052,0.06536092407171992,1.0,-0.38822993636131287,0.27196375,0.13967659,-0.00023541156,0.10273207330635248,0.01995600046243728,0.09649880151117374,0.0014093608950984447,-0.1,0.011864406779660991,-3.5674536,2.7052217e-06,1.0000001
1321,,,,0.11521512901549731,0.18668945378965063,1.0,-0.49249300360679626,0.26076806,0.1373786,0.000217839,0.11041717739313418,0.021154159529434908,0.09690291534134512,0.0014089225336643464,-0.09491525423728814,0.011864406779661007,-3.3242767,4.6958867e-06,0.9999999
1322,,,,0.03836332488117681,-0.003646465439581942,1.0,-0.7074735760688782,0.25074852,0.13527232,-0.00020164582,0.11721346821921054,0.022770259034984287,0.09724543345161211,0.0013966607264634721,-0.08983050847457627,0.011864406779660991,-3.0533977,8.687137e-06,1.0
1323,,,,0.08922880372538178,0.11728456601536859,1.0,-0.4561724364757538,0.24132606,0.13341059,0.00018835755,0.12205446059463795,0.02351291090836417,0.09758341393836291,0.0013900609801329297,-0.08474576271186436,0.011864406779661054,-2.782519,1.6029266e-05,0.9999999
1324,,,,0.07075189858009884,-0.0709432084861211,1.0,-0.7551472783088684,0.23302495,0.13170694,-0.00017614193,0.12808719741659974,0.024190291529629253,0.09786417909505968,0.001374502078822784,-0.07966101694915254,0.011864406779660991,-2.5116403,2.9557315e-05,1.0000001
1325,,,,0.045826012888285764,-0.04534574185998525,1.0,-0.6511873602867126,0.22540228,0.13025373,0.00016570534,0.13129423114858188,0.025297609105659927,0.09813647587483501,0.0013656395594875415,-0.07457627118644065,0.011864406779661022,-2.2735264,5.3444008e-05,0.9999999
1326,,,,0.14120975103072447,0.11305301063724613,1.0,-0.8148965239524841,0.21882543,0.12892663,-0.00015612291,0.1359671637945798,0.025996826060591324,0.09835524245366062,0.0013452940671008912,-0.06949152542372876,0.011864406779660976,-2.0391712,9.6559794e-05,1.0000001
1327,,,,0.055304241816463755,0.13918026816414086,1.0,-0.8876746296882629,0.21268432,0.12780152,0.0001478674,0.1380252528094222,0.026558692346228374,0.09857206530456697,0.0013343192290358116,-0.06440677966101692,0.011864406779661007,-1.8154997,0.00018370387,0.9999998
1328,,,,0.04198594740420519,0.0764247735784396,0.0,0.022573718801140785,0.20782095,0.12681395,-0.00014011168,0.1402448198692811,0.02695620102290942,0.0987333333036806,0.001312820957860384,-0.05932203389830502,0.011864406779660991,-1.595083,0.0003829002,1.0000001
1329,,,,0.0968031468023986,0.11855914849081411,1.0,-0.7251296043395996,0.20290715,0.12598573,0.00013317513,0.14231728271862115,0.027557192511019197,0.09889566355496275,0.0012983474210321855,-0.054237288135593205,0.011864406779661038,-1.3846357,0.0007744013,1.0000001
1330,,,,0.040978167800584726,0.07641181810765055,0.0,-0.7888574600219727,0.20161209,0.12536763,-0.00012682498,0.14356479679721973,0.02796443704200509,0.09900821683179466,0.0012760517382458636,-0.04915254237288134,0.011864406779660991,-1.185122,0.0015077117,1.0000001
1331,,,,0.06517005296643102,0.1154499150773452,1.0,-0.533379077911377,0.20418648,0.12507123,0.000121073936,0.14889984739210174,0.02857349025410945,0.09912230062154238,0.0012619599136407874,-0.04406779661016949,0.011864406779661038,-1.0557064,0.0024921624,0.9999999
1332,,,,0.032456381602809205,0.07648556174313426,0.0,-0.7192350625991821,0.20608309,0.124775566,-0.000115570794,0.1481643494874078,0.028483020365974915,0.0991908137110136,0.001237895773152284,-0.03898305084745762,0.011864406779660991,-0.94167364,0.003962372,1.0000002
1333,,,,0.057495137547997295,0.05678088627666451,1.0,-0.7819899320602417,0.20770527,0.12459904,0.00011092577,0.15036754951076456,0.02883328628054144,0.09926672686990569,0.0012247405914720154,-0.03389830508474574,0.011864406779661007,-0.8511278,0.005721006,1.0000002
1334,,,,0.07894649103517164,0.0816675247752583,1.0,-0.7985261678695679,0.20873208,0.124419324,-0.00010599789,0.14939899695151548,0.02996589471294863,0.09929876509626703,0.0012027043411856407,-0.028813559322033923,0.011864406779660976,-0.7871289,0.00852354,1.0000001
1335,,,,0.05897918759930712,0.02004734068372295,1.0,-0.8351595997810364,0.20948882,0.12433874,0.00010216333,0.1502211985252272,0.029452125710775934,0.09934276601566677,0.0011894252202196039,-0.023728813559322038,0.011864406779660991,-0.7241988,0.0127706025,1.0
1336,,,,0.029995878033106327,0.1683955055406944,1.0,0.19237706065177917,0.20985876,0.12424395,-9.771219e-05,0.151841490730399,0.029314901557988562,0.09934782812286364,0.0011698979277713149,-0.018644067796610188,0.011864406779660976,-0.571854,0.019241929,1.0000002
1337,,,,0.08779204317924696,0.061317327448615434,1.0,-0.576840877532959,0.20995592,0.1242431,9.4600684e-05,0.15333256991981611,0.02888754274669504,0.09936640310472608,0.0011600550051324744,-0.013559322033898324,0.011864406779660991,-0.40245917,0.028576382,1.0000001
1338,,,,0.11487681482603437,0.08192273618354297,1.0,-0.6850176453590393,0.20980401,0.12421276,-9.0589725e-05,0.15273031813474944,0.02912874518502878,0.09935050606565479,0.0011414778623016371,-0.008474576271186451,0.011864406779660976,-0.19229025,0.04712629,0.99999964
1339,,,,0.1267598832190397,0.14559871618105655,1.0,-0.6656535267829895,0.20947671,0.124264985,8.782782e-05,0.15305880590655735,0.02945585081359849,0.09935248834217034,0.001134827710572095,-0.003389830508474563,0.011864406779661007,0.015639275,0.06020609,0.0688482
1340,,,,0.08269707175665438,-0.08641046857851342,1.0,-0.7123436331748962,0.20892677,0.12428728,-8.435558e-05,0.15150261100286488,0.02931571779068961,0.09932018877954348,0.0011199771681398485,0.0016949152542372855,0.011864406779660991,0.009513516,0.059009477,0.5892787
1341,,,,0.028891552251049956,0.07646607729635482,0.0,-0.788916289806366,0.20826875,0.12437931,8.182092e-05,0.15315829233254608,0.02933450909394875,0.09930944221242206,0.001114325404003275,0.0067796610169491775,0.011864406779660991,-0.008571811,0.05631614,0.34472978
1342,,,,0.03601730981219219,-0.09659523081129465,1.0,-0.6556257605552673,0.20751832,0.124429606,-7.877298e-05,0.15185139606458287,0.0287035723592094,0.09926859514928581,0.0011025120349897606,0.011864406779660988,0.011864406779661007,-0.027812907,0.052689556,0.20473382
1343,,,,0.07645509158835785,-0.06982241614102894,1.0,-0.7212878465652466,0.20664556,0.124551795,7.6502125e-05,0.1523163342812805,0.02882175781637939,0.09924907737922568,0.0011002393172064647,0.01694915254237286,0.011864406779661007,-0.00327986,0.05758288,0.19763763
1344,,,,0.05643932239430906,-0.002927614444731462,1.0,0.4561381936073303,0.20575452,0.124619104,-7.3791074e-05,0.15216108291575037,0.028549679386816386,0.09920260117389818,0.0010888558723656982,0.022033898305084763,0.011864406779661007,0.07144718,0.076029204,0.304989
1345,,,,0.06895425524613462,0.18703395188692098,1.0,-0.7418614029884338,0.20484488,0.12474915,7.1675946e-05,0.1516536675870239,0.0292341989944545,0.09918134306099946,0.0010890236048886953,0.027118644067796665,0.011864406779660976,0.14617364,0.1000955,0.438764
1346,,,,0.03994701815168867,-0.03777619194080726,1.0,-0.7600170969963074,0.20390129,0.12482634,-6.9254114e-05,0.15148687003731437,0.028589179092883745,0.09913222808252227,0.0010804168808722656,0.03220338983050849,0.011864406779660976,0.22090034,0.13129437,0.58207345
1347,,,,0.05029448534462373,0.2335435493464424,1.0,-0.8068888187408447,0.20299125,0.12495684,6.735829e-05,0.14894379416362633,0.029326818644885375,0.09911107169593254,0.001080426165257856,0.03728813559322033,0.011864406779661038,0.2956277,0.17141585,0.71274805
1348,,,,0.12111578085671146,0.0537041413889721,1.0,-0.7711387276649475,0.20215029,0.12502424,-6.518913e-05,0.14963114039809292,0.028871477657320236,0.09906550182186173,0.001073690578645103,0.04237288135593217,0.011864406779661007,0.36330044,0.21405356,0.8221647
1349,,,,0.08621755853851759,0.0754127465419488,1.0,-0.7846060395240784,0.20130025,0.12515108,6.3326675e-05,0.14845817745675371,0.028732974318994454,0.09904637154000609,0.0010758635177680752,0.04745762711864407,0.011864406779661007,0.38280421,0.21794994,0.9003822
1350,,,,0.057258155544260406,0.006675564388010334,1.0,-0.5893498659133911,0.20056403,0.1252042,-6.139271e-05,0.14920501928669272,0.02825451347173081,0.09900498489758382,0.0010681543359373677,0.05254237288135592,0.01186440677966096,0.35652468,0.19612248,0.9141265
1351,,,,0.08267948912154134,0.05827253456866276,1.0,-0.8984857797622681,0.19990434,0.12531066,5.966851e-05,0.14817039224797185,0.028669855716474166,0.09899308235312136,0.0010713137926269803,0.057627118644067804,0.011864406779661007,0.32473913,0.17471239,0.93648773
1352,,,,0.02624512009510082,-0.07797357687354362,1.0,-0.893661379814148,0.19930346,0.12534837,-5.7856905e-05,0.14748148626019725,0.028702388286596676,0.09895682809341515,0.0010649041859097784,0.06271186440677971,0.011864406779660976,0.27966765,0.14613742,0.9195433
1353,,,,0.07257109590763325,-0.009445053795070157,1.0,-0.6392577886581421,0.19886705,0.12543517,5.6426692e-05,0.14862811178887364,0.027921467058422633,0.09895189090450322,0.0010663021399101677,0.06779661016949154,0.011864406779661007,0.21170175,0.10942149,0.7651876
1354,,,,0.0699652748147886,0.09005037165832008,1.0,-0.8585952520370483,0.19905578,0.12546699,-5.46421e-05,0.14719593859240657,0.028162971142892648,0.09892509784258681,0.0010601542722867797,0.07288135593220343,0.011864406779660991,0.1483467,0.08271254,0.4562284
1355,,,,0.026495870326854788,0.07646803909502019,0.0,-0.6993615627288818,0.19936055,0.12555869,5.3275453e-05,0.14722707807227695,0.02884904904125082,0.09892695292588928,0.0010624130090983515,0.07796610169491532,0.011864406779661007,0.16938077,0.087050535,0.7608835
1356,,,,0.0699981387957668,0.019036912550334198,1.0,-0.6533607840538025,0.19947441,0.12555133,-5.1605282e-05,0.14939230990474317,0.02834675845046147,0.09890828205760765,0.0010545681996953834,0.08305084745762714,0.011864406779661007,0.23964846,0.1120548,0.9051102
1357,,,,0.12040823121089066,-0.04120592424652832,1.0,-0.985084056854248,0.19948731,0.12558983,5.03896e-05,0.14782164408151996,0.028896863384883363,0.09892022013574071,0.001057794348288529,0.08813559322033898,0.011864406779660991,0.30561003,0.1403156,0.97207534
1358,,,,0.04303359907613916,0.15221657022210405,1.0,-0.6625004410743713,0.19945188,0.12554958,-4.8841794e-05,0.14767841734944664,0.028502146089263866,0.09890806779976138,0.0010520604335612046,0.09322033898305082,0.011864406779660976,0.32320875,0.13619283,0.9534645
1359,,,,0.08524868120314806,0.11731433495248551,1.0,-0.9896044731140137,0.19926594,0.12555122,4.7694444e-05,0.14772176970850154,0.028529237938090337,0.09892691152534543,0.0010553947156616745,0.0983050847457627,0.011864406779660991,0.19004853,0.109601356,8.477105e-06
1360,,,,0.06012464176395955,-0.02502014529006752,1.0,-0.4874604046344757,0.1990471,0.12547038,-4.618954e-05,0.14824687563325964,0.02861153067348543,0.09892283206360332,0.0010529116223885354,0.10338983050847454,0.011864406779660976,0.2863086,0.11114682,0.99996233
1361,,,,0.10560978528353976,0.17895206767753008,1.0,-0.715637743473053,0.19881532,0.12545596,4.5051725e-05,0.1478659610894196,0.028380244299370982,0.09894601153219805,0.0010613383120250432,0.10847457627118641,0.011864406779660991,0.53982884,0.13222983,1.0
1362,,,,0.0655474378414626,0.06761199452677932,1.0,-0.7617205381393433,0.19901182,0.12537672,-4.3696204e-05,0.14721714812956085,0.028874220671137665,0.0989462810934167,0.0010628435409537713,0.1135593220338983,0.011864406779660991,0.79334867,0.1570083,1.0000002
1363,,,,0.11037741837107302,-0.06854715837737774,1.0,-0.7747210264205933,0.19947414,0.12537551,4.2650558e-05,0.14892352487770424,0.029061586423352558,0.09897479230195906,0.0010790726779203277,0.11864406779661016,0.011864406779661054,0.9022003,0.14824395,0.99999976
1364,,,,0.08271518066630797,-0.11958938520904513,1.0,-0.6466326117515564,0.19993529,0.12530673,-4.1268017e-05,0.14820636341782287,0.028359101811701384,0.09897666945554061,0.0010910246360436877,0.12372881355932204,0.011864406779661007,0.9291515,0.12479483,1.0000001
1365,,,,0.07587618647742123,0.18990507369194984,1.0,-0.8953611850738525,0.20047314,0.12530884,4.0285937e-05,0.14777974832462146,0.0285209825952976,0.09900687822356191,0.001117616016943972,0.12881355932203384,0.011864406779660991,0.96050334,0.104525864,1.0000001
1366,,,,0.025080272041621023,0.07593735388817838,0.0,-0.8155885338783264,0.20108205,0.12524343,-3.9086943e-05,0.1463537147632499,0.028083577347243795,0.0990115327190136,0.001144300899013914,0.13389830508474584,0.01186440677966096,0.9919498,0.0874004,1.0
1367,,,,0.11464347151022113,0.09009939061327873,1.0,-0.8453629612922668,0.20168297,0.1252624,3.8060367e-05,0.14670910350625777,0.02852266581820969,0.09904117235494021,0.0011890740598304772,0.13898305084745766,0.011864406779661007,1.0233936,0.072978966,1.0
1368,,,,0.13494772076365735,-0.06792796737939141,1.0,-0.2090819627046585,0.20237939,0.12521313,-3.681767e-05,0.1475626199709906,0.028456032840259316,0.09904559987353995,0.0012349802720231992,0.1440677966101695,0.011864406779660976,1.0548381,0.060865276,1.0000002
1369,,,,0.08883104434006604,0.04735598740282637,1.0,-0.6027896404266357,0.20311387,0.12524907,3.6008012e-05,0.14470447895570382,0.02813140285705859,0.09907628634007506,0.0013042912386285123,0.1491525423728814,0.011864406779661038,1.0899968,0.050642394,0.99999994
1370,,,,0.07582827221276049,-0.0561646965582508,1.0,-0.6825938820838928,0.20388635,0.1252301,-3.4704924e-05,0.14448584668062614,0.028009675524569323,0.09907838450607463,0.0013785753770577096,0.15423728813559326,0.011864406779660991,1.1324588,0.041987617,1.0000002
1371,,,,0.062179359446461274,0.04531696836806358,1.0,-0.524025559425354,0.20470026,0.12529509,3.3819782e-05,0.1426375944011544,0.02696398973722892,0.09910726986708547,0.0014770756235895765,0.15932203389830504,0.011864406779661007,1.1661372,0.034706872,1.0
1372,,,,0.030607541067585328,-0.07459173948609865,1.0,-0.7192324995994568,0.20563078,0.12530555,-3.2602515e-05,0.14164170984684044,0.02709558216636458,0.09910901802954995,0.0015856520052883118,0.16440677966101702,0.011864406779660976,1.1900615,0.029400423,1.0000001
1373,,,,0.08102035968294088,0.0060239093557737655,1.0,-0.6787347197532654,0.20651859,0.12541181,3.1803975e-05,0.13908817260153009,0.027110259862439826,0.09913446182840023,0.001722419441476412,0.16949152542372886,0.011864406779660991,1.2139888,0.024895236,0.99999994
1374,,,,0.08991658486188511,-0.056277088147636246,1.0,-0.6536659002304077,0.20757556,0.12546371,-3.0688014e-05,0.13608601246267515,0.026508160859367375,0.09913349453728991,0.0018700748300094151,0.17457627118644062,0.011864406779660991,1.2303909,0.020496454,0.99999994
1375,,,,0.12850020978632623,0.031762726196132456,1.0,-0.7672873139381409,0.20861937,0.12560824,2.9884312e-05,0.13169109317176683,0.025527545229467253,0.09915795465306253,0.0020512909389472918,0.1796610169491525,0.011864406779661007,1.2651358,0.016936686,0.99999976
1376,,,,0.10472281521868233,0.08351711683405141,1.0,-0.3917897939682007,0.20978302,0.12570208,-2.8705976e-05,0.12915659570406984,0.024575454791345694,0.09915302213183233,0.002247072364277029,0.1847457627118644,0.011864406779660991,1.2953087,0.013831551,1.0000001
1377,,,,0.024986199898554492,0.07051091955073552,0.0,-0.5353081226348877,0.209389,0.1255445,2.793684e-05,0.12358245495444148,0.023877556064097225,0.0991744315576172,0.0024766885062718364,0.18983050847457628,0.011864406779660991,1.3254809,0.011292507,1.0000002
1378,,,,0.11784966105920028,0.08870867179760285,1.0,-0.5970069169998169,0.2093319,0.12520233,-2.6819682e-05,0.11987111520127507,0.023358497063160413,0.09916815322093085,0.002726794176047502,0.19491525423728817,0.011864406779660991,1.3556547,0.009217485,1.0000001
1379,,,,0.12543403574839984,0.020234592189715468,1.0,-0.6090192794799805,0.20982385,0.1248163,2.593295e-05,0.11327791102500519,0.021855575029556165,0.09918521516240951,0.003014354789259356,0.20000000000000004,0.011864406779661022,1.3858283,0.0075222813,0.99999994
1380,,,,0.11380225827009421,-0.20756536188030103,1.0,-0.6386809349060059,0.20864207,0.12388354,-2.4816589e-05,0.10698989700375956,0.020531121123050777,0.09917568669328188,0.0033208396146660207,-0.09999999999999995,0.01694915254237284,-3.6417027,3.0550837e-06,1.0000001
1381,,,,0.09590726805393739,0.14171180634110941,1.0,-0.6797133684158325,0.20753904,0.122964464,2.4138828e-05,0.09960709408719136,0.018986610964771763,0.09919172689433425,0.0036691718641883946,-0.09491525423728807,0.01694915254237284,-3.3930812,5.427125e-06,1.0000001
1382,,,,0.12321750542202078,0.0721482909561185,1.0,-0.6604057550430298,0.20625505,0.12188186,-2.2825017e-05,0.09218333789001179,0.01758149180310723,0.09917857449319792,0.004039603954823845,-0.08983050847457619,0.01694915254237279,-3.1222034,1.002866e-05,1.0
1383,,,,0.056907402887142494,-0.05679329862803084,1.0,-0.6999858617782593,0.20498016,0.1208124,2.2270808e-05,0.08158169116886388,0.015922912958164216,0.09919248065611863,0.0044508403802414375,-0.08474576271186436,0.016949152542372857,-2.8513234,1.8501454e-05,1.0
1384,,,,0.037062126096390764,0.07557153626965639,0.0,-0.133651465177536,0.20349167,0.11956764,-2.0714258e-05,0.0715183810077635,0.014011753620873715,0.09917952311677611,0.004888810056908403,-0.07966101694915251,0.01694915254237284,-2.5848432,3.4149965e-05,1.0000002
1385,,,,0.11858496935901727,0.06503916414738631,1.0,-0.8635522127151489,0.20203795,0.118338615,2.0631625e-05,0.06078881269815975,0.011785863511928441,0.09919107197845699,0.005369613539175276,-0.07457627118644063,0.01694915254237284,-2.3504884,6.154861e-05,1.0000002
1386,,,,0.08485809837337634,0.11209155487620265,1.0,-0.9116461873054504,0.20036784,0.116947,-1.8359571e-05,0.04967661634882155,0.009536691036516439,0.09917717137617255,0.00587566334080485,-0.06949152542372873,0.01694915254237281,-2.117166,0.000110955865,0.99999994
1387,,,,0.06026921158754694,-0.107299807314092,1.0,-0.7689080834388733,0.19862936,0.115539104,1.913745e-05,0.03777095877489719,0.00744695669902374,0.09919001432352625,0.0064300634382364235,-0.06440677966101688,0.016949152542372857,-1.8969638,0.00022927897,0.9999999
1388,,,,0.1060947223651843,-0.15434378436517218,1.0,-0.8455964922904968,0.19677281,0.11399968,-1.5412537e-05,0.025316711077060086,0.0048911904549156174,0.09917443795193182,0.007011515334007685,-0.05932203389830504,0.01694915254237284,-1.6765482,0.0004779079,1.0000001
1389,,,,0.024913396430436784,0.06863111620317817,0.0,-0.8667230010032654,0.19479507,0.11243191,1.8692892e-05,0.013115840374359922,0.0026167970342058757,0.09918687838378372,0.007638155337393072,-0.054237288135593156,0.016949152542372826,-1.470953,0.0009524559,0.9999999
1390,,,,0.0758605450169244,-0.0816588535724722,1.0,-0.9119269847869873,0.19266522,0.11074254,-1.0730972e-05,0.0007371195227722587,0.00043103386084285007,0.09917304634987144,0.008295992766419832,-0.04915254237288134,0.01694915254237281,-1.3187207,0.0017248597,0.9999999
1391,,,,0.08035219727909859,-0.07540205709807701,1.0,-1.003890872001648,0.19044611,0.10909049,2.099752e-05,-0.01077090484538733,0.001982389222707189,0.09918420848763558,0.00900080286410335,-0.04406779661016943,0.01694915254237281,-1.1894251,0.002836644,0.99999976
1392,,,,0.09513029619276564,-0.004546798241790478,1.0,0.15051156282424927,0.18774933,0.10937369,-5.437195e-06,-0.02096393461013807,0.004081244616584545,0.09917036145879003,0.009733584837638889,-0.038983050847457686,0.01694915254237292,-1.0594932,0.0046668784,1.0000001
1393,,,,0.0562517449960773,0.08635716559604842,1.0,-0.6625217199325562,0.18146604,0.108933754,1.7829201e-05,-0.029507606865878853,0.005707737494502024,0.09918381904016993,0.010516333925914995,-0.03389830508474576,0.016949152542372902,-0.95006853,0.007242923,1.0
1394,,,,0.024864351768603427,0.066517257532601,0.0,-0.7043713331222534,0.1727287,0.106737114,-5.1376446e-06,-0.0353431505136145,0.0067228178654303436,0.09916921187843993,0.011328102889902337,-0.02881355932203391,0.01694915254237292,-0.8683144,0.011288424,1.0
1395,,,,0.02472724043769495,0.0618662849254318,0.0,-0.7277851104736328,0.16394171,0.10489452,1.4152757e-05,-0.036941207413269776,0.007020844576184557,0.09918325105487054,0.012187483352319896,-0.023728813559322062,0.016949152542372902,-0.7525563,0.017001338,0.9999998
1396,,,,0.02543074821249948,0.057107751462091134,0.0,-0.7815309166908264,0.15442088,0.102649376,-4.121796e-06,-0.03481906477847686,0.006547387837398653,0.09917146371589863,0.013078722964473545,-0.018644067796610177,0.016949152542372933,-0.56360906,0.025511863,1.0000001
1397,,,,0.052459974540276774,0.0752657873972402,0.0,-0.6632123589515686,0.1447539,0.1006586,1.0534714e-05,-0.026879443618705093,0.005235223008907326,0.09918520965438152,0.014017043906946176,-0.013559322033898293,0.016949152542372902,-0.4095671,0.03863857,0.99999994
1398,,,,0.08609623380490564,-0.12136347933747958,1.0,-0.7602365612983704,0.13444412,0.098345175,-2.6435114e-06,-0.01464940273944727,0.0027240213315312366,0.09917446353567777,0.014985003317992802,-0.008474576271186413,0.016949152542372888,-0.180522,0.060922615,0.99998313
1399,,,,-0.015878683000348892,0.06378966593078463,1.0,-0.6840408444404602,0.12383005,0.09623742,6.8467502e-06,0.00048717536166100936,0.0007244352843974244,0.09919147882563861,0.01600279213391874,-0.0033898305084745554,0.016949152542372933,0.025466852,0.07875426,0.024967415
1400,,,,0.13311287630669327,0.06081232900437817,1.0,-0.07125577330589294,0.11275177,0.093865156,-7.321899e-07,0.016566522763346306,0.002999374650866941,0.09918064977213913,0.01704741405004447,0.0016949152542372777,0.016949152542372902,0.019861858,0.07018571,0.67350507
1401,,,,0.024633703316162575,0.05836670772349094,0.0,-0.8760007619857788,0.1013674,0.09170033,3.5711637e-06,0.03132683493834688,0.0060442034203432695,0.09919798836110888,0.01813475025539645,0.00677966101694919,0.016949152542372933,0.000616862,0.06670721,0.41519815
1402,,,,-0.01091218133024896,-0.02204962963805275,1.0,-0.9478204250335693,0.08957959,0.08929358,2.1775002e-06,0.04081559359376577,0.007722294124681534,0.09918840652847595,0.019248746275948185,0.011864406779661016,0.016949152542372902,-0.018628541,0.063395716,0.19622044
1403,,,,0.09158897706256564,0.007583789074181044,1.0,-0.95807284116745,0.07737717,0.087084405,4.1992658e-07,0.043434481777118596,0.008329876901089116,0.09920610672206968,0.020406346636593294,0.016949152542372916,0.016949152542372933,-0.019139811,0.064051606,0.10847691
1404,,,,0.03751670253690522,0.009493275494065683,1.0,-0.5307655334472656,0.06495963,0.08467028,5.449114e-06,0.04043603805445045,0.007705109531281721,0.09920012711767702,0.02158479983334347,0.02203389830508476,0.01694915254237292,0.05303555,0.08368302,0.1583647
1405,,,,0.062086212784320055,0.006928602903328106,1.0,-0.996151864528656,0.0516643,0.08239978,-3.13912e-06,0.03222165554560882,0.006275849952579254,0.0992226861536754,0.022803408563174605,0.02711864406779663,0.016949152542372933,0.12964611,0.11106856,0.21132237
1406,,,,0.025193980057104656,0.025245400129098525,0.0,-0.8714584112167358,0.043280844,0.08065631,9.62633e-06,0.022281340603735475,0.004362974962247286,0.09922105956825453,0.024042238222263777,0.032203389830508466,0.016949152542372902,0.20702608,0.1473272,0.25829023
1407,,,,0.024570181220367113,0.05471362750006344,0.0,-0.9381576180458069,0.048744764,0.08112685,-4.820813e-06,0.012484717835668499,0.0023696830155908967,0.0992519998193311,0.025317069993751,0.03728813559322034,0.01694915254237292,0.2844066,0.1943222,0.30750266
1408,,,,-0.023143736869789017,0.0165807670321807,1.0,0.847510814666748,0.05396009,0.081323475,1.8346462e-05,0.005407396271337411,0.0010251682731264949,0.09925969392176974,0.026607951123966654,0.04237288135593221,0.01694915254237292,0.32260615,0.20727023,0.67951363
1409,,,,0.09311609033563462,0.014074027381604766,1.0,-0.9895766973495483,0.059878934,0.081850305,-1.4059793e-06,0.001518987366536431,0.00030266413293741153,0.099293255054344,0.027931418735726715,0.04745762711864407,0.01694915254237295,0.31819472,0.19750603,0.7234466
1410,,,,0.10791165807988372,0.01163183128214632,1.0,-1.0428175926208496,0.06538791,0.0820709,3.6503818e-05,0.000701963063327855,0.00012739417504518353,0.0992978299817069,0.029268014548952778,0.052542372881355943,0.016949152542372933,0.28557894,0.17544855,0.77706736
1411,,,,0.012178446141104728,-0.07058373609984143,1.0,-1.0746517181396484,0.07151709,0.082622856,1.6923399e-05,0.0022561864269779824,0.0004429657413720779,0.09933062092223136,0.03063433877760406,0.05762711864406783,0.016949152542372933,0.2542686,0.15578389,0.8190575
1412,,,,0.1096677543953056,0.14295602224046164,1.0,-0.6485598087310791,0.0771382,0.08284307,8.2042614e-05,0.006084352549120192,0.0011486846596822265,0.09933825043648496,0.032011873024856,0.06271186440677967,0.01694915254237295,0.21397547,0.13222763,0.7930423
1413,,,,0.024048739227797208,-0.06644772980920895,1.0,-0.9496769309043884,0.08340045,0.08341151,8.196157e-05,0.011203743526901323,0.00211401020208714,0.09937404157686373,0.03342090902684533,0.06779661016949154,0.016949152542372933,0.14668359,0.09852258,0.4993387
1414,,,,0.00630986999843644,-0.009645810630920345,1.0,-1.0565699338912964,0.08907576,0.08362122,0.00020910674,0.017488574683814585,0.003441969672360225,0.09938607666781461,0.03483978035816276,0.07288135593220343,0.01694915254237292,0.09092343,0.076877646,0.14936472
1415,,,,0.07299648079985747,0.12310516872157748,1.0,-0.7495033740997314,0.09545817,0.084209055,0.00029074334,0.024068982087514647,0.004724605196428984,0.0994251718052193,0.03628368686160415,0.07796610169491527,0.016949152542372933,0.103998646,0.076304875,0.7247594
1416,,,,0.0209236681694095,0.16916389769101725,1.0,-0.30405178666114807,0.10124252,0.084416196,0.0005895586,0.030867697387496524,0.0059343006234143965,0.09943596192714385,0.03773427617096228,0.08305084745762714,0.016949152542372888,0.1683886,0.09492461,0.9390608
1417,,,,0.024584242192728024,0.04933579858823008,0.0,-0.9249926805496216,0.107911564,0.08505369,0.00097174314,0.03534818498315943,0.006954300185870885,0.09947415821621498,0.03920743287048206,0.08813559322033894,0.016949152542372902,0.23703109,0.120311245,0.98216003
1418,,,,0.03888617426891404,0.047964810303475415,1.0,-0.6392651200294495,0.113508366,0.08520667,0.0017637198,0.03953428660356151,0.007591235957307097,0.09948499809824118,0.040679293854280034,0.09322033898305081,0.016949152542372902,0.2653945,0.12187685,0.9840444
1419,,,,0.05486559999082787,0.03139129709958983,1.0,-0.9931806325912476,0.12159249,0.08617805,0.0033486022,0.041162744115631235,0.00797753293201572,0.09952442252507464,0.04216601604518054,0.09830508474576266,0.016949152542372933,0.13692868,0.09779989,8.104113e-06
1420,,,,0.035896835580079264,0.0512325677643313,1.0,-0.5337890982627869,0.13169187,0.08811124,0.0061787046,0.04170463931997182,0.007910944797973789,0.09953658005049269,0.04364978036493562,0.10338983050847453,0.016949152542372902,0.1886929,0.09540213,0.9929952
1421,,,,0.03450150696047638,0.055162012580096134,1.0,-0.9687175154685974,0.14057913,0.09068682,0.008927883,0.039342571535817245,0.007647568676005826,0.09957303696663712,0.04514598302838935,0.10847457627118641,0.016949152542372902,0.44221404,0.11366496,0.99999994
1422,,,,0.06529249746302056,-0.03569361248608946,1.0,-0.8250746726989746,0.14967322,0.09286701,0.014147067,0.03779364104276931,0.007227627113970333,0.09958230315302159,0.04663419341869762,0.1135593220338983,0.016949152542372902,0.6957343,0.1351942,1.0
1423,,,,0.0877852237424212,-0.041260134656903966,1.0,-0.9506511092185974,0.15890107,0.095615014,0.021094866,0.040270919724946015,0.007790457718519393,0.09961709230533704,0.04813474665812873,0.11864406779661014,0.016949152542372902,0.82678205,0.1328899,0.99999994
1424,,,,0.024565972005574234,0.045029847290043425,0.0,-0.1303781270980835,0.1679198,0.09787829,0.033413608,0.05157989367125918,0.009870042338665522,0.09962108145220115,0.0496255813688092,0.12372881355932208,0.016949152542372902,0.8564093,0.11244931,1.0000001
1425,,,,0.02455862307706913,0.043450602596150356,0.0,-0.7572277188301086,0.1786172,0.101098225,0.04949009,0.07578233044631497,0.014203159873529032,0.09965136267312288,0.051123999514454656,0.12881355932203387,0.01694915254237292,0.8842791,0.0947457,1.0000001
1426,,,,0.024483271754415854,-0.011098080089429606,1.0,-0.5913400650024414,0.20140783,0.10637124,0.065554656,0.11417228805518405,0.02210112792391418,0.09965272128074001,0.052613230897400935,0.13389830508474582,0.016949152542372902,0.91515344,0.07954232,1.0000001
1427,,,,0.04692558689663439,-0.05882162125236618,1.0,-0.9234499931335449,0.23499109,0.11622588,0.05637191,0.16036897779038373,0.03092841145571738,0.09967748201177969,0.05410862344410023,0.13898305084745766,0.016949152542372933,0.947516,0.06662375,1.0000001
1428,,,,0.0794292414472002,0.020830291022246747,1.0,-0.9186001420021057,0.2740041,0.1298505,0.025319919,0.20628363782184408,0.03939798124109563,0.09967439848110686,0.05559020426848827,0.14406779661016947,0.01694915254237292,0.9824977,0.055691827,1.0000002
1429,,,,0.06750417181856032,0.12249679027533872,1.0,-0.4080565869808197,0.31409976,0.14590508,0.011552271,0.23737909247747666,0.04675972454227305,0.09969701755413259,0.057078852559087914,0.1491525423728813,0.016949152542372902,1.025879,0.046368867,1.0000002
1430,,,,0.00815510946643637,0.04069029612544906,1.0,-1.016315221786499,0.35309103,0.1626969,0.0047177947,0.26646602418398324,0.05116418797775367,0.09968953772758571,0.05855301330234095,0.1542372881355932,0.016949152542372902,1.06907,0.03854628,1.0000001
1431,,,,0.015975984731036726,0.06385416501412294,1.0,-0.8081865310668945,0.3931027,0.1824274,0.0023858193,0.28486220102597154,0.055836693464307384,0.09970892219060472,0.060030074858309856,0.15932203389830507,0.016949152542372902,1.1080393,0.030928727,1.0
1432,,,,0.049848549210216364,-0.017349730057455402,1.0,-0.47587618231773376,0.43143794,0.20256294,0.000805942,0.3130002961880722,0.060208411091447214,0.09969995041513988,0.06149228419146138,0.164406779661017,0.01694915254237287,1.1358151,0.0256476,1.0000002
1433,,,,0.15065587355559404,0.023143245092848777,1.0,-0.6393489241600037,0.4720491,0.22716007,0.0005752299,0.34732079558974494,0.06829875394372278,0.09971555456388986,0.06295544366961052,0.1694915254237288,0.016949152542372888,1.1868473,0.022703137,1.0
1434,,,,0.031527753698701505,0.18620859075588087,1.0,-0.6634688377380371,0.5048955,0.24654338,0.00011415487,0.40690919276092163,0.0786769549264911,0.0997039541091692,0.06439934441677365,0.17457627118644056,0.01694915254237287,1.2282903,0.01916751,1.0
1435,,,,0.030682537744850354,-0.025595466399309767,1.0,-0.7253672480583191,0.5221067,0.25149935,0.00039480528,0.4806803686108597,0.09160335370184414,0.0997190804884845,0.0658435266852767,0.1796610169491525,0.016949152542372888,1.2646157,0.015857466,0.9999999
1436,,,,0.013004960948037027,-0.02736907031758087,1.0,-0.68934166431427,0.54093295,0.25647354,0.00015681615,0.5535811315188074,0.10697532451826457,0.09970531038215116,0.06726604076974026,0.18474576271186438,0.01694915254237292,1.3002346,0.013084335,1.0000001
1437,,,,0.04291239692476646,0.13643240671957818,1.0,-0.7852005958557129,0.55783165,0.2629039,0.00036759189,0.6238690344256596,0.12005548576731598,0.09971946822025542,0.06868412244753401,0.18983050847457628,0.016949152542372902,1.3376685,0.010850856,0.99999994
1438,,,,0.02455784517950693,0.04241117540773034,0.0,-0.7619438767433167,0.57290184,0.27469835,0.00014327363,0.6790446602404248,0.12836100406918027,0.0997064186719855,0.07008028423500866,0.19491525423728817,0.016949152542372902,1.3754606,0.009006386,0.9999999
1439,,,,0.02456953744353762,0.03840097615896181,0.0,-0.670362651348114,0.5875682,0.28679845,0.00030608833,0.7083754675340025,0.13925624046877116,0.09971949221075012,0.07147215396797998,0.2,0.016949152542372902,1.4132539,0.0074742255,0.9999998
1440,,,,0.024609527636018213,0.028485802668923834,0.0,-0.4809417724609375,0.6050693,0.29629126,0.00010585328,0.7274752210875385,0.14379067331948506,0.09970583281184507,0.07283931189335045,-0.1,0.02203389830508475,-3.71595,3.4796203e-06,1.0000001
1441,,,,0.06540600509160488,0.007802748150121521,1.0,-0.5815582871437073,0.62556285,0.30285907,0.00023735665,0.739590439824725,0.14102693581750647,0.09971973099838057,0.07420154313404924,-0.09491525423728817,0.022033898305084752,-3.461886,6.2689683e-06,1.0000001
1442,,,,0.04340480381609574,-0.1343873907699486,1.0,-0.7263643145561218,0.6449494,0.3098645,5.9830603e-05,0.7292295986028847,0.1419834416613795,0.09970709316072045,0.07553757075898158,-0.08983050847457627,0.022033898305084756,-3.1899881,1.1632725e-05,1.0
1443,,,,0.03601627198931179,-0.039376701272728847,1.0,-0.7510726451873779,0.664731,0.3167887,0.00018261126,0.7316456908838442,0.1408129341655934,0.09972407443882317,0.07686310065227801,-0.08474576271186439,0.02203389830508479,-2.9155529,2.1652972e-05,0.9999999
1444,,,,0.035597722126440544,0.04774881627748505,1.0,-0.7945231199264526,0.6845911,0.3234183,2.6007638e-05,0.7148971110964113,0.13478624955087823,0.09971448088924133,0.07816100444887218,-0.07966101694915252,0.02203389830508478,-2.6496117,4.001087e-05,1.0000002
1445,,,,0.024611129771409057,0.027875109102426732,0.0,-0.8658833503723145,0.7090561,0.3299852,0.00013878792,0.7035473988383587,0.13440917643949526,0.09973227280473247,0.07944788653247203,-0.07457627118644068,0.02203389830508476,-2.409925,7.279729e-05,1.0
1446,,,,0.027176883495471753,0.01972181115744332,1.0,-0.7578147053718567,0.7312352,0.33586296,2.6109342e-06,0.6721214123247679,0.13197834905147662,0.0997227913610742,0.08070383431188949,-0.0694915254237288,0.02203389830508476,-2.175497,0.00013919681,1.0
1447,,,,0.024577818250926163,0.026791494499881992,0.0,-0.850490927696228,0.7557505,0.34222427,0.00012693621,0.6313605955579862,0.12155141937753156,0.09973907431200182,0.08194126047663029,-0.06440677966101696,0.022033898305084784,-1.9496336,0.00029098862,1.0000001
1448,,,,0.04038425286288102,0.11236234558946734,1.0,22.361282348632812,0.7386288,0.3258674,-1.2589057e-05,0.5865973809013088,0.11390340902879661,0.0997267301000499,0.08314359592401831,-0.05932203389830509,0.022033898305084752,-1.7259212,0.000604381,1.0000002
1449,,,,0.014126898486411098,0.13838354492867616,1.0,0.42709773778915405,0.6998997,0.30044237,7.632732e-05,0.5322827594414978,0.10150423134162051,0.09974124942824988,0.08432957422672105,-0.05423728813559321,0.02203389830508476,-1.533743,0.0011722223,0.9999999
1450,,,,0.013936192388216834,0.11213784004727119,1.0,-0.15874475240707397,0.66566414,0.27936384,-4.044008e-05,0.47355998250367815,0.08960228526269548,0.09973015486129827,0.08547368194989967,-0.04915254237288138,0.022033898305084756,-1.3774331,0.0021358873,1.0
1451,,,,-0.018360999345625885,0.09088917757811896,1.0,-0.3804129660129547,0.630125,0.25875348,5.684781e-05,0.4060948646950639,0.07702102379833822,0.09974932648018432,0.08659461938891917,-0.04406779661016949,0.02203389830508479,-1.2475023,0.0035147571,1.0
1452,,,,0.11529139365524987,-0.01851307173668164,1.0,-0.5390755534172058,0.5970849,0.24102958,-4.544583e-05,0.3434930424223631,0.06662930695719378,0.09974156186791125,0.08766976325933341,-0.03898305084745764,0.022033898305084752,-1.117572,0.0057811695,1.0
1453,,,,0.06229067268044453,0.10613246298984974,1.0,-0.6925772428512573,0.56498355,0.2243147,4.922e-05,0.283643303408725,0.053918353935570616,0.0997595539109748,0.08871505027110199,-0.03389830508474574,0.022033898305084756,-1.0126251,0.009116228,1.0
1454,,,,0.10889275652648231,0.02991489790359836,1.0,-0.7483015656471252,0.5313357,0.20848294,-4.4892815e-05,0.2220394587173946,0.0428401698384954,0.09975086300157465,0.08970621325085788,-0.028813559322033895,0.022033898305084752,-0.92494714,0.014495329,1.0
1455,,,,0.11129662851067564,0.11947495341974673,1.0,-0.7594029903411865,0.49636865,0.19313367,4.501041e-05,0.16797169420561442,0.03229976028161326,0.09977091874125858,0.09066615227826286,-0.023728813559322014,0.022033898305084756,-0.7357505,0.022733336,0.9999999
1456,,,,0.1318575598599327,0.04282948703044601,1.0,-0.2118247151374817,0.4644179,0.18013409,-4.2947722e-05,0.11951640985574763,0.02277139511962231,0.0997623150695499,0.09157505469716508,-0.01864406779661015,0.022033898305084745,-0.5645733,0.03523858,1.0
1457,,,,0.1334194255780545,-0.02089165152054548,1.0,-0.7084929347038269,0.43286708,0.16792747,4.2091182e-05,0.07723191519246214,0.014797144292442726,0.0997824883221363,0.09244711117160802,-0.013559322033898332,0.022033898305084763,-0.41053164,0.053238392,0.99999994
1458,,,,0.014128087075468365,0.11455552459996754,1.0,-0.7254557609558105,0.40376228,0.15753493,-4.0729305e-05,0.04245033455294307,0.008187164615191022,0.09977664521806458,0.09326531607833399,-0.008474576271186389,0.022033898305084752,-0.16291331,0.077505834,0.99939394
1459,,,,0.02445559736382577,0.026716387474987724,0.0,-0.6989914774894714,0.3755038,0.14781962,3.9690014e-05,0.016524511586454512,0.0029721178639106134,0.09979675441590186,0.09404756990946053,-0.003389830508474555,0.022033898305084784,0.035295684,0.10273009,0.008790364
1460,,,,0.05676871631130483,-0.011738145754567407,1.0,-0.8057647943496704,0.34965888,0.13961694,-3.8529954e-05,-0.004035087949839065,0.0007191316221146233,0.09979007872230033,0.0947724645062676,0.0016949152542373091,0.02203389830508477,0.030209996,0.08339192,0.74675715
1461,,,,0.05875754870338582,0.07054635790768625,1.0,-0.4403327703475952,0.32455018,0.13186352,3.7411206e-05,-0.016099022960249117,0.0032060938127326,0.09981194216616956,0.09546374560839331,0.006779661016949189,0.022033898305084784,0.010965237,0.079284444,0.50538766
1462,,,,0.11174522413742671,0.024184742333180492,1.0,-0.9104269742965698,0.30157164,0.12520897,-3.6421185e-05,-0.024722559154703075,0.004643379749314977,0.09980402839560028,0.09610150062803749,0.011864406779661071,0.02203389830508477,-0.0082800975,0.07537174,0.25999126
1463,,,,0.09650213613447486,0.13126886543042135,1.0,-0.7227751612663269,0.2794956,0.11888911,3.551697e-05,-0.0282690562696894,0.00536988992626671,0.09982387951747403,0.09670319652928158,0.016949152542372902,0.022033898305084787,-0.023392487,0.073147304,0.06883718
1464,,,,0.14453416955523335,-0.019245030921747057,1.0,-0.6894307732582092,0.2594857,0.11361625,-3.4511053e-05,-0.02942771108368043,0.005681109568269022,0.09981660288364913,0.09725360232000042,0.022033898305084777,0.022033898305084725,0.05056444,0.098191634,0.059895158
1465,,,,0.06693544361658672,0.03578585068515765,1.0,-0.6088070869445801,0.24045682,0.10861388,3.3678352e-05,-0.028144304317112862,0.005385668070596943,0.09983537725190147,0.09777339525724732,0.02711864406779664,0.022033898305084745,0.12568675,0.12858792,0.058130834
1466,,,,0.07741930523519017,-0.02310599401575269,1.0,-0.8198199272155762,0.22339638,0.10449019,-3.2723285e-05,-0.02646709818203448,0.005037191432026615,0.09982723846501944,0.09824199166741555,0.0322033898305085,0.022033898305084735,0.20080978,0.16763435,0.056415983
1467,,,,0.02411401790559541,0.026536912582737392,0.0,-0.4496000409126282,0.20725483,0.10054547,3.186039e-05,-0.02254663580518923,0.004459807671513236,0.09984571453329043,0.09868258209536716,0.037288135593220355,0.02203389830508476,0.25267196,0.191659,0.120018296
1468,,,,0.03874159303716246,0.05502338964816904,1.0,-0.9144509434700012,0.192958,0.097325735,-3.0927575e-05,-0.01947390061553546,0.0036786401615797734,0.09983416624977735,0.09907903405277958,0.0423728813559322,0.022033898305084735,0.28522563,0.19871052,0.3720609
1469,,,,0.11405959428469688,0.032166468712720456,1.0,-0.6465931534767151,0.17946869,0.094209425,3.0247427e-05,-0.014841371710174274,0.0029586569033356242,0.09985002408963918,0.09945069223481112,0.047457627118644055,0.022033898305084745,0.25003344,0.17332534,0.33567137
1470,,,,0.029941247747431732,0.09092913013450528,1.0,-0.9118536114692688,0.16758461,0.091693446,-2.929713e-05,-0.011602673183212366,0.0021724180727459327,0.09983650447243765,0.09978252551984247,0.05254237288135593,0.02203389830508473,0.21892135,0.15374073,0.3897806
1471,,,,0.05772042738895346,-0.06050050317628054,1.0,-0.8135687708854675,0.15645531,0.08921757,2.8629696e-05,-0.007002907830855339,0.0013673256275884087,0.09984734260980929,0.10009732380256303,0.05762711864406782,0.02203389830508475,0.18781036,0.13622087,0.44674838
1472,,,,0.05960481669513738,0.20031067284291643,1.0,-0.7893863916397095,0.14670944,0.08724329,-2.7596763e-05,-0.00379397171453311,0.0006830093465002564,0.09982892655341008,0.10037708099059221,0.06271186440677966,0.022033898305084745,0.15162215,0.11771953,0.44988587
1473,,,,0.11148093145977422,0.06741264788471622,1.0,-0.8322500586509705,0.13769321,0.08528142,2.7285296e-05,0.00037353261288878236,0.0001456194625947279,0.09983484771430538,0.10064178622499707,0.06779661016949154,0.02203389830508477,0.082996964,0.08861991,0.15917365
1474,,,,0.09613808849212026,-0.05588637292385701,1.0,-0.9498370289802551,0.12995207,0.083760954,-2.5880508e-05,0.003214666781666803,0.0006734706388381619,0.09981093611142586,0.1008739176263883,0.07288135593220338,0.02203389830508475,0.034972806,0.07109214,0.026153294
1475,,,,0.07370253323033969,-0.12625221617144616,1.0,-0.6214458346366882,0.123150386,0.08224211,2.5944075e-05,0.006812718339782955,0.0012271550789511886,0.09981248568580989,0.10109156110284527,0.07796610169491526,0.022033898305084784,0.05072771,0.070720315,0.25228012
1476,,,,0.08112692631137029,0.22843215927892613,1.0,-1.0014840364456177,0.118273765,0.08118226,-2.4205568e-05,0.009190729476466954,0.001859131519773078,0.09978166911490333,0.10127295112527308,0.08305084745762711,0.022033898305084773,0.09557875,0.07919065,0.9671412
1477,,,,0.06635428890634804,-0.030732456211425493,1.0,-0.46930673718452454,0.11372743,0.08011422,2.4612385e-05,0.012130682871635526,0.002261996934021965,0.09977593135276382,0.10143797775213209,0.08813559322033893,0.02203389830508475,0.16422197,0.100577176,0.99058
1478,,,,0.06639114832231631,0.5025022995077185,1.0,-0.9793153405189514,0.11025469,0.07941966,-2.2470243e-05,0.013659536085233018,0.002656927380683644,0.09974461237725697,0.10156689924878536,0.0932203389830508,0.022033898305084763,0.20468134,0.109084494,0.9935217
1479,,,,0.06586670786274586,0.4353362020363696,1.0,-0.5485131144523621,0.1070938,0.07867827,2.3474571e-05,0.015951825493424,0.0029147318699431013,0.09974429061614598,0.1016814690230729,0.0983050847457627,0.022033898305084777,0.08380819,0.087214336,2.7420256e-05
1480,,,,0.06438048240135984,0.18072690366032407,1.0,-0.40342724323272705,0.104803465,0.078242294,-2.0839801e-05,0.016678358399932626,0.00330203291774584,0.09971927709810097,0.10176673201747115,0.10338983050847457,0.022033898305084725,0.09107883,0.08179729,0.40326095
1481,,,,0.10059524453182021,-0.010364684963592379,1.0,-0.5023916363716125,0.10271389,0.07774679,2.2136528e-05,0.018305968234680895,0.003456171811658417,0.09972299001042395,0.10184213285481514,0.10847457627118647,0.022033898305084745,0.34460002,0.09758066,0.99999994
1482,,,,0.024086522378850506,0.026501760839684682,0.0,-0.6194894909858704,0.101478584,0.0775739,-1.9209358e-05,0.018822904268592563,0.003649364037344626,0.09969572755117208,0.10188769504884274,0.11355932203389832,0.02203389830508475,0.59811944,0.11623681,0.99999994
1483,,,,0.0821228800094255,0.15239990284814206,1.0,-0.7267881631851196,0.10037975,0.077346735,2.0776235e-05,0.01971418753313103,0.0038004825674811953,0.09969442154332613,0.10192550991083248,0.11864406779661013,0.02203389830508477,0.7331285,0.115547635,0.9999999
1484,,,,0.08194269574121107,-0.072327270491021,1.0,-0.7641664743423462,0.100305095,0.07738101,-1.770922e-05,0.019619225493250472,0.0038899298116667584,0.09966826517757087,0.1019382964290555,0.12372881355932208,0.022033898305084745,0.78204626,0.1006084,1.0000001
1485,,,,0.05461567952525596,0.13323697773338372,1.0,-0.7567158937454224,0.10039054,0.07730862,1.9269743e-05,0.020282266214878834,0.003773337199365842,0.09967598837674223,0.10194772343602486,0.1288135593220339,0.02203389830508475,0.8099161,0.08469076,0.9999999
1486,,,,0.13197318780321368,0.034231287525935815,1.0,-0.7664315700531006,0.10088802,0.07744729,-1.6170949e-05,0.019804179061857125,0.0038711175804974156,0.0996601758512076,0.10193553885705181,0.13389830508474584,0.022033898305084728,0.8377856,0.07120273,0.9999999
1487,,,,0.09307025665701214,0.08074012986199153,1.0,-0.8457277417182922,0.10150335,0.07749818,1.7747361e-05,0.019886450429745166,0.003743964892975302,0.09967243045037069,0.10192261832686493,0.13898305084745766,0.02203389830508475,0.86878866,0.05969381,0.9999998
1488,,,,0.023928441964632136,0.026312756946907736,0.0,2.0335311889648438,0.10276481,0.077772915,-1.4762983e-05,0.01920748439509777,0.0037678323593118095,0.09965633661984967,0.1018895584043978,0.1440677966101695,0.022033898305084756,0.9121683,0.049717426,1.0000001
1489,,,,0.1307561906232691,0.05107898783187269,1.0,-0.7604804039001465,0.10427121,0.07798723,1.6247226e-05,0.018978215517185367,0.0035430431277506088,0.09966754161499475,0.10185362853271425,0.14915254237288136,0.02203389830508477,0.9555505,0.041374054,1.0
1490,,,,0.10643286406856883,0.05589672915447412,1.0,-0.7912793755531311,0.106334455,0.07841599,-1.3254902e-05,0.01760816926188863,0.0034584456597165636,0.09965278105748204,0.10179587187223843,0.15423728813559323,0.022033898305084763,0.99893093,0.03440685,0.99999994
1491,,,,0.044774711323336554,0.07536615729156797,0.0,-0.8222481608390808,0.10830183,0.078741305,1.4524613e-05,0.01724402593604448,0.0032655622181333517,0.09966810662968249,0.10174032675950972,0.15932203389830507,0.022033898305084784,1.064284,0.028661199,0.9999998
1492,,,,0.022872092677908833,0.025093116439527347,0.0,-0.9756317734718323,0.11076834,0.07925401,-1.1813564e-05,0.01601675686279816,0.0030974235670391584,0.09965478579449247,0.10166879078040339,0.164406779661017,0.02203389830508478,1.1297032,0.024201231,1.0000001
1493,,,,0.05244333027937349,0.09423236208558061,1.0,-0.3868500292301178,0.11312506,0.0796627,1.2790876e-05,0.015398778263929247,0.0028781738819436144,0.09967085212966979,0.1016012814276659,0.1694915254237288,0.022033898305084752,1.1826963,0.021355154,1.0
1494,,,,0.14485925355266377,0.02172936168639648,1.0,-0.9728483557701111,0.11562027,0.08020115,-1.0327731e-05,0.013681632966814784,0.00274266544496952,0.09966105978215449,0.10152295153269435,0.17457627118644067,0.022033898305084752,1.2236773,0.017895006,1.0000001
1495,,,,0.06868121878731764,0.05335460415158818,1.0,-0.7291308045387268,0.11795067,0.08061643,1.1041248e-05,0.0131223978312309,0.0024734141633542986,0.09967793099128082,0.10145495685195892,0.17966101694915257,0.0220338983050848,1.2635052,0.014930061,1.0
1496,,,,0.06576096457103839,0.0444775975228957,1.0,-0.4863618016242981,0.120463885,0.08114578,-8.768798e-06,0.011807478718253996,0.002341662202749386,0.09966493792699399,0.10138133654840699,0.18474576271186438,0.022033898305084735,1.3033304,0.012453205,1.0000001
1497,,,,0.12630247059466002,0.06684547732838875,1.0,-0.9556617736816406,0.12254677,0.08150314,9.118406e-06,0.011262028995594114,0.0021094039907541685,0.09967840748664196,0.10132603669216102,0.1898305084745763,0.022033898305084752,1.3431598,0.010385211,0.9999998
1498,,,,0.061272235864984606,0.06199151071622411,1.0,-0.6375454664230347,0.124703914,0.08194488,-7.030294e-06,0.01023649870767707,0.0020609628719747294,0.09966109549231934,0.10126941880891364,0.19491525423728817,0.022033898305084735,1.3951453,0.009095635,1.0
1499,,,,0.02601642222904872,0.025190100830550236,0.0,-0.8524672389030457,0.12657702,0.08224583,7.197152e-06,0.009937609021789532,0.001819290121399261,0.0996704402859805,0.10122697697069105,0.19999999999999996,0.022033898305084777,1.4494647,0.008045704,0.9999999
1500,,,,0.05350034263935118,-0.014903757634931923,1.0,-0.8288856744766235,0.12874025,0.08266221,-5.1710163e-06,0.009045249348095417,0.0018010744095516922,0.09964758090698568,0.10117931235936256,-0.09999999999999996,0.027118644067796606,-3.752185,4.416384e-06,0.99999994
1501,,,,0.07301464688770219,0.13293038924001122,1.0,-0.5289589762687683,0.13094516,0.08297927,5.226636e-06,0.009030241676195467,0.0016605352522114788,0.09964641923608468,0.10114525281718799,-0.09491525423728812,0.027118644067796613,-3.5033362,7.5924263e-06,1.0
1502,,,,0.039372569038307104,-0.06605723781955276,1.0,-0.9591099619865417,0.13352406,0.083428755,-3.1575935e-06,0.00834655291380844,0.001676780106539098,0.09961375223262223,0.10110221617541189,-0.08983050847457624,0.027118644067796606,-3.2291129,1.4203237e-05,1.0
1503,,,,0.029590098033221907,-0.036151646184109945,1.0,-0.5945342183113098,0.13596031,0.08376535,3.074959e-06,0.008341092709563465,0.0015653188416389465,0.09960661889542309,0.10107178608047211,-0.08474576271186436,0.02711864406779661,-2.9546785,2.6448968e-05,1.0
1504,,,,0.09198137899157541,0.03942932627693953,1.0,-0.8342692852020264,0.13849947,0.084189594,-9.296388e-07,0.007851995085490133,0.0015576828891232983,0.09957016889705264,0.10103606449454727,-0.07966101694915251,0.02711864406779661,-2.6820543,4.9298375e-05,1.0
1505,,,,0.06392714632629032,0.044719976087048016,1.0,-0.7654744982719421,0.14061813,0.08447412,8.803759e-07,0.007962075896296272,0.001440074722224667,0.09956430061384734,0.10101247678909589,-0.0745762711864406,0.027118644067796623,-2.4423678,8.960906e-05,0.99999994
1506,,,,0.03455503771386778,0.043719184641752666,1.0,-0.7229841947555542,0.14258394,0.08481406,1.4429266e-06,0.007413044008026563,0.00148629734081124,0.09953343306018583,0.10098333014713874,-0.06949152542372881,0.027118644067796613,-2.2114875,0.0001782825,1.0000002
1507,,,,0.11411382750212151,0.023941781322057914,1.0,-0.8593050837516785,0.14410718,0.08500513,-1.6002501e-06,0.007660960200511484,0.0013891732551499021,0.09953193473776509,0.10096917758635099,-0.06440677966101693,0.027118644067796637,-1.9856241,0.00037275653,0.9999999
1508,,,,0.05452967615828958,0.017794640073425162,1.0,-0.7180201411247253,0.14585796,0.08529468,4.0904106e-06,0.007244277003015205,0.0014587465682097118,0.0994995991391375,0.10094836686354586,-0.05932203389830508,0.027118644067796613,-1.7633389,0.0007708491,1.0
1509,,,,0.07528751032892063,0.008333433375458547,1.0,-0.7222950458526611,0.14751889,0.08548013,-4.449553e-06,0.007651869134044137,0.0014086819229721412,0.09949129216415137,0.10094183342120018,-0.05423728813559318,0.027118644067796634,-1.594033,0.0014403217,1.0000001
1510,,,,0.010732258167844637,0.014344743995395114,0.0,-0.969420850276947,0.14932925,0.08574516,7.0732003e-06,0.007489938779121516,0.0014881130389534127,0.09945198567188619,0.10093086493094064,-0.049152542372881344,0.02711864406779662,-1.4359956,0.0026417891,1.0000001
1511,,,,0.03498642572228991,0.05740292539284614,1.0,-0.7149161696434021,0.15090422,0.08589965,-7.446645e-06,0.008027600133689602,0.001470582857117919,0.09944072788063216,0.10093177143225779,-0.04406779661016947,0.02711864406779665,-1.3050977,0.004356268,0.9999999
1512,,,,0.10046577506071988,0.12262741536024435,1.0,-0.8149802088737488,0.15262513,0.08613752,1.0440559e-05,0.007945114543434733,0.0015952765251005152,0.09939974470982478,0.10092597808547887,-0.03898305084745766,0.027118644067796557,-1.1723441,0.0071793855,1.0000001
1513,,,,0.12600790921896854,-0.05363892570404449,1.0,-0.6396967768669128,0.15433665,0.08628817,-1.0826717e-05,0.008634838584255324,0.0016076280638616244,0.09938216900259875,0.10093372482837536,-0.033898305084745776,0.027118644067796596,-1.0693173,0.01151857,0.99999994
1514,,,,0.02452387937962993,0.1096597683310713,1.0,-0.9727475047111511,0.1567004,0.086583,1.425764e-05,0.008781927961565869,0.0018045129625021174,0.09932721524956069,0.10093316343118121,-0.02881355932203394,0.027118644067796606,-0.91164035,0.018210603,1.0000001
1515,,,,0.07695129898623053,0.16824800485991145,1.0,-0.6854361891746521,0.15949734,0.08686325,-1.4724843e-05,0.009766348129663389,0.0017661309227350876,0.09929188509605913,0.10094038136300935,-0.023728813559321965,0.02711864406779662,-0.7166635,0.028686045,0.99999994
1516,,,,0.11873550080203295,0.12359076953155619,1.0,-1.0431241989135742,0.16299658,0.08730593,1.867859e-05,0.00997879289521403,0.0019765125304315435,0.0992207594426375,0.10093495104705476,-0.01864406779661018,0.027118644067796568,-0.5591856,0.045604385,1.0000001
1517,,,,0.10730380746863391,0.019443244665042502,1.0,-0.6222825050354004,0.16694082,0.0877339,-1.9125928e-05,0.011064763102287229,0.002040277392190484,0.09916814694288362,0.10093915196234929,-0.013559322033898332,0.027118644067796602,-0.40177083,0.07211784,0.9999999
1518,,,,-0.006498709825371624,0.04322241143855146,0.0,-0.8709346652030945,0.17170724,0.08832006,2.395846e-05,0.011663232947872162,0.002320851160315086,0.09907427349147081,0.10093611719599468,-0.00847457627118642,0.027118644067796578,-0.13433503,0.09799035,0.98326623
1519,,,,0.08607555196564494,-0.03433656753159578,1.0,-0.9121548533439636,0.17707841,0.08890525,-2.4314424e-05,0.013227149899976474,0.0024769191506304263,0.09899456229010724,0.10094590545070704,-0.0033898305084745077,0.027118644067796602,0.053267654,0.1299116,0.0063559073
1520,,,,0.09868615804489117,0.07551039803679957,0.0,-0.14150875806808472,0.1832952,0.089660786,3.054777e-05,0.014166143730354573,0.0027859103337970334,0.0988746172589378,0.10094562622020918,0.0016949152542372616,0.02711864406779659,0.04819048,0.096118316,0.89747405
1521,,,,0.03270054838023058,0.12115049290158043,1.0,-0.3510247766971588,0.190199,0.090440266,-3.033483e-05,0.016265045830608962,0.0030176947852130842,0.09876935661720865,0.10095558565284103,0.006779661016949141,0.027118644067796613,0.02859053,0.09010011,0.79575145
1522,,,,0.098862191108419,0.06848248404638854,0.0,-0.41864389181137085,0.19817443,0.09141296,3.8937564e-05,0.01754954584105407,0.0034398146394813613,0.09861864980124903,0.10095711626025698,0.011864406779660991,0.02711864406779663,0.008990547,0.08444294,0.62657464
1523,,,,0.02503389602186902,0.07653588614325975,0.0,-0.5024638772010803,0.20739551,0.09249171,-3.706637e-05,0.020316591927032817,0.003739920555987786,0.09847452163611965,0.10096785575316525,0.01694915254237287,0.027118644067796616,0.0087856045,0.087175414,0.06722904
1524,,,,0.06910591005366479,0.06675872175909475,1.0,-0.5410227179527283,0.2181799,0.09383161,5.0481773e-05,0.022413179296091955,0.00431441001351734,0.09827627567901506,0.10096940745352481,0.022033898305084752,0.027118644067796606,0.06674791,0.11092424,0.025673863
1525,,,,0.10750310813817965,0.08120181196564313,1.0,-0.5964893102645874,0.23047404,0.09532211,-4.406806e-05,0.02622965243991156,0.004880694534326203,0.09807950995083937,0.10098153874881814,0.02711864406779659,0.027118644067796623,0.14473939,0.14876832,0.02319414
1526,,,,-0.004865550640062761,0.01744766102992132,0.0,-0.5343545079231262,0.24140343,0.09660559,6.786522e-05,0.02944096304085584,0.005736638177493134,0.0978299800439597,0.10098104216733413,0.032203389830508466,0.027118644067796596,0.2173503,0.18975706,0.026945226
1527,,,,0.14042313896891995,-0.0044355030873248005,1.0,-0.7065582871437073,0.25264224,0.097850874,-5.113172e-05,0.03413813694140256,0.0063213682558533645,0.09758266904444449,0.10098791676776255,0.03728813559322031,0.02711864406779666,0.2516109,0.1961089,0.12006684
1528,,,,0.04446999066625913,0.009679058308127202,1.0,-0.1564621478319168,0.26553944,0.09938474,9.61167e-05,0.03878760703348596,0.007395683426507907,0.09728022006896449,0.10098268887557621,0.042372881355932195,0.02711864406779656,0.26231134,0.19104637,0.23758763
1529,,,,-0.004933242458624414,0.018934157454402877,0.0,-0.6804957389831543,0.27952516,0.101037934,-5.2949687e-05,0.044591653639112494,0.008504622512414777,0.09698129764582103,0.10098122080087729,0.04745762711864408,0.02711864406779658,0.2191631,0.16290507,0.19936968
1530,,,,0.0908041945471817,0.13587874617479226,1.0,-0.7190799117088318,0.29500526,0.1029751,0.00015099082,0.05000908667363047,0.009587400809660309,0.09662833946955432,0.10096459279914421,0.05254237288135592,0.02711864406779658,0.18464945,0.14238876,0.20029454
1531,,,,0.08937827905557709,0.0951707945389618,1.0,-0.772121250629425,0.31192034,0.105106264,-3.1401134e-05,0.056859779993489096,0.010896573924523678,0.09627631877158561,0.10095259138403569,0.05762711864406778,0.027118644067796613,0.15482184,0.12629455,0.2441759
1532,,,,0.07159605076957458,0.120916628670248,1.0,-0.662337064743042,0.3285063,0.10723655,0.0002917604,0.0642976769807079,0.012472896231779355,0.09586386306925242,0.10092154674339905,0.06271186440677966,0.02711864406779658,0.122936234,0.11298369,0.26439136
1533,,,,0.04128513087769066,0.152351205339664,1.0,-0.8985578417778015,0.3399591,0.10848423,0.00012306034,0.07274299965792201,0.013720128887283594,0.09544500691467987,0.10088964703952587,0.06779661016949153,0.027118644067796602,0.0638361,0.08765879,0.06572449
1534,,,,0.09734557838652312,0.12289425112857635,1.0,-0.5808150172233582,0.35283569,0.109981485,0.0008058602,0.08109331569424034,0.015765474884288023,0.09496724807768867,0.10084103865325446,0.07288135593220339,0.02711864406779658,0.017470907,0.07052838,0.01028066
1535,,,,-0.005266938021250381,0.02953559008769654,0.0,-0.9143269062042236,0.36606053,0.11149217,0.0009639957,0.09166672043231976,0.017520538429836155,0.09448412284810889,0.1007982831715419,0.07796610169491522,0.027118644067796623,0.03409217,0.06988555,0.0999546
1536,,,,0.09451273814152336,0.061182951318126025,1.0,-0.6020300984382629,0.38097513,0.113258965,0.00320481,0.10137091764998252,0.019627656845563602,0.09393416527166526,0.10074277220741462,0.08305084745762716,0.027118644067796623,0.08042586,0.07713902,0.96057415
1537,,,,0.11047121685957323,0.003922343802937711,1.0,-0.8592848777770996,0.39590415,0.11500474,0.0059850463,0.11309895549699082,0.021515735758553315,0.09337610399262952,0.10069837877780334,0.08813559322033898,0.027118644067796637,0.14079146,0.093562745,0.9965282
1538,,,,0.09092986061771381,0.050329393845650876,1.0,-0.8981909155845642,0.4127831,0.11697578,0.017865261,0.12449337862443709,0.02408251717407438,0.09275278987444292,0.10064641677427957,0.09322033898305082,0.027118644067796637,0.19067027,0.10634531,0.9982363
1539,,,,0.07703265241492167,0.1416303407198366,1.0,-0.9379456043243408,0.42489785,0.11875322,0.026470372,0.13667204239083827,0.026974250138287723,0.09211874032163289,0.10060602448405437,0.09830508474576274,0.02711864406779668,0.0813128,0.085008174,0.00019598375
1540,,,,-0.005772054807826654,0.04884693484354824,0.0,-0.7007381319999695,0.43006176,0.12040257,0.017124634,0.14944023769269432,0.028420758391023787,0.09142026144565489,0.100556854578032,0.10338983050847458,0.027118644067796634,0.031031698,0.0760899,0.0029771933
1541,,,,0.0677855629954847,0.06702896835199543,1.0,-0.9603638052940369,0.4357039,0.12209977,0.019656647,0.1595918642870283,0.03020425267194635,0.09071561463696427,0.10051999836531281,0.10847457627118647,0.027118644067796648,0.28584054,0.09107612,1.0
1542,,,,0.09358002573348906,-0.05628751012092437,1.0,-0.9492702484130859,0.43154198,0.12425155,0.013301085,0.1714575158623733,0.03295229486641903,0.08995182984235178,0.10047722882043574,0.11355932203389832,0.02711864406779663,0.5406487,0.108857,1.0000001
1543,,,,0.05548182111516703,0.10818298963291421,1.0,-0.8481144905090332,0.4244636,0.12651855,0.009979895,0.17981188316479313,0.034061780923725166,0.0891878099409932,0.10044859613057767,0.11864406779661014,0.027118644067796665,0.67966324,0.109024376,1.0
1544,,,,0.07836480007063756,0.18052628477839705,1.0,-0.47845545411109924,0.41685173,0.12890534,0.008689804,0.18728076703068494,0.03543272315542694,0.08836139891661442,0.10041618161406285,0.12372881355932208,0.02711864406779661,0.7338272,0.09572679,1.0000002
1545,,,,0.11143317262154931,-0.00037358055886128547,1.0,-0.9006792902946472,0.40936014,0.13124529,0.0076383194,0.19022094331574707,0.03607979896936886,0.08753174309762668,0.10039783639734043,0.12881355932203387,0.027118644067796658,0.76248485,0.080702886,0.99999994
1546,,,,-0.006061979090673065,0.0578320481067752,0.0,-0.9213653206825256,0.40368956,0.13334976,0.007714311,0.19228041742030888,0.03720445515120215,0.08664316619595984,0.10037455159615892,0.13389830508474584,0.027118644067796634,0.79157066,0.06794661,1.0000001
1547,,,,0.08159598673342708,-0.02330202142679067,1.0,-0.7726162672042847,0.39844435,0.13537669,0.008102171,0.19213352215829033,0.03688203437456558,0.08575515598682623,0.10036395171278238,0.13898305084745763,0.027118644067796648,0.8312477,0.056928772,0.99999994
1548,,,,0.06223551989399048,0.11277232587828324,1.0,-1.036503791809082,0.39278355,0.13752532,0.008847103,0.1904106687198912,0.0370265372283281,0.08481030188619688,0.10034542634558226,0.1440677966101695,0.02711864406779663,0.8711382,0.047647662,0.99999994
1549,,,,0.13214422186377334,-0.07363863068000094,1.0,-0.6913074851036072,0.3870842,0.13965194,0.010853356,0.18574731042820639,0.03625341233822668,0.08386458811020192,0.1003414635728128,0.1491525423728813,0.027118644067796658,0.93772537,0.041007563,1.0
1550,,,,0.06907840740737316,0.029982188301768936,1.0,-0.7773435115814209,0.38096932,0.14189135,0.013231092,0.18185501009740038,0.03457216352889671,0.08286202047449763,0.10032943862187131,0.1542372881355932,0.02711864406779664,1.0159508,0.03592085,1.0
1551,,,,-0.006250866337762258,0.06337775603262248,0.0,-1.0646896362304688,0.37490103,0.14416769,0.016107729,0.17555862200827818,0.03337719364029477,0.08185664603934655,0.10032844512173117,0.15932203389830504,0.027118644067796648,1.0909022,0.030289607,0.9999998
1552,,,,0.09538468648614556,-0.050735011079548,1.0,-0.7946150302886963,0.36832732,0.14657423,0.020300109,0.17024449875915232,0.032917010706536784,0.08079269700104007,0.10032077966504238,0.16440677966101697,0.02711864406779662,1.162604,0.025434537,1.0
1553,,,,0.0340572037098219,0.005723881155112985,1.0,-0.36762189865112305,0.3616274,0.148733,0.022977186,0.16719954530363718,0.0316471102365088,0.0797280954328732,0.10032356807831003,0.16949152542372878,0.02711864406779666,1.2148112,0.022302933,0.9999998
1554,,,,0.09485518378424478,-0.025187722441745962,1.0,-1.0907374620437622,0.34903792,0.14733383,0.010544804,0.16153711057327785,0.030732656641143823,0.07860007340605323,0.10031651705210569,0.1745762711864406,0.027118644067796644,1.2552558,0.018652892,1.0000002
1555,,,,0.10202246155073472,0.11019693994901653,1.0,-0.9761197566986084,0.33457014,0.1460069,0.005387321,0.1595900021861407,0.030677661658784706,0.07746891226550806,0.10032213543689311,0.1796610169491525,0.02711864406779667,1.3062258,0.016254127,0.9999999
1556,,,,0.04881899733259881,0.04159548221619308,1.0,-0.6472789645195007,0.3181814,0.14496149,0.00298002,0.15858651766347748,0.03062059219444653,0.07628050402209091,0.10031803067304536,0.18474576271186438,0.02711864406779664,1.3617041,0.0144128315,1.0000001
1557,,,,-0.00637618079025139,0.06665426796198012,0.0,-1.1499054431915283,0.3180172,0.14688651,0.0025592146,0.16414376045111617,0.03169031343427245,0.07508743071830556,0.10032380701675231,0.18983050847457625,0.02711864406779665,1.41718,0.012778835,1.0000001
1558,,,,-0.0064198714560230975,0.0677293722977412,0.0,-0.3439306318759918,0.33658862,0.15294516,0.0031969738,0.17204913955717488,0.033227253937732605,0.07383503390857282,0.1003222163687789,0.19491525423728812,0.027118644067796665,1.4613533,0.0107942885,1.0000001
1559,,,,0.07522081512121984,0.04878176821378251,0.0,-1.1334400177001953,0.34899879,0.15760854,0.0043495214,0.17884300704490444,0.03383891723673556,0.07258460668889799,0.10033071921380243,0.19999999999999993,0.027118644067796665,1.4875998,0.008442801,0.99999994
1560,,,,0.04872988750976582,-0.010185214260899272,1.0,-0.4918161928653717,0.3640845,0.16320157,0.0059876824,0.1879862641859691,0.03628927194102507,0.07127534252861949,0.10032914354981044,-0.09999999999999998,0.03220338983050848,-3.6896586,6.298209e-06,1.0000002
1561,,,,0.04967018734382754,0.04058952487470444,1.0,-0.57417231798172,0.36569208,0.16512989,0.0064731357,0.1947087593940519,0.0375702993644148,0.0699671734036556,0.10034005949715638,-0.09491525423728814,0.032203389830508515,-3.4268591,1.1136673e-05,0.99999994
1562,,,,0.10574550930534482,0.028194797355582165,1.0,-0.6162066459655762,0.36027533,0.16518939,0.005794904,0.19845442986262893,0.037998105445294736,0.0686068577248211,0.10034105244023864,-0.08983050847457626,0.032203389830508494,-3.1624246,1.9814006e-05,1.0000001
1563,,,,0.056065723926963865,0.08424256524775997,1.0,-0.6520098447799683,0.35708988,0.16574612,0.0053177807,0.19964387628292998,0.038101776241972696,0.0672507082012482,0.10035162533033373,-0.08474576271186436,0.03220338983050853,-2.89799,3.524585e-05,1.0000001
1564,,,,-0.007227940783455175,0.08446733781941013,0.0,-0.7029868364334106,0.35386783,0.16610932,0.004222599,0.19282914403523918,0.03646593288532446,0.06584420719375342,0.10035421989115008,-0.07966101694915254,0.03220338983050851,-2.6259015,6.451517e-05,1.0
1565,,,,0.013476219957693492,-0.036204799035796896,1.0,-0.6940010190010071,0.349386,0.16612132,0.003831,0.17804763989839284,0.034054834279445244,0.0644486763751775,0.10036644687252452,-0.07457627118644065,0.032203389830508515,-2.3823314,0.00011755701,0.99999994
1566,,,,0.07185702477631173,0.12248832655321705,1.0,-0.7445322871208191,0.34536296,0.16633359,0.0031038744,0.14997545963213244,0.02924678937132699,0.06300547352132652,0.10036791915271326,-0.06949152542372876,0.032203389830508494,-2.1540563,0.00024582143,1.0000001
1567,,,,0.07135455855303861,0.11501289288011954,1.0,-0.821501612663269,0.34124464,0.16628058,0.0029020002,0.11406782713403416,0.02159089482881369,0.061574384382762845,0.10038080026643187,-0.06440677966101692,0.03220338983050852,-1.92573,0.00051491475,0.99999994
1568,,,,0.08295481191147389,0.02370771197744808,1.0,-0.20068727433681488,0.34048402,0.16587642,0.0027547027,0.07453635898353582,0.014566646482639979,0.06010048894268694,0.10038249300295964,-0.05932203389830504,0.032203389830508494,-1.6995877,0.001071443,1.0000001
1569,,,,0.05131353114414047,0.04209775734895209,1.0,-0.6208323836326599,0.3399959,0.16520597,0.003011074,0.03948407727219541,0.0073767336593884856,0.058640718178134245,0.10039247830705672,-0.054237288135593205,0.03220338983050853,-1.5317479,0.0019930087,1.0000002
1570,,,,-0.005254643182585436,0.011746188298929379,1.0,-0.5522366762161255,0.33968484,0.16473646,0.0029439984,0.014176341378038497,0.0029132304746472184,0.05714033299098381,0.10039326900592083,-0.04915254237288134,0.0322033898305085,-1.3751986,0.0036025837,1.0000001
1571,,,,0.05004341243152095,0.01530197501539203,1.0,-0.7698812484741211,0.33915842,0.16408354,0.003184503,0.006347104027735838,0.001079129644620875,0.05565972827947079,0.10040223362065737,-0.04406779661016947,0.03220338983050854,-1.2455721,0.00587153,1.0
1572,,,,0.07784706639760253,0.09264739738475444,1.0,-0.5645933747291565,0.3390092,0.16366658,0.0031459595,0.010797948500790445,0.0021903033025229527,0.05413987259615864,0.10039906663312641,-0.038983050847457595,0.03220338983050852,-1.1174022,0.009512185,1.0000002
1573,,,,0.016723212915682954,-0.050052495431928315,1.0,-0.8711901903152466,0.3385203,0.16302504,0.0033829873,0.027679647588370025,0.0051694291372677715,0.05264143851464787,0.10040663699400101,-0.03389830508474573,0.03220338983050854,-1.0232536,0.015138209,1.0000002
1574,,,,0.08124934638957272,-0.013344265988838994,1.0,-0.7692621946334839,0.3384047,0.1626267,0.003364373,0.04996299745864887,0.009673221346085533,0.051110113668981945,0.1004024488720492,-0.028813559322033895,0.03220338983050852,-0.8302456,0.02342997,1.0000001
1575,,,,0.10066704855178119,-0.031831837409631226,1.0,-0.8114830851554871,0.33805725,0.16202989,0.0036049914,0.07671903631677342,0.01456912205945301,0.049602737557821894,0.10040637039236591,-0.023728813559322014,0.03220338983050854,-0.65934163,0.036443274,0.9999999
1576,,,,0.04375435854322776,-0.07594278093243811,1.0,-0.44553259015083313,0.33793542,0.1616431,0.0036048517,0.1033793568355904,0.02003819151388408,0.04806452449393067,0.10040128223305812,-0.018644067796610164,0.03220338983050847,-0.5046617,0.056779627,1.0000001
1577,,,,0.00476575614899849,0.09237677450039253,1.0,-0.7955492734909058,0.33769313,0.16106947,0.0038449066,0.12472842482573201,0.023878267061050843,0.0465568217834398,0.10040495555951642,-0.013559322033898317,0.032203389830508494,-0.34998217,0.087975554,1.0
1578,,,,0.033645952251755595,0.039761284397963975,1.0,-0.7339629530906677,0.33735478,0.16063873,0.003867461,0.137118921955456,0.026274183811843634,0.04502137395254448,0.10039712329527517,-0.00847457627118642,0.03220338983050848,-0.061437923,0.11650413,0.8166422
1579,,,,0.08247589407388607,-0.07629493498131931,1.0,-0.7741622924804688,0.34086597,0.16126905,0.0040877885,0.13837393007971432,0.026875755801125098,0.043519015259516416,0.10040052515195597,-0.0033898305084744916,0.03220338983050851,0.11080018,0.14865533,0.039728675
1580,,,,0.04730678478997556,-0.008203733798709954,1.0,-0.8078808188438416,0.35403726,0.16532238,0.0040533314,0.13015348509257188,0.025022568794425288,0.04199528699980704,0.10039289113240037,0.0016949152542373091,0.032203389830508494,0.10729431,0.11264949,0.9876441
1581,,,,0.030845591500508848,0.06735743284973311,1.0,-0.835137665271759,0.36654177,0.16898555,0.0042215204,0.11844846603447415,0.02254688351493144,0.04050731776094721,0.10039426732519523,0.0067796610169491575,0.032203389830508536,0.08769521,0.10564981,0.9727936
1582,,,,0.019987891018991517,-0.02073891403969404,1.0,-0.8054214119911194,0.3804022,0.1735198,0.004195096,0.1088000630902466,0.020533184262695927,0.039000234814307026,0.10038726526592956,0.011864406779661007,0.03220338983050849,0.075842895,0.1029377,0.8655671
1583,,,,0.0774148829617787,-0.010037660432961264,1.0,-0.8731874227523804,0.39167473,0.17672019,0.00436191,0.10611219037238119,0.020341374892129845,0.03753517078093162,0.10038969363729645,0.01694915254237292,0.03220338983050852,0.07765622,0.10730151,0.17869432
1584,,,,0.02576153017987089,-0.02447261147178115,1.0,-0.572674572467804,0.40587673,0.180751,0.004747253,0.11456303457110036,0.022610068596248444,0.03605290387863087,0.10038126860464568,0.022033898305084745,0.03220338983050848,0.11707626,0.12763429,0.03496453
1585,,,,0.022079217732144676,0.230977062215795,1.0,-0.7463399767875671,0.43783483,0.19353694,0.005657988,0.14374826142907532,0.02754111708863084,0.03461427808355061,0.10038471059079401,0.027118644067796623,0.032203389830508515,0.19501795,0.17301196,0.029979927
1586,,,,-0.029196773785064557,-0.06743208065104275,1.0,-0.7852566838264465,0.47503725,0.21054208,0.0066655427,0.19159066299007804,0.03634373338242807,0.03316441664065141,0.10037746977893645,0.03220338983050846,0.03220338983050849,0.2517485,0.20434986,0.062469754
1587,,,,0.03240084463297252,-0.030671590934997068,1.0,-0.745919406414032,0.50572515,0.22441319,0.0074400385,0.26490042085580007,0.05085843004749166,0.031759475107545114,0.10037932536760795,0.03728813559322033,0.03220338983050852,0.2860088,0.21114062,0.25498277
1588,,,,0.08754694140718608,0.010436883360219877,1.0,-0.8857372999191284,0.52582896,0.23253444,0.006837495,0.35967654928285014,0.07072670154738593,0.03034363926154717,0.10037270374348459,0.042372881355932174,0.03220338983050851,0.28244874,0.19938718,0.41580367
1589,,,,0.026268016785078663,0.0832768541446641,1.0,-0.8101844787597656,0.548665,0.24199797,0.0066179526,0.4693365345106332,0.09030545168037873,0.028977180804692422,0.10037542708234996,0.04745762711864404,0.032203389830508515,0.23956221,0.17025606,0.36417264
1590,,,,0.014046664738086221,0.06416275043433733,1.0,-0.7266355156898499,0.588294,0.25975943,0.005369693,0.5728333956184732,0.11199783355894909,0.027599652820818384,0.10036694781949103,0.05254237288135592,0.03220338983050849,0.2050484,0.1488813,0.36551094
1591,,,,0.043599648866930095,-0.07415578004904838,1.0,-0.859865128993988,0.6305616,0.27926952,0.0045811227,0.6467738852968349,0.1274593646503043,0.026268201586389196,0.10036977240880854,0.057627118644067776,0.03220338983050852,0.16897234,0.13179277,0.33629602
1592,,,,0.0886049631047664,-0.041417649703192894,1.0,-0.5801107883453369,0.6726746,0.30116645,0.0035810166,0.7148000856839972,0.1339269145563889,0.024926140454075717,0.10036225482357686,0.06271186440677967,0.03220338983050848,0.13278517,0.11666478,0.30627525
1593,,,,0.0007128251254948023,0.2081587433110662,1.0,-0.8203241229057312,0.7091763,0.31544328,0.0034763706,0.7404822287300653,0.14499783576001074,0.02362997918413987,0.10036461029567377,0.06779661016949153,0.032203389830508494,0.07993496,0.09260297,0.059447158
1594,,,,0.036788457216180404,-0.14976500218925518,1.0,-0.7215853333473206,0.73646855,0.31609577,0.003813437,0.7457939256243639,0.1444251568808513,0.022321420454434828,0.10035813886163947,0.07288135593220343,0.03220338983050849,0.03246677,0.07425603,0.00872501
1595,,,,0.06002449419138252,-0.18138253465191284,1.0,-0.9282267093658447,0.76493406,0.31922397,0.0044286326,0.729891501498388,0.14024170366146207,0.021064177266005298,0.10036331374732242,0.07796610169491532,0.032203389830508515,0.04829434,0.073071495,0.07144033
1596,,,,0.028169669782434435,-0.1408968533594499,1.0,-0.648485541343689,0.79175806,0.32069033,0.0049039177,0.7066515732077296,0.1388155911381557,0.019801427508945462,0.10035808610600118,0.08305084745762713,0.032203389830508466,0.101627305,0.08214464,0.9466116
1597,,,,0.013007702367775254,0.03947908431157737,1.0,-0.996335506439209,0.81905395,0.3234484,0.005702349,0.6867186802183397,0.13267798287439375,0.018591378677446414,0.10036211142909175,0.08813559322033894,0.032203389830508494,0.14865442,0.09320367,0.9988091
1598,,,,-0.0010200472664106768,0.10064852788138766,0.0,-0.8868030309677124,0.8445165,0.32481194,0.006383941,0.6616367156551868,0.12771637124413748,0.017375043238576852,0.10035709006836648,0.09322033898305081,0.03220338983050845,0.20344628,0.10890998,0.9995721
1599,,,,0.04580066090166916,0.12951358540764757,1.0,-0.9113069176673889,0.8650049,0.32438788,0.008790958,0.6409881071964204,0.12167649278137932,0.016209708962072106,0.10036259684650534,0.0983050847457627,0.03220338983050851,0.105028555,0.08677797,0.0018635705
1600,,,,0.024751241925674263,-0.07172896564662523,1.0,-0.07668401300907135,0.88385785,0.32281926,0.01174483,0.6262711863315129,0.12508033490768944,0.015039044764330748,0.10035806895145849,0.10338983050847457,0.03220338983050846,-0.0041945055,0.073730126,2.1837022e-05
1601,,,,0.06329168712685444,0.014629267937129705,1.0,-0.406463623046875,0.90275526,0.32204145,0.016113289,0.637411621016854,0.11903826654506705,0.013927369466217117,0.1003652275947563,0.10847457627118647,0.03220338983050849,0.24328956,0.0880452,0.99999994
1602,,,,0.01774923708660884,0.04294453799677462,1.0,-0.43329310417175293,0.9207146,0.3206038,0.021053243,0.6472868438634183,0.12292107624277437,0.012814974122266606,0.10036293287941188,0.11355932203389829,0.03220338983050848,0.49809703,0.105264895,1.0000002
1603,,,,0.08370949658950178,0.04258841458619327,1.0,-0.463579922914505,0.93870866,0.31986243,0.027919186,0.6794995248990106,0.13069827894819253,0.011759355917798949,0.10037094200882152,0.11864406779661016,0.03220338983050849,0.63942057,0.105693325,0.99999994
1604,,,,0.012411908184229586,-0.007520602031896629,1.0,-0.48087453842163086,0.955713,0.31849074,0.03530587,0.7246049124837759,0.13937878119134692,0.01070051969629104,0.1003704863647929,0.12372881355932204,0.03220338983050849,0.6931634,0.09272261,1.0000001
1605,,,,0.04186836111953306,0.060850502152537365,1.0,-0.40476536750793457,0.9730973,0.31785434,0.046381522,0.7724162369085372,0.145901011677071,0.009699947348628635,0.1003809699429229,0.12881355932203384,0.032203389830508494,0.7218208,0.07815179,1.0000002
1606,,,,0.013008521056627002,0.100691746486954,0.0,-0.5474849939346313,0.9861653,0.31601164,0.049166884,0.8275768650004337,0.15951415908377378,0.008700032608005361,0.10038204542827137,0.13389830508474582,0.03220338983050847,0.76083046,0.065548815,1.0000002
1607,,,,0.006597622199916695,0.018451619573360747,1.0,-0.552919328212738,0.99361116,0.3138393,0.03881457,0.891313193763289,0.1671186670658581,0.007761607122651522,0.10039590307125847,0.13898305084745768,0.03220338983050851,0.8219777,0.056737673,1.0000001
1608,,,,0.05791111209108528,-0.05891574320547368,1.0,-0.49788838624954224,1.0010216,0.31121328,0.031265587,0.9337180284639969,0.182108350932931,0.006823738504995709,0.1004017220434894,0.1440677966101695,0.03220338983050844,0.8969183,0.050062723,1.0000001
1609,,,,0.013244398803363967,-0.08645115937990636,1.0,-0.7513158917427063,1.0104843,0.3094264,0.025600921,0.9840964616158587,0.1913997379644398,0.005944239107347099,0.10041782032719178,0.14915254237288136,0.03220338983050846,0.97185713,0.044155825,0.99999994
1610,,,,0.04437050845860084,0.08816663691200687,1.0,-0.7060532569885254,1.0212485,0.3072072,0.0223454,1.0405326821107272,0.19663541508239943,0.005065991641124191,0.10042297802493912,0.1542372881355932,0.03220338983050846,1.0501089,0.03883533,1.0
1611,,,,0.009449164841777668,0.0831013348203862,1.0,-0.8306321501731873,1.0308279,0.30574518,0.018550055,1.0859342298141077,0.21347314370628745,0.004245443795423124,0.10043866952960111,0.15932203389830504,0.03220338983050848,1.1245365,0.03259967,0.9999999
1612,,,,0.00030129059611842465,0.11346494900471674,1.0,-0.6760978102684021,1.0427694,0.30300862,0.017884368,1.124284113578686,0.21928798029120514,0.0034213037508122597,0.10044564839607087,0.164406779661017,0.03220338983050846,1.2086254,0.028083336,1.0000001
1613,,,,0.03525620000663181,0.10040785105229288,0.0,-0.8566956520080566,1.0564114,0.30037194,0.018224457,1.156719930212798,0.22352212203825053,0.002640471772356684,0.10046326903219957,0.16949152542372883,0.03220338983050848,1.2720288,0.025668804,0.9999998
1614,,,,-0.0028982652952016484,-0.021607100409475468,1.0,-0.7580543160438538,1.0692149,0.29720846,0.01892239,1.1853450450551257,0.228585303516868,0.0018509025346899297,0.10046953383878654,0.17457627118644062,0.03220338983050844,1.3275074,0.022773236,1.0000001
1615,,,,-0.02088300492724377,0.03627997226334143,1.0,-0.9386466145515442,1.0819013,0.2950542,0.018956466,1.2061316552829517,0.23734509845206528,0.0011179026023171504,0.10048310316859786,0.1796610169491525,0.032203389830508466,1.3829844,0.020200972,0.9999998
1616,,,,0.0459563434678713,0.13907925551615255,1.0,0.0813712328672409,1.093466,0.29155245,0.020163978,1.2178778357223286,0.23332771011595302,0.00037581813500420393,0.10048345688313766,0.18474576271186435,0.03220338983050848,1.4159212,0.016274571,1.0000002
1617,,,,-0.019921041284895205,0.051983270268409626,1.0,-0.383390337228775,1.1075888,0.2928624,0.017530913,1.2234141200225388,0.23442348642721245,-0.00031590502504191413,0.10049118747910316,0.18983050847457625,0.03220338983050852,1.4421662,0.012736804,1.0
1618,,,,0.02848120629999489,0.0252208642926715,0.0,-0.4167451858520508,1.1303326,0.30592963,0.008651279,1.2243714688029819,0.23255947646046496,-0.001017443983900386,0.10048699330208416,0.19491525423728817,0.032203389830508494,1.468415,0.009964317,1.0000002
1619,,,,0.04945472805033804,-0.09190755065716195,1.0,-0.4385052025318146,1.1484222,0.32504267,0.0026994995,1.2152772776460412,0.23536099225142834,-0.0016712271500439252,0.10049277328796652,0.2,0.032203389830508494,1.4946617,0.0077929767,0.9999999
1620,,,,0.0077084771284849606,0.07737518559846468,1.0,-0.5312308073043823,1.1637263,0.34258214,0.0006233633,1.1975945122606853,0.2249718176409947,-0.0023247757157062515,0.10048832732939365,-0.1,0.03728813559322033,-3.598225,8.907845e-06,1.0000002
1621,,,,0.0117717127271101,0.12859955352205124,1.0,-0.5492340326309204,1.1782159,0.35963416,0.00029865085,1.1761250759932917,0.22227910548493984,-0.002921061085647951,0.10049296320304112,-0.09491525423728808,0.037288135593220306,-3.3248122,1.6512853e-05,1.0000001
1622,,,,0.03389815312072594,0.02525629581383346,0.0,-0.5388153195381165,1.1924986,0.37695378,1.8986879e-05,1.1571262312135528,0.2259383998715772,-0.0035262162988861354,0.10048642840141572,-0.08983050847457624,0.0372881355932203,-3.0603762,2.9360184e-05,1.0000001
1623,,,,0.04262315005882568,0.025102630893661475,0.0,-0.5818306803703308,1.2056525,0.39411986,6.424837e-05,1.1520853308723853,0.21903672547132208,-0.004078304942988194,0.10049001517256967,-0.08474576271186436,0.03728813559322035,-2.7959414,5.222582e-05,1.0
1624,,,,0.048567031380698976,0.10030059399957064,0.0,-0.47595086693763733,1.2193078,0.41133073,-2.1008249e-05,1.1208296781695424,0.21646433428314657,-0.00463676398586057,0.10048269213182734,-0.07966101694915251,0.03728813559322029,-2.5332308,9.224916e-05,1.0000002
1625,,,,-0.04202154727701403,-0.0019359321787113283,1.0,-0.5067394971847534,1.2286607,0.4273946,2.44789e-05,1.1066240928252113,0.21230612083656034,-0.005141461169219159,0.10048381743480357,-0.0745762711864407,0.03728813559322031,-2.3029833,0.00016315,1.0000001
1626,,,,0.0743754452687907,0.025502250746987337,0.0,-0.5993303656578064,1.2139341,0.43427366,-9.717506e-06,1.091086548679098,0.20662071601142099,-0.005646702785771481,0.10047411530118511,-0.06949152542372874,0.0372881355932203,-2.0948813,0.0003287403,1.0
1627,,,,0.07421422518230779,0.025402211775592553,0.0,-0.6440787315368652,1.1979147,0.4407695,1.105714e-05,1.0531202063685496,0.1977990842802617,-0.0060956478962559376,0.10047463175651934,-0.06440677966101689,0.03728813559322032,-1.8708903,0.0006770049,0.9999999
1628,,,,0.007844190958736449,-0.05567178895657268,1.0,-0.6181667447090149,1.182798,0.44600132,6.7172364e-06,1.0330827966316587,0.20189706804534419,-0.006547922119659897,0.10046400594837308,-0.05932203389830509,0.037288135593220285,-1.6474565,0.0013916292,1.0000002
1629,,,,0.07006794474353777,0.10039214824455134,0.0,-0.5884681344032288,1.1686615,0.4526362,3.3419324e-06,1.0214634652386279,0.19652433332178362,-0.006942245957352925,0.1004621030278076,-0.05423728813559319,0.03728813559322031,-1.4901643,0.0025190634,0.9999999
1630,,,,0.03441570304005849,-0.06446932036099054,1.0,-0.6979724168777466,1.1557319,0.44963592,3.8347203e-05,1.0068475309387679,0.19430895853158578,-0.007334846294061749,0.10044894122805649,-0.04915254237288134,0.03728813559322031,-1.3416216,0.004418501,1.0
1631,,,,0.04612513293227305,0.14594931933687,1.0,-0.6433373093605042,1.1440592,0.44036546,5.168156e-05,0.9851710022477237,0.18807298824813423,-0.007669297290096339,0.10044553899892918,-0.04406779661016944,0.03728813559322031,-1.2134535,0.0071613165,0.9999999
1632,,,,-0.03147556776405423,0.16289593012843354,1.0,2.1990795135498047,1.1329833,0.4336831,0.00022550335,0.9645872467632454,0.18671642259156068,-0.008009050185392995,0.10043032172437494,-0.03898305084745767,0.0372881355932203,-1.0942838,0.01172653,1.0000001
1633,,,,0.08831200877384962,0.10856200790094225,1.0,-0.5466673970222473,1.1227765,0.42650858,0.00044759965,0.9528659001242563,0.1815138135772798,-0.008294032146269944,0.10042234417534485,-0.03389830508474579,0.03728813559322035,-0.9487671,0.018445564,1.0000001
1634,,,,0.08014518267213618,-0.0660112750316807,1.0,-0.7023181319236755,1.1131116,0.4206812,0.0011879831,0.9323712170860077,0.17944951208521853,-0.008587743935054676,0.10040265801577468,-0.028813559322033902,0.037288135593220306,-0.7622324,0.028583517,0.99999994
1635,,,,-0.021476449904932332,0.09526158275541607,1.0,-0.6645073294639587,1.1041266,0.41467896,0.0025382938,0.9266183119532213,0.17568083820457137,-0.008834147085948353,0.10039342334080023,-0.023728813559322073,0.03728813559322036,-0.6075535,0.044630885,0.9999998
1636,,,,0.0013618902269083438,-0.0238826952079638,1.0,-0.8083574771881104,1.0957428,0.40967885,0.0059552183,0.9107624791501243,0.1766945904861837,-0.009090523364356205,0.10037507356350615,-0.018644067796610177,0.037288135593220306,-0.45287347,0.069380224,1.0000001
1637,,,,-0.007021373194655539,-0.07115199422068655,1.0,-0.5552880764007568,1.0883402,0.4048738,0.01175117,0.8972664862136748,0.17226710574238774,-0.009290109794041252,0.10036749287172793,-0.013559322033898277,0.037288135593220306,-0.2843333,0.10551789,1.0000001
1638,,,,-0.06612754612522681,0.05133933723492397,1.0,-0.8176617622375488,1.0817366,0.40103987,0.026027888,0.8942222998710521,0.17098846982424773,-0.009493093494475899,0.10034952588040619,-0.008474576271186404,0.037288135593220285,0.007904697,0.13879566,0.22404341
1639,,,,0.024705248390728744,-0.015166574829604672,1.0,-0.6701978445053101,1.0759299,0.39735648,0.0715273,0.8815841982063453,0.17135547319876984,-0.00964499938507218,0.10034300986893317,-0.0033898305084745866,0.0372881355932203,0.17262872,0.15691108,0.076553635
1640,,,,0.08339839550100274,0.10654444702388556,1.0,-0.16224905848503113,1.070839,0.39442787,0.18537208,0.8732293298525912,0.16379607162132417,-0.009806115550868983,0.10032943677014837,0.0016949152542372655,0.03728813559322029,0.15942346,0.1255751,0.9953227
1641,,,,0.06384641187073152,-0.04128879163278473,1.0,-0.2792738974094391,1.066437,0.3916112,0.37194964,0.8657272375350494,0.16407503216539893,-0.00992042636680968,0.10032884906798027,0.0067796610169491575,0.03728813559322031,0.14416084,0.12145686,0.99514204
1642,,,,0.040479355272033245,0.06305643365751591,1.0,-0.28268811106681824,1.0625066,0.3893606,0.5886596,0.861176168418176,0.16785448290652577,-0.010049606139030056,0.10031883055961696,0.011864406779661,0.03728813559322034,0.1447144,0.12647894,0.9503399
1643,,,,0.08253355887386639,0.10047471027075389,0.0,-0.29502275586128235,1.0592628,0.38728192,0.75656843,0.8619555405183319,0.16417225221108836,-0.010130405769914832,0.10032026988522903,0.01694915254237288,0.03728813559322032,0.14652696,0.13177659,0.3964243
1644,,,,0.0840280331525696,0.10048912760499214,0.0,-0.3282398581504822,1.0565274,0.3857282,0.8553796,0.8568155577953475,0.16484221845178829,-0.010225959668530552,0.10031309534071231,0.022033898305084742,0.03728813559322029,0.16740558,0.14668246,0.047453698
1645,,,,0.04523689054386042,0.010642045036971515,1.0,-0.3448658287525177,1.0542636,0.38426146,0.9109339,0.8578630121966915,0.16561782757263627,-0.010278282623863863,0.10031609095925727,0.02711864406779662,0.03728813559322031,0.2453473,0.19818993,0.040763658
1646,,,,0.08474989814782763,0.10049504639285847,0.0,-0.34855684638023376,1.0522842,0.38318306,0.9412541,0.855813051446199,0.16521132267784322,-0.01035017536586378,0.10030793823927141,0.03220338983050848,0.03728813559322031,0.28551453,0.21678244,0.14208913
1647,,,,0.08545215175776666,0.10050160566865325,0.0,-0.34265661239624023,1.0505551,0.38208407,0.960132,0.8543805143160246,0.1630404185652735,-0.010385076990588289,0.10030964777287181,0.03728813559322033,0.03728813559322032,0.3182885,0.22622627,0.4946472
1648,,,,0.08613685769362706,0.10051019255382351,0.0,-0.26191359758377075,1.0490195,0.38128802,0.970961,0.8478587634000516,0.16446322855246542,-0.010442650768607557,0.10030039230483782,0.042372881355932195,0.037288135593220285,0.30258462,0.20805569,0.6191401
1649,,,,-0.07546118759579984,0.011244008705642725,1.0,-0.549089252948761,1.0476556,0.38044894,0.97850364,0.8434587858406436,0.16160508041191105,-0.010465119055044155,0.10030062509832958,0.04745762711864406,0.03728813559322031,0.25996175,0.17791015,0.5684745
1650,,,,-0.017761012517300518,0.11902499828976218,1.0,-0.7616641521453857,1.0464141,0.37984648,0.98303974,0.8519164212145044,0.16545060983742996,-0.010512731148600301,0.1002900602046021,0.05254237288135596,0.03728813559322033,0.22378303,0.15788239,0.5345937
1651,,,,0.02907404719996231,0.013138570317423735,1.0,-0.8136655688285828,1.0454412,0.37924185,0.98639786,0.8432884207105248,0.16298618238700496,-0.010524095684432461,0.10029126794060393,0.05762711864406779,0.037288135593220306,0.18759759,0.139964,0.5002106
1652,,,,0.025170307020648264,0.025539972936320876,0.0,-0.8280437588691711,1.0446949,0.37888005,0.9882467,0.8447348003039635,0.16116703167697832,-0.010559915785828608,0.10028434814686424,0.06271186440677966,0.03728813559322033,0.15503083,0.12530555,0.44596416
1653,,,,0.09581788616367136,0.10062954664988516,0.0,-0.7020537257194519,1.044153,0.3785137,0.9897526,0.8455678767064478,0.16376865696157586,-0.010560018662535782,0.10028769688660683,0.0677966101694915,0.03728813559322031,0.110843234,0.102928266,0.11082532
1654,,,,0.036570000800334,0.05409218014510492,1.0,-0.8594590425491333,1.0439075,0.3784375,0.9900729,0.8351870768506328,0.16167060430802255,-0.010581511279673349,0.10028167277549074,0.07288135593220339,0.037288135593220285,0.059416845,0.08149076,0.013872776
1655,,,,0.09615621908226893,0.10062735334890506,0.0,-0.9703820943832397,1.0439178,0.3783746,0.9903057,0.8418942386231892,0.1623275977233289,-0.010567055997097095,0.10028763536706482,0.07796610169491527,0.03728813559322032,0.069390394,0.078252696,0.0713621
1656,,,,0.05159937879760179,0.15046691130218207,1.0,-0.5334664583206177,1.0440285,0.37849313,0.9898796,0.8442701112583711,0.15883496538284966,-0.010578749403041189,0.10028268665150453,0.08305084745762713,0.037288135593220285,0.12466133,0.08801763,0.93429947
1657,,,,0.004542820955001324,-0.008673079497103407,1.0,-0.8425983786582947,1.0442326,0.37858492,0.98941815,0.8452531373178065,0.1623873506867546,-0.010556530857379488,0.10028654012543409,0.088135593220339,0.037288135593220285,0.15863682,0.09382993,0.9994625
1658,,,,0.053554157576763364,0.10637143437655425,1.0,-0.8514466881752014,1.0445154,0.37884408,0.98827255,0.8436803595916424,0.16337730343220136,-0.010560760319143093,0.1002789327525078,0.09322033898305086,0.037288135593220306,0.2154167,0.111033864,0.99985474
1659,,,,0.09970145401312804,0.1007232294062563,0.0,-0.8723691701889038,1.0449138,0.37911496,0.9866782,0.8465611120277892,0.1613391307797294,-0.010529342058169668,0.10027902613519037,0.09830508474576267,0.03728813559322031,0.12874322,0.08858313,0.017460719
1660,,,,0.07808408083012977,0.15528693542415503,1.0,-0.6538123488426208,1.0454612,0.3796145,0.9836045,0.8455102181388104,0.15818772876291823,-0.010520791478695855,0.10026587069227165,0.1033898305084746,0.03728813559322028,0.0050253635,0.072572045,4.7132703e-06
1661,,,,-0.02953191049922104,0.026857999394231495,1.0,-0.9395803809165955,1.0461373,0.38012272,0.9793012,0.8450046234101741,0.1647556267459129,-0.01047728705534605,0.10026181427057712,0.10847457627118645,0.037288135593220306,0.20073766,0.08511089,0.9999999
1662,,,,0.09974552872502988,0.10073586883521657,0.0,-0.9555895924568176,1.0468991,0.3808025,0.97259074,0.8454865468842709,0.16120445252285717,-0.010459330796742907,0.1002452357744898,0.11355932203389832,0.0372881355932203,0.45554495,0.10178523,1.0
1663,,,,0.09980826144174224,0.10076388423906664,0.0,-0.8903548121452332,1.0476267,0.38145483,0.9628424,0.8418838573263998,0.16177510274998208,-0.010408013016846736,0.10023403218673857,0.11864406779661012,0.037288135593220306,0.5999409,0.1026387,0.99999976
1664,,,,0.09983744640655295,0.10089655980570342,0.0,-0.2494472861289978,1.0482377,0.38221842,0.94822085,0.8483625914171536,0.16262238173735072,-0.01038447318082574,0.10020568737204394,0.12372881355932211,0.03728813559322032,0.65585953,0.09053284,1.0000001
1665,,,,0.018569540104557292,0.06934429780178022,1.0,-0.3346896469593048,1.048706,0.38291633,0.92710954,0.8477786033386352,0.1632862263935036,-0.010329540983656762,0.10018130950105342,0.12881355932203392,0.03728813559322034,0.71214324,0.078224055,1.0000001
1666,,,,0.10180387236806861,0.15529046830812182,1.0,-0.3834226727485657,1.04901,0.3837226,0.895083,0.8559439129323685,0.16443812891410942,-0.01030209472479701,0.10013765923511071,0.13389830508474587,0.03728813559322033,0.7870835,0.06910748,1.0000001
1667,,,,0.09994947670044223,0.09216071483864774,0.0,-0.3651030361652374,1.0491552,0.38451004,0.84542173,0.8466484366414916,0.16281452598863974,-0.010240699203222233,0.1000946209658897,0.13898305084745766,0.037288135593220355,0.86202264,0.061021294,0.9999999
1668,,,,-0.03457646048536861,0.0062587391421961985,1.0,-0.4699861705303192,1.0492489,0.3854427,0.770422,0.8509900359914427,0.16434399822811588,-0.010205135585342879,0.10003417317743468,0.14406779661016947,0.0372881355932203,0.93696296,0.053855855,1.0000002
1669,,,,0.02543798348738407,0.05870740994681501,0.0,-0.4325956106185913,1.0492033,0.38636306,0.6626593,0.852057861292816,0.16865829805115137,-0.01013547455491651,0.09997501541882724,0.1491525423728813,0.03728813559322031,1.0204642,0.048847474,1.0000001
1670,,,,-0.04716920692154278,0.10692860762560746,1.0,-0.4392125606536865,1.0489957,0.38739365,0.5332971,0.8580614186408234,0.16123790890118794,-0.010092999563564813,0.09989597558971182,0.1542372881355932,0.037288135593220285,1.1130365,0.045617662,1.0
1671,,,,-0.04838274648093249,-0.004930658304303524,1.0,-0.553666889667511,1.0484712,0.388381,0.39532924,0.8521102483556324,0.16255355637047397,-0.01001753763527995,0.09981347221875375,0.15932203389830507,0.03728813559322035,1.2022382,0.04055151,1.0
1672,,,,0.09992002653488463,0.08875263019004992,0.0,1.4144256114959717,1.0475916,0.3894588,0.26329508,0.8558651765168708,0.16080560916149864,-0.009969283596480945,0.09970420871878682,0.16440677966101697,0.037288135593220285,1.2927752,0.035833392,1.0000002
1673,,,,0.042628915693161074,0.045268747538864645,1.0,-0.440869003534317,1.0461596,0.3904515,0.15906009,0.8541155088157671,0.1645989323199175,-0.00988942929166662,0.0995849890085327,0.1694915254237288,0.0372881355932203,1.3442438,0.031258613,1.0000001
1674,,,,-0.023491003431287807,0.056783875898736125,1.0,-0.6124644875526428,1.0442557,0.39146575,0.08902713,0.8571440617604057,0.16229515432285047,-0.009839966477255133,0.09943845581966419,0.1745762711864406,0.037288135593220285,1.37049,0.024503393,0.9999999
1675,,,,0.04618875577751709,0.1208540931166828,1.0,-0.4917955994606018,1.0418744,0.39236405,0.048590668,0.8633772100779221,0.16687820301183706,-0.009761070906415668,0.09928723643667005,0.17966101694915254,0.03728813559322031,1.3967391,0.019193944,0.9999999
1676,,,,0.04423114313799918,0.07537721002075908,0.0,-0.5095598697662354,1.0390611,0.39331663,0.027711023,0.8661768787864074,0.16443308077214275,-0.009710817508709788,0.09910790025558813,0.18474576271186435,0.037288135593220285,1.4229829,0.01502638,1.0000001
1677,,,,0.07941909026748453,-0.07804130120032374,1.0,-0.7433805465698242,1.0358304,0.39420232,0.017550917,0.8549716194006017,0.1667734626349492,-0.009628723844068335,0.09892342045279114,0.18983050847457625,0.03728813559322031,1.4492304,0.011758376,0.9999999
1678,,,,0.004745004627274112,0.1216618076919038,1.0,-0.766664981842041,1.0322878,0.3951284,0.010592401,0.8643434599132765,0.16841810750849875,-0.009576573278139513,0.09871628955626152,0.19491525423728817,0.037288135593220285,1.4754776,0.009197922,0.99999994
1679,,,,-0.01988398641718356,0.038027753191534036,1.0,-0.4583384692668915,1.0281354,0.39593056,0.0069784895,0.8671112788852741,0.16337230854297372,-0.009494858412832919,0.09850016448403637,0.2,0.03728813559322031,1.5038414,0.0072176834,0.99999964
1680,,,,0.03801686183040111,0.013702817713676776,1.0,-0.2568058669567108,1.0232443,0.39671794,0.004862896,0.870537629406914,0.16808108935401986,-0.00944401226642556,0.0982472382039782,-0.1,0.04237288135593219,-3.5483162,1.0578641e-05,1.0000001
1681,,,,0.08577614016359897,0.03682528269683022,1.0,-0.29621821641921997,1.0173937,0.39734325,0.0035763287,0.8749660256347924,0.17020353872961924,-0.009363998710106305,0.0979738628019611,-0.09491525423728817,0.04237288135593218,-3.2807417,1.9050985e-05,0.99999994
1682,,,,-0.0007907964981479498,0.1219108781225951,1.0,-0.30016565322875977,1.0107099,0.39791104,0.0023770044,0.8825366332607851,0.17047612684971886,-0.009316763373914402,0.09766226025768213,-0.0898305084745763,0.042372881355932195,-3.0131693,3.4350254e-05,1.0
1683,,,,0.09984962801809202,0.07640985891210227,0.0,-0.342081218957901,1.0033394,0.39830297,0.0017992267,0.8763750051177011,0.17104562598705159,-0.009242342949026547,0.09734242310008594,-0.0847457627118644,0.042372881355932215,-2.745593,6.199284e-05,0.9999998
1684,,,,0.09438029222667985,0.19673524188556551,1.0,-0.3701880872249603,0.9952053,0.39863336,0.0011282063,0.8816107764091126,0.16509042715886532,-0.009201267059997352,0.09698698515796024,-0.07966101694915252,0.04237288135593221,-2.4780183,0.00011180541,1.0000001
1685,,,,0.09985585522002793,0.07542501041684115,0.0,-0.38880711793899536,0.98618984,0.39880097,0.0009057356,0.8879031466585812,0.16986119757798737,-0.009131248109221248,0.0966149755773507,-0.0745762711864407,0.04237288135593219,-2.225714,0.00021149748,1.0
1686,,,,0.04669097302950283,0.040544423438953855,1.0,-0.3409908711910248,0.97654915,0.39896262,0.00049683015,0.8862418146386148,0.17236061625709784,-0.009092309613598958,0.09620905176584182,-0.06949152542372879,0.042372881355932174,-2.01009,0.00043452653,1.0000002
1687,,,,-0.01606214740120415,0.16446876816196093,1.0,-0.4290256202220917,0.9661827,0.3989952,0.00045612745,0.8962069873728089,0.1744389406502064,-0.009023034585703383,0.09579103640387421,-0.06440677966101693,0.042372881355932195,-1.8067759,0.000869346,0.99999994
1688,,,,0.09986293304141546,0.07443023734787269,0.0,-0.36245855689048767,0.9550959,0.3990512,0.00018576467,0.8968541597669497,0.1716779282044807,-0.008983055579661873,0.09533291781814009,-0.05932203389830508,0.04237288135593215,-1.6085745,0.0017246396,1.0000004
1689,,,,0.09988944981213907,0.07135966556614046,0.0,-0.4880741834640503,0.9428728,0.39891684,0.0002623556,0.8958779795316097,0.17356133684001143,-0.008913779835071503,0.09485054923039749,-0.05423728813559318,0.04237288135593218,-1.4550421,0.0031093026,0.9999999
1690,,,,-0.021895017661278302,0.0749288895724317,1.0,-0.5886491537094116,0.929731,0.39873642,0.0001044912,0.8897668475434243,0.17083733193239806,-0.008877197857650503,0.0943237953415176,-0.04915254237288136,0.04237288135593217,-1.3095038,0.00538998,1.0000001
1691,,,,0.031742879605423005,0.13900601516951389,1.0,-0.8327867984771729,0.91557264,0.39837041,0.00021378911,0.8910710693414174,0.17413544203129366,-0.008810900640281399,0.09377814850476697,-0.04406779661016949,0.04237288135593221,-1.1813351,0.008733285,1.0
1692,,,,0.009747892358997132,0.08778408765641924,1.0,-0.6267759203910828,0.9008829,0.3980673,6.325557e-05,0.8760725066080678,0.1673191307398323,-0.008774269036136229,0.09319597889834753,-0.038983050847457616,0.04237288135593219,-1.0652156,0.0144929765,1.0000001
1693,,,,0.09991284891976605,0.06926453750645148,0.0,-0.5791893601417542,0.88507134,0.39756396,0.00017458477,0.8613871256839195,0.16413010294824437,-0.008706565937670104,0.0925927068230099,-0.03389830508474574,0.042372881355932195,-0.8742798,0.02246742,1.0
1694,,,,0.09994073958713666,0.06713104099824085,0.0,-0.8415406942367554,0.868411,0.39711764,3.1840726e-05,0.8482439027577746,0.16077245101613988,-0.008669842661079178,0.09193899282141228,-0.028813559322033895,0.042372881355932195,-0.71044433,0.035036106,0.99999994
1695,,,,-0.02804464197673294,0.06564676915845348,1.0,-0.7646833658218384,0.85036993,0.39643955,0.00014402786,0.8182506179262761,0.1579000424212566,-0.008602099629187713,0.09125556647457564,-0.02372881355932199,0.04237288135593219,-0.5557643,0.05460824,0.99999976
1696,,,,0.054642920618340446,-0.014360781842811018,1.0,-0.8036268949508667,0.83567196,0.39781442,4.3343414e-07,0.7899284657248032,0.14972758488635687,-0.008563511666456516,0.09051730944003077,-0.018644067796610105,0.042372881355932174,-0.4010836,0.084660865,1.0
1697,,,,-0.0018587486179687703,0.11510991526764974,1.0,-0.6811115145683289,0.8204882,0.39884493,0.00010665441,0.7533111525924446,0.14524821583933742,-0.008494505388621204,0.08974341840503096,-0.013559322033898261,0.0423728813559322,-0.2149118,0.12582557,0.9999999
1698,,,,0.03340933013975776,0.1319251535958626,1.0,-0.7859593033790588,0.8019964,0.39786193,-2.4980469e-05,0.7036240709259021,0.1363023296992136,-0.008454532957683981,0.08892493890028245,-0.008474576271186373,0.04237288135593217,0.07724657,0.16501242,0.019723715
1699,,,,0.0999547032122849,0.06605091785857523,0.0,-0.8613938093185425,0.78309774,0.39711794,8.663936e-05,0.6513802426971509,0.12583852904333626,-0.008383221272808035,0.08808359361268923,-0.003389830508474547,0.0423728813559322,0.23445724,0.16558857,0.14076294
1700,,,,0.047702559664625374,0.08695412230751805,1.0,-0.6848187446594238,0.7630506,0.3960054,-3.8433016e-05,0.6004063992362796,0.1150523662802843,-0.008343511693985959,0.08719597330155968,0.0016949152542373289,0.042372881355932236,0.20982368,0.13821287,0.9976095
1701,,,,-0.022708267870406137,0.022092822122718354,1.0,-0.7393758893013,0.7421852,0.39502352,7.406322e-05,0.5279863245219079,0.10286899226603874,-0.008274125971156234,0.08628379298495359,0.00677966101694924,0.042372881355932174,0.1946656,0.13377537,0.99748653
1702,,,,0.10005387992531933,0.05826215927582672,0.0,-0.9843594431877136,0.72050637,0.39371106,-4.6176232e-05,0.470985155217307,0.08815734983665346,-0.00823385368552991,0.08532224874417503,0.011864406779661087,0.04237288135593218,0.20301986,0.14515711,0.96102685
1703,,,,0.04208085288574943,0.07543025583632781,0.0,-0.622124195098877,0.6973506,0.39267772,6.5957276e-05,0.4023686961447478,0.07847067242387279,-0.008163407129174785,0.08433152746805868,0.016949152542372888,0.0423728813559322,0.21137416,0.15743324,0.5895124
1704,,,,0.04305778508254528,0.1127249953056953,1.0,-0.7245044112205505,0.67600745,0.3902733,-4.9691178e-05,0.33992556866610596,0.06751079756279943,-0.00812406322106127,0.08329140548478622,0.02203389830508475,0.04237288135593215,0.21773367,0.16834223,0.06410763
1705,,,,0.10011968569389813,0.05254239763066896,0.0,-0.993523120880127,0.66134286,0.38493904,6.488601e-05,0.2947872788267701,0.05625280130129373,-0.008056288118718018,0.08222289917889652,0.027118644067796658,0.04237288135593219,0.29019618,0.22010823,0.06775147
1706,,,,0.10016426615650645,0.04797807331288347,0.0,-0.4191209375858307,0.64547825,0.3793349,-4.519673e-05,0.2651235214195625,0.051273815087259283,-0.008022401719790323,0.08110056880420302,0.0322033898305085,0.04237288135593219,0.32128417,0.2299043,0.28589132
1707,,,,-0.012283443815830995,0.07003026759040759,1.0,-0.9394475817680359,0.6295689,0.3734467,6.8133384e-05,0.24763959673241576,0.04767852459945722,-0.007958482860598212,0.07994669856609318,0.03728813559322035,0.04237288135593221,0.3481727,0.23858385,0.7550716
1708,,,,0.07599744183377101,0.08964522903093242,1.0,-0.8855603933334351,0.612308,0.36751288,-3.8409973e-05,0.25151974286444273,0.04800124649202138,-0.007926445230995918,0.07874425771549971,0.04237288135593221,0.04237288135593221,0.32179335,0.21586213,0.78578234
1709,,,,0.06617217895162288,0.0841521333037521,1.0,-0.5865916609764099,0.5947706,0.36123556,7.474375e-05,0.254796137015526,0.04920155468521677,-0.007869195636753432,0.07751208485600247,0.047457627118644055,0.04237288135593219,0.27859557,0.18866861,0.72252655
1710,,,,0.002825925817005217,0.055555760900316734,1.0,-0.9946139454841614,0.5757021,0.35498723,-2.6994885e-05,0.2617652276742713,0.04976607037023687,-0.007847146362985563,0.07623710289000714,0.05254237288135596,0.04237288135593221,0.24240875,0.16754021,0.69408447
1711,,,,0.008138064191542772,0.08110509440753436,1.0,-0.7551470398902893,0.55778277,0.3471035,9.176091e-05,0.25918309210257656,0.04997410638007439,-0.0077959749582498334,0.07494467030640285,0.057627118644067804,0.042372881355932195,0.20622325,0.14860523,0.6640837
1712,,,,0.046438269535362925,0.0899588552778292,1.0,-0.5780200958251953,0.5351975,0.33660555,8.370324e-06,0.2539973710554375,0.04851365503544416,-0.007774665912352168,0.07361138510799665,0.06271186440677963,0.04237288135593221,0.18183337,0.13638292,0.57021916
1713,,,,-0.021235134571752322,0.046041450382871905,1.0,-0.8136980533599854,0.51027894,0.32579884,0.000142634,0.25376022734098963,0.04801656376585036,-0.007722779511220412,0.07226173299121909,0.06779661016949157,0.042372881355932215,0.14175053,0.11434043,0.19729275
1714,,,,0.005108413469938039,0.0338274238423699,1.0,-0.80617755651474,0.48495555,0.31501165,9.0061345e-05,0.27345199345107146,0.05252386952156756,-0.0077007728065342064,0.07087817085542827,0.07288135593220338,0.042372881355932195,0.09032424,0.09063234,0.026992697
1715,,,,0.10019943846497312,0.042400818181361426,0.0,-0.8632091283798218,0.45946318,0.30448338,0.00026509087,0.32149738363673674,0.061048668218607,-0.007646363592169475,0.06948181909467933,0.07796610169491527,0.042372881355932215,0.0995045,0.086448535,0.11023631
1716,,,,-0.01863449517424739,0.07475688156177718,1.0,-0.7710084915161133,0.43306732,0.29392707,0.00028867906,0.4174370282943367,0.08137479171819376,-0.007624025751163705,0.06805168303227194,0.0830508474576271,0.042372881355932215,0.15867043,0.098182626,0.9592897
1717,,,,0.019388608947864035,0.10781411492602606,1.0,-1.0163307189941406,0.40692845,0.2837538,0.0005692202,0.5363721838530953,0.10152103364771271,-0.007571239986040086,0.06661619752173392,0.08813559322033891,0.04237288135593224,0.19252141,0.10431787,0.99961543
1718,,,,0.06391234141303574,0.10909920402882406,1.0,-0.48516908288002014,0.3794678,0.27347574,0.000790982,0.649018161557566,0.12610387963032024,-0.007548052115816121,0.06515519234094953,0.0932203389830508,0.042372881355932236,0.23347688,0.11514832,0.9999547
1719,,,,0.10023111377472654,0.036994553611805134,0.0,-1.0412399768829346,0.35612133,0.26464844,0.0012301878,0.7178054515380279,0.13948196489494125,-0.007492936234899613,0.06369099396918178,0.0983050847457627,0.04237288135593223,0.15648912,0.09134524,0.17591791
1720,,,,0.057711747378479145,0.0630716266316819,1.0,-0.22084811329841614,0.34436718,0.25921407,0.0011315754,0.7252903645341611,0.13630862309096473,-0.0074655802424158845,0.0622049723137519,0.10338983050847457,0.04237288135593219,0.018218655,0.07280743,2.7804906e-06
1721,,,,0.06597600041546246,0.049493592234290625,1.0,-0.3046148419380188,0.33369455,0.25415525,0.0011847159,0.6488646293943011,0.12782299851028625,-0.007406182933354987,0.060722187489086865,0.10847457627118645,0.042372881355932195,0.16749068,0.08387707,1.0
1722,,,,0.03662572543940993,0.10606610878069178,1.0,-0.3210849463939667,0.32302475,0.24917282,0.0010456832,0.5451632138107049,0.10483849107412438,-0.00737751946066655,0.05922247933126834,0.1135593220338983,0.0423728813559322,0.4280548,0.10151821,0.99999994
1723,,,,0.01662122044976524,0.13156786430026313,1.0,-0.30149149894714355,0.31229457,0.2442572,0.0011007782,0.42771365987939847,0.0819885193581612,-0.007317122415154148,0.05772893059579648,0.11864406779661013,0.04237288135593221,0.5876969,0.10445543,0.9999998
1724,,,,0.029154496812429608,0.12985735041189173,1.0,-0.3592548370361328,0.30161113,0.23942256,0.0009659535,0.32914713962806513,0.06289738552936,-0.007287006015600748,0.05622145893069232,0.12372881355932208,0.042372881355932195,0.6772491,0.095060416,1.0000001
1725,,,,0.03992610512679336,0.10520948909676911,1.0,-0.4005815386772156,0.2908805,0.23467489,0.0010196723,0.26106583870082317,0.05174491778459335,-0.007226240859848436,0.05472098251347771,0.1288135593220339,0.04237288135593223,0.7521901,0.08406291,0.9999999
1726,,,,0.004080379840736649,0.10791371464670471,1.0,-0.30688977241516113,0.28003383,0.22995412,0.00089380087,0.2225287350423312,0.042174126059450506,-0.007197200001747276,0.053207337507265924,0.13389830508474587,0.04237288135593219,0.8336922,0.07586566,0.9999999
1727,,,,0.041025305157786914,0.07546104136328195,0.0,-0.42117634415626526,0.26900554,0.22533664,0.00095126044,0.19921169279193565,0.03918670903393395,-0.007141648740432989,0.05170369926808425,0.13898305084745763,0.042372881355932215,0.92626643,0.07091168,0.9999999
1728,,,,0.100083879964563,0.024973018444108055,0.0,-0.46772900223731995,0.25760493,0.22065061,0.0008429901,0.1976757519377683,0.037832530142891986,-0.007120291488618079,0.05018797040265336,0.1440677966101695,0.04237288135593219,1.0188388,0.066270664,1.0000001
1729,,,,0.050128297621043885,0.04414346081333524,1.0,-0.5525944232940674,0.24639006,0.21621041,0.00089883513,0.207656555365941,0.04023180457967029,-0.007069074514416839,0.04868393220533778,0.14915254237288136,0.0423728813559322,1.1114117,0.06192404,1.0000002
1730,,,,0.08869993761914546,0.08718482378376187,1.0,-0.8719499707221985,0.23008868,0.20784917,0.000996077,0.21881784064163548,0.04149820526423465,-0.0070515418150066175,0.04717294426706688,0.15423728813559326,0.04237288135593218,1.2039844,0.057854243,1.0000001
1731,,,,0.02408548032733653,0.01811291655753558,1.0,-0.7200309038162231,0.21119331,0.19779788,0.0014325591,0.22543066871642045,0.04388912086004003,-0.0070055637666339545,0.045674764122477264,0.15932203389830513,0.042372881355932195,1.2752209,0.048117097,0.9999999
1732,,,,0.09002173214320577,0.06247308714676822,1.0,-0.8111596703529358,0.19281305,0.1885808,0.0018126843,0.21946664902219445,0.041753818156685864,-0.006989562481097012,0.04417027485560259,0.164406779661017,0.0423728813559322,1.3250592,0.03681693,1.0000001
1733,,,,0.050370201583959384,0.060904454526891375,1.0,-0.8101177215576172,0.1742318,0.17954971,0.0024978775,0.1930727108395759,0.03707929677907607,-0.0069435095979742106,0.042683614335678056,0.16949152542372883,0.04237288135593221,1.3513074,0.028877709,1.0000001
1734,,,,0.09797962389325798,0.12602316933887464,1.0,-0.8358349204063416,0.15592322,0.17114349,0.003239135,0.155894169865383,0.02967105674051574,-0.006928323258572608,0.04119359474586645,0.17457627118644067,0.04237288135593217,1.3775532,0.022631235,1.0000001
1735,,,,0.054288311477996204,0.17506272185069682,1.0,-0.7281078100204468,0.13777752,0.16302541,0.0043450017,0.11454548305990166,0.022383230596894232,-0.0068799455114567825,0.0397251877823691,0.17966101694915254,0.0423728813559322,1.4037985,0.017723886,0.99999994
1736,,,,0.09988372828336897,0.017921378907813895,0.0,-0.5873225331306458,0.119960904,0.1554716,0.005659959,0.0757023734622103,0.014285437873145877,-0.006861812268667592,0.038260191642253874,0.18474576271186435,0.04237288135593218,1.4300462,0.0138732875,1.0000002
1737,,,,0.05329675646456014,0.10896987847616266,1.0,-0.703712522983551,0.102322906,0.14821105,0.007441407,0.0455284653504646,0.008951003519411329,-0.006811516414531464,0.03681922468193879,0.1898305084745763,0.04237288135593218,1.4562937,0.010854713,0.99999994
1738,,,,0.0590102039489212,0.08864729127171271,1.0,-0.785918116569519,0.084981635,0.14142251,0.009687135,0.026506847170418377,0.004930364531264542,-0.0067912245771571695,0.0353801327453968,0.19491525423728814,0.04237288135593217,1.4825392,0.008490142,1.0000001
1739,,,,0.09984871490168061,0.016298757911697704,0.0,-0.785150945186615,0.0664788,0.13650967,0.011685671,0.014422610027158196,0.002963258085572497,-0.006740482983051869,0.033968186805874476,0.19999999999999996,0.042372881355932174,1.4971117,0.006623139,1.0
1740,,,,-0.003250200453476182,0.011397000673124283,1.0,-0.8570614457130432,0.047637206,0.13294882,0.0134556275,0.008780561315350467,0.001504005481618937,-0.006717494811011227,0.03256455435898567,-0.1,0.047457627118644034,-3.5216331,1.1358247e-05,1.0
1741,,,,0.062128594887527755,0.06791511183074092,1.0,-0.8134927153587341,0.02939057,0.12915204,0.015354811,0.00720835443712249,0.0015743265919816649,-0.006661700160558816,0.031189791635970254,-0.09491525423728814,0.04745762711864406,-3.254059,2.0366002e-05,1.0
1742,,,,0.09973783665198,0.008240776595616187,0.0,-0.9404305815696716,0.011296182,0.12597436,0.017712858,0.009350078410421077,0.0015939351228824057,-0.00663621794658096,0.029826571164962342,-0.08983050847457626,0.04745762711864404,-2.986486,3.6881087e-05,0.99999994
1743,,,,0.02184433206610236,0.013632727172722264,1.0,-0.7658491730690002,-0.006510993,0.12148261,0.01772665,0.012690989727854688,0.002610599207435637,-0.006576202420065826,0.028498686686931667,-0.08474576271186436,0.04745762711864406,-2.7189105,6.642598e-05,1.0
1744,,,,0.09970870191092887,0.004627417605083338,0.0,-0.612809956073761,-0.025736013,0.115727656,0.014051588,0.017311130260329353,0.0031572894169296572,-0.006544772398439785,0.027184117857030874,-0.07966101694915252,0.04745762711864404,-2.4514275,0.000119872646,1.0
1745,,,,0.05972844060478297,0.1307390909852312,1.0,-0.6434845328330994,-0.03927767,0.11068363,0.012286513,0.02076580802838561,0.004229964482677068,-0.006484274684269244,0.02590667858631245,-0.07457627118644065,0.04745762711864404,-2.2023818,0.000231346,1.0
1746,,,,0.03980335943058267,0.11582860909858782,1.0,-0.8992080092430115,-0.04109377,0.10483723,0.015759833,0.023169704184886883,0.0043045892323679506,-0.006456206150527251,0.024644714038029664,-0.06949152542372883,0.04745762711864404,-1.9589595,0.00049002445,1.0000002
1747,,,,0.0997101665712509,0.003930029943020675,0.0,-0.8048969507217407,-0.042455755,0.09908657,0.023866411,0.023901296383184892,0.004761530627965385,-0.006399390188185948,0.023420283083980965,-0.06440677966101693,0.04745762711864404,-1.7474476,0.0010154955,0.9999999
1748,,,,0.09971356180074907,0.002757900724605313,0.0,-0.25432178378105164,-0.042500976,0.09326736,0.036729418,0.023977350795328176,0.004445549713444466,-0.0063795555194668474,0.0222150231315169,-0.05932203389830507,0.047457627118644076,-1.5365057,0.0021021625,1.0000002
1749,,,,0.09971357998930531,0.0025077670614987438,0.0,-0.9633388519287109,-0.04319231,0.08794131,0.0698917,0.022296752406360566,0.004406093430097218,-0.006333925379532316,0.021050235928058155,-0.05423728813559319,0.04745762711864406,-1.3844544,0.0039457,1.0000001
1750,,,,0.09903875520375412,5.8378114098767485e-05,0.0,-0.8236070871353149,-0.043605633,0.08298602,0.12873909,0.02089663114638494,0.003888423129598921,-0.0063215297589589835,0.019908466560588017,-0.04915254237288135,0.04745762711864406,-1.2660362,0.0066143116,1.0000002
1751,,,,0.04980003019532542,-0.009307840382610497,1.0,-0.7854226231575012,-0.044493116,0.078478016,0.22468539,0.01848368340793804,0.0036839238179637696,-0.006282261350814273,0.018815167394128484,-0.0440677966101695,0.04745762711864406,-1.1507852,0.0106297005,0.9999999
1752,,,,-0.002617100302909646,0.12685426253575602,1.0,-0.9018581509590149,-0.045279533,0.0742855,0.36020786,0.01667440499102343,0.0031309607815348346,-0.006277853855058283,0.017746790477961686,-0.03898305084745766,0.04745762711864403,-0.9932456,0.017652558,1.0000001
1753,,,,0.07428233173141693,0.025512988742768358,0.0,-0.5446209907531738,-0.046404302,0.070460565,0.5202317,0.014118619478482423,0.002827574213564291,-0.006245110258454629,0.016722929267422148,-0.03389830508474575,0.04745762711864403,-0.81333447,0.027475655,1.0000001
1754,,,,0.09397014921003172,0.1378626221874844,1.0,-0.9120452404022217,-0.047256295,0.06689886,0.67099273,0.01254567110224444,0.0022711143614251917,-0.006243746935117805,0.01572095043697142,-0.02881355932203392,0.04745762711864404,-0.65865505,0.042914312,1.0
1755,,,,0.07903920013110827,0.16117226576747826,1.0,-0.7118192315101624,-0.04808029,0.06368867,0.786984,0.010328774503507264,0.0021516603950705775,-0.006208330520602039,0.01476412930814175,-0.023728813559321982,0.04745762711864406,-0.5039753,0.06674298,1.0
1756,,,,0.08462048377226972,0.00015284237497355393,0.0,-0.8267699480056763,-0.0484864,0.06069754,0.8654852,0.009475462604524863,0.0016649659959546352,-0.006202170222385741,0.01383498753614236,-0.018644067796610157,0.047457627118644034,-0.34929562,0.10313738,1.0000002
1757,,,,0.06129224541881542,0.06953367670532173,1.0,-0.7601314187049866,-0.048836656,0.058071528,0.9147215,0.008327934100500967,0.0017444060238632536,-0.0061611019070974835,0.012956590298985451,-0.013559322033898268,0.04745762711864406,-0.14549059,0.14975798,0.9999998
1758,,,,0.09123298008907146,0.008096662389117867,1.0,-0.7681105732917786,-0.048363827,0.055556957,0.94341844,0.008271758318615933,0.0014802452313426827,-0.00614420243509291,0.012107708263245089,-0.00847457627118642,0.04745762711864406,0.14658922,0.19571638,0.006005351
1759,,,,0.0626254705145109,0.049757463319277564,1.0,-0.9786407947540283,-0.049221028,0.054553736,0.9617534,0.008218533872135404,0.0016483851451495014,-0.006090742215513438,0.011314149831913329,-0.003389830508474555,0.04745762711864406,0.29563162,0.17572188,0.23818581
1760,,,,0.08221883669711945,0.00017930292844652005,0.0,-0.316888689994812,-0.050482504,0.054511387,0.97272706,0.008974663958624942,0.0015960335305830776,-0.006061559995829706,0.010554012849434061,0.0016949152542373091,0.04745762711864406,0.26532885,0.14923131,0.9986971
1761,,,,0.0392624743627782,0.10641948287265422,1.0,-0.35955676436424255,-0.05063842,0.054218896,0.97922313,0.009391478469909098,0.0019259276435401329,-0.005991640130740385,0.009847704268500828,0.006779661016949204,0.047457627118644055,0.25040892,0.1510315,0.99761736
1762,,,,0.04633807395063293,0.04507696185466878,1.0,-0.35529792308807373,-0.050394893,0.05420362,0.98280394,0.010592196124660542,0.00187762972656599,-0.005946366561324074,0.009174750418981845,0.011864406779661022,0.047457627118644076,0.25876224,0.16376507,0.9629812
1763,,,,0.02248338012943218,0.2715338093205959,1.0,-0.4048394560813904,-0.049453594,0.05398638,0.9856356,0.011276964466334765,0.002314777652194408,-0.005866055582924584,0.00855303370712252,0.016949152542372857,0.04745762711864408,0.2671167,0.17748009,0.60227084
1764,,,,0.019577268271979816,0.12285931488097186,1.0,-0.4063141644001007,-0.04933793,0.054560132,0.9865669,0.012689719081553766,0.0023405649610456786,-0.005811426830860003,0.007959749754215869,0.02203389830508477,0.047457627118644076,0.27546987,0.1922373,0.079546615
1765,,,,0.10472757749437732,-0.009668378439775152,1.0,-0.41979819536209106,-0.050413083,0.055889454,0.985195,0.013395637103856111,0.0026402807840193504,-0.005723068412793865,0.007417949915472198,0.027118644067796596,0.04745762711864407,0.32359228,0.22917704,0.10741062
1766,,,,0.06164040157795353,0.00020124669344257293,0.0,-0.3923359215259552,-0.05080163,0.057088275,0.9835813,0.014810029707393186,0.0027719659349847133,-0.005665989384053099,0.0069023966524579166,0.032203389830508494,0.04745762711864406,0.35446727,0.24287178,0.5382996
1767,,,,0.06946272277969585,-0.030315457687064812,1.0,-0.397289514541626,-0.050961535,0.058281854,0.98133475,0.015662108649785192,0.003101758084841235,-0.005576192122963186,0.006433433400463542,0.03728813559322035,0.04745762711864409,0.37794644,0.25141943,0.9023859
1768,,,,0.08422937504624431,0.16034260601468148,1.0,-0.28971636295318604,-0.05067956,0.059410766,0.978469,0.01694298397530229,0.0031333058558279552,-0.005518966167978176,0.0059910449057681975,0.04237288135593221,0.04745762711864407,0.33733237,0.22369021,0.87646616
1769,,,,0.05087139831933592,0.08972173883407475,1.0,-0.9016290903091431,-0.05045906,0.060477488,0.97538024,0.017604119530693046,0.0036276688287834907,-0.005434622218410823,0.005593064249750374,0.04745762711864409,0.047457627118644055,0.29590282,0.19802506,0.83633345
1770,,,,0.047758697588090496,-0.0173625952964941,1.0,-0.5043671131134033,-0.049890388,0.06150351,0.97144926,0.018978237878522427,0.0035299816295267868,-0.005382582051761288,0.005214570448225782,0.052542372881355943,0.047457627118644076,0.2610337,0.17773801,0.8175721
1771,,,,0.04525475433146402,0.0001236519572075134,0.0,-0.7100186944007874,-0.04912625,0.06248144,0.9665489,0.019431750932506275,0.003856431165204365,-0.005298765185887596,0.004874915026622886,0.057627118644067804,0.04745762711864406,0.2248483,0.1577391,0.79612356
1772,,,,0.044178286655248304,0.00012962040250822515,0.0,-0.9519075751304626,-0.048065234,0.06343472,0.9603166,0.020703196566495677,0.003909706456491034,-0.005246753557802886,0.004548234923144365,0.06271186440677967,0.04745762711864406,0.20863634,0.1483691,0.68621504
1773,,,,0.07501578272989746,0.12131868457510449,1.0,-0.667991042137146,-0.0468212,0.06434614,0.9524597,0.020937761693960475,0.004157847879806622,-0.0051624633635556074,0.004254475073845068,0.06779661016949154,0.04745762711864406,0.17265883,0.12693971,0.32645586
1774,,,,0.0451405604805539,0.12662495663255963,1.0,-0.7390885353088379,-0.045255326,0.06522805,0.9423183,0.02195598814858478,0.004097332002242323,-0.005109766488907815,0.003976034997465945,0.07288135593220342,0.04745762711864406,0.12123176,0.10074872,0.051867608
1775,,,,-0.004046699164182779,0.15841224634563764,1.0,-0.7934865951538086,-0.04344786,0.06605213,0.9291847,0.02250167562799631,0.004509612876760803,-0.0050247460613781075,0.0037354416647584973,0.07796610169491525,0.047457627118644076,0.12961996,0.09546255,0.16649
1776,,,,0.005022568007770144,0.10734983378412766,1.0,-0.6730953454971313,-0.041057255,0.06686136,0.91045934,0.02358232765716142,0.004350141610461009,-0.004967036670048661,0.0035109365179596596,0.08305084745762713,0.04745762711864406,0.1887864,0.108355366,0.9743523
1777,,,,0.03467819897930914,0.17266559265205436,1.0,-0.7006948590278625,-0.038392745,0.06760425,0.88563216,0.023697525798129945,0.004629702813159582,-0.004876927131796355,0.003326390501299336,0.08813559322033898,0.047457627118644076,0.22667916,0.116891034,0.9997409
1778,,,,0.023939239642734502,0.17703216688152756,1.0,-0.8123952150344849,-0.035503633,0.06830966,0.8541374,0.024560752147563453,0.004664240462465821,-0.004819594334509119,0.003155966551487466,0.0932203389830508,0.047457627118644076,0.25728095,0.124155104,0.99998254
1779,,,,0.03178741473047346,0.00019956839667478057,0.0,-0.7969269156455994,-0.03243723,0.06895295,0.8140465,0.024558938075716703,0.004799869646932609,-0.0047306573972806095,0.0030200974236110328,0.09830508474576272,0.04745762711864408,0.191405,0.10014146,0.60023844
1780,,,,0.02328640418843723,0.000298618466114012,0.0,-0.7895780205726624,-0.029205373,0.069548726,0.7656303,0.025542740308131497,0.0047873384793877885,-0.0046755628300209195,0.002899281836004601,0.10338983050847457,0.04745762711864406,0.047404718,0.079184584,4.4759117e-06
1781,,,,0.06748466227462598,0.053998236378475936,1.0,-0.664598286151886,-0.026138112,0.07005906,0.7123042,0.025323909515086795,0.004959980491989284,-0.0045941929824861545,0.002811003579885504,0.10847457627118644,0.04745762711864406,0.16545245,0.08914114,0.99999976
1782,,,,0.08765618876977227,0.005811090228520395,1.0,-0.74806809425354,-0.022947554,0.07053822,0.6522192,0.026020489912004584,0.0049576820519442785,-0.004546141979476733,0.0027304741868869596,0.11355932203389829,0.04745762711864404,0.48059016,0.11533366,1.0000002
1783,,,,0.0400002747475186,0.06833808623502904,1.0,-0.6949235796928406,-0.019686088,0.070965424,0.58564514,0.0260287485952529,0.005132076146920334,-0.004467067415559525,0.0026764897953056575,0.11864406779661016,0.047457627118644076,0.6469212,0.116977915,1.0
1784,,,,0.06856735548281362,0.08562884350447862,1.0,-0.8469072580337524,-0.016343044,0.07138153,0.5158241,0.026575303395992525,0.00497702200135213,-0.004420660871602583,0.0026222056076326107,0.12372881355932208,0.04745762711864406,0.7394943,0.10948285,1.0000002
1785,,,,0.007753693834438769,0.0003911691617686797,0.0,-0.526002824306488,-0.012952452,0.07176406,0.44418696,0.026552486975663325,0.005190412133943007,-0.0043425521666660555,0.0025874588444320893,0.12881355932203387,0.04745762711864404,0.8320671,0.10244374,0.99999994
1786,,,,0.10258791701352804,-0.05885912128910513,1.0,-0.8602269291877747,-0.009461905,0.07213275,0.37447056,0.026977289338743975,0.005105877349001052,-0.004296941886601426,0.002553568389562033,0.13389830508474587,0.04745762711864404,0.9246403,0.09583581,1.0000001
1787,,,,0.11765982549217723,0.023359692700814054,1.0,-0.7055186033248901,-0.00589609,0.07245988,0.30837536,0.027050817371619306,0.005190219321647052,-0.0042197044065887075,0.002542211724986223,0.13898305084745763,0.047457627118644055,1.017213,0.08963526,0.99999994
1788,,,,0.09947052159405481,0.1677985278697735,1.0,-0.7399715781211853,-0.0019869036,0.07279524,0.2452034,0.02767661594094547,0.005206572370640921,-0.004170731661353353,0.0025305668617063184,0.1440677966101695,0.04745762711864404,1.1097871,0.08381947,0.99999994
1789,,,,0.053544811822522825,0.07530711019088636,0.0,-0.8440159559249878,0.0020145797,0.07308958,0.19040893,0.027156657445268774,0.0052821365865905025,-0.0040899333497848986,0.0025415782360603515,0.14915254237288136,0.04745762711864406,1.1758355,0.0702058,1.0
1790,,,,0.09643805398922883,0.11333386723330094,1.0,-0.6986505389213562,0.006009624,0.073372945,0.14607112,0.027655025889223875,0.005181259420691795,-0.004042621839728881,0.0025494076341968093,0.1542372881355932,0.047457627118644055,1.2392002,0.058075562,0.99999994
1791,,,,0.05294397177825562,0.2139326206475014,1.0,-0.5998113751411438,0.010012652,0.0736266,0.11063123,0.027739729381942163,0.005442787035963068,-0.003963993920553756,0.0025740070055682526,0.15932203389830504,0.04745762711864404,1.2967793,0.045550562,0.9999999
1792,,,,0.051595989800334155,0.13328202668916422,1.0,-0.7713252902030945,0.0139458915,0.07386653,0.08356647,0.027924361354676273,0.005307115160574802,-0.003919663581562223,0.0025945220825908445,0.16440677966101697,0.04745762711864404,1.3391366,0.03380194,0.99999994
1793,,,,0.13206343962993541,0.06627697763045973,1.0,-0.7934067845344543,0.01757173,0.07405982,0.06422386,0.027781171329204577,0.005420432763997551,-0.003848836325580849,0.0026289783410393965,0.16949152542372878,0.04745762711864404,1.3595128,0.026647717,0.9999998
1794,,,,0.1347237692085353,0.013808783561838095,1.0,-0.5661807060241699,0.02107042,0.074252605,0.04950887,0.028415972150482575,0.005403955121424459,-0.0038122326757180137,0.0026536382710023484,0.1745762711864406,0.04745762711864403,1.3846143,0.020900609,1.0000005
1795,,,,0.06695936383819785,0.1524620105878692,1.0,-0.8597329258918762,0.024381058,0.07440451,0.038698588,0.027839239504560447,0.00542616735783371,-0.0037474736549657074,0.002693367764344054,0.17966101694915254,0.04745762711864404,1.4108613,0.016365554,0.9999999
1796,,,,0.038336957130004096,-0.025963565586952057,1.0,-0.7906253933906555,0.027674288,0.07455525,0.030092692,0.028382009650957996,0.005402805661104262,-0.003715438115401212,0.002726141343328384,0.1847457627118644,0.047457627118644076,1.4364382,0.012802378,0.9999999
1797,,,,0.0022149829596312598,0.0003248603458177194,0.0,-0.5983081459999084,0.031137662,0.07469873,0.023228826,0.02830180357473827,0.005560828569986396,-0.0036493628070731563,0.002772516097220403,0.18983050847457628,0.047457627118644076,1.4354771,0.0098359585,1.0
1798,,,,0.056582373176502845,0.06449694347495383,1.0,-1.0041784048080444,0.03465745,0.074849114,0.017649936,0.028712662789771536,0.00552880561883837,-0.0036143905603027294,0.0028113749696085815,0.1949152542372881,0.047457627118644055,1.4345161,0.0075542917,1.0
1799,,,,0.08257005360089538,0.11566855986774448,1.0,-0.3064554035663605,0.03810226,0.07498326,0.013672514,0.028189865938382467,0.005550998962503962,-0.0035493084895530987,0.002860313182310176,0.2,0.04745762711864406,1.4466056,0.005902589,0.9999999
1800,,,,0.038698315809035176,0.06520760025510547,1.0,-0.3709770441055298,0.041532442,0.07513818,0.010370734,0.028426932532573133,0.005428883966145999,-0.0035147574021616047,0.0028957345820747995,-0.1,0.0525423728813559,-3.4949512,1.2185777e-05,1.0000001
1801,,,,0.03341211867810653,-0.03003682058650011,1.0,-0.3874078392982483,0.044990838,0.075287804,0.008062787,0.028395652937643123,0.005587958461667456,-0.0034498148448865525,0.0029401551865556306,-0.09491525423728815,0.052542372881355895,-3.2273765,2.1899252e-05,0.9999999
1802,,,,0.058593131553360066,0.06782937770847883,1.0,-0.3894228935241699,0.047186945,0.07537614,0.006574701,0.028815018064077706,0.005393809862042032,-0.0034196716404748936,0.0029678664291066374,-0.08983050847457626,0.052542372881355874,-2.9598033,3.95124e-05,1.0000001
1803,,,,0.07505225190917122,0.055920262172534096,0.0,-0.35471343994140625,0.04696441,0.07529968,0.00647555,0.028545870234925327,0.005423732477408689,-0.003358585224225331,0.002999318343937682,-0.08474576271186433,0.052542372881355895,-2.6922286,7.123497e-05,1.0000001
1804,,,,0.09356419267623975,0.03711010240831508,1.0,-0.4221020042896271,0.046923183,0.075259656,0.0060566743,0.0289803911928936,0.005390269397504098,-0.0033303025111310032,0.0030163646608599034,-0.07966101694915254,0.0525423728813559,-2.4286687,0.00012798498,1.0
1805,,,,0.11493839582067583,0.05976003150951042,1.0,-0.377566933631897,0.046755727,0.07520801,0.0059533766,0.028698450415287863,0.005523673776469591,-0.003269445946061237,0.003040863080716709,-0.07457627118644065,0.052542372881355874,-2.1790485,0.00025308653,0.99999994
1806,,,,0.06293186570783506,0.042263910931528245,1.0,-0.41319653391838074,0.04670662,0.075186536,0.0055102105,0.02869505119427306,0.005556688501543461,-0.0032358747854837433,0.0030504429829035225,-0.06949152542372879,0.052542372881355874,-1.9276713,0.0005389205,1.0
1807,,,,0.11466883346410633,0.1314675606965834,1.0,-0.3824407160282135,0.04656312,0.075153545,0.005374845,0.028762200220326255,0.005599851650647199,-0.0031687134769399898,0.003068522810915059,-0.0644067796610169,0.052542372881355874,-1.6995549,0.0011293126,0.9999998
1808,,,,0.025280240907728468,0.047203626382168004,0.0,-0.4425158202648163,0.04652918,0.07514922,0.0049532037,0.02916291047127,0.005570050776158693,-0.003136033834318679,0.0030722943448071274,-0.05932203389830505,0.05254237288135591,-1.488043,0.0023397491,1.0
1809,,,,0.09649947482522447,0.14284108757243116,1.0,-0.642342746257782,0.04641293,0.07512502,0.004878674,0.028677288279516745,0.005647199872645603,-0.0030757423829675173,0.0030870851002740324,-0.05423728813559321,0.05254237288135592,-1.3308113,0.0044356687,1.0000001
1810,,,,0.05465858518092408,-0.14771910619157708,1.0,-0.6379874348640442,0.04636493,0.075105675,0.0045356266,0.02906121293759839,0.005581330467241466,-0.0030523169670058784,0.0030945951697344677,-0.04915254237288134,0.05254237288135591,-1.1979556,0.0077476567,1.0000002
1811,,,,0.07413236442840394,-0.03163286723424333,1.0,-0.7989708185195923,0.046238583,0.07506145,0.004544575,0.029024322148036356,0.005668690928642213,-0.003002195271948309,0.003114765895980652,-0.04406779661016949,0.052542372881355916,-1.089419,0.0127202645,0.99999994
1812,,,,0.0908577618173721,-0.07638163502999287,1.0,-0.6086767911911011,0.046191897,0.075038634,0.0042485786,0.0292590060424673,0.005599936732885734,-0.002986240845673668,0.0031224781093571598,-0.03898305084745764,0.052542372881355895,-0.9263782,0.019959103,1.0000001
1813,,,,-3.242749361476456e-07,9.779922985585588e-05,0.0,-0.7168698310852051,0.046078235,0.07500162,0.004268915,0.028972990592316502,0.00568344886947802,-0.002936646946134852,0.0031403984200484535,-0.03389830508474573,0.05254237288135591,-0.7850785,0.030488668,1.0000002
1814,,,,0.05227784792265716,-0.017450241348687,1.0,-0.8694499731063843,0.04604087,0.074993,0.003942599,0.029563960266078392,0.005556717717907176,-0.00291468867381526,0.0031441979974677777,-0.02881355932203392,0.05254237288135589,-0.62975925,0.047708414,1.0000001
1815,,,,0.045812343525360136,-0.008765772529255061,1.0,-0.5000044107437134,0.045961723,0.07498642,0.003931324,0.02936667669318099,0.005686939626202657,-0.0028579419215866634,0.003153298525752562,-0.023728813559322052,0.05254237288135591,-0.47444007,0.07429881,1.0
1816,,,,0.09271890713701697,0.1375394445769074,1.0,-0.6070923805236816,0.045961656,0.075009435,0.0035878178,0.029873518939065404,0.005637502910462197,-0.0028336438492446623,0.003147255608976169,-0.01864406779661018,0.052542372881355895,-0.30531627,0.11315853,1.0000002
1817,,,,0.033371573064689776,0.0677711009374672,1.0,-0.7181395888328552,0.045906715,0.075017974,0.0035953461,0.029130419307559087,0.005653711953744081,-0.002778273739603968,0.0031514560618250698,-0.013559322033898301,0.052542372881355895,-0.09704424,0.16369689,1.0000001
1818,,,,0.06099353388273912,0.08388504157697056,1.0,-0.6506913304328918,0.045902025,0.075042196,0.0032478424,0.029527737986051867,0.005757769509058297,-0.002750290659981515,0.003145360308574807,-0.008474576271186451,0.05254237288135591,0.19559713,0.21404433,0.0048565334
1819,,,,0.14855397208353088,0.07701964813012617,1.0,-0.7384124398231506,0.0458238,0.07504246,0.0032410345,0.02958810906783955,0.005718415840509648,-0.0026838558127301486,0.0031533800823987596,-0.0033898305084745944,0.052542372881355895,0.3311314,0.18188718,0.5018795
1820,,,,0.08048169105204135,-0.027421670112040164,1.0,-0.8601148128509521,0.045759007,0.075035065,0.0029932463,0.029980236143188732,0.005646979372480472,-0.0026430853883549275,0.003158502938019538,0.001694915254237317,0.0525423728813559,0.31953037,0.1535441,0.99944144
1821,,,,0.024976054699730795,0.025156201763931678,0.0,-0.7667259573936462,0.045606986,0.07499158,0.0031863817,0.029797691885743008,0.00577660379002613,-0.0025628957049816433,0.0031819085107236238,0.006779661016949197,0.052542372881355874,0.30615175,0.1703304,0.99774086
1822,,,,0.10032476510691163,0.13896365330415195,1.0,-0.5682905912399292,0.045478802,0.07495098,0.0029948077,0.029729654105480244,0.005757935246958943,-0.002509300199761405,0.0031986731804610567,0.011864406779660991,0.0525423728813559,0.3145048,0.1845462,0.9648413
1823,,,,0.06244881754473052,0.04955977489147959,1.0,-0.8734376430511475,0.045285974,0.07487842,0.0032082591,0.02984477727638677,0.0057442875229855965,-0.002421253572169978,0.0032330524002020197,0.01694915254237284,0.052542372881355874,0.32285926,0.19983439,0.61488974
1824,,,,0.05264036359458949,-0.009456062238039395,1.0,-0.8179565072059631,0.045209426,0.07483177,0.0030101608,0.029973309273099925,0.005804711729382434,-0.002359111870122112,0.0032633446373283633,0.022033898305084752,0.05254237288135591,0.33121383,0.21625774,0.08351227
1825,,,,0.05515890035060411,-0.08735392818909309,1.0,-0.5618224143981934,0.045082875,0.07475659,0.003229373,0.029857798422950253,0.005743074501792267,-0.00225719237072259,0.00331279730483596,0.027118644067796644,0.052542372881355895,0.3498411,0.22881523,0.08285516
1826,,,,0.07214900327269182,-0.028839852067448865,1.0,-0.765640914440155,0.04495074,0.07466315,0.00304532,0.03010090936734961,0.005726666409178025,-0.002179881088217789,0.00336374267097129,0.03220338983050851,0.05254237288135591,0.37759146,0.24396056,0.56074697
1827,,,,0.06803354577386984,-0.06236979524389119,1.0,-0.7769687175750732,0.044737462,0.0745256,0.0033162632,0.030124585240021894,0.005842191108704538,-0.0020614583029050218,0.0034372388701581565,0.03728813559322036,0.05254237288135591,0.39527914,0.25741693,0.92005116
1828,,,,-6.52042652699208e-05,3.5501146583557024e-05,0.0,-0.8145419359207153,0.044533588,0.07438323,0.0034120327,0.030061190543784505,0.005743273478210152,-0.0019680389841939096,0.003508044672415279,0.04237288135593218,0.05254237288135592,0.35287246,0.2317708,0.93069327
1829,,,,0.039353579743283164,0.009848483084716836,1.0,-0.731097936630249,0.044252694,0.07419665,0.004217669,0.029632034146819287,0.00581951997656187,-0.0018381242498914457,0.0036003486085631415,0.04745762711864409,0.052542372881355895,0.31170508,0.20543301,0.90870345
1830,,,,0.06084847010337946,0.05855317083645635,1.0,-0.49684420228004456,0.043971848,0.074001916,0.0046243225,0.02987875554539245,0.00573078861077145,-0.0017332438694884409,0.0036910950993195493,0.05254237288135596,0.05254237288135589,0.27671832,0.18778545,0.894274
1831,,,,0.0781817627504304,-0.025480051428383603,1.0,-0.9031192064285278,0.04363745,0.07377713,0.0057311105,0.029829495636618353,0.005676227388662162,-0.001591684550392568,0.003798997310800405,0.0576271186440678,0.05254237288135592,0.24844322,0.17440002,0.85951847
1832,,,,0.1563944106066592,0.100792339509401,1.0,-0.7736247777938843,0.04329951,0.07354488,0.0064741415,0.03010288712256823,0.005733816436804783,-0.0014792221595578798,0.0039041613802949697,0.0627118644067797,0.0525423728813559,0.23460214,0.16253547,0.7782222
1833,,,,0.12799787236104143,0.035057209786783027,1.0,-0.45312586426734924,0.042908717,0.073279046,0.008075345,0.029428341379129776,0.005715082578593175,-0.0013285851095299153,0.00402807558704235,0.06779661016949153,0.05254237288135591,0.20170504,0.14180419,0.47308242
1834,,,,-5.031300153856026e-05,2.687992854775893e-05,0.0,-0.8376603126525879,0.042515583,0.0730136,0.009406875,0.029178091846870556,0.005555629060287742,-0.0012023403604486647,0.004148054617820202,0.07288135593220346,0.05254237288135591,0.1453734,0.11434545,0.07905189
1835,,,,0.06501673439550927,-0.09394047779960839,1.0,-0.8085684776306152,0.042074632,0.07271136,0.011862763,0.02931278629284987,0.005628218022296795,-0.0010384051109314021,0.004287930371443651,0.07796610169491533,0.052542372881355895,0.15227985,0.10506753,0.19905694
1836,,,,0.02655317744247951,0.11685669264285059,1.0,-0.5164532661437988,0.041621763,0.07241143,0.014223255,0.028756320675508044,0.005556868025694754,-0.0008981535121415554,0.004423447594273534,0.08305084745762711,0.05254237288135592,0.20878392,0.11845464,0.9772879
1837,,,,0.06560938952658182,-0.06764203193772977,1.0,-0.8723940253257751,0.041151136,0.07208644,0.018169265,0.028542844063714913,0.005522334102669171,-0.000716168636675837,0.004576339616167856,0.0881355932203389,0.052542372881355943,0.2535953,0.13005087,0.99978924
1838,,,,0.03571325901221462,-0.07935938004083276,1.0,-0.6206583976745605,0.04063873,0.07175763,0.022389328,0.028201915933151727,0.005308935121489655,-0.0005583878410223036,0.004726725479798611,0.0932203389830508,0.05254237288135596,0.27912307,0.1347454,0.9999908
1839,,,,0.05142723125670948,0.025285588719805747,0.0,-0.9462842345237732,0.040137645,0.07140363,0.02906084,0.02748188080269646,0.005410459979260181,-0.00035826230655827847,0.004895011679925544,0.09830508474576267,0.052542372881355943,0.2303373,0.11116974,0.88620466
1840,,,,,,,-0.3100579082965851,0.039557435,0.07105331,0.03671492,0.027509478705660003,0.0052421409773058415,-0.00017819140863581064,0.005059127480596051,0.10338983050847454,0.05254237288135596,0.12192091,0.09514862,8.070204e-06
1841,,,,,,,-0.41898438334465027,0.039051604,0.0706719,0.04859378,0.026877292690730876,0.0051396398448698,4.399362594065033e-05,0.005244050120476506,0.10847457627118638,0.05254237288135595,0.30211815,0.123308346,0.99999994
1842,,,,,,,-0.43491771817207336,0.03740649,0.07028629,0.05886286,0.02644558160326178,0.005021626879602329,0.0002468688539769783,0.005426278828507819,0.11355932203389826,0.052542372881355943,0.6006351,0.15576158,1.0000002
1843,,,,,,,-0.4686275124549866,0.034401134,0.06989834,0.06689551,0.025851882835843467,0.004941872641668007,0.0004959520811527321,0.00562795822657407,0.11864406779661013,0.052542372881355943,0.7517062,0.15507601,0.9999999
1844,,,,,,,-0.43471425771713257,0.031485654,0.0693922,0.07850395,0.024991072393703642,0.004822912499213761,0.0007253524656599048,0.005830065592817375,0.12372881355932201,0.05254237288135596,0.83932525,0.14254726,1.0000002
1845,,,,,,,-0.4630495011806488,0.028580291,0.068077885,0.11014062,0.02445721967518393,0.004624730955243536,0.0010015972403639695,0.006053292269634523,0.12881355932203384,0.052542372881355943,0.92694515,0.13096596,1.0000001
1846,,,,,,,-0.46476107835769653,0.02642972,0.06689809,0.14203802,0.023545632267319747,0.004432530300188218,0.0012600689223113447,0.006273622959975017,0.13389830508474582,0.05254237288135593,1.0074888,0.11685149,1.0000001
1847,,,,,,,-0.4252703785896301,0.024171026,0.06580972,0.17794144,0.022872073691700655,0.004436286532003953,0.001560743109208732,0.006513579822877197,0.13898305084745766,0.052542372881355943,1.0708873,0.097071454,1.0
1848,,,,,,,-0.47946324944496155,0.02195429,0.06469353,0.22167994,0.02250429979930912,0.004255873449220787,0.0018396457400239384,0.0067480555734433754,0.14406779661016947,0.052542372881355964,1.1342863,0.08050569,1.0000001
1849,,,,,,,-0.6983304023742676,0.019563843,0.06356653,0.27542755,0.02169261123234614,0.004077592562059753,0.0021608052831684713,0.006998544753617431,0.14915254237288136,0.05254237288135591,1.1976839,0.06667334,1.0
1850,,,,,,,-0.6365605592727661,0.017223686,0.062440556,0.32059395,0.02089244413619683,0.004056287409357043,0.002456485290898366,0.007244626466676742,0.1542372881355932,0.05254237288135595,1.2607601,0.05499239,1.0
1851,,,,,,,-0.6908577680587769,0.014728378,0.06129623,0.34943232,0.020117971552101616,0.003969342379866385,0.0027915233033930895,0.007506340705217125,0.15932203389830502,0.05254237288135595,1.3170805,0.042975813,1.0000001
1852,,,,,,,-0.6411364078521729,0.01229375,0.060176283,0.38025874,0.019974800473194852,0.0037378548597628626,0.0031013002099967773,0.007761031699359938,0.164406779661017,0.05254237288135592,1.3535486,0.031068422,0.99999994
1853,,,,,,,-0.6585086584091187,0.009692105,0.059011597,0.414298,0.019204703817916845,0.0036804723102147924,0.0034474050515638168,0.008033524793849233,0.16949152542372883,0.052542372881355943,1.3742692,0.02444004,0.9999999
1854,,,,,,,-0.7131097912788391,0.007285104,0.058007296,0.43974212,0.018814088318356986,0.00357659967937409,0.0037667779443687354,0.008299793295762052,0.1745762711864406,0.052542372881355943,1.3863258,0.019142458,1.0000001
1855,,,,,,,-0.7364192008972168,0.005191354,0.057412766,0.43455908,0.018396829884606346,0.003500011338807982,0.004124058817704807,0.00858154531895315,0.17966101694915249,0.05254237288135592,1.3818759,0.014753067,1.0
1856,,,,,,,-0.674257218837738,0.0031896844,0.056864977,0.42694417,0.018082801320513868,0.003408845100168922,0.004452452197142323,0.008859280919272872,0.18474576271186438,0.05254237288135596,1.3811177,0.011328155,1.0
1857,,,,,,,-0.4509897828102112,0.0010820106,0.056308568,0.41849115,0.017875693095704998,0.003458902966842729,0.004818360971251604,0.009153638709904547,0.18983050847457625,0.052542372881355964,1.3855349,0.008521107,1.0000001
1858,,,,,,,-0.8481085896492004,-0.0009957751,0.05574941,0.41083324,0.017791745953758292,0.003399532188894489,0.005158226203410506,0.009442238542844998,0.19491525423728817,0.05254237288135596,1.391815,0.0064252964,1.0000002
1859,,,,,,,-0.7834650874137878,-0.0031702083,0.05518678,0.4023091,0.01764213590337326,0.0034559750181891494,0.005534386369529193,0.009750012729990789,0.2,0.05254237288135596,1.4119458,0.0049443943,1.0000001
1860,,,,,,,-0.8374708890914917,-0.005331804,0.0546114,0.39459446,0.017517793830786797,0.00328345077808063,0.005884478700401095,0.010053249962870749,-0.1,0.0576271186440678,-3.4698062,1.2931221e-05,1.0000002
1861,,,,,,,-0.5576989054679871,-0.007439691,0.05416127,0.3845139,0.01760319058766996,0.0034460478417775893,0.00627418879429995,0.010374032427711288,-0.09491525423728811,0.057627118644067776,-3.2006955,2.3475539e-05,1.0000002
1862,,,,,,,-0.9491280317306519,-0.008672376,0.054404166,0.36707085,0.017517475567245755,0.0033422279368676405,0.006636702921084662,0.01069285727545747,-0.08983050847457624,0.05762711864406783,-2.9331212,4.2347678e-05,1.0000001
1863,,,,,,,-0.7852046489715576,-0.009881015,0.05474422,0.34797487,0.01738122488963764,0.003342943073608617,0.007038822706274319,0.011030396001604617,-0.08474576271186436,0.0576271186440678,-2.6655464,7.636178e-05,0.9999999
1864,,,,,,,-0.20335769653320312,-0.011075046,0.0550775,0.32976073,0.01697984885208631,0.0033258567909492695,0.007416962520872969,0.011364383780815059,-0.07966101694915252,0.057627118644067804,-2.4059095,0.00013672574,1.0000002
1865,,,,,,,-0.802548348903656,-0.012334226,0.05542828,0.31113386,0.016746601078864696,0.003220260878943672,0.007831623364791434,0.01171719091056636,-0.0745762711864407,0.05762711864406779,-2.1557167,0.00027692152,1.0000001
1866,,,,,,,-0.6482742428779602,-0.013522059,0.055795293,0.29358166,0.016188721718862202,0.00310852595229413,0.00821343457522847,0.01206555045342965,-0.06949152542372874,0.057627118644067804,-1.9043394,0.00058953156,1.0
1867,,,,,,,-0.8223356008529663,-0.014770654,0.056174703,0.27593994,0.015235001224327518,0.0029247912582211722,0.008626942111833378,0.012432271707760742,-0.06440677966101688,0.05762711864406779,-1.652962,0.0012547768,0.99999994
1868,,,,,,,-0.6728951930999756,-0.015939442,0.056570116,0.25951782,0.014294472727588289,0.0027149809875188042,0.00900840510861035,0.012791138666748173,-0.05932203389830507,0.057627118644067804,-1.4401515,0.0026017332,1.0000001
1869,,,,,,,-0.8855442404747009,-0.017208997,0.056952905,0.24298349,0.012698152875424801,0.0025010857599361185,0.009422946088413419,0.013159885608158813,-0.05423728813559319,0.05762711864406779,-1.278377,0.0049683414,0.9999999
1870,,,,,,,-0.6965389251708984,-0.018167831,0.05739021,0.23007768,0.011185491199706306,0.0021377636165206366,0.009804479439475823,0.013513429491402976,-0.049152542372881344,0.05762711864406782,-1.1434469,0.008712542,0.9999999
1871,,,,,,,-0.7977328896522522,-0.018914204,0.05787839,0.21992275,0.009136643007320595,0.0017813330722175483,0.01021313691163991,0.013874386176319205,-0.04406779661016944,0.05762711864406778,-1.0102742,0.015489969,0.99999976
1872,,,,,,,-0.7287665009498596,-0.01963483,0.058356866,0.2101843,0.0074185647218293835,0.0013891003269004298,0.010584910173261554,0.014217673587795736,-0.03898305084745765,0.05762711864406778,-0.8368247,0.02360144,1.0000001
1873,,,,,,,-0.7874004244804382,-0.020391602,0.05883045,0.20075196,0.005284075982102928,0.0010324937185752455,0.010987374000149056,0.014567803067137402,-0.03389830508474574,0.05762711864406776,-0.704582,0.03599305,1.0000001
1874,,,,,,,-0.6507443189620972,-0.021100843,0.059306428,0.19182327,0.0035229869855592,0.0006411863549182744,0.01135334428807045,0.014904224746775881,-0.02881355932203391,0.057627118644067776,-0.57234013,0.054715212,1.0000001
1875,,,,,,,-0.7700030207633972,-0.021848368,0.059775107,0.1831692,0.00160311260887882,0.0003290435305667948,0.011748106222024813,0.015246701309850721,-0.023728813559322087,0.057627118644067776,-0.4400978,0.08278059,0.99999976
1876,,,,,,,-0.8057406544685364,-0.022560596,0.060242597,0.17493883,0.00022488055147803278,2.458378550958076e-05,0.012109887073922267,0.015574816292323386,-0.018644067796610164,0.05762711864406779,-0.2596242,0.12252505,1.0000001
1877,,,,,,,-0.6625479459762573,-0.02330622,0.06071062,0.16695054,-0.0010818907114073326,0.00019266664301062584,0.012501016442943444,0.015913011859691257,-0.013559322033898284,0.05762711864406776,-0.051351793,0.1768909,1.0000001
1878,,,,,,,-0.906587541103363,-0.024005834,0.061178215,0.15942793,-0.0017259081166827498,0.00034831635453466523,0.012857126211065847,0.016236031837146028,-0.008474576271186451,0.057627118644067755,0.24121119,0.23086971,0.0045555965
1879,,,,,,,-0.6326062083244324,-0.024759572,0.061640363,0.15204062,-0.0020840119703931085,0.0003920731888143352,0.013246044292258933,0.016568447001704654,-0.0033898305084745393,0.05762711864406779,0.36259755,0.18529277,0.79415977
1880,,,,,,,-0.4941443204879761,-0.025454102,0.06211287,0.14511526,-0.0016676671016098547,0.00033742075865320363,0.013600302085257945,0.016889833207431766,0.0016949152542373091,0.057627118644067776,0.35724846,0.14791857,0.99988633
1881,,,,,,,-0.5970167517662048,-0.026196752,0.06257806,0.13836546,-0.0008180845262377412,0.00012666502394222424,0.013984224709641885,0.017219005509565184,0.006779661016949189,0.057627118644067755,0.36189336,0.19186765,0.9978582
1882,,,,,,,-0.6376745700836182,-0.026883354,0.06304089,0.13209246,0.0009205026764482823,0.00014541861284211567,0.014331243728868964,0.017531025739588032,0.011864406779661022,0.057627118644067776,0.3702473,0.20770183,0.9666111
1883,,,,,,,-0.5985650420188904,-0.027607717,0.063500404,0.12601404,0.0031356611672506076,0.0006332873366466072,0.01470490948909198,0.017851752130840386,0.016949152542372902,0.05762711864406776,0.37860218,0.22470205,0.62735635
1884,,,,,,,-0.5852445363998413,-0.028265258,0.063967235,0.12037793,0.0062755020087814,0.0011685240820079237,0.015043784047280679,0.018159140219509727,0.022033898305084745,0.05762711864406779,0.38695598,0.24293227,0.08765815
1885,,,,,,,-0.5792387127876282,-0.02899121,0.06442029,0.114829816,0.009754872405945681,0.0019250874800446622,0.015411301669208061,0.01847351183119502,0.027118644067796616,0.057627118644067776,0.37061065,0.22718045,0.07208771
1886,,,,,,,-0.7091013193130493,-0.029600462,0.064894624,0.109817155,0.014159766458402674,0.002748721841978971,0.015741231496402257,0.018775812160018817,0.03220338983050845,0.05762711864406779,0.3909789,0.24087548,0.46427688
1887,,,,,,,-0.540708065032959,-0.030367672,0.065341055,0.10469745,0.019188014890477976,0.0036628618214455677,0.016101975326225256,0.01908888773441997,0.03728813559322032,0.057627118644067755,0.40221864,0.2504087,0.85621125
1888,,,,,,,-0.6690812706947327,-0.030034205,0.06605294,0.10114269,0.024479453294049377,0.004681333657394498,0.016427042353991984,0.019388063644509075,0.042372881355932195,0.057627118644067804,0.35642797,0.23119141,0.88415426
1889,,,,,,,-0.6875094771385193,-0.025750441,0.06783944,0.096572466,0.03067921790441406,0.005839262653590267,0.0167770042768353,0.019696298272808742,0.04745762711864404,0.057627118644067776,0.31801713,0.2207387,0.91572255
1890,,,,,,,-0.7312536239624023,-0.02100027,0.06978933,0.0910951,0.036847706351543906,0.007070862498454091,0.01708709924777832,0.01998781687129253,0.052542372881355895,0.05762711864406779,0.28249252,0.20850317,0.922303
1891,,,,,,,-0.9027600884437561,-0.016471216,0.07172542,0.08622184,0.04289541881069687,0.00806562554125461,0.01742401420620128,0.020284969173875615,0.057627118644067804,0.057627118644067776,0.2602621,0.19807667,0.867343
1892,,,,,,,-0.6783093214035034,-0.011956001,0.07369168,0.08149154,0.04961799025407186,0.009639031433543355,0.01772174428694571,0.02056770858889914,0.06271186440677964,0.05762711864406778,0.2443091,0.18978697,0.7655458
1893,,,,,,,-0.7136500477790833,-0.0075544138,0.07567549,0.07717892,0.05510594397029177,0.010785500654938563,0.01804851942954472,0.020857059055599435,0.06779661016949153,0.05762711864406779,0.21340065,0.16885285,0.48148063
1894,,,,,,,-0.8643039464950562,-0.003126968,0.07769474,0.07304949,0.06215038343518877,0.011856890169003327,0.018340384375334265,0.0211298821626388,0.07288135593220339,0.0576271186440678,0.15706858,0.13650575,0.081537135
1895,,,,,,,-0.6234562993049622,0.0011900013,0.07973641,0.06925664,0.067574708708741,0.012951451882291203,0.01866086158130661,0.021410877713394363,0.07796610169491525,0.05762711864406779,0.16282886,0.1250941,0.17203179
1896,,,,,,,0.20288847386837006,0.0054625515,0.08178416,0.0656256,0.07343957927127599,0.013978369564135918,0.018941975994091826,0.021675113211807234,0.08305084745762716,0.05762711864406781,0.22742645,0.13092709,0.97901386
1897,,,,,,,-0.24235528707504272,0.009564887,0.08382452,0.0624045,0.0792661012192829,0.015139980321237954,0.01924755764191796,0.021941064046012364,0.08813559322033894,0.057627118644067776,0.28336954,0.14539926,0.99983215
1898,,,,,,,-0.32916927337646484,0.013631589,0.0858021,0.059148088,0.08425793672890244,0.016039518954065506,0.019511536385602716,0.022182957756293562,0.09322033898305081,0.05762711864406781,0.36039773,0.16903396,0.9999919
1899,,,,,,,-0.33763352036476135,0.017737038,0.08762278,0.055266544,0.08772241664367839,0.01671313972199096,0.019802400356607835,0.022424990718002316,0.09830508474576267,0.057627118644067755,0.35496584,0.15619265,0.6326702
1900,,,,,,,-0.3933475613594055,0.02182427,0.08945664,0.05179397,0.0915388826952665,0.017613825336442977,0.02005726740460123,0.022644590705264225,0.10338983050847457,0.05762711864406779,0.26330587,0.14277582,1.7293295e-06
1901,,,,,,,-0.4572649598121643,0.02578966,0.09126553,0.048656523,0.09446230879519392,0.01853646814548757,0.02033877301214146,0.022864804829136207,0.10847457627118641,0.057627118644067776,0.48811084,0.18965657,0.9999998
1902,,,,,,,-0.3580055832862854,0.029681634,0.093066625,0.045793038,0.09798797799468742,0.0186762834611349,0.020580537108787284,0.023066733179838053,0.1135593220338983,0.05762711864406781,0.74016666,0.21765819,1.0
1903,,,,,,,-0.47192710638046265,0.033483256,0.09486058,0.043165904,0.10050655936998013,0.018994095307268744,0.02085111325572111,0.02327375188333451,0.11864406779661014,0.057627118644067755,0.85482204,0.20300415,0.9999997
1904,,,,,,,-0.4128061532974243,0.037250057,0.09666243,0.040717926,0.10305877414191472,0.01987347222771261,0.021084537560733814,0.023465953414354576,0.12372881355932203,0.057627118644067804,0.9155792,0.16817106,1.0000001
1905,,,,,,,-0.5611253976821899,0.040864788,0.098437406,0.0384506,0.10517867225585015,0.020234965754833738,0.021342664082522767,0.02366683947798031,0.1288135593220339,0.05762711864406778,0.9763377,0.1389048,1.0000001
1906,,,,,,,-0.8519863486289978,0.044378113,0.10018503,0.036358014,0.10656270015777446,0.020540990927945955,0.021559261889607582,0.023850368764902517,0.13389830508474584,0.057627118644067804,1.0370948,0.11444298,1.0000001
1907,,,,,,,-0.6750907301902771,0.047693565,0.10187453,0.034465607,0.10845400832965171,0.021098808104833368,0.021797465860816576,0.024038149334208454,0.13898305084745768,0.057627118644067804,1.0978522,0.09408794,0.99999994
1908,,,,,,,-0.7597159147262573,0.0507983,0.10348066,0.032736976,0.1085961243045169,0.020995059812415742,0.021986960700849927,0.024206453711696274,0.1440677966101695,0.05762711864406778,1.1586112,0.07721467,1.0000001
1909,,,,,,,-0.6279649138450623,0.05360959,0.10497967,0.031189362,0.10882112826184888,0.021170696052797117,0.02219153871502978,0.02437889231363587,0.14915254237288136,0.05762711864406776,1.2195355,0.06331323,1.0000001
1910,,,,,,,-0.8576051592826843,0.056228828,0.106388174,0.029736962,0.10920977796870376,0.020901994066237436,0.022348020728521687,0.024537156208349575,0.1542372881355932,0.057627118644067804,1.2823181,0.052068617,1.0000001
1911,,,,,,,-0.7703444957733154,0.058598317,0.107705824,0.028416742,0.10973186415711687,0.021093734877809682,0.022522228396733027,0.024703351173572235,0.15932203389830507,0.0576271186440678,1.3311634,0.039586715,1.0
1912,,,,,,,-0.37570735812187195,0.060803387,0.108953744,0.027176177,0.10881257962809317,0.021163777932182506,0.022651681611856885,0.02485201072719843,0.164406779661017,0.057627118644067804,1.3545543,0.028359322,1.0000001
1913,,,,,,,-0.5916528701782227,0.06284209,0.1101383,0.026060255,0.10729893705727211,0.020475117754520277,0.022803917106487288,0.025007695227624596,0.1694915254237288,0.057627118644067755,1.3489885,0.021701206,1.0
1914,,,,,,,-0.5326356887817383,0.064720504,0.111256495,0.024985135,0.10683045979238417,0.02030811015224493,0.022912475573846545,0.025147404552758285,0.17457627118644062,0.0576271186440678,1.3464844,0.01642347,1.0
1915,,,,,,,-0.5819173455238342,0.066483535,0.11231383,0.024061747,0.10481375453602121,0.01991566584771381,0.02304551186981386,0.025290663530309853,0.17966101694915254,0.057627118644067776,1.3439838,0.012421387,0.9999998
1916,,,,,,,-0.49666252732276917,0.06810107,0.11332173,0.023127757,0.10421329740600692,0.019863023205761624,0.023139460453109485,0.025416733404267314,0.18474576271186438,0.057627118644067755,1.3427532,0.009381648,1.0000001
1917,,,,,,,-0.7242275476455688,0.06992471,0.1143066,0.022551145,0.10285267075694808,0.0200505255409731,0.023258062597870992,0.02554760121580439,0.18983050847457625,0.057627118644067776,1.34717,0.0070552584,0.99999994
1918,,,,,,,-0.666159987449646,0.07250425,0.11533494,0.022596862,0.10112136643459747,0.019693509034293146,0.023337520892662767,0.025657064511224115,0.19491525423728817,0.05762711864406781,1.3583333,0.0053577595,1.0
1919,,,,,,,-0.7267532348632812,0.074939616,0.11631411,0.022688726,0.0999369236217499,0.01909328469824615,0.023445297623819365,0.02577008467851015,0.2,0.057627118644067755,1.3784621,0.004122382,0.9999999
1920,,,,,,,-0.2593204081058502,0.07724577,0.11723135,0.022765929,0.09872551026284941,0.01893270471078484,0.023513001932258845,0.025863458448816146,-0.09999999999999996,0.06271186440677967,-3.453262,1.30516255e-05,0.99999994
1921,,,,,,,-0.5013374090194702,0.07930241,0.11807408,0.022841882,0.09857274111357885,0.01882948121217184,0.02360853627793112,0.02595696436057121,-0.09491525423728817,0.06271186440677967,-3.1776264,2.45705e-05,0.99999994
1922,,,,,,,-0.45103251934051514,0.08129319,0.118881606,0.02289556,0.09755855121171847,0.01882651725835342,0.023668350399454655,0.0260308772175519,-0.08983050847457626,0.06271186440677967,-2.9064384,4.5352364e-05,0.99999994
1923,,,,,,,-0.5522387027740479,0.083056405,0.1196166,0.02295941,0.0952788210836887,0.018528104428548974,0.023754695769089354,0.026108657444556274,-0.08474576271186435,0.06271186440677964,-2.638865,8.182648e-05,0.9999998
1924,,,,,,,-0.4582540988922119,0.08467356,0.12027788,0.023001311,0.09431606896669724,0.01851086865514464,0.023799251793471945,0.026168760046550006,-0.07966101694915251,0.06271186440677967,-2.3831496,0.00014598996,1.0000001
1925,,,,,,,-0.595179557800293,0.08611762,0.12088395,0.023064056,0.0927461202332642,0.0177785174562434,0.023870652267707546,0.02623758777291833,-0.07457627118644065,0.06271186440677964,-2.1323836,0.00030291916,1.0000001
1926,,,,,,,-0.5478031635284424,0.08748839,0.12144631,0.023101363,0.09277166218761358,0.017663767632047023,0.023903894224658814,0.026290625529486352,-0.06949152542372879,0.06271186440677967,-1.8810056,0.00064493594,1.0000002
1927,,,,,,,-0.5107930302619934,0.08871095,0.12196416,0.023159452,0.0917506158673305,0.01778315802886148,0.023966505422706758,0.02635061912402979,-0.06440677966101688,0.06271186440677967,-1.6296296,0.0013726031,1.0
1928,,,,,,,-0.5795953273773193,0.08994332,0.12247369,0.023190169,0.09182275907752005,0.017539173945665017,0.023994835405809923,0.026397418498346564,-0.05932203389830509,0.06271186440677967,-1.3922591,0.002893012,1.0000002
1929,,,,,,,-0.5639499425888062,0.09105362,0.122947685,0.023246361,0.09060094665750186,0.017701243557441702,0.02405296140423662,0.026453005822294293,-0.054237288135593156,0.06271186440677966,-1.2259431,0.005564736,0.9999999
1930,,,,,,,-0.7958863377571106,0.09212876,0.12339329,0.023272404,0.0898887124587858,0.017225014472742262,0.024074626725004464,0.026494338573849113,-0.049152542372881386,0.06271186440677966,-1.0881598,0.009733905,1.0000001
1931,,,,,,,-0.6272552609443665,0.0931305,0.123822935,0.02332877,0.08869739632653871,0.017149763513335345,0.024127657373381114,0.026546882722702937,-0.044067796610169456,0.06271186440677962,-0.92540216,0.017925695,0.99999994
1932,,,,,,,-0.8018562197685242,0.094103724,0.124225885,0.023354283,0.0872455573949457,0.017036238172855284,0.024143920792199215,0.026586464706399936,-0.03898305084745764,0.06271186440677966,-0.75393426,0.027960198,1.0
1933,,,,,,,-0.6861456632614136,0.0949451,0.12458808,0.023409303,0.08671689793946931,0.016977279720935788,0.02418988411581346,0.02663380433201464,-0.03389830508474574,0.06271186440677966,-0.6216918,0.04259211,1.0
1934,,,,,,,-0.6561431288719177,0.0957885,0.12493962,0.023426216,0.08701431854655511,0.01667669219638495,0.024202473238646025,0.026665949976794678,-0.028813559322033926,0.06271186440677966,-0.48945,0.06463738,0.99999994
1935,,,,,,,-0.8646889328956604,0.09649332,0.12524918,0.023469195,0.08570630770435131,0.0165758031934902,0.024246279559649146,0.02670266291304445,-0.023728813559322014,0.06271186440677962,-0.3493763,0.0967098,0.99999994
1936,,,,,,,-0.6750702857971191,0.09713418,0.1255207,0.023467982,0.0854130744249555,0.01632727751545664,0.024254994687136395,0.026720153348425483,-0.01864406779661015,0.06271186440677967,-0.16860586,0.13741362,1.0
1937,,,,,,,-0.624237060546875,0.09769157,0.12577388,0.023496129,0.08424084492093822,0.016486250136533636,0.024297301930700163,0.0267440805127756,-0.013559322033898268,0.06271186440677966,0.012164747,0.19366422,0.99999964
1938,,,,,,,-0.8157938718795776,0.09820456,0.12599626,0.023479633,0.08559409452271023,0.01636453995652559,0.02430475897120727,0.026750399155782315,-0.00847457627118642,0.06271186440677966,0.28682482,0.24886058,0.004273614
1939,,,,,,,-0.684635579586029,0.09858126,0.12617609,0.023495274,0.08485862102011492,0.016582745725113042,0.02434285119036868,0.026762443821707702,-0.0033898305084745393,0.06271186440677966,0.39406294,0.1887564,0.93660283
1940,,,,,,,-0.8649463057518005,0.098974295,0.12634951,0.023469398,0.08526437290839826,0.015667447611633103,0.024347509254974406,0.026760938313020063,0.0016949152542372933,0.06271186440677966,0.38937336,0.14982814,0.9999721
1941,,,,,,,-0.6525405645370483,0.09926003,0.12649074,0.023481792,0.0849128103990539,0.016764362841463022,0.024382484567815017,0.02676861317712099,0.006779661016949204,0.06271186440677964,0.40118802,0.20411897,0.9988809
1942,,,,,,,-0.8485997915267944,0.099515475,0.1266027,0.023453932,0.08576723047258714,0.016544149321968085,0.02438048851954911,0.02676360358203515,0.011864406779661054,0.06271186440677967,0.42194438,0.24170358,0.96396756
1943,,,,,,,-0.5629996061325073,0.09972283,0.12670583,0.023472419,0.08556761513607256,0.016632906812386387,0.024409602641143762,0.026772628013073514,0.016949152542372888,0.06271186440677969,0.43107155,0.25943154,0.6128888
1944,,,,,,,-0.504260778427124,0.099935114,0.12679368,0.02345243,0.08454286157571375,0.016500809547200776,0.024402185363690206,0.026771937150048587,0.022033898305084752,0.06271186440677967,0.43203875,0.2709238,0.10041599
1945,,,,,,,-0.7211082577705383,0.10003352,0.12684645,0.023473563,0.08523437751501449,0.016380870250824853,0.024425092257740515,0.02677973571674564,0.027118644067796616,0.06271186440677966,0.38334224,0.22555658,0.049021676
1946,,,,,,,-0.7657569050788879,0.10006019,0.12685318,0.023447102,0.08511603269778241,0.016446657143566357,0.024410327504017025,0.026771717485082773,0.03220338983050846,0.06271186440677966,0.4029557,0.2405676,0.35877663
1947,,,,,,,-0.7289984822273254,0.099973276,0.12682353,0.023465628,0.08633109299698401,0.016294429740865056,0.024425114571638314,0.026773476316047408,0.03728813559322032,0.06271186440677966,0.39858156,0.25073716,0.6916231
1948,,,,,,,-0.7030368447303772,0.0999221,0.12679677,0.02343542,0.08536628358252053,0.01621910337503181,0.024407599095138593,0.026761891290311528,0.04237288135593218,0.06271186440677966,0.34672326,0.23701186,0.6990262
1949,,,,,,,-0.8927077651023865,0.09987967,0.12678921,0.023450876,0.0856233459528787,0.01667614916080959,0.024425945258633012,0.026762468102522998,0.047457627118644034,0.06271186440677966,0.3052535,0.22873583,0.75728655
1950,,,,,,,-0.5685955882072449,0.09987647,0.12678413,0.023420144,0.0858891106121603,0.01694398977100651,0.02441079170983309,0.026752063114026295,0.05254237288135591,0.06271186440677966,0.27366117,0.2218054,0.813145
1951,,,,,,,-0.791212797164917,0.099837504,0.12677976,0.02343383,0.08674599253351084,0.016685128465750487,0.02443040483750483,0.026750936452731442,0.05762711864406781,0.06271186440677966,0.26258183,0.21968177,0.79610294
1952,,,,,,,-0.40189629793167114,0.099889316,0.12680203,0.023397388,0.08667232703648715,0.016653552396313463,0.024419792207665037,0.02673884124342476,0.06271186440677963,0.06271186440677967,0.24977735,0.21510264,0.73976076
1953,,,,,,,-0.8358282446861267,0.09990315,0.12682208,0.023411347,0.08752460608391428,0.01681999003839955,0.02444223183793126,0.02673865098530369,0.06779661016949154,0.06271186440677964,0.2248136,0.1996488,0.49054337
1954,,,,,,,-0.5613005757331848,0.0999538,0.12684524,0.02337144,0.08776747671306036,0.016613284309818312,0.02443260976765966,0.02672482986475888,0.07288135593220335,0.06271186440677967,0.16876367,0.16262333,0.0840937
1955,,,,,,,-0.8688259124755859,0.10001049,0.12688686,0.0233819,0.08629298482258223,0.01655478824914323,0.024458704459859835,0.026723156316508016,0.07796610169491526,0.06271186440677966,0.1834434,0.15108761,0.1336676
1956,,,,,,,-0.7068051695823669,0.100095205,0.12692526,0.023342004,0.0872807080204811,0.016745414176189,0.024450565506944397,0.02671049395139697,0.08305084745762713,0.06271186440677966,0.29305467,0.1732401,0.97698355
1957,,,,,,,-0.7442440390586853,0.100130714,0.12695818,0.023352034,0.08768841669345974,0.017131807216735094,0.024476166287893165,0.02670743728272339,0.08813559322033891,0.06271186440677962,0.4038387,0.19883095,0.9998942
1958,,,,,,,-0.8343129754066467,0.100238316,0.12700832,0.023308935,0.08863522928633717,0.017099133029632476,0.024470005925583252,0.026693927579802747,0.09322033898305078,0.06271186440677964,0.5045098,0.24674556,0.99997973
1959,,,,,,,-0.5979292392730713,0.10029624,0.12704974,0.023322497,0.08728781188195547,0.01720603900763109,0.02449566690459898,0.026693059993398553,0.09830508474576274,0.06271186440677962,0.4912685,0.22830893,0.09847338
1960,,,,,,,-0.15705570578575134,0.10037976,0.12708826,0.02327984,0.08883537107026958,0.016964017309526215,0.024487998746814805,0.026679491112161596,0.10338983050847458,0.06271186440677967,0.41688448,0.21645258,1.5597874e-06
1961,,,,,,,-0.3376566171646118,0.100467145,0.12714313,0.023294287,0.08886427813291452,0.016568921064746257,0.024515046278861998,0.026679474218471947,0.10847457627118645,0.06271186440677962,0.6312118,0.2505311,1.0
1962,,,,,,,-0.4412280023097992,0.10058477,0.12719402,0.023256563,0.0887036409663391,0.016586821013334637,0.024506884736497123,0.026670222422576113,0.11355932203389832,0.06271186440677964,0.7879145,0.23291124,0.9999999
1963,,,,,,,-0.5124711990356445,0.100665756,0.12724341,0.023276864,0.08887186567694667,0.01703786946258527,0.02453185265095342,0.026672844063529544,0.11864406779661019,0.06271186440677962,0.88497347,0.19938704,0.9999998
1964,,,,,,,-0.4984716475009918,0.10083328,0.12731445,0.023243148,0.08851258701612746,0.01741558594567571,0.024524420273921564,0.026667608068618905,0.12372881355932204,0.06271186440677964,0.9457313,0.1651246,1.0000001
1965,,,,,,,-0.5318847894668579,0.10097461,0.1273855,0.023274694,0.08887917329471275,0.017147452513116453,0.02454839536294703,0.02667805653114784,0.1288135593220339,0.06271186440677962,1.0064905,0.13635291,0.9999999
1966,,,,,,,-0.5380277633666992,0.10116673,0.12746252,0.023249935,0.08869194114673758,0.01732217578377083,0.024538586919228715,0.026679184963356653,0.13389830508474587,0.06271186440677962,1.0672467,0.11231578,0.99999994
1967,,,,,,,-0.6413328051567078,0.1013954,0.12756802,0.023292283,0.08810411928756968,0.017067029087060967,0.024563282379326163,0.026697486345203112,0.13898305084745768,0.0627118644067796,1.1280056,0.092321806,0.9999999
1968,,,,,,,-0.36713749170303345,0.10168933,0.12768282,0.023282899,0.088310708924863,0.017091491539035,0.024552655865486397,0.026710427718771086,0.1440677966101695,0.06271186440677966,1.1887631,0.07575329,1.0000001
1969,,,,,,,-0.5619481801986694,0.10199291,0.12781444,0.023341525,0.08709304100455491,0.01719591403214056,0.02457540712178667,0.02673962021234607,0.1491525423728813,0.06271186440677962,1.2504579,0.061845984,0.99999994
1970,,,,,,,-0.6132310628890991,0.10243093,0.12798603,0.02334771,0.08752819098100297,0.01651399218480042,0.024565928182779837,0.02676553411406152,0.1542372881355932,0.06271186440677963,1.293609,0.048844352,1.0
1971,,,,,,,-0.6002495288848877,0.10289399,0.12817857,0.023429984,0.08576260811212831,0.016423974650252783,0.024588235902006806,0.026811921800524826,0.15932203389830507,0.0627118644067796,1.3102058,0.03459026,0.99999976
1972,,,,,,,-0.700911283493042,0.103462525,0.12839821,0.02345826,0.08429608950415228,0.015907737194937183,0.02457695456431787,0.026854252653587832,0.164406779661017,0.06271186440677967,1.3207424,0.02384707,1.0000001
1973,,,,,,,-0.7435678839683533,0.10412508,0.1286698,0.023566095,0.08332976024150635,0.016278861232183077,0.024600312316020004,0.026919489009290188,0.1694915254237288,0.06271186440677962,1.3196872,0.017875498,0.9999999
1974,,,,,,,-0.6643012762069702,0.10490414,0.12896979,0.023625102,0.08136331906530074,0.015587985926469148,0.024588077249235053,0.026985072335516752,0.1745762711864406,0.06271186440677966,1.3171854,0.01352189,1.0000001
1975,,,,,,,-0.8318832516670227,0.10574109,0.12930623,0.023765858,0.07872225166531466,0.015384818438590863,0.024608897730011545,0.027072411640396414,0.17966101694915254,0.06271186440677966,1.3146828,0.010223254,0.9999999
1976,,,,,,,-0.36081355810165405,0.10675789,0.12970044,0.02385689,0.07662372803938612,0.014926497257747882,0.024596850737231755,0.027162277285289176,0.18474576271186435,0.06271186440677964,1.3121808,0.007726176,1.0000002
1977,,,,,,,-0.7621842622756958,0.107848145,0.13013428,0.024039624,0.07317959965030658,0.014236055986075004,0.0246159701036928,0.027278444056015323,0.18983050847457625,0.06271186440677964,1.3096797,0.0058372635,0.9999999
1978,,,,,,,-0.6787790656089783,0.10907751,0.13060938,0.024169888,0.07065982505062772,0.013745345111281225,0.024600833970110043,0.027395239970100207,0.19491525423728814,0.06271186440677964,1.3248491,0.004467197,1.0000001
1979,,,,,,,-0.8240469694137573,0.11043953,0.13115214,0.024393938,0.06666079581016311,0.012925075959011852,0.02461994459322553,0.027539426880194295,0.19999999999999993,0.0627118644067796,1.3449799,0.0034368362,0.9999999
1980,,,,,,,-0.8486129641532898,0.11195107,0.1317408,0.024569891,0.06261543474444775,0.012394956925176032,0.024603104540864215,0.027688248483329903,-0.09999999999999998,0.06779661016949154,-3.436721,1.3225212e-05,1.0
1981,,,,,,,-0.674173891544342,0.11357878,0.13236661,0.024851276,0.05767235064431662,0.011106789893642964,0.024619487406727748,0.027862549220331507,-0.09491525423728812,0.06779661016949154,-3.1610847,2.4877403e-05,0.99999994
1982,,,,,,,-0.8117634057998657,0.11544301,0.13304469,0.025096992,0.05304753368142903,0.01017521632025279,0.0246033445953578,0.028042398356770564,-0.08983050847457623,0.06779661016949155,-2.8854508,4.7024627e-05,1.0
1983,,,,,,,-0.93854820728302,0.117417,0.13377982,0.025448496,0.047120549849204406,0.009375098820459261,0.024618995368099663,0.02825107099048272,-0.08474576271186433,0.06779661016949153,-2.6121843,8.7653156e-05,0.9999999
1984,,,,,,,-0.18533791601657867,0.119573325,0.13456929,0.025751358,0.04189110538492327,0.008038639741274077,0.024601093352275342,0.02846319523632322,-0.07966101694915251,0.06779661016949154,-2.3603907,0.00015600648,1.0
1985,,,,,,,-0.6905564069747925,0.121901095,0.1354485,0.02616364,0.03507128261028447,0.006850994905313437,0.0246183844882514,0.028705047487226878,-0.07457627118644061,0.06779661016949153,-2.10905,0.00033141449,0.9999999
1986,,,,,,,-0.9037463068962097,0.124411166,0.1363804,0.026532779,0.028497354633031147,0.005418394415617087,0.0246003773567947,0.02895308810942351,-0.0694915254237288,0.06779661016949155,-1.8576734,0.00070557545,1.0000002
1987,,,,,,,-0.7037689685821533,0.12705019,0.13738504,0.027014006,0.021145666408558594,0.003978266420400721,0.024616197401728938,0.02922862838813149,-0.06440677966101692,0.06779661016949154,-1.6062961,0.0015015452,0.99999994
1988,,,,,,,-0.6701024174690247,0.12993413,0.13847582,0.027452568,0.01363503274967634,0.00261744700234064,0.024599717757132586,0.02951211975839576,-0.05932203389830505,0.06779661016949157,-1.3549201,0.0031943577,1.0000001
1989,,,,,,,-0.7638022303581238,0.13295768,0.13964225,0.028018221,0.005606873041382409,0.00102297121709033,0.024615112847394604,0.029827120201216233,-0.05423728813559316,0.06779661016949154,-1.1735101,0.0062325806,1.0
1990,,,,,,,-0.6573269367218018,0.1361793,0.14087626,0.028537879,-0.002116750953467297,0.0004778677711691273,0.0245967900967083,0.030147635346363284,-0.04915254237288133,0.06779661016949157,-1.0236814,0.011008135,1.0000001
1991,,,,,,,-0.9700331091880798,0.13959756,0.14221989,0.02919082,-0.010321015147763388,0.001988615248875355,0.024613595095744508,0.030500321575724153,-0.04406779661016946,0.06779661016949155,-0.85001695,0.020062903,0.99999994
1992,,,,,,,-0.1821107715368271,0.14321683,0.14363079,0.029806219,-0.018135063202609953,0.003518657204020437,0.024594795671761406,0.03086173652942773,-0.038983050847457616,0.06779661016949155,-0.6780241,0.032432973,1.0000001
1993,,,,,,,-0.3087594211101532,0.14698538,0.1451341,0.030559814,-0.025918423767833574,0.004964955337659206,0.024609779054893272,0.03125258779642453,-0.03389830508474575,0.06779661016949154,-0.5388018,0.05037077,0.99999994
1994,,,,,,,-0.35003992915153503,0.15100813,0.14673813,0.03127445,-0.03260059243007383,0.006145404554128426,0.024592393471647767,0.03165264516278581,-0.028813559322033864,0.06779661016949154,-0.4065595,0.07629147,1.0
1995,,,,,,,-0.3886032700538635,0.1551817,0.14843613,0.032145478,-0.03957801192776743,0.0075365599513340835,0.024606950667352787,0.03208502855064935,-0.023728813559321913,0.06779661016949154,-0.23834306,0.11036888,1.0
1996,,,,,,,-0.4302566349506378,0.15956269,0.1502166,0.032975204,-0.044083910552661636,0.008453373824053848,0.024587780690636028,0.03252409112726749,-0.018644067796610132,0.06779661016949154,-0.057572287,0.1563876,1.0
1997,,,,,,,-0.4782370328903198,0.16415603,0.15213124,0.033972997,-0.04754021819971294,0.009277843806026372,0.02460386527703441,0.032996449357601966,-0.013559322033898237,0.06779661016949153,0.12319955,0.21959287,0.99999684
1998,,,,,,,-0.44301217794418335,0.16894512,0.1541235,0.03493694,-0.04942096019868765,0.009653094976186768,0.024584235615282897,0.03347752821537211,-0.00847457627118642,0.06779661016949155,0.379615,0.28172636,0.0009731717
1999,,,,,,,-0.40577417612075806,0.17389223,0.15623094,0.03607782,-0.04910798111253789,0.009362045844213605,0.024598504036737225,0.03398836434150482,-0.003389830508474476,0.06779661016949153,0.4517306,0.20137244,0.94781494
2000,,,,,,,0.23270699381828308,0.17908949,0.15845299,0.0371843,-0.04504314223411584,0.008686351832660292,0.024580347666002426,0.03450850002402065,0.0016949152542372933,0.06779661016949154,0.42387682,0.1557355,0.99998987
2001,,,,,,,-0.3000475764274597,0.18442856,0.16078636,0.038490847,-0.0377313158241893,0.007180376678276932,0.02459413176668779,0.03505957744494531,0.00677966101694922,0.06779661016949154,0.43747827,0.21412125,0.9994712
2002,,,,,,,-0.34122607111930847,0.18994674,0.163205,0.03975361,-0.026459596721135476,0.005218186628523727,0.02457407890030762,0.03561519941978638,0.011864406779661054,0.06779661016949154,0.46372432,0.27940986,0.96902096
2003,,,,,,,-0.3815588355064392,0.19565414,0.16577367,0.041232854,-0.010177436788454819,0.0016397663930098956,0.02458925420869516,0.03620121559804169,0.01694915254237287,0.06779661016949153,0.47414014,0.30531347,0.5471045
2004,,,,,,,-0.4125813841819763,0.20151442,0.16841516,0.04267106,0.0123461330480965,0.00186684607219246,0.024568625739797612,0.036792391914995115,0.022033898305084752,0.06779661016949153,0.45330676,0.30072382,0.10585087
2005,,,,,,,-0.5083203315734863,0.20749256,0.1711808,0.04433921,0.0408513665194993,0.007949232564861134,0.024581983290593468,0.03740841680275228,0.027118644067796585,0.0677966101694915,0.40307704,0.25457144,0.037318118
2006,,,,,,,-0.44638824462890625,0.21365286,0.17404647,0.045950387,0.07698167500675478,0.014345263506567039,0.02456295649208798,0.03802765981956189,0.03220338983050845,0.06779661016949153,0.40231636,0.2543546,0.1770708
2007,,,,,,,-0.4991472661495209,0.21991609,0.17703491,0.047828596,0.12072316685094396,0.0239395805489526,0.024576289165442983,0.03867224765807494,0.03728813559322032,0.0677966101694915,0.3841304,0.25778764,0.36597925
2008,,,,,,,0.9953172206878662,0.22628926,0.18008803,0.049622923,0.17043014886716917,0.032324777033508896,0.024556064437946713,0.03931517220383918,0.042372881355932195,0.06779661016949153,0.33227086,0.24372162,0.37412474
2009,,,,,,,-0.3307049572467804,0.2328068,0.18330652,0.051718693,0.22543960102955554,0.04341773487675417,0.024571639993644007,0.0399815854690024,0.04745762711864406,0.0677966101694915,0.291088,0.23537412,0.44715047
2010,,,,,,,-0.48060253262519836,0.23940198,0.18656835,0.053702027,0.2839384986267268,0.05388690246270706,0.02455200016489659,0.0406465632157906,0.05254237288135591,0.06779661016949153,0.2693032,0.2347443,0.51082873
2011,,,,,,,-0.4947953224182129,0.24608046,0.18997665,0.056043565,0.33908301015863634,0.06626275069264483,0.02456682386456923,0.041329685011235955,0.057627118644067776,0.06779661016949148,0.25830656,0.23306039,0.49813002
2012,,,,,,,-0.6444247364997864,0.2528348,0.19343005,0.05818236,0.39408224180125334,0.07552557926155172,0.02454962205967771,0.042008013333014266,0.06271186440677964,0.06779661016949153,0.2560516,0.23400912,0.45278478
2013,,,,,,,-0.6005002856254578,0.25968164,0.19705738,0.060820602,0.4411275469389411,0.08526867826841102,0.024566068884678646,0.042703917313686585,0.06779661016949153,0.0677966101694915,0.25128484,0.2318699,0.35406572
2014,,,,,,,-0.6542845964431763,0.26651406,0.20065187,0.06302273,0.48496147467001594,0.09119150569656397,0.0245499058036048,0.04339168429428746,0.07288135593220336,0.06779661016949153,0.24101903,0.21437794,0.08212687
2015,,,,,,,-0.7393836379051208,0.27358425,0.2045895,0.06625686,0.5080690950537097,0.09852248229835277,0.02457024370952872,0.044096412973466934,0.07796610169491522,0.06779661016949147,0.29127038,0.21679121,0.1443122
2016,,,,,,,0.09453024715185165,0.28003052,0.20773822,0.06609545,0.5298412393517606,0.10165998277452638,0.024556342426016026,0.04479410943346172,0.08305084745762713,0.06779661016949155,0.40205297,0.24805824,0.97913635
2017,,,,,,,-0.5620138049125671,0.2852476,0.20938516,0.06003129,0.5329376975785368,0.10224042672117913,0.024577532632549037,0.04550669283014672,0.08813559322033897,0.06779661016949153,0.5128362,0.2832322,0.9999143
2018,,,,,,,-0.42127832770347595,0.29060286,0.2111336,0.05471655,0.5193787882422114,0.09925080726295978,0.024566539343193753,0.046212058161915044,0.09322033898305081,0.06779661016949154,0.6219274,0.33483297,0.99997395
2019,,,,,,,-0.5420495271682739,0.29590082,0.21282747,0.049479973,0.5004458210030068,0.09586110012483358,0.02458950944266774,0.04693412928196838,0.09830508474576276,0.06779661016949151,0.58011585,0.2736896,0.05095798
2020,,,,,,,-0.614668607711792,0.30128545,0.21458718,0.044965636,0.46684027268067707,0.09029320647720548,0.024578075218537793,0.04764730272088257,0.10338983050847457,0.06779661016949153,0.4973155,0.24147063,5.0794813e-05
2021,,,,,,,-0.5278326869010925,0.30659363,0.21629903,0.040596884,0.43577418595252637,0.08365272596627783,0.024597896157252143,0.048375334736282714,0.10847457627118645,0.06779661016949151,0.69453603,0.25914225,1.0000001
2022,,,,,,,-0.6904460787773132,0.31185374,0.21794565,0.036813296,0.3937819455900805,0.07584667964820865,0.02457773892258159,0.04909443071870669,0.11355932203389833,0.06779661016949153,0.8122081,0.22771856,1.0
2023,,,,,,,-0.5956456065177917,0.3170707,0.21960264,0.033134297,0.35542295240275584,0.06813803760965086,0.024588044264067032,0.049825934640240065,0.11864406779661016,0.06779661016949154,0.91512644,0.19582866,1.0000001
2024,,,,,,,-0.5698752999305725,0.32193783,0.22082105,0.030395366,0.31133182473784043,0.060965247017053484,0.024564009002014567,0.050546003263121475,0.12372881355932207,0.06779661016949154,0.9774885,0.16119042,1.0000002
2025,,,,,,,-0.6428263187408447,0.32561117,0.22068502,0.029018488,0.2730208027507534,0.05103589015511978,0.024574273601024363,0.051275350926127894,0.1288135593220339,0.0677966101694915,1.0423555,0.13106763,0.9999999
2026,,,,,,,-0.7268692851066589,0.3294225,0.22069556,0.027700515,0.23274900511716015,0.045402809990769046,0.02455142890823224,0.05198965792107584,0.13389830508474587,0.06779661016949155,1.1072233,0.10627725,1.0
2027,,,,,,,-0.6169840693473816,0.33325395,0.22070503,0.026592158,0.20502311449390587,0.03974468758831369,0.024566544517965107,0.052713551289221235,0.13898305084745763,0.06779661016949153,1.1685817,0.085782304,1.0
2028,,,,,,,-0.7176997661590576,0.3391291,0.22237466,0.027147891,0.18084008950793584,0.03414157660176438,0.024550299261410113,0.05342076229497411,0.1440677966101695,0.0677966101694915,1.2064699,0.06806345,1.0
2029,,,,,,,-0.753292441368103,0.34586996,0.224761,0.028582852,0.16571399190156857,0.03223292479918648,0.02457163179988475,0.05413380847310179,0.1491525423728814,0.0677966101694915,1.2443588,0.053906098,0.9999999
2030,,,,,,,-0.6471887230873108,0.35241243,0.22702111,0.029904611,0.15828799223210796,0.0300948584289377,0.024563364887099315,0.054832356808558906,0.15423728813559323,0.06779661016949154,1.2785674,0.042186514,0.99999994
2031,,,,,,,-0.8588249683380127,0.3589923,0.22931482,0.031371664,0.163334066631546,0.03088133254377757,0.024590767206021588,0.05554184779355376,0.15932203389830507,0.06779661016949153,1.2898268,0.029255653,1.0
2032,,,,,,,-0.052878238260746,0.36541575,0.23157766,0.033004493,0.17737491579588727,0.03357379286181563,0.024584574901244587,0.056237442618779825,0.16440677966101697,0.06779661016949155,1.3003639,0.020152645,1.0000001
2033,,,,,,,-0.19559484720230103,0.37137508,0.23370384,0.035658352,0.20431504414585694,0.04023599587999021,0.024614817873450153,0.05693955305167552,0.1694915254237288,0.0677966101694915,1.3006817,0.014662957,0.99999994
2034,,,,,,,-0.2338133603334427,0.37722167,0.23582312,0.038473584,0.24358359906699176,0.04713857498693085,0.024610847927742093,0.057625328403837855,0.1745762711864406,0.06779661016949155,1.2935504,0.011106579,1.0000002
2035,,,,,,,-0.2738203704357147,0.3830938,0.23794344,0.041620757,0.29564167862073737,0.05652922094587528,0.02464115920770457,0.05831773715151062,0.1796610169491525,0.06779661016949153,1.2864227,0.008409154,0.99999994
2036,,,,,,,-0.2638188600540161,0.38849515,0.23997134,0.04438482,0.35206764952469954,0.06678556100554014,0.024640097026984494,0.05899173236731497,0.1847457627118644,0.06779661016949153,1.2828791,0.0063562184,1.0000001
2037,,,,,,,-0.3170686960220337,0.3928248,0.2417717,0.045934737,0.4151515780207568,0.07951707707752896,0.024674897741203124,0.05967317445631672,0.18983050847457625,0.06779661016949153,1.2811809,0.0048072417,1.0000001
2038,,,,,,,-0.3389134109020233,0.3972094,0.24362455,0.047571972,0.47111286236055894,0.08976014284599435,0.02467473906829693,0.06033604520724273,0.1949152542372881,0.06779661016949154,1.294393,0.0037164937,1.0000002
2039,,,,,,,-0.3811676502227783,0.40146664,0.24536486,0.04924507,0.5371853685034199,0.10088831450782336,0.024710252594202863,0.06100274439278566,0.2,0.06779661016949153,1.3114964,0.002865052,0.99999994
2040,,,,,,,-0.08276157826185226,0.4055731,0.24746366,0.05069429,0.5923737200284407,0.11360398035182473,0.024712556368366473,0.06165191259749395,-0.1,0.07288135593220343,-3.4201787,1.3357799e-05,1.0000001
2041,,,,,,,-0.3536405563354492,0.40900084,0.25076845,0.051169068,0.6290450504190331,0.1258611443319591,0.02474837077479648,0.062305397065986534,-0.09491525423728814,0.07288135593220336,-3.1445432,2.5145198e-05,0.9999999
2042,,,,,,,-0.3988565504550934,0.41233447,0.25425676,0.05149978,0.679084354908142,0.12846477390863273,0.02475113823014512,0.06293802307314457,-0.08983050847457627,0.07288135593220339,-2.8689103,4.7539474e-05,0.99999994
2043,,,,,,,-0.4334096610546112,0.41556212,0.2577078,0.051814355,0.7036529835142465,0.13607226947618137,0.024789130968595256,0.0635760721775716,-0.08474576271186436,0.07288135593220336,-2.5932724,8.982089e-05,0.99999994
2044,,,,,,,-0.4124639332294464,0.41885102,0.26117876,0.052188788,0.7105674728516843,0.13930701366674691,0.024791481553247157,0.06419584761828442,-0.07966101694915254,0.07288135593220336,-2.3370945,0.0001703692,1.0000001
2045,,,,,,,-0.45004913210868835,0.42192227,0.26471046,0.05228884,0.7168117776483814,0.13610331551073257,0.024828100087811673,0.06481993983919995,-0.07457627118644065,0.07288135593220336,-2.0857172,0.00036254857,0.9999998
2046,,,,,,,-0.42640718817710876,0.42427447,0.26871234,0.050770625,0.7119849065415869,0.13888284778872223,0.024829101708535906,0.06542431620004599,-0.06949152542372876,0.07288135593220339,-1.8343408,0.0007718354,1.0000001
2047,,,,,,,-0.47440943121910095,0.42641878,0.27283671,0.048999812,0.6922847257719352,0.1353060071312096,0.024861597362987067,0.06603167079833618,-0.06440677966101692,0.07288135593220334,-1.582965,0.0016426076,0.9999998
2048,,,,,,,-0.3408536911010742,0.42861196,0.2769703,0.0473371,0.6793493367353417,0.12988696664718888,0.024858067626494455,0.06661829254294513,-0.05932203389830502,0.07288135593220342,-1.3315873,0.0034941346,1.0000001
2049,,,,,,,-0.4306812286376953,0.4307311,0.28109646,0.045763403,0.653895908601252,0.12357250766203144,0.024887541716042103,0.06720607870202099,-0.05423728813559319,0.07288135593220338,-1.1195704,0.00699424,1.0000001
2050,,,,,,,-0.5538802742958069,0.43284875,0.285183,0.0442661,0.6253589798415269,0.11970597948005986,0.024882090073048074,0.06776832216006018,-0.04915254237288134,0.07288135593220339,-0.96213377,0.012665662,1.0000001
2051,,,,,,,-0.5906739234924316,0.43482995,0.28916308,0.04286099,0.5940854681170721,0.11440951723174823,0.02491320635050927,0.06832622360700975,-0.04406779661016949,0.07288135593220338,-0.774633,0.022452248,0.9999999
2052,,,,,,,-0.4432486593723297,0.43675897,0.29302907,0.041521236,0.5559340617885328,0.10923842159678764,0.024911574408995368,0.06885428679222419,-0.03898305084745762,0.07288135593220336,-0.6132117,0.036394104,1.0000002
2053,,,,,,,-0.6101673245429993,0.4385518,0.2967751,0.04026818,0.524464351440915,0.09890916228274504,0.02494663548916108,0.06937756389580642,-0.03389830508474574,0.07288135593220332,-0.45959514,0.058890577,1.0000001
2054,,,,,,,-0.5883697867393494,0.44027823,0.30038825,0.039062463,0.4863099068588303,0.09317747713361688,0.024950315626037823,0.06987289483175796,-0.028813559322033923,0.07288135593220339,-0.30807954,0.088413104,1.0000001
2055,,,,,,,-0.6946346759796143,0.44189605,0.30389795,0.03794562,0.45698807270178443,0.08685057449930714,0.024988491741635515,0.0703622047366799,-0.023728813559322038,0.07288135593220336,-0.12730859,0.12583895,1.0
2056,,,,,,,-0.45006895065307617,0.44350734,0.3073318,0.03688578,0.4186143693442383,0.07945212630400832,0.024990323598846443,0.07082263307513856,-0.018644067796610188,0.07288135593220343,0.05346174,0.17775682,1.0000002
2057,,,,,,,-0.2875116765499115,0.4450299,0.31068927,0.035898533,0.38539573236300523,0.07513976276070383,0.025026426843559844,0.07128042572353305,-0.013559322033898324,0.07288135593220338,0.23423283,0.24858318,0.99998194
2058,,,,,,,-0.5836074948310852,0.4465236,0.31393954,0.034959875,0.35304161488934055,0.0670159903602009,0.025027569189466616,0.07170945002791912,-0.008474576271186451,0.07288135593220339,0.4806041,0.3209862,0.0001727295
2059,,,,,,,-0.5025126338005066,0.44796923,0.31713656,0.034104887,0.32667194002332994,0.06240803892230233,0.025058787079103056,0.07213060225461625,-0.0033898305084745627,0.07288135593220338,0.5439849,0.22808872,0.83286434
2060,,,,,,,-0.526572048664093,0.44941506,0.32023364,0.033320162,0.3021636553010149,0.05775173573789293,0.025050514440686924,0.07251660589660686,0.0016949152542372853,0.07288135593220338,0.50984985,0.17465805,0.9999851
2061,,,,,,,-0.5317522287368774,0.45079708,0.32322913,0.03261708,0.27749711352834705,0.05324288838711617,0.025072131623727234,0.07288822705196152,0.006779661016949177,0.07288135593220334,0.4841233,0.21718845,0.9998807
2062,,,,,,,-0.6148815751075745,0.4521763,0.32611537,0.0319876,0.25989729768367453,0.05043074050433545,0.02505372035391386,0.07322456450249999,0.011864406779660988,0.07288135593220342,0.47194067,0.28974634,0.9907327
2063,,,,,,,-0.5832187533378601,0.4534899,0.32890773,0.031402063,0.24474781694843023,0.04687303067862672,0.025067634510830702,0.07355102450125872,0.01694915254237286,0.07288135593220335,0.4758855,0.32433486,0.6664286
2064,,,,,,,-0.43137893080711365,0.45473072,0.33149296,0.03090236,0.23087691700886184,0.045188701074680385,0.02504491566875288,0.07384032745966748,0.022033898305084763,0.07288135593220342,0.46908832,0.3356699,0.09436297
2065,,,,,,,-0.46275556087493896,0.45592758,0.33400553,0.03043556,0.21854383450385095,0.04335381941074947,0.025053373113175625,0.07411998829652214,0.02711864406779666,0.07288135593220338,0.42324036,0.2914129,0.02785787
2066,,,,,,,-0.5659551620483398,0.45566607,0.3346258,0.03196849,0.21029183695686451,0.04127455556140213,0.025026731118653382,0.07436767624049599,0.03220338983050849,0.07288135593220338,0.4016753,0.2688307,0.07642378
2067,,,,,,,-0.6894415616989136,0.45456055,0.33417764,0.0347444,0.20244623854422425,0.03909327762161101,0.02503444316530559,0.0746060203396896,0.03728813559322033,0.07288135593220335,0.3696776,0.26501122,0.12934689
2068,,,,,,,-0.5096850395202637,0.45372236,0.33394188,0.03732321,0.1987784893791261,0.03806736746163832,0.025005385686243175,0.07481349955265794,0.04237288135593217,0.07288135593220339,0.31781977,0.25059846,0.13333401
2069,,,,,,,-0.5598288774490356,0.4528442,0.33363485,0.039992377,0.19404312882542266,0.03753553714119773,0.025011934781599007,0.07501555145160183,0.04745762711864407,0.07288135593220338,0.2845085,0.24502164,0.15897454
2070,,,,,,,-0.6594545245170593,0.452143,0.3334274,0.042445593,0.1950412384296982,0.03706912396636468,0.02498472156887003,0.07518631822251812,0.05254237288135592,0.07288135593220339,0.2829754,0.25186452,0.1505711
2071,,,,,,,-0.6916468143463135,0.4514486,0.3332102,0.04491232,0.1940329217334496,0.03691240260761794,0.024991023115942892,0.07535268007463886,0.057627118644067804,0.07288135593220338,0.28351235,0.25855747,0.13526635
2072,,,,,,,-0.42698484659194946,0.45088205,0.33305088,0.047182404,0.19235870967216467,0.03689375129688838,0.024964333412001962,0.07549265404868524,0.06271186440677971,0.07288135593220342,0.31018767,0.275358,0.13565722
2073,,,,,,,-0.563561201095581,0.45030192,0.33285865,0.04937047,0.19085146756246235,0.03780337772396247,0.024974056443236088,0.07562894288005428,0.06779661016949154,0.07288135593220338,0.34506813,0.29797778,0.14304796
2074,,,,,,,-0.5989258289337158,0.44985637,0.3327368,0.05135299,0.19213613029038387,0.03706539753393685,0.024948808399965394,0.07573982735800827,0.07288135593220343,0.07288135593220339,0.34129247,0.28195402,0.035851713
2075,,,,,,,-0.5642171502113342,0.4493755,0.33256927,0.053244688,0.19452530431730466,0.03698259588204249,0.024961015528472248,0.07585074884321093,0.07796610169491532,0.07288135593220336,0.39616954,0.29731077,0.09168477
2076,,,,,,,-0.6263399124145508,0.44899923,0.33243346,0.054847047,0.19709463373555672,0.03744282557409375,0.024940945998874753,0.07593568068199326,0.08305084745762714,0.07288135593220339,0.48708212,0.32062465,0.99140406
2077,,,,,,,-0.5389418005943298,0.44861493,0.33228713,0.056351896,0.19826491028530904,0.03790827162447873,0.024955838768368974,0.07602115264575136,0.08813559322033897,0.07288135593220339,0.5711077,0.33333465,0.9999779
2078,,,,,,,-0.7420592904090881,0.44830868,0.33215398,0.057596065,0.19869077684552472,0.03898225639706323,0.024939005526503317,0.07608443463115049,0.09322033898305081,0.07288135593220343,0.67309505,0.3811535,0.999995
2079,,,,,,,-0.602134644985199,0.4479744,0.33198363,0.058669496,0.2011609881820117,0.03807729403446346,0.02495964382342312,0.07614775113793891,0.0983050847457627,0.07288135593220336,0.6364548,0.31754443,0.035286866
2080,,,,,,,0.16480888426303864,0.44774085,0.33185777,0.059509132,0.19891774567229278,0.03916290386555412,0.024945672502424878,0.07618959507066678,0.10338983050847456,0.07288135593220343,0.5769182,0.27698398,0.0012046645
2081,,,,,,,-0.35523730516433716,0.44746324,0.33169007,0.06023287,0.20280945486265614,0.03862006412132387,0.024969069207181338,0.07623541115030434,0.10847457627118641,0.07288135593220339,0.7385547,0.25350502,0.99999994
2082,,,,,,,-0.30746087431907654,0.447275,0.3315477,0.06066454,0.20327984851281738,0.039207143229534426,0.024959477882655044,0.07625847772233732,0.1135593220338983,0.07288135593220342,0.85110295,0.21146932,1.0000002
2083,,,,,,,-0.498083233833313,0.44707787,0.3314065,0.06100998,0.20366869840359156,0.03964661377714692,0.02498394465199126,0.07628533049280825,0.11864406779661014,0.07288135593220338,0.9613143,0.1794772,0.9999998
2084,,,,,,,-0.41116341948509216,0.4469506,0.331283,0.06114499,0.2046416171716087,0.03947843518988159,0.024975176568129732,0.07629374776618217,0.12372881355932204,0.07288135593220342,1.0288577,0.14651655,1.0000001
2085,,,,,,,-0.499263733625412,0.44680005,0.33114165,0.06116293,0.20519528035391005,0.03846018478445143,0.02500219071714727,0.07630576477992158,0.12881355932203384,0.07288135593220338,1.0797011,0.117926754,1.0000001
2086,,,,,,,-0.5964078307151794,0.44674918,0.33105707,0.061021853,0.20520188881668955,0.03938131400913074,0.024992612456728402,0.07629968631282319,0.13389830508474584,0.07288135593220342,1.1175885,0.093874246,1.0000001
2087,,,,,,,-0.49209558963775635,0.44665527,0.33094782,0.060858835,0.20610601246349525,0.03968290017402767,0.025018659151465297,0.07630186457806541,0.13898305084745766,0.07288135593220339,1.155477,0.074545555,1.0
2088,,,,,,,-0.0295418594032526,0.4466383,0.3308683,0.060518276,0.20695027694248622,0.04012369631265934,0.025010170785045062,0.07628635593855358,0.1440677966101695,0.07288135593220343,1.1933657,0.059079383,1.0000002
2089,,,,,,,-0.3195326626300812,0.44660106,0.33079523,0.060203046,0.20513568830204706,0.03901270196198152,0.025034794218137826,0.07627968074335717,0.1491525423728814,0.07288135593220342,1.2296251,0.046531368,0.99999994
2090,,,,,,,-0.47288963198661804,0.4466175,0.3307379,0.059784777,0.2038909056333192,0.040439071546221235,0.0250252671360383,0.0762592958188882,0.15423728813559326,0.07288135593220339,1.2579157,0.035547085,1.0000002
2091,,,,,,,-0.5733760595321655,0.44659418,0.33066088,0.059351396,0.20618390652035726,0.0390776112077575,0.025051144885375912,0.0762471484748262,0.15932203389830504,0.07288135593220339,1.2694485,0.024733637,1.0
2092,,,,,,,-0.49400433897972107,0.4466499,0.3306306,0.058847267,0.20544260324439084,0.03947511187873559,0.02504032316410506,0.07622107587109068,0.16440677966101702,0.07288135593220339,1.2799867,0.01702579,1.0000001
2093,,,,,,,-0.5042000412940979,0.44664764,0.33057058,0.05838849,0.2040933713360224,0.039274957145884457,0.025065255354814627,0.07620659399845975,0.16949152542372886,0.07288135593220339,1.2859294,0.012005295,0.9999999
2094,,,,,,,-0.6990574598312378,0.44671047,0.3305355,0.057812575,0.20339901115410855,0.03824822279058897,0.025055357040444422,0.0761770011213968,0.17457627118644062,0.07288135593220343,1.2788008,0.009090658,0.99999994
2095,,,,,,,-0.5933564305305481,0.4467498,0.3305112,0.057318777,0.20296474030477743,0.0393570202896062,0.025078023482343,0.07615861047516906,0.1796610169491525,0.07288135593220338,1.2716732,0.006881121,0.99999976
2096,,,,,,,-0.2327682226896286,0.44683784,0.3305064,0.056777023,0.20209308468994086,0.03952298820505992,0.025065722453232096,0.07612869827396357,0.1847457627118644,0.07288135593220343,1.2645427,0.0052072643,1.0000001
2097,,,,,,,-0.3471517562866211,0.4468874,0.33049035,0.056278247,0.20422877792844055,0.03908278945834623,0.025087919838176587,0.07610918676927918,0.18983050847457628,0.07288135593220339,1.2630975,0.003973189,1.0000002
2098,,,,,,,-0.33839768171310425,0.4470152,0.3305295,0.05576627,0.20201727759491828,0.0388336582640119,0.025072197084417363,0.07607807273209118,0.19491525423728817,0.07288135593220343,1.2716807,0.003076774,1.0000001
2099,,,,,,,-0.35102856159210205,0.44708225,0.33054534,0.05536124,0.20242031380676428,0.03908599499068123,0.025091381244976403,0.07606117176703234,0.20000000000000004,0.07288135593220339,1.2831882,0.0023797094,0.9999999
2100,,,,,,,-0.2865212857723236,0.44720563,0.3305862,0.054894153,0.20352108477409608,0.03907648165359462,0.025075213994049803,0.07603182344356785,-0.09999999999999995,0.07796610169491527,-3.4538188,1.1992252e-05,1.0000002
2101,,,,,,,-0.43463170528411865,0.4472915,0.33063138,0.054555207,0.2033416050295481,0.03902991975144374,0.02509175114070956,0.07601645374714416,-0.09491525423728807,0.07796610169491526,-3.1619298,2.3350058e-05,1.0000001
2102,,,,,,,-0.38714656233787537,0.44741035,0.330686,0.054207314,0.20250613806422638,0.03933004974288662,0.02507361850601845,0.07599215440690378,-0.08983050847457619,0.07796610169491527,-2.8854249,4.4151926e-05,1.0
2103,,,,,,,-0.4158060550689697,0.4474712,0.33071464,0.053930428,0.20090168522369073,0.03901174933403914,0.025090899877855385,0.07598053108963218,-0.08474576271186436,0.07796610169491526,-2.613795,8.327403e-05,0.99999994
2104,,,,,,,-0.320974200963974,0.44758853,0.33077922,0.053656075,0.19920954383512823,0.038938914448177195,0.02507142236371207,0.07595931452100359,-0.07966101694915251,0.07796610169491532,-2.3569186,0.00016115149,1.0000002
2105,,,,,,,-0.48648783564567566,0.44762278,0.33079872,0.053494047,0.2009508755053781,0.038292647431934675,0.02508843605283307,0.07595393082642253,-0.07457627118644063,0.07796610169491526,-2.0965526,0.00036044393,1.0000001
2106,,,,,,,-0.490604966878891,0.44769308,0.33082303,0.053269647,0.20088077609025057,0.038255079174949864,0.02507150858602349,0.07593726704385279,-0.06949152542372873,0.07796610169491526,-1.840571,0.0007859338,0.9999999
2107,,,,,,,-0.5529136657714844,0.44770533,0.3308286,0.053160924,0.20199928727461633,0.039135312775503535,0.025089082554969205,0.07593523585681827,-0.06440677966101688,0.07796610169491525,-1.5883225,0.0016761301,0.9999999
2108,,,,,,,-0.47281938791275024,0.44773498,0.33083123,0.053059313,0.199236238225062,0.03868199535139794,0.02507269359170899,0.075926003277892,-0.05932203389830504,0.07796610169491527,-1.3360747,0.00357286,1.0000001
2109,,,,,,,-0.4958348572254181,0.4476941,0.3308055,0.053091083,0.19989268478134828,0.03840289471589072,0.02509137508482591,0.07593278351039913,-0.05423728813559315,0.07796610169491525,-1.082573,0.007529461,0.9999999
2110,,,,,,,-0.5994237661361694,0.4476882,0.33079407,0.05312594,0.2008335758157466,0.03877911356791217,0.025074844712299336,0.07593134440747747,-0.04915254237288134,0.07796610169491527,-0.8959718,0.014165116,0.99999994
2111,,,,,,,-0.4546455442905426,0.44757727,0.3307248,0.05333266,0.1991501259601191,0.03794647003099331,0.025095209024388897,0.07594936661892918,-0.04406779661016943,0.07796610169491525,-0.68348795,0.024347804,0.99999976
2112,,,,,,,-0.45832934975624084,0.4475046,0.33067915,0.053573843,0.20059957651772084,0.03887022285022195,0.02507946046631041,0.07596026481885891,-0.038983050847457686,0.07796610169491525,-0.5305107,0.03958785,1.0000001
2113,,,,,,,-0.4441732168197632,0.44738138,0.33062997,0.053980857,0.2014298369521812,0.038678609079231,0.025096665490992674,0.07598735066720937,-0.03389830508474576,0.07796610169491525,-0.37753582,0.064066045,0.99999994
2114,,,,,,,-0.4902642071247101,0.44728407,0.33058095,0.05436294,0.20180649053863786,0.038995701040816476,0.025080000866774674,0.07600542482016918,-0.02881355932203391,0.07796610169491525,-0.18164586,0.09802884,1.0
2115,,,,,,,-0.5503418445587158,0.4470695,0.3304403,0.05479148,0.2026305021960459,0.03915213130691049,0.02510375798943224,0.07603799277041037,-0.023728813559322062,0.07796610169491522,-0.0014696842,0.13940534,0.9999998
2116,,,,,,,-0.5423309803009033,0.44682533,0.33023718,0.055158608,0.2031883993452237,0.039886681534205985,0.025098604145885835,0.07606294035677037,-0.018644067796610177,0.07796610169491525,0.17820396,0.19638325,1.0000001
2117,,,,,,,-0.5253728628158569,0.44641057,0.32988235,0.05554608,0.2052253630335136,0.038740096798672914,0.025138426373445086,0.07610410971627934,-0.013559322033898293,0.07796610169491525,0.35382855,0.27124494,0.9999744
2118,,,,,,,-0.6247908473014832,0.4459563,0.32943568,0.055741817,0.207801819064019,0.040264637086793544,0.0251526060833752,0.07613284908708413,-0.008474576271186413,0.07796610169491525,0.5691286,0.35536352,3.716363e-05
2119,,,,,,,-0.6146323084831238,0.44538498,0.32888585,0.055909324,0.20732673166262633,0.03965649492128405,0.025208604979541485,0.0761730295641381,-0.003389830508474555,0.07796610169491526,0.6319811,0.25249633,0.45202875
2120,,,,,,,1.7733529806137085,0.44477972,0.328246,0.055857502,0.21153768229801087,0.04031291133181568,0.025239169631667016,0.07619954408395202,0.0016949152542372775,0.07796610169491526,0.59605336,0.19462043,0.999902
2121,,,,,,,-0.13882407546043396,0.44399124,0.32741815,0.0556644,0.21309565521734544,0.040950922679791696,0.025318693430575846,0.07623623732110836,0.006779661016949189,0.07796610169491525,0.55070746,0.22443676,0.99992263
2122,,,,,,,-0.3788202702999115,0.44312784,0.32646316,0.055271845,0.21776096717382143,0.042287420903975866,0.025375570863817462,0.07626229093896379,0.011864406779661016,0.07796610169491526,0.5108096,0.2692309,0.99928564
2123,,,,,,,-0.41794553399086,0.4420539,0.3253043,0.054801866,0.22203793972751307,0.04350751998873632,0.025482208583171115,0.0763022580821813,0.016949152542372916,0.07796610169491522,0.46608004,0.30662918,0.98449
2124,,,,,,,-0.4574299156665802,0.4409149,0.3240194,0.05406677,0.22753397379609683,0.04325832066989649,0.025566970415013813,0.07632812973751697,0.02203389830508476,0.07796610169491526,0.44822606,0.31854025,0.6496946
2125,,,,,,,-0.462434858083725,0.43961245,0.32257938,0.053252157,0.2326048663823183,0.044356569471836936,0.02569812928174933,0.07636485178195103,0.027118644067796623,0.07796610169491526,0.41406474,0.30020913,0.1144239
2126,,,,,,,-0.5088625550270081,0.43824625,0.32101905,0.052197117,0.2389612138213027,0.04654607942097179,0.02580725429912245,0.07638791318626696,0.032203389830508466,0.0779661016949153,0.38933927,0.2692794,0.09334083
2127,,,,,,,-0.5950568914413452,0.43670958,0.31928474,0.05098862,0.2456435394162247,0.04825393815791204,0.025965084835980985,0.07641806153384695,0.03728813559322034,0.07796610169491522,0.37333456,0.2811567,0.047108598
2128,,,,,,,-0.38549938797950745,0.43515694,0.3174824,0.04956835,0.2515591504990958,0.04872360832557716,0.02609733421811513,0.07643229195753154,0.04237288135593221,0.07796610169491527,0.3376816,0.27578837,0.03210144
2129,,,,,,,-0.4486601650714874,0.43343964,0.3155263,0.048082586,0.2614928938758881,0.04978319436545879,0.026276311820386616,0.07645615309984535,0.04745762711864407,0.07796610169491527,0.3145862,0.27343372,0.03273407
2130,,,,,,,-0.5220958590507507,0.4316922,0.3134834,0.046389613,0.26930787873450557,0.05088169686226872,0.02643193472755749,0.07646217732896925,0.052542372881355943,0.07796610169491527,0.3379484,0.29500672,0.03478187
2131,,,,,,,-0.4893169105052948,0.42978325,0.31129566,0.044724386,0.275665769460228,0.05418835196249545,0.026633159662947884,0.07647684235602567,0.05762711864406783,0.07796610169491523,0.36603287,0.31721225,0.056025222
2132,,,,,,,-0.5857396125793457,0.42783993,0.30902943,0.042860888,0.28725044355206353,0.055064101556896686,0.026811041078005724,0.07647740905233819,0.06271186440677966,0.07796610169491527,0.38394803,0.32532218,0.12748393
2133,,,,,,,-0.584642767906189,0.4257297,0.30660698,0.0409122,0.295768387263751,0.05823040497473118,0.02703663527473626,0.07648630921148783,0.06779661016949154,0.07796610169491526,0.40265474,0.3311821,0.24338901
2134,,,,,,,-0.5958830118179321,0.42359924,0.30412707,0.038812935,0.30588001819277216,0.05803639191029792,0.02723799726762414,0.07648110062947712,0.07288135593220343,0.07796610169491527,0.3824473,0.2947161,0.1747004
2135,,,,,,,-0.6144194006919861,0.421254,0.30145836,0.036771737,0.3179486787883271,0.060388141221762844,0.027488568979539708,0.07648781050537114,0.07796610169491527,0.07796610169491527,0.41082752,0.28170732,0.59109646
2136,,,,,,,-0.42193520069122314,0.41886336,0.2987121,0.034654085,0.32632181224618384,0.0631322297288801,0.02771733727457173,0.07647972381667664,0.08305084745762714,0.07796610169491527,0.49345407,0.2981636,0.9996806
2137,,,,,,,-0.5503515005111694,0.41624522,0.2957705,0.032630622,0.34054199649297706,0.06636667045175808,0.02799549741738995,0.0764832135578717,0.08813559322033893,0.07796610169491526,0.60648346,0.3576189,0.99999475
2138,,,,,,,-0.6827641725540161,0.41354787,0.29272583,0.030518442,0.35437104001275627,0.06772340618104948,0.028255964691195044,0.0764745173927689,0.0932203389830508,0.07796610169491525,0.75076824,0.40299603,0.9999963
2139,,,,,,,-0.5940468907356262,0.41057524,0.28943563,0.028467419,0.3646577249368697,0.07083625648732744,0.02857009418938266,0.07647555342449455,0.09830508474576266,0.07796610169491525,0.7118843,0.34554368,0.018914524
2140,,,,,,,-0.5963184833526611,0.40756482,0.28609386,0.026369661,0.3765093436286712,0.07303785230476938,0.028865178758356362,0.07646327532590846,0.10338983050847454,0.07796610169491525,0.6358077,0.29586664,0.14597657
2141,,,,,,,-0.5803384184837341,0.40421173,0.28246194,0.024396492,0.396316796757849,0.07575235722701718,0.029214733095193023,0.07646586750746026,0.10847457627118641,0.07796610169491523,0.7733882,0.25233912,0.99999994
2142,,,,,,,-0.48510071635246277,0.40086973,0.27885136,0.022454381,0.40324217058176415,0.0785400235717172,0.0295451643811606,0.07645807180695507,0.1135593220338983,0.07796610169491527,0.8876635,0.20733167,1.0000001
2143,,,,,,,-0.767724335193634,0.39710253,0.2748753,0.020591678,0.42181220717234846,0.08151889884527697,0.02992395455074252,0.07646481700294394,0.11864406779661013,0.07796610169491525,0.97740024,0.16713667,0.9999999
2144,,,,,,,0.18809759616851807,0.3940592,0.27168238,0.019313425,0.4385894143681428,0.08520620550765583,0.03028402555556037,0.07646213515199902,0.12372881355932208,0.07796610169491527,1.0278893,0.12982322,1.0000001
2145,,,,,,,-0.12217702716588974,0.3950632,0.2727903,0.021849317,0.44772663673673546,0.0874911416756664,0.030697323236596335,0.07647150294590832,0.12881355932203387,0.07796610169491527,1.0665988,0.1026913,1.0000001
2146,,,,,,,-0.12397350370883942,0.3970898,0.27495915,0.025487967,0.4613947120156989,0.08898105164029632,0.031090528932016293,0.07646946983193699,0.13389830508474582,0.07796610169491527,1.1044865,0.08162024,1.0
2147,,,,,,,-0.154562845826149,0.3988908,0.27693674,0.03022421,0.4796670125101855,0.08993689330373021,0.03153741834955046,0.07648118718930134,0.13898305084745766,0.07796610169491527,1.1423742,0.06473327,1.0
2148,,,,,,,-0.17451441287994385,0.4004722,0.2786817,0.036491793,0.4916810937653796,0.0932743220110028,0.03196492338807215,0.07647914344890877,0.14406779661016947,0.07796610169491526,1.1802624,0.051251058,1.0000002
2149,,,,,,,-0.19099842011928558,0.40196162,0.2803425,0.04458494,0.49844511884401294,0.09603526879528222,0.03244098145746984,0.07648846807070409,0.1491525423728813,0.07796610169491523,1.2142938,0.040076803,1.0000002
2150,,,,,,,-0.2531753182411194,0.40266383,0.2822674,0.051102985,0.5037471260005473,0.097074856444723,0.032897152412893524,0.07648446984148778,0.1542372881355932,0.07796610169491525,1.2368965,0.029891921,1.0000002
2151,,,,,,,-0.27075067162513733,0.39925992,0.28209153,0.052468996,0.5091488948317372,0.0977014056191589,0.03340334261664584,0.07648941467986876,0.15932203389830507,0.07796610169491523,1.2490728,0.020903321,1.0
2152,,,,,,,-0.28679725527763367,0.39471546,0.28065515,0.05207852,0.5140913792788394,0.09791942033760435,0.03388418213397204,0.07647893907557236,0.164406779661017,0.07796610169491527,1.2596086,0.014380525,1.0000002
2153,,,,,,,-0.6356137990951538,0.39074075,0.27967608,0.051655367,0.5126661307327689,0.09933783497115317,0.034414339769130865,0.07647691755922609,0.1694915254237288,0.07796610169491525,1.2701484,0.009883025,1.0
2154,,,,,,,-0.571415901184082,0.38635498,0.27840543,0.05126107,0.5109091910185877,0.0989073480809333,0.03492408049345954,0.07645918194146577,0.17457627118644056,0.07796610169491526,1.2640498,0.007439235,1.0
2155,,,,,,,-0.5566495060920715,0.38203013,0.2772851,0.05087786,0.5062315461990174,0.0968434522734957,0.03548352424645999,0.07645417633107944,0.1796610169491525,0.07796610169491525,1.2569212,0.0056299837,0.9999998
2156,,,,,,,-0.4969102144241333,0.37746775,0.2760026,0.050445877,0.5043302977455238,0.09709035232521786,0.036021429863618386,0.07643663756132267,0.18474576271186438,0.07796610169491525,1.2497915,0.0042598657,1.0000001
2157,,,,,,,-0.6805915832519531,0.37288135,0.27480415,0.050060954,0.49350457710336443,0.09551166848927976,0.03660943680524218,0.07643070203264278,0.18983050847457628,0.07796610169491523,1.2532306,0.0032736294,0.9999999
2158,,,,,,,-0.516312301158905,0.36812052,0.2734921,0.049590286,0.4821978057843611,0.08940533333021064,0.03717455064913826,0.07641378391083976,0.19491525423728817,0.07796610169491527,1.2618146,0.0025348372,0.9999999
2159,,,,,,,-0.7640336751937866,0.36333403,0.2722583,0.04911708,0.4649758411812391,0.09046824404095981,0.03778775673800673,0.07641233081491418,0.2,0.07796610169491522,1.2703991,0.0019625765,0.9999998
2160,,,,,,,-0.15951164066791534,0.35837936,0.27092674,0.048543926,0.45073320888766377,0.08632392910530363,0.03838000709791361,0.07640011329465578,-0.1,0.08305084745762711,-3.627836,8.189827e-06,1.0000001
2161,,,,,,,-0.4079033136367798,0.35337523,0.26965278,0.048008844,0.43661438045775663,0.08278187946606017,0.039020838094914134,0.07640170794846732,-0.09491525423728817,0.08305084745762711,-3.3150103,1.6627097e-05,1.0000001
2162,,,,,,,-0.38266026973724365,0.34824723,0.26830825,0.047328465,0.412183833238597,0.0794240113913044,0.03963737355674877,0.07639503192685619,-0.08983050847457627,0.08305084745762711,-2.9944348,3.4272227e-05,1.0
2163,,,,,,,-0.4276261329650879,0.34309694,0.26703554,0.046640802,0.39308283531804206,0.07661060930580922,0.040300226793638316,0.07640626385447238,-0.08474576271186439,0.0830508474576271,-2.6852338,6.9771006e-05,0.9999999
2164,,,,,,,-0.3540026545524597,0.337837,0.26569712,0.045814782,0.3706779105965399,0.07271175559716513,0.04093680063284125,0.07640833065995589,-0.07966101694915252,0.08305084745762711,-2.390967,0.00014666058,1.0000001
2165,,,,,,,-0.5030507445335388,0.33251837,0.2644042,0.045083594,0.34868338432122115,0.06540592319871116,0.04162252570422924,0.07642322340559618,-0.07457627118644068,0.08305084745762713,-2.1306014,0.00032807575,1.0
2166,,,,,,,-0.4447186291217804,0.32703623,0.26302058,0.044233967,0.32191571005935626,0.06238252840690809,0.04228564199427738,0.0764256222067442,-0.0694915254237288,0.08305084745762713,-1.870237,0.0007340264,1.0
2167,,,,,,,-0.5639396905899048,0.32155463,0.2617054,0.043533497,0.2958454364612773,0.056816650239385896,0.042994658919973935,0.07644094065506013,-0.06440677966101696,0.08305084745762714,-1.6098715,0.0016417308,1.0000001
2168,,,,,,,-0.05316706374287605,0.31586152,0.26026285,0.042610694,0.2700034182937639,0.050546117396839396,0.043675556818014716,0.07644339011547578,-0.05932203389830509,0.08305084745762713,-1.3289623,0.0036441227,1.0000002
2169,,,,,,,-0.4181026816368103,0.3108196,0.25922883,0.04253048,0.24524091528674283,0.046398690043038586,0.04440283640326315,0.07645895203873668,-0.05423728813559321,0.0830508474576271,-1.0595454,0.0077646933,0.9999999
2170,,,,,,,-0.471272349357605,0.30749422,0.25906718,0.044136122,0.22150250667090754,0.04222899864940814,0.04510350580960181,0.0764630360350442,-0.04915254237288138,0.08305084745762713,-0.83047014,0.014720583,1.0
2171,,,,,,,-0.42180678248405457,0.3041462,0.25895447,0.04609551,0.197580731006312,0.037606273627020556,0.045845029238748,0.07647922694933595,-0.04406779661016949,0.0830508474576271,-0.58603233,0.025827255,1.0
2172,,,,,,,-0.4588443338871002,0.30149612,0.25908536,0.047510155,0.1777418688698995,0.034662682647250635,0.04655513979247269,0.07648543698600299,-0.03898305084745764,0.08305084745762713,-0.43305665,0.041973997,1.0
2173,,,,,,,-0.47758927941322327,0.30126467,0.26016065,0.04689463,0.15551561261258864,0.030455688703067474,0.047304260683927846,0.07650791313329071,-0.03389830508474574,0.08305084745762714,-0.25968438,0.066000156,0.9999999
2174,,,,,,,-0.5309630036354065,0.3015275,0.26140264,0.04587659,0.1394218838484936,0.02671695035504536,0.04802039939245656,0.07651836534562025,-0.028813559322033895,0.08305084745762716,-0.061489496,0.09972072,1.0
2175,,,,,,,-0.3638744354248047,0.30167785,0.26264492,0.044975832,0.12201175764022193,0.023394753108590564,0.048778766652785285,0.07654107027577826,-0.023728813559322014,0.08305084745762713,0.12860678,0.14607826,1.0
2176,,,,,,,-0.3536670506000519,0.3018982,0.26389995,0.044000972,0.10563467630698029,0.019883536227138773,0.04950536270749432,0.07655270750363688,-0.01864406779661015,0.08305084745762716,0.30423138,0.2036423,1.0
2177,,,,,,,-0.4543423056602478,0.30206794,0.26517007,0.04313494,0.09137539089934571,0.017385924125390848,0.050270786223971436,0.07657472301736744,-0.013559322033898332,0.08305084745762713,0.47985482,0.28090486,0.99999535
2178,,,,,,,-0.631742000579834,0.30223453,0.266413,0.042245325,0.0781160713427923,0.015223424066867355,0.05100583287652734,0.0765823760604577,-0.008474576271186389,0.08305084745762714,0.655478,0.3823504,1.3495552e-05
2179,,,,,,,-0.44816115498542786,0.30266854,0.26784995,0.041516244,0.06655349554075189,0.012752830987747493,0.05177955874789298,0.07660280213097427,-0.003389830508474555,0.08305084745762713,0.7296539,0.27571088,0.13533227
2180,,,,,,,-0.5323970913887024,0.30777684,0.27187866,0.042264245,0.056454616407856754,0.01098520007778122,0.05251766952770725,0.07660813279520304,0.0016949152542373091,0.08305084745762714,0.6864474,0.21113214,0.9993141
2181,,,,,,,-0.7349354028701782,0.31340122,0.27628902,0.043304212,0.04628365568111561,0.009094242639540924,0.05329332094460523,0.0766235733377169,0.006779661016949189,0.08305084745762713,0.63462526,0.24009976,0.9996927
2182,,,,,,,-0.5278925895690918,0.31886756,0.28063056,0.044244267,0.03798358665642871,0.007283889685638105,0.054031000377114106,0.07662664357913127,0.011864406779661071,0.08305084745762714,0.5696556,0.25418678,0.9997376
2183,,,,,,,-0.49759989976882935,0.32431695,0.2850452,0.04532956,0.029805820283479657,0.005650411324479307,0.05480005829716314,0.0766392536999424,0.016949152542372902,0.08305084745762716,0.5026896,0.26044062,0.9996845
2184,,,,,,,-0.29839396476745605,0.32965443,0.28940454,0.04637531,0.02284471601202433,0.004342831513613772,0.05552959217718168,0.07663687343387217,0.022033898305084777,0.08305084745762714,0.45996875,0.2921578,0.9963331
2185,,,,,,,-0.4706757962703705,0.3349679,0.29383442,0.04752542,0.01553021775109239,0.0029113335282267504,0.05628853635751742,0.07664675510958083,0.02711864406779664,0.08305084745762713,0.41928926,0.28340003,0.95630497
2186,,,,,,,-0.3863714635372162,0.3401435,0.29817578,0.048631527,0.00914367921202672,0.0018019022145308705,0.05700155098405793,0.07664147207896088,0.0322033898305085,0.08305084745762713,0.36454058,0.23625943,0.8084584
2187,,,,,,,-0.41447365283966064,0.34523264,0.30254328,0.049876843,0.0021956334680624974,0.00032177135134543,0.057743484364905784,0.07664598061020576,0.037288135593220355,0.08305084745762713,0.33232373,0.24416521,0.5315833
2188,,,,,,,-0.48127830028533936,0.35019067,0.30682278,0.051103666,-0.003570214563294059,0.0006812836550996541,0.058442688874550806,0.07663397814957304,0.0423728813559322,0.08305084745762713,0.31859395,0.2533091,0.4107085
2189,,,,,,,-0.5126674175262451,0.3549438,0.31099376,0.052517388,-0.009161370070588088,0.0017271058974433716,0.05916957077260478,0.07662643156345754,0.047457627118644055,0.08305084745762713,0.3287361,0.26231384,0.57798374
2190,,,,,,,-0.49698343873023987,0.35944644,0.31437343,0.05345266,-0.012411211550679624,0.002415995393953767,0.05985330938844832,0.0765999468116261,0.05254237288135593,0.08305084745762714,0.34592718,0.27106574,0.7888456
2191,,,,,,,-0.5315192341804504,0.36377454,0.31736973,0.05427688,-0.014429340714379018,0.0027338697445331885,0.06056267509925557,0.07658235526933654,0.05762711864406782,0.08305084745762711,0.3631197,0.28007084,0.9106391
2192,,,,,,,4.3111042976379395,0.3679125,0.32027122,0.05513448,-0.012776606562142337,0.0025467311248347662,0.06122281586791786,0.07654666967353399,0.06271186440677966,0.08305084745762716,0.38031173,0.2893339,0.96527517
2193,,,,,,,-0.1388072520494461,0.37189442,0.3230761,0.056127504,-0.009057044621245593,0.0016218208792853571,0.06190771775804038,0.07651935862073495,0.06779661016949154,0.08305084745762716,0.39866564,0.29561198,0.9846907
2194,,,,,,,-0.33697405457496643,0.37575674,0.32580116,0.057051793,-0.0010930918236421595,0.00041767882443018465,0.06254178087269854,0.0764785745443468,0.07288135593220338,0.08305084745762714,0.3834061,0.26720393,0.9801388
2195,,,,,,,-0.4211977422237396,0.3794465,0.32843143,0.0581223,0.009856645973188688,0.0017691662519642667,0.06319493412290601,0.07644723771010777,0.07796610169491526,0.08305084745762714,0.41098955,0.2547466,0.9962911
2196,,,,,,,-0.45493078231811523,0.38300246,0.3309572,0.05910853,0.025443938819913588,0.005130020149451963,0.063797133287734,0.07640186816726922,0.08305084745762711,0.08305084745762716,0.5251751,0.2859928,0.9999746
2197,,,,,,,-0.48891258239746094,0.3864626,0.33345553,0.060201842,0.043874629383368134,0.008396948162761455,0.06441679197788021,0.07637056748704216,0.08813559322033893,0.08305084745762711,0.68141615,0.33276945,0.9999972
2198,,,,,,,-0.5085203647613525,0.38976237,0.33582297,0.06115276,0.0669256229417658,0.013038215573553736,0.06497898756068825,0.07632635221325944,0.0932203389830508,0.08305084745762716,0.81987053,0.36419347,0.99999154
2199,,,,,,,-0.30510401725769043,0.39296153,0.33815724,0.062282093,0.09081802607370607,0.017236201609037573,0.06556063412266828,0.07629508330155518,0.0983050847457627,0.08305084745762716,0.7874287,0.3522703,0.003997255
2200,,,,,,,-0.29839831590652466,0.39605245,0.34039888,0.0631632,0.11859752191694074,0.022363943536124677,0.0660907983676131,0.07625118697019077,0.10338983050847457,0.08305084745762714,0.6867787,0.28820646,0.9988237
2201,,,,,,,-0.3856686055660248,0.39888877,0.34243637,0.064682305,0.1446020132950145,0.02820255106369595,0.06664179670712847,0.07621632554275767,0.10847457627118647,0.08305084745762713,0.77405775,0.23398022,0.99999994
2202,,,,,,,-0.40665119886398315,0.40085533,0.3434306,0.06787503,0.1757070148748197,0.033025339003541994,0.06714326206353226,0.07616720520581245,0.11355932203389832,0.08305084745762714,0.8613364,0.1890069,1.0000001
2203,,,,,,,-0.4132936894893646,0.40282106,0.3444849,0.07196957,0.20318876498669472,0.03849542938474795,0.06766553757264339,0.07613195977802326,0.11864406779661013,0.08305084745762713,0.9486143,0.15202804,0.9999999
2204,,,,,,,-0.44890618324279785,0.40402624,0.34467196,0.074416116,0.23341436062264082,0.04478798365622512,0.06813457459295336,0.07608397145589173,0.12372881355932208,0.08305084745762713,1.0073138,0.11886312,1.0000001
2205,,,,,,,-0.4630179703235626,0.40206444,0.34122276,0.07034164,0.26484863333123265,0.05060765149810528,0.06862440188757216,0.07604978756072042,0.1288135593220339,0.08305084745762711,1.0491997,0.09124014,1.0
2206,,,,,,,-0.4454978108406067,0.39981163,0.3374658,0.06593835,0.2936930030788279,0.056003549344690526,0.06905880902923833,0.07600728157217417,0.13389830508474584,0.08305084745762713,1.0910835,0.06981314,1.0
2207,,,,,,,-0.5743775963783264,0.39762738,0.3338961,0.061978627,0.3183096217729367,0.06131555182053472,0.06951078660514806,0.07597895916517763,0.13898305084745766,0.08305084745762711,1.1321203,0.05371155,0.9999998
2208,,,,,,,0.352472722530365,0.3955638,0.33049887,0.05841175,0.34514062802238865,0.06728911470905449,0.0699112263492624,0.0759399562150508,0.1440677966101695,0.08305084745762716,1.1681348,0.042301517,1.0000001
2209,,,,,,,-0.19558846950531006,0.39355168,0.32724664,0.05524661,0.37005118472885334,0.0717549753382517,0.0703290662033611,0.07591741965573488,0.14915254237288136,0.08305084745762714,1.2004737,0.032878876,1.0
2210,,,,,,,-0.2493784874677658,0.39168546,0.32420635,0.052405603,0.399058369274856,0.07582199313893588,0.07069004951815153,0.07588371697416553,0.15423728813559323,0.08305084745762714,1.2167044,0.023902345,0.99999994
2211,,,,,,,-0.29565712809562683,0.38985315,0.32129237,0.04980539,0.417554130464193,0.08125211300904736,0.07107216808279082,0.07586387072165492,0.15932203389830507,0.08305084745762713,1.2294159,0.01680557,0.9999998
2212,,,,,,,-0.23677504062652588,0.3881421,0.3185303,0.047494296,0.4431012102660752,0.08557630790736624,0.07140195788370102,0.07583459731214183,0.164406779661017,0.08305084745762714,1.2399343,0.011568508,1.0000002
2213,,,,,,,-0.3387530446052551,0.38648048,0.31591377,0.045398034,0.4577934913387206,0.08893760870441558,0.07175046847997317,0.07581917585860579,0.1694915254237288,0.08305084745762714,1.2504559,0.007956997,1.0000001
2214,,,,,,,-0.39264410734176636,0.384936,0.3134427,0.0435155,0.47975232081170516,0.09231612499636645,0.07204681951458866,0.07579353812038711,0.17457627118644067,0.08305084745762714,1.2508475,0.0057840925,1.0000001
2215,,,,,,,-0.22644692659378052,0.3834419,0.31108952,0.04189705,0.4994144771938832,0.09545997201366715,0.07236274193574742,0.07578504229911069,0.17966101694915257,0.08305084745762714,1.2436767,0.0043825647,1.0
2216,,,,,,,-0.37015295028686523,0.38206106,0.30887476,0.040433105,0.5133658703993034,0.09984668784382832,0.07262682277318445,0.07576580408115668,0.18474576271186438,0.08305084745762714,1.2365025,0.0033200434,1.0000001
2217,,,,,,,-0.26383745670318604,0.38071015,0.30675876,0.039125547,0.5262995732180796,0.09943428733815361,0.07291439584130444,0.07576111405757657,0.1898305084745763,0.08305084745762711,1.2447835,0.0025733847,0.99999994
2218,,,,,,,-0.6064102053642273,0.37947005,0.30476126,0.037978444,0.5351761559875086,0.10409596796039852,0.07315076260074911,0.0757472720392777,0.19491525423728817,0.08305084745762713,1.2533259,0.0019951991,1.0000001
2219,,,,,,,-0.46948111057281494,0.37826836,0.30288213,0.036948066,0.5473213206843729,0.10561269151307671,0.0734088440682336,0.07574670681888698,0.19999999999999996,0.08305084745762713,1.2618684,0.0015468526,0.9999999
2220,,,,,,,-0.5284189581871033,0.37716478,0.301118,0.035984457,0.5620019465168616,0.10484408428022922,0.07361754612823274,0.0757340778932215,-0.09999999999999996,0.08813559322033901,-3.7294128,6.2196887e-06,0.99999994
2221,,,,,,,-0.6537843346595764,0.37609878,0.29946104,0.035146743,0.570380464223338,0.11131533766579846,0.07384851949912932,0.07573562653723455,-0.09491525423728812,0.08813559322033902,-3.4600961,1.1987406e-05,1.0
2222,,,,,,,-0.4119862914085388,0.37514022,0.29794148,0.03433773,0.5765695891350724,0.11018874259836622,0.07402776749639477,0.07572354726524268,-0.08983050847457624,0.08813559322033904,-3.1512508,2.418856e-05,1.0
2223,,,,,,,-0.7381628155708313,0.374209,0.29652822,0.0335891,0.5849816094846374,0.11204302799696902,0.07423091732165556,0.07572303669983706,-0.08474576271186436,0.08813559322033901,-2.8602781,4.7989754e-05,1.0
2224,,,,,,,-0.0767533928155899,0.37338036,0.2952329,0.03288424,0.587917001341148,0.11315990995429966,0.07438350414685317,0.07571015921881524,-0.07966101694915251,0.08813559322033904,-2.570413,0.00010162532,1.0
2225,,,,,,,-0.26162371039390564,0.37259537,0.29407758,0.032219846,0.5950401007855074,0.11333804593433476,0.0745564217260727,0.0757074106356421,-0.0745762711864406,0.08813559322033901,-2.2674737,0.00024630193,0.99999994
2226,,,,,,,-0.302764356136322,0.3719024,0.29303318,0.03154851,0.5977568484404934,0.1149657831546476,0.07468067565933358,0.07569027798001482,-0.06949152542372881,0.08813559322033902,-1.9630407,0.0005984838,1.0000002
2227,,,,,,,-0.31877151131629944,0.37123057,0.29206988,0.030963633,0.6011188621975778,0.11565258331226888,0.07483038852958,0.07568651883036051,-0.06440677966101693,0.08813559322033901,-1.6295807,0.00151139,0.9999999
2228,,,,,,,-0.40606048703193665,0.37065068,0.29120857,0.030385338,0.6064615824407188,0.11784184819584813,0.07493163231049624,0.07566933513362345,-0.05932203389830508,0.08813559322033902,-1.3221657,0.0036266705,1.0
2229,,,,,,,-0.32030126452445984,0.37009504,0.29045588,0.029835155,0.6138294585623012,0.1188527758433877,0.07505681739363652,0.07566233532094697,-0.05423728813559318,0.08813559322033901,-1.0477707,0.008029201,1.0
2230,,,,,,,-0.37841901183128357,0.36965403,0.2898382,0.029296558,0.6197275214762782,0.1180864478708679,0.07512932044828649,0.07564154621834472,-0.049152542372881344,0.08813559322033902,-0.77818495,0.015105922,1.0000001
2231,,,,,,,-0.4048953354358673,0.3692399,0.2893271,0.028804567,0.6246340370670261,0.11828497225014374,0.07522506363817406,0.07563195624366144,-0.04406779661016947,0.08813559322033902,-0.54360616,0.026139883,0.9999999
2232,,,,,,,5.286207675933838,0.36891454,0.28890228,0.028316915,0.6186672338421932,0.11920372713229668,0.07527398776612655,0.07560921023145827,-0.03898305084745766,0.08813559322033902,-0.35487083,0.043234304,1.0000001
2233,,,,,,,1.0146777629852295,0.36860245,0.28854895,0.027910173,0.6170789146515284,0.11896157590867926,0.07534867465491438,0.0756003491374373,-0.033898305084745776,0.08813559322033901,-0.14616822,0.06615191,0.99999994
2234,,,,,,,0.5020189881324768,0.3683832,0.28828132,0.0275108,0.624538244894278,0.1191649459733845,0.0753766962462049,0.07557844663002591,-0.02881355932203394,0.08813559322033904,0.052026946,0.09994628,1.0000001
2235,,,,,,,0.1840268224477768,0.36815134,0.2880606,0.027153308,0.6243139517464978,0.12241417380187392,0.07543400488648842,0.07556927851702444,-0.023728813559321965,0.08813559322033902,0.25022164,0.14975774,1.0000001
2236,,,,,,,-0.04535903409123421,0.36801618,0.28790134,0.026840515,0.6245168769273448,0.12037644967757578,0.07544717124349852,0.07554912878502851,-0.01864406779661018,0.08813559322033901,0.43025765,0.21114214,1.0000001
2237,,,,,,,-0.1700611412525177,0.36783603,0.28777465,0.026537586,0.6267276463933178,0.12087025720204914,0.07548965211591806,0.07554161724771687,-0.013559322033898332,0.08813559322033901,0.60588247,0.29086158,0.9999999
2238,,,,,,,-0.1950177401304245,0.3679178,0.2877803,0.026415115,0.6347251578917443,0.12288459611350741,0.07549020112856093,0.07552215812891769,-0.00847457627118642,0.08813559322033904,0.7815054,0.395249,3.2518175e-05
2239,,,,,,,-0.18419431149959564,0.3681756,0.28789714,0.026537495,0.6260361585314853,0.12318681365040696,0.0755229337416686,0.07551728181431903,-0.0033898305084745077,0.08813559322033901,0.8198093,0.29644993,0.023763502
2240,,,,,,,0.032848767936229706,0.36833793,0.28797674,0.026498279,0.6312275618435237,0.12168426701289829,0.07551495549923232,0.07549948185680118,0.0016949152542372616,0.08813559322033905,0.775226,0.22811414,0.9928217
2241,,,,,,,-0.0371563658118248,0.36847347,0.28806874,0.026493652,0.6337520173017851,0.12265946080412858,0.07554178037732154,0.07549432197216416,0.006779661016949141,0.08813559322033902,0.7328877,0.26006883,0.99459165
2242,,,,,,,-0.19981135427951813,0.36858204,0.28812647,0.026442992,0.6298909204452042,0.12223627113577412,0.07552997998366352,0.07547944898640259,0.011864406779660991,0.08813559322033908,0.6732635,0.27020523,0.99783915
2243,,,,,,,-0.21012748777866364,0.36867982,0.2881782,0.026491132,0.6302281654416806,0.12240760310493844,0.07555461978938871,0.07548028318863341,0.01694915254237287,0.08813559322033902,0.6136415,0.28068393,0.99737376
2244,,,,,,,-0.35236600041389465,0.36879957,0.28821042,0.026529305,0.635106465091177,0.12161112926001207,0.07554302951825458,0.07547054852490506,0.022033898305084752,0.08813559322033904,0.55401635,0.29151255,0.9956987
2245,,,,,,,-0.33870401978492737,0.36889136,0.28822938,0.026660219,0.633558140717421,0.12296391201314062,0.07556724659347207,0.07547710996134951,0.02711864406779659,0.08813559322033901,0.4712444,0.26850995,0.9971289
2246,,,,,,,-0.4090515673160553,0.36899027,0.28822407,0.026774008,0.6362005176557676,0.12187211743396711,0.07555405912027217,0.07547370021533052,0.032203389830508466,0.08813559322033904,0.3741021,0.21992284,0.99849343
2247,,,,,,,-0.39455264806747437,0.36905086,0.28822324,0.026913568,0.6317092570539193,0.12036058957767236,0.07557640875036023,0.07548285349598195,0.03728813559322031,0.08813559322033904,0.34526575,0.21718901,0.99597466
2248,,,,,,,43.16494369506836,0.3691165,0.2882239,0.026961958,0.6340915862488988,0.12280453026814406,0.07556127080228707,0.07547739679894792,0.042372881355932195,0.08813559322033901,0.3338135,0.22484042,0.99417377
2249,,,,,,,1.9369909763336182,0.36917186,0.28823134,0.027072618,0.6352289694024723,0.12038806272676769,0.0755834681991737,0.07548495072086561,0.04745762711864408,0.088135593220339,0.3364744,0.22676226,0.9963235
2250,,,,,,,0.8527078628540039,0.36922652,0.28822848,0.027114376,0.637844919684214,0.12095036362227272,0.07556761255643586,0.07547982943398847,0.05254237288135592,0.08813559322033902,0.35202956,0.23130393,0.99825
2251,,,,,,,0.4635404646396637,0.36927274,0.28824136,0.02719492,0.6326076558434083,0.12028632849282836,0.07558935614287075,0.07548604217991593,0.05762711864406778,0.088135593220339,0.35736457,0.23250149,0.9984137
2252,,,,,,,0.2327147126197815,0.3693626,0.28824687,0.027266406,0.6307779360196674,0.12119383719641424,0.07557555179576357,0.0754804291379721,0.06271186440677966,0.088135593220339,0.3597283,0.23329087,0.99833494
2253,,,,,,,0.035792674869298935,0.36942542,0.28825426,0.027389359,0.6333049666998354,0.12063141865145739,0.0755982402009531,0.07548818178483953,0.06779661016949153,0.08813559322033901,0.36273456,0.23400466,0.9982735
2254,,,,,,,-0.07956971973180771,0.36952206,0.28826037,0.027469736,0.6320930850456894,0.12296894116953379,0.07558480555690855,0.07548263624585343,0.07288135593220339,0.08813559322033902,0.33612815,0.2162881,0.99632275
2255,,,,,,,-0.21248076856136322,0.36966455,0.28828424,0.027667424,0.6382828864880272,0.11935856505294797,0.07561222331520043,0.07548972480731472,0.07796610169491522,0.08813559322033901,0.36669317,0.21733457,0.9938048
2256,,,,,,,2.416412353515625,0.36987185,0.28831777,0.027839104,0.6348486943225752,0.12340663382747256,0.07560536471763564,0.07548237807154286,0.08305084745762716,0.08813559322033901,0.52310985,0.2539981,0.99938476
2257,,,,,,,-0.07373176515102386,0.37007022,0.2883605,0.028070882,0.6307380890129142,0.12173557822941462,0.07563616082292582,0.07548767428027912,0.08813559322033898,0.08813559322033901,0.6775213,0.29132894,0.99986804
2258,,,,,,,-0.16627389192581177,0.37032405,0.2883993,0.028302237,0.6332752234102901,0.1241365748676227,0.07563195836932651,0.07548075295943431,0.09322033898305082,0.08813559322033901,0.805143,0.3037151,0.99774015
2259,,,,,,,-0.13018882274627686,0.37057453,0.2884598,0.028566325,0.6392185526626697,0.12339348604530655,0.07566590724749879,0.07548431536478803,0.09830508474576274,0.08813559322033897,0.6438265,0.25435212,7.416464e-05
2260,,,,,,,-0.10960595309734344,0.3708382,0.288534,0.028712025,0.6325538544218039,0.12127170236450685,0.07566255264973283,0.07547124453692546,0.10338983050847458,0.088135593220339,0.55966246,0.2082613,0.9998259
2261,,,,,,,-0.1608438491821289,0.37106964,0.28863245,0.02883467,0.6366092158825422,0.12547423832389087,0.07569574477355709,0.07546733804316456,0.10847457627118647,0.088135593220339,0.70554334,0.19342679,1.0
2262,,,,,,,-0.30884242057800293,0.3712967,0.28873664,0.028832309,0.6419713082104789,0.12380123838648797,0.07569048547375512,0.07544771190454878,0.11355932203389832,0.08813559322033901,0.8326059,0.17153533,1.0000002
2263,,,,,,,-0.23896045982837677,0.37145245,0.2888431,0.028811436,0.637921157536329,0.12402196037766328,0.07571939600703607,0.0754401962714692,0.11864406779661014,0.088135593220339,0.919885,0.13774271,1.0
2264,,,,,,,0.32005077600479126,0.37160304,0.28893888,0.02871221,0.6337917671409343,0.12202488195356709,0.07570968043763968,0.07541983236807076,0.12372881355932208,0.08813559322033901,0.98701704,0.1083229,1.0000002
2265,,,,,,,-0.18709386885166168,0.37170443,0.28905243,0.02858444,0.6354250138481806,0.12270644698309315,0.07573552920528329,0.07540944752763545,0.12881355932203387,0.08813559322033898,1.0289022,0.08304855,0.9999998
2266,,,,,,,-0.23052766919136047,0.3718072,0.28917894,0.028319912,0.6372422396404419,0.12435807195379084,0.07572330744643296,0.07538210403507357,0.13389830508474584,0.08813559322033901,1.0707871,0.06348441,1.0000001
2267,,,,,,,-0.29028868675231934,0.37188095,0.28932643,0.028051794,0.6422372233364929,0.12510341243836315,0.07574782511767422,0.0753647827661011,0.13898305084745763,0.08813559322033898,1.1126721,0.04841774,0.99999994
2268,,,,,,,-0.3976760506629944,0.3719325,0.2894805,0.027632965,0.6466779247992114,0.12483314278793563,0.07573285447642744,0.07533091141337742,0.1440677966101695,0.08813559322033901,1.1508049,0.036340427,0.99999994
2269,,,,,,,-0.12609604001045227,0.37194473,0.2896736,0.02715057,0.6456284216656589,0.12533829161916518,0.07575421822176692,0.07530357541699577,0.1491525423728813,0.08813559322033901,1.1795452,0.026211556,1.0
2270,,,,,,,-0.4973481297492981,0.3719655,0.28988656,0.02653427,0.6443875135738335,0.12296730357805041,0.07573793593183319,0.07525806587406537,0.1542372881355932,0.08813559322033904,1.1967164,0.018867105,1.0
2271,,,,,,,-0.36951836943626404,0.37191787,0.29013318,0.025841251,0.6532235714871419,0.1253446368621464,0.07575627198315431,0.0752193296803676,0.15932203389830504,0.088135593220339,1.2099605,0.013320319,0.9999998
2272,,,,,,,0.4594374895095825,0.37185583,0.29040667,0.02498001,0.6582628011129129,0.12665469185926997,0.0757357098113952,0.07516047706325056,0.16440677966101697,0.08813559322033902,1.2204804,0.009164361,1.0
2273,,,,,,,-0.421957790851593,0.3717472,0.29072267,0.024072055,0.6605812200972057,0.12753118947954237,0.07575108764579586,0.07510751138973136,0.16949152542372878,0.088135593220339,1.2310004,0.0063009392,0.99999994
2274,,,,,,,-0.41784578561782837,0.37159768,0.2910743,0.02296609,0.6677258909291641,0.12589730602018506,0.07572607782681903,0.07503198564174872,0.1745762711864406,0.08813559322033902,1.2382346,0.004409515,1.0000002
2275,,,,,,,-0.45546677708625793,0.37139815,0.291494,0.021784218,0.6629979368008654,0.1298541480915863,0.07573704906449731,0.07495774248707229,0.1796610169491525,0.088135593220339,1.2310632,0.0033405155,1.0
2276,,,,,,,-0.33199113607406616,0.37121743,0.2919607,0.02049721,0.6748644683029449,0.13087067005314842,0.07571112904115504,0.07486067313051673,0.18474576271186438,0.08813559322033901,1.2285141,0.0025477877,1.0000002
2277,,,,,,,-0.39495494961738586,0.37098622,0.2924976,0.019174784,0.6737402794196952,0.13018237197004592,0.07572122068261275,0.07476457469138904,0.18983050847457625,0.08813559322033898,1.2370557,0.0019753964,1.0000001
2278,,,,,,,-0.5123780965805054,0.3707384,0.29308343,0.017749516,0.6792683955479087,0.13045807400226367,0.07569227339220302,0.07464449479938431,0.19491525423728812,0.08813559322033904,1.2455966,0.0015314484,1.0000001
2279,,,,,,,-0.42933472990989685,0.37044096,0.29372188,0.01637089,0.68467127186835,0.13180436299579082,0.07569955903134061,0.07452802516890336,0.19999999999999993,0.088135593220339,1.2541401,0.0011872414,0.99999994
2280,,,,,,,-0.08122770488262177,0.37013912,0.2944181,0.014935142,0.6864294236008281,0.13376149448909544,0.07566744121784626,0.07438920615363456,-0.09999999999999998,0.09322033898305086,-3.830989,4.6355817e-06,1.0000002
2281,,,,,,,-0.2736496329307556,0.36967924,0.29505572,0.013636909,0.691121296192209,0.1321707062673312,0.07567223076399596,0.0742511909037339,-0.09491525423728814,0.09322033898305081,-3.5954816,8.76851e-06,0.99999994
2282,,,,,,,-0.30982697010040283,0.36671424,0.2929902,0.013823677,0.6992032184059529,0.13372418144208298,0.0756396995084517,0.07408841537248934,-0.08983050847457626,0.09322033898305083,-3.2904418,1.7657323e-05,1.0000001
2283,,,,,,,-0.34279441833496094,0.3630569,0.29032013,0.014342149,0.7005604806279151,0.1330469841117023,0.0756427015290355,0.07392642188039805,-0.08474576271186436,0.0932203389830508,-3.0021577,3.4968067e-05,1.0000001
2284,,,,,,,-0.34766334295272827,0.35926506,0.28758234,0.014812631,0.7105201022002802,0.13578325665886234,0.07560765617941122,0.07373932323477886,-0.07966101694915254,0.09322033898305082,-2.7119713,7.4901625e-05,1.0
2285,,,,,,,-0.3321363031864166,0.35513416,0.2846138,0.01543139,0.7102946190250261,0.1384023551130643,0.07561055334349318,0.07355073453292464,-0.07457627118644065,0.09322033898305082,-2.419266,0.00017839407,0.99999994
2286,,,,,,,-0.35176876187324524,0.3507905,0.2814927,0.016076082,0.7076868956935829,0.1371200840041668,0.07557743480231387,0.0733333697852865,-0.06949152542372876,0.09322033898305083,-2.0991514,0.0004410214,1.0
2287,,,,,,,-0.48983603715896606,0.34607363,0.2781301,0.01688717,0.7076349492987992,0.1341440930825838,0.07558290051111927,0.07311083747862963,-0.06440677966101692,0.09322033898305082,-1.7878022,0.0010749535,0.99999994
2288,,,,,,,2.2528815269470215,0.34105745,0.2745786,0.01774581,0.7183839083877622,0.13781303009524234,0.07555014001263845,0.07285819465062983,-0.05932203389830504,0.09322033898305088,-1.4764519,0.0026190383,1.0000001
2289,,,,,,,-0.4024725556373596,0.33572602,0.27085713,0.018755665,0.7197885994792165,0.1419179689107636,0.07555439609953021,0.07260494096392357,-0.054237288135593205,0.09322033898305086,-1.132931,0.0061709844,1.0000001
2290,,,,,,,-0.4942825138568878,0.33015892,0.26698604,0.019863416,0.7257648726560381,0.14026053246859288,0.07552296329597026,0.07232205406662456,-0.04915254237288134,0.09322033898305088,-0.79824847,0.013470029,1.0000001
2291,,,,,,,-0.4760465621948242,0.3242853,0.2629468,0.021173097,0.7175334084650004,0.1377841575713461,0.07553089647617943,0.07203623589351234,-0.04406779661016947,0.09322033898305083,-0.5157403,0.025744155,1.0
2292,,,,,,,-0.4346068203449249,0.31812245,0.25875434,0.022612961,0.7094262777719432,0.13666138535569328,0.07550091676071137,0.07172052812465,-0.038983050847457595,0.09322033898305086,-0.293216,0.041889828,1.0000002
2293,,,,,,,-0.3934679627418518,0.311606,0.2543848,0.024275122,0.7098547193358259,0.1350123829768098,0.0755089793197985,0.0714011636270885,-0.03389830508474573,0.09322033898305082,-0.05616601,0.06530249,1.0000002
2294,,,,,,,-0.5304268598556519,0.3048749,0.24992518,0.026141562,0.6976419482133669,0.13313252655308377,0.07548048945777343,0.07105384473138257,-0.028813559322033895,0.09322033898305088,0.16554369,0.10017239,1.0000001
2295,,,,,,,-0.4137432873249054,0.29769075,0.24524571,0.028235314,0.680358809300017,0.1292548046529363,0.07548794588131014,0.07070084907041863,-0.023728813559322014,0.09322033898305083,0.36373842,0.1500883,1.0
2296,,,,,,,-0.0661681592464447,0.290207,0.24048877,0.030666364,0.6743392596658836,0.13121930893941983,0.07545535461143904,0.07031801413175195,-0.018644067796610164,0.09322033898305086,0.5562837,0.21888906,1.0000002
2297,,,,,,,-0.47129714488983154,0.28226,0.23539719,0.032877542,0.6511849402311376,0.12480420550551341,0.07546032412478747,0.06993426678284673,-0.013559322033898317,0.09322033898305082,0.73556376,0.30245274,1.0
2298,,,,,,,-0.3588622212409973,0.2734619,0.22930883,0.032806024,0.6292985743251297,0.1203137745430942,0.07542883619996113,0.0695189273053477,-0.00847457627118642,0.09322033898305083,0.91108155,0.40424052,7.025825e-05
2299,,,,,,,-0.46050703525543213,0.2642844,0.22303542,0.03218213,0.6076027355678902,0.11814561029044644,0.07543675060112104,0.0690951391721732,-0.0033898305084744916,0.09322033898305082,0.93507373,0.3336277,0.00071669684
2300,,,,,,,-0.34496456384658813,0.25470895,0.21663775,0.031360555,0.5769968572179085,0.11054326128676031,0.07540667439391718,0.06863732858657813,0.0016949152542373091,0.09322033898305083,0.8988709,0.26334494,0.70360583
2301,,,,,,,-0.48240047693252563,0.24460441,0.20997687,0.030687239,0.5393584351479502,0.10272360332092895,0.07541120595642097,0.06817065709471745,0.0067796610169491575,0.09322033898305082,0.8438386,0.28028676,0.83429235
2302,,,,,,,-0.4477684199810028,0.23394336,0.20279478,0.02992858,0.49707322684328986,0.09647536937901646,0.0753765772911563,0.06766953694008886,0.011864406779661007,0.09322033898305086,0.78421545,0.2911023,0.9266995
2303,,,,,,,-0.5156163573265076,0.22287148,0.19557585,0.02927289,0.459080989188772,0.08676556417346662,0.07537911898502371,0.06716395950905668,0.01694915254237292,0.0932203389830508,0.7245914,0.3022756,0.96946204
2304,,,,,,,-0.28610703349113464,0.21140124,0.18831114,0.028514318,0.4132921526564642,0.07976532983527054,0.07534214737771078,0.06662570180154595,0.022033898305084745,0.09322033898305086,0.6725808,0.31438768,0.9711143
2305,,,,,,,-0.38262900710105896,0.19944522,0.18103503,0.027835224,0.36706901732154484,0.07181329413315689,0.07534354798839053,0.06607932601925762,0.027118644067796623,0.09322033898305086,0.590466,0.2850602,0.97428834
2306,,,,,,,-0.4915830194950104,0.18709902,0.17374393,0.02701619,0.31868966694361106,0.061301799879847914,0.07530916674653697,0.06550043655572585,0.03220338983050846,0.09322033898305086,0.4742493,0.23175983,0.9684298
2307,,,,,,,-0.180901899933815,0.17427497,0.16650173,0.026287958,0.26872027512776797,0.051995851368540395,0.0753125981112115,0.06491579540067026,0.03728813559322033,0.09322033898305082,0.40236035,0.20444265,0.9479548
2308,,,,,,,-0.5042493343353271,0.16130692,0.15935759,0.025478818,0.22151779740938074,0.04353008777049617,0.0752807393005624,0.06429617963784201,0.042372881355932174,0.09322033898305082,0.3731748,0.19853112,0.94229573
2309,,,,,,,-0.4266758859157562,0.15444662,0.15450837,0.026344717,0.17718885567784703,0.03477796865147325,0.07529000021550539,0.06367111120897434,0.04745762711864404,0.09322033898305082,0.3540767,0.19306551,0.95883304
2310,,,,,,,-0.22187528014183044,0.1492564,0.15023544,0.027576406,0.1402386441236506,0.0268614095738189,0.07526228099578713,0.06301450323529727,0.05254237288135592,0.09322033898305086,0.34431103,0.19154409,0.9735928
2311,,,,,,,-0.581473171710968,0.14341973,0.14582175,0.028918006,0.10788973660231313,0.02121459322826658,0.07527542562662826,0.06235114422306182,0.057627118644067776,0.09322033898305083,0.3345444,0.19003367,0.9831535
2312,,,,,,,-0.22820107638835907,0.13987166,0.14195748,0.029478915,0.08185980588900417,0.016084031615705322,0.07525472725374557,0.06165896517587029,0.06271186440677967,0.09322033898305086,0.32653,0.18926446,0.9879631
2313,,,,,,,-0.43137094378471375,0.13837966,0.13859788,0.029321877,0.06342670592535764,0.012697040980871153,0.07527312435959913,0.06096495930018744,0.06779661016949153,0.09322033898305081,0.33496737,0.19546036,0.9743662
2314,,,,,,,-0.39401230216026306,0.13664506,0.13515803,0.029152136,0.05064538733022481,0.009807104199371473,0.0752572912756596,0.06024125642089129,0.07288135593220343,0.09322033898305086,0.3119553,0.18710831,0.9139503
2315,,,,,,,-0.2879132628440857,0.13491227,0.1317562,0.028924627,0.04196050473509836,0.008028418452835254,0.07528364611181097,0.059518347708167045,0.07796610169491532,0.09322033898305082,0.34753805,0.19008741,0.72238636
2316,,,,,,,-0.49914050102233887,0.1330988,0.12834679,0.028666373,0.03761788753858254,0.007256287460470451,0.07527323938367751,0.05877131662967402,0.08305084745762713,0.09322033898305083,0.5055811,0.22325121,0.9564036
2317,,,,,,,-0.48270002007484436,0.13125297,0.12498623,0.028397785,0.03630989478335827,0.006860749513091787,0.07530353529757267,0.05802599192718367,0.08813559322033894,0.09322033898305083,0.6228799,0.22992602,0.8990626
2318,,,,,,,-0.4871486723423004,0.12933776,0.1216297,0.028055925,0.037122490587981886,0.007017209599733657,0.07529928488331966,0.05726032845394912,0.09322033898305081,0.09322033898305086,0.65048397,0.2084214,0.48155382
2319,,,,,,,-0.5260553359985352,0.12745948,0.11837607,0.027789451,0.038125082660959105,0.007298776973428961,0.0753326615596388,0.05650206306284404,0.0983050847457627,0.09322033898305082,0.49342647,0.17774718,2.5964446e-06
2320,,,,,,,-0.2591129541397095,0.12594025,0.115228,0.027801735,0.039818084295974325,0.007556318568517837,0.07532902870678956,0.05572472495896961,0.10338983050847457,0.09322033898305088,0.4182463,0.14217071,0.99999994
2321,,,,,,,-0.35151219367980957,0.12454432,0.11221247,0.027961997,0.04085615142621979,0.007826237035538681,0.07536447198060126,0.05495858337334716,0.10847457627118647,0.09322033898305082,0.5591958,0.13153242,0.99999994
2322,,,,,,,-0.37280765175819397,0.123083875,0.10921503,0.028031286,0.04172599262285349,0.008330636903381422,0.0753597567331671,0.054177262934961896,0.11355932203389829,0.09322033898305086,0.70507544,0.12183231,1.0000002
2323,,,,,,,-0.3916058838367462,0.12163121,0.10633242,0.028164553,0.042616920170353706,0.00837686602682975,0.07539282468118176,0.053405552395106644,0.11864406779661016,0.09322033898305082,0.8509564,0.11280777,0.99999994
2324,,,,,,,-0.4505409300327301,0.120177396,0.10346129,0.028242055,0.04264200490539799,0.00827397563613617,0.07538853439062461,0.0526207812960495,0.12372881355932204,0.09322033898305086,0.96671975,0.09867178,1.0000001
2325,,,,,,,-0.37759074568748474,0.11869069,0.10074324,0.028354673,0.042436799923612156,0.007973449577267252,0.07541950278743795,0.051849457521662284,0.12881355932203384,0.09322033898305081,1.0086057,0.07556478,1.0000002
2326,,,,,,,-0.5280658602714539,0.11721262,0.097970605,0.028421437,0.04119052741572109,0.007899779761916451,0.07541178858846206,0.05106386616138266,0.13389830508474582,0.09322033898305086,1.0504909,0.057713024,1.0000002
2327,,,,,,,-0.4064943492412567,0.115403615,0.09573859,0.028253619,0.039004464180939565,0.007408294640233648,0.07544218308522363,0.05029408681843592,0.13898305084745768,0.09322033898305082,1.0905303,0.04368049,0.99999994
2328,,,,,,,1.2741822004318237,0.11186594,0.09438514,0.026518047,0.03562780453045086,0.006857001591870013,0.07543132613212175,0.04951392401040188,0.1440677966101695,0.09322033898305083,1.1284387,0.032737453,1.0000001
2329,,,,,,,-0.5005122423171997,0.10743235,0.092881665,0.024180189,0.031831899123301116,0.0062474903079366715,0.07545731805909325,0.04874840422010709,0.14915254237288136,0.09322033898305081,1.1492131,0.022844892,0.99999994
2330,,,,,,,-0.5587026476860046,0.10301478,0.09146499,0.022004718,0.027751474465495345,0.0053959879110864,0.07544486128042616,0.04797490317407583,0.1542372881355932,0.09322033898305083,1.1698055,0.015906082,1.0
2331,,,,,,,-0.45743227005004883,0.09856605,0.090039216,0.020049552,0.02362421116922678,0.004528540957734367,0.07546676523046165,0.04721985403293294,0.15932203389830504,0.0932203389830508,1.1879456,0.010816869,0.9999999
2332,,,,,,,-0.48075005412101746,0.094129555,0.088667594,0.018222794,0.01892911150501585,0.0036609368381310824,0.0754489749550985,0.04645522086984095,0.164406779661017,0.09322033898305082,1.2010252,0.0072579873,1.0000001
2333,,,,,,,-0.30620959401130676,0.089718506,0.08730864,0.016616935,0.014653120885646544,0.0028544549190112813,0.07546853366615813,0.04571109016387957,0.16949152542372883,0.09322033898305082,1.2115444,0.004988715,0.9999998
2334,,,,,,,-0.4891841411590576,0.08530719,0.08599605,0.015099163,0.01088450819310103,0.002054119329939826,0.07544606168554642,0.04496110364626707,0.17457627118644062,0.09322033898305083,1.2220644,0.0034278003,1.0000001
2335,,,,,,,-0.6253950595855713,0.0809034,0.08470009,0.013771129,0.007448952773365804,0.0014222723406009208,0.07546000175413214,0.044229978486071644,0.1796610169491525,0.0932203389830508,1.2184523,0.002545892,0.9999998
2336,,,,,,,-0.26547345519065857,0.07654833,0.08344709,0.012519569,0.004603070127389034,0.0008809140634242744,0.07543510880541517,0.043494968026553844,0.18474576271186435,0.09322033898305089,1.2207856,0.0019557567,1.0000001
2337,,,,,,,-0.48983311653137207,0.072199516,0.082219854,0.011433804,0.00233179843837327,0.00046326345961300916,0.07544459127289495,0.042782547674531844,0.18983050847457625,0.09322033898305088,1.2293274,0.0015162018,1.0
2338,,,,,,,-0.46498754620552063,0.06787796,0.08102672,0.010393393,0.0006243146079014577,0.00011183576151468124,0.07541444871444264,0.042064651293410006,0.19491525423728817,0.09322033898305088,1.2378703,0.001175464,1.0000001
2339,,,,,,,-0.45503777265548706,0.063619964,0.0798661,0.009513863,-0.0005859905025922545,0.00010513794852823303,0.07542208277540187,0.04137143150257402,0.2,0.09322033898305083,1.2464124,0.0009112385,0.9999999
2340,,,,,,,-0.44027990102767944,0.05938318,0.07873985,0.008656727,-0.001309604489164992,0.00025506884754576995,0.0753880866496519,0.04067646452871847,-0.1,0.09830508474576276,-3.9325638,3.4804623e-06,1.0000002
2341,,,,,,,-0.4737938344478607,0.055195056,0.0776444,0.007939678,-0.00159862096669243,0.00031266505837277135,0.07539119452681388,0.04000454150825378,-0.09491525423728808,0.0983050847457627,-3.7144973,6.518183e-06,1.0000001
2342,,,,,,,-0.4780067801475525,0.051079243,0.07658328,0.0072365813,-0.0014838943265463572,0.0002818250617827679,0.07535605863396298,0.039332946417311984,-0.08983050847457624,0.09830508474576276,-3.4323232,1.2829441e-05,1.0000001
2343,,,,,,,-0.5880194306373596,0.047014337,0.07555918,0.006658855,-0.0010260808664378967,0.00020106300677776918,0.07535610279688318,0.03868810507531477,-0.08474576271186436,0.09830508474576274,-3.1532135,2.5086425e-05,1.0
2344,,,,,,,2.84427547454834,0.042997126,0.07456158,0.0060758586,-0.00022503898291055427,4.867790511531399e-05,0.07531717703990837,0.03804192661738445,-0.07966101694915251,0.09830508474576274,-2.8762522,5.336971e-05,1.0000002
2345,,,,,,,-0.3269951045513153,0.039094027,0.0736069,0.005615368,0.0008448663863202576,0.00015598922379377806,0.0753168850689295,0.03742462522183559,-0.0745762711864407,0.09830508474576269,-2.5649016,0.00013012571,1.0000001
2346,,,,,,,-0.44544610381126404,0.035226017,0.07267816,0.0051340233,0.0021192786469853104,0.0004082256468057263,0.07527566163488617,0.036809726777495444,-0.06949152542372874,0.09830508474576272,-2.2535517,0.00031730326,1.0
2347,,,,,,,-0.5304006338119507,0.031468816,0.07179198,0.0047648265,0.0035554342295459796,0.0006665521996487019,0.07527248973658766,0.036221989446730815,-0.06440677966101689,0.09830508474576267,-1.9422013,0.0007735744,0.9999999
2348,,,,,,,-0.42422014474868774,0.02778667,0.07092945,0.0043673175,0.0051228027443322435,0.0009784098950702267,0.07523184573747083,0.035639652804024195,-0.05932203389830509,0.09830508474576267,-1.6209667,0.0018721063,1.0000002
2349,,,,,,,-0.4688461720943451,0.024258355,0.07012295,0.0040804995,0.006629614242034205,0.0012572185605657187,0.07522783504134603,0.035088906178795884,-0.05423728813559319,0.0983050847457627,-1.2622724,0.0042900546,0.9999999
2350,,,,,,,-0.44361674785614014,0.020688845,0.06931344,0.0037390976,0.00821742874050138,0.0016067297283021466,0.07518480627371606,0.03453833709056849,-0.04915254237288134,0.09830508474576274,-0.92178214,0.00945823,1.0
2351,,,,,,,-0.4628407061100006,0.017806502,0.06868863,0.0036058384,0.009807222748679793,0.001868193567993921,0.07517753242575133,0.034014704525289395,-0.04406779661016944,0.09830508474576269,-0.6410496,0.017946418,0.9999999
2352,,,,,,,0.4634699523448944,0.016098432,0.068349004,0.0036273964,0.011187826949963165,0.002153204275118359,0.07513076720417729,0.03349496323678783,-0.03898305084745767,0.09830508474576272,-0.3654079,0.031223262,1.0000001
2353,,,,,,,-0.4968937337398529,0.014444419,0.06801334,0.0037014626,0.01263275963432783,0.00238340314779599,0.07512431947508383,0.03300429582689307,-0.03389830508474579,0.09830508474576274,-0.08317942,0.053855192,1.0000001
2354,,,,,,,-0.49144384264945984,0.013290433,0.06776263,0.0037703256,0.013791706386297333,0.002661797205655065,0.0750788069257211,0.03251574690993406,-0.028813559322033902,0.09830508474576274,0.1954637,0.0901758,0.99999994
2355,,,,,,,-0.39125296473503113,0.012153535,0.067524366,0.0038978737,0.014908614120066272,0.0028268246990438384,0.07506814002671719,0.03205548747917526,-0.023728813559322073,0.09830508474576272,0.47707418,0.15009432,0.9999998
2356,,,,,,,-0.5469863414764404,0.01112134,0.06730534,0.0039733746,0.015719795986039568,0.003048651861249428,0.07501849523392445,0.031595186326260134,-0.018644067796610177,0.09830508474576274,0.7062414,0.23094538,1.0000001
2357,,,,,,,-0.5429403781890869,0.010076433,0.06708984,0.004103055,0.016576765897266726,0.0032250295757634646,0.07500834523633904,0.031165251623600617,-0.013559322033898277,0.09830508474576274,0.8888183,0.31813172,1.0000001
2358,,,,,,,-0.5229887962341309,0.009140349,0.06689417,0.0041779764,0.017242950690320776,0.003388146913536891,0.07495855774045483,0.03073892531119265,-0.008474576271186404,0.09830508474576274,1.0565429,0.41733786,0.0002682156
2359,,,,,,,-0.4900450110435486,0.008189009,0.06670122,0.004308674,0.017715862415205928,0.0034184080103880927,0.07494906736991191,0.03034126492025,-0.0033898305084745866,0.0983050847457627,1.1119682,0.36119395,0.00016409981
2360,,,,,,,-0.2942923605442047,0.0073024035,0.066513754,0.004374305,0.01813441403532565,0.0035054860255629354,0.0749045379647555,0.02994924476385867,0.0016949152542372655,0.09830508474576274,1.0144126,0.29069245,0.052037526
2361,,,,,,,-0.28907787799835205,0.0064220023,0.06633465,0.0044973795,0.018097789928370238,0.0034820119125581477,0.07489960971771284,0.02958881672657765,0.0067796610169491575,0.09830508474576269,0.9547884,0.30185243,0.12114404
2362,,,,,,,-0.3901737928390503,0.0055911303,0.0661568,0.0045524524,0.018482716246571492,0.003515189540232257,0.07486018523148547,0.029232151582217574,0.011864406779661,0.09830508474576277,0.9005309,0.31378078,0.27483034
2363,,,,,,,-0.400927871465683,0.0047402745,0.06597851,0.004657996,0.018029035381616026,0.0034904055849282927,0.07486449564857496,0.028909753624677667,0.01694915254237288,0.09830508474576267,0.83277357,0.32183608,0.20297363
2364,,,,,,,-0.4008265733718872,0.003958933,0.06580652,0.0046957787,0.01781557425316263,0.0034269148805850394,0.07483281232574866,0.02859441480002548,0.022033898305084742,0.09830508474576274,0.7486281,0.32699648,0.060256045
2365,,,,,,,-0.4179519712924957,0.0031699124,0.06563941,0.004788838,0.017479528815306938,0.003311177637217603,0.07484246150553589,0.028308895326052717,0.02711864406779662,0.09830508474576276,0.6372659,0.28903916,0.032928888
2366,,,,,,,-0.5054734945297241,0.0024616453,0.06548282,0.0048185354,0.017154532163060482,0.0033255006876512045,0.07481312419820087,0.028026049070090524,0.03220338983050848,0.09830508474576277,0.52897656,0.23894851,0.045146424
2367,,,,,,,-0.40036872029304504,0.0018062643,0.06534995,0.004916731,0.016700718317857726,0.003239848454778309,0.0748183933592959,0.027771932486458713,0.03728813559322033,0.0983050847457627,0.42791662,0.19550645,0.034573838
2368,,,,,,,-0.01955784298479557,0.0012331619,0.06522839,0.0049532936,0.016054223542739093,0.0030823822805272857,0.07478360031281037,0.027518286075031078,0.042372881355932195,0.09830508474576274,0.39151764,0.18414561,0.027272237
2369,,,,,,,-0.31335073709487915,0.0006676872,0.06511673,0.0050494038,0.015293122327635732,0.002975116981732674,0.0747886448576243,0.027293798836524302,0.04745762711864406,0.0983050847457627,0.3728912,0.17922379,0.02951923
2370,,,,,,,-0.3380407691001892,0.0001982721,0.0650187,0.0050819493,0.014781651647109302,0.002869543958753671,0.07475361093518364,0.02707490288558408,0.05254237288135596,0.09830508474576276,0.36312482,0.17780216,0.036449585
2371,,,,,,,-0.41365620493888855,-0.00022781713,0.06494081,0.0051787207,0.014237105767024385,0.0027340845301596687,0.07475594437672725,0.026888899848386136,0.05762711864406779,0.0983050847457627,0.35335863,0.17639072,0.045643974
2372,,,,,,,-0.4312337338924408,-0.00059196854,0.06486632,0.0052063335,0.01339233345594676,0.0025682137396137827,0.07472095810251116,0.02670602651754768,0.06271186440677966,0.09830508474576276,0.34359184,0.17498939,0.057022385
2373,,,,,,,-0.43541017174720764,-0.0009228628,0.06480938,0.0052976636,0.012838833932334913,0.0024435055144165197,0.07472415099735526,0.026554735696533258,0.0677966101694915,0.0983050847457627,0.33382624,0.17359836,0.0710253
2374,,,,,,,-0.334478497505188,-0.0011758517,0.064760394,0.00532192,0.012078681436840807,0.0023667748247205873,0.0746882968612768,0.02640716880547642,0.07288135593220339,0.09830508474576274,0.30325392,0.16454092,0.03475202
2375,,,,,,,-0.5485052466392517,-0.0014306712,0.06471919,0.005405419,0.01157492801500952,0.0022340424423996337,0.07469344181842014,0.02628758403334838,0.07796610169491527,0.0983050847457627,0.33416417,0.16600817,0.008596681
2376,,,,,,,-0.06444261223077774,-0.0016193831,0.06468252,0.0054193526,0.010999259038208383,0.0021210479407094466,0.07466028038690156,0.026170359863239664,0.08305084745762713,0.09830508474576274,0.42357463,0.16979131,0.044183858
2377,,,,,,,-0.29486626386642456,-0.001791263,0.064659216,0.005496851,0.010624831959891723,0.002075346066612584,0.07466639596012029,0.02608158263459264,0.088135593220339,0.0983050847457627,0.47570565,0.15369226,0.043170404
2378,,,,,,,-0.2315932959318161,-0.0019340046,0.06462976,0.005498631,0.009978390080890985,0.0019348909943170782,0.07463695216470058,0.025991557577750835,0.09322033898305086,0.09830508474576274,0.4799311,0.13980222,0.004496528
2379,,,,,,,-0.37830179929733276,-0.002070695,0.064611256,0.0055634165,0.009688727606308827,0.0018370288990790043,0.07464757109112335,0.02592858120948911,0.09830508474576267,0.0983050847457627,0.31249484,0.11717432,4.386902e-07
2380,,,,,,,-0.3850499987602234,-0.0021612626,0.06459123,0.0055547208,0.009308335051405974,0.0017933798640043378,0.0746208315118826,0.025864729665390607,0.1033898305084746,0.0983050847457627,0.28592068,0.096320644,1.0
2381,,,,,,,-0.43336763978004456,-0.002281324,0.06457233,0.0056045046,0.009075806380921416,0.0017748530057767658,0.07463693631306745,0.025824208468889793,0.10847457627118645,0.09830508474576274,0.42018238,0.088770576,0.9999999
2382,,,,,,,-0.37928128242492676,-0.0023672131,0.0645485,0.0055788243,0.008913099106220877,0.001668820359303678,0.07461639844260375,0.025781226977722137,0.11355932203389832,0.09830508474576274,0.55872834,0.08190162,1.0
2383,,,,,,,-0.4426768124103546,-0.0024654083,0.06453151,0.0056158956,0.008713806129457278,0.001679496885632876,0.07463695573413541,0.025761838600282277,0.11864406779661012,0.0983050847457627,0.7046094,0.07572341,0.99999976
2384,,,,,,,0.4893382489681244,-0.0025656887,0.06449891,0.005571756,0.00866508244689508,0.0016660098813256008,0.07462362177883523,0.025736288546459783,0.12372881355932211,0.09830508474576277,0.84477013,0.06963998,1.0000001
2385,,,,,,,-0.3727874457836151,-0.0026896151,0.06447022,0.005589656,0.008595518247423816,0.0016632322871983918,0.07465216676954914,0.025732775626088437,0.12881355932203392,0.09830508474576277,0.94669825,0.06188201,1.0000001
2386,,,,,,,-0.4163312613964081,-0.002799252,0.06443094,0.005529142,0.008717606725166775,0.0016682734906493305,0.07464502584132544,0.025723334121064503,0.13389830508474587,0.09830508474576277,1.0301944,0.052452683,1.0000001
2387,,,,,,,-0.456844687461853,-0.0029683858,0.064385734,0.0055270065,0.00878819619230633,0.0016904130655668538,0.07468258725168743,0.02573225735847419,0.13898305084745766,0.09830508474576274,1.0681626,0.03936397,0.9999999
2388,,,,,,,-0.46852368116378784,-0.0031349263,0.064326175,0.005444346,0.008905761052342646,0.0016880418506732085,0.07468520952908536,0.025733673957345632,0.14406779661016947,0.09830508474576279,1.0982891,0.028565615,1.0000002
2389,,,,,,,-0.45874983072280884,-0.0033452506,0.06426611,0.0054249973,0.009087594590648644,0.001758650169533282,0.0747308146885684,0.025753698702375656,0.1491525423728813,0.09830508474576272,1.1188824,0.019906383,1.0000001
2390,,,,,,,-0.45856034755706787,-0.0035881707,0.064181365,0.0053195045,0.00933038033382443,0.0018125117563374455,0.07474427957206384,0.025762557820566512,0.1542372881355932,0.09830508474576274,1.1394756,0.013853883,1.0
2391,,,,,,,-0.45100831985473633,-0.0038834177,0.064095154,0.005279865,0.009538771349512561,0.0017948183392444276,0.0748008145807885,0.025787759565880152,0.15932203389830507,0.09830508474576276,1.1581472,0.009464379,1.0
2392,,,,,,,-0.13820268213748932,-0.004173579,0.06399491,0.005162804,0.009799552039449703,0.0018911375373995476,0.07482041979858642,0.02579919910635774,0.16440677966101697,0.09830508474576274,1.173029,0.006239827,1.0000002
2393,,,,,,,-0.3830605447292328,-0.0045190677,0.063895166,0.0051185433,0.010015102356532732,0.0019246979465688892,0.07488151359182511,0.025822160220961836,0.1694915254237288,0.0983050847457627,1.1879123,0.0041115982,1.0000001
2394,,,,,,,-0.44313639402389526,-0.0048601837,0.06377901,0.0049926946,0.010391214457131103,0.0020160307095040643,0.07490582292933642,0.025829738320359095,0.1745762711864406,0.09830508474576272,1.2026074,0.0027130912,0.9999999
2395,,,,,,,-0.4847901463508606,-0.0052496083,0.06368826,0.004993713,0.010501959370937085,0.002029857986498861,0.07496920941542422,0.02585041429665931,0.17966101694915254,0.09830508474576269,1.2058412,0.0019401571,0.9999999
2396,,,,,,,-0.4848801791667938,-0.005584164,0.06363711,0.00502577,0.010788299705647774,0.0020869241479223315,0.07499014496375432,0.02586035721427287,0.18474576271186435,0.09830508474576272,1.2130561,0.0015011905,1.0000001
2397,,,,,,,-0.5176208019256592,-0.0059368224,0.06359525,0.00511985,0.010996609646746272,0.00211954421081541,0.07504653659491414,0.025885689798038874,0.18983050847457625,0.09830508474576272,1.2215986,0.0011637254,0.9999999
2398,,,,,,,-0.5534770488739014,-0.005876767,0.06360175,0.0052023176,0.011215696682076165,0.0021409962505296947,0.07506215054827924,0.025895028488883327,0.19491525423728817,0.09830508474576274,1.2301431,0.00090216746,0.99999994
2399,,,,,,,-0.4760885536670685,-0.0054345066,0.063673474,0.0054190545,0.011307311277676094,0.0021318111970230476,0.07511340758397413,0.025913909347571564,0.2,0.09830508474576272,1.2386836,0.00069938187,0.99999976
2400,,,,,,,-0.371662974357605,-0.005086068,0.06371961,0.0055343667,0.011643389087868203,0.0022173738476406546,0.07512067535181541,0.02591404916092576,-0.1,0.10338983050847458,-3.9493868,2.6577118e-06,1.0000001
2401,,,,,,,-0.4069627523422241,-0.0047891433,0.063768215,0.0057190224,0.011632155128886304,0.002183145201026775,0.07516380823635095,0.025918056986905455,-0.09491525423728817,0.10338983050847456,-3.8152447,4.716532e-06,0.99999994
2402,,,,,,,-0.39634087681770325,-0.004580904,0.06379083,0.0058053997,0.011564792723014482,0.0022284159835815305,0.07516382880602056,0.02589903077488904,-0.0898305084745763,0.1033898305084746,-3.6237586,8.685128e-06,1.0
2403,,,,,,,-0.520219624042511,-0.004412228,0.06381869,0.0059598326,0.011681612379432075,0.00221630519944957,0.07520021106609717,0.025888667972592382,-0.0847457627118644,0.10338983050847456,-3.3400266,1.7080718e-05,0.9999998
2404,,,,,,,-0.4752069115638733,-0.0043023364,0.06382566,0.006012742,0.011616846902804293,0.002256644588745706,0.07519389722772077,0.025862671023786206,-0.07966101694915252,0.10338983050847458,-3.0306501,3.839002e-05,1.0000001
2405,,,,,,,-0.4587186276912689,-0.0042728423,0.06383311,0.006105022,0.011454705714232403,0.0021854820036901323,0.07521993969789295,0.025849363885024287,-0.0745762711864407,0.10338983050847456,-2.7193007,9.364423e-05,1.0
2406,,,,,,,-0.4754788279533386,-0.004308896,0.063819036,0.0060777487,0.011420913494972628,0.002223921266661527,0.07520143044363571,0.0258261925636554,-0.06949152542372879,0.10338983050847456,-2.4079506,0.00022831222,1.0000001
2407,,,,,,,-0.5137954354286194,-0.0043949382,0.06381126,0.0060919495,0.01137982325524733,0.002190594454340039,0.07521612769310312,0.025822851348563474,-0.06440677966101693,0.10338983050847457,-2.0966003,0.00055659394,1.0000001
2408,,,,,,,-0.22449995577335358,-0.0045545627,0.063780405,0.005983221,0.011242166141636551,0.0021752788202464134,0.07518589402440641,0.02580885764096205,-0.05932203389830508,0.10338983050847456,-1.734014,0.0013452409,1.0000004
2409,,,,,,,-0.4394979774951935,-0.0047695143,0.06375449,0.0059270198,0.011142903097134348,0.0021506982277164324,0.07518953658535936,0.02580847164351357,-0.05423728813559318,0.10338983050847453,-1.3800961,0.0030394173,0.9999999
2410,,,,,,,-0.4910404086112976,-0.005111087,0.06369718,0.005729956,0.011008327254134772,0.002108232368021311,0.07514512346133359,0.02579498075989569,-0.04915254237288136,0.10338983050847454,-1.0265901,0.0068491576,1.0000001
2411,,,,,,,-0.5375955104827881,-0.0055381935,0.06364025,0.005577199,0.010876665874404931,0.002086582612118171,0.07513168493032026,0.02579291166598247,-0.04406779661016949,0.10338983050847453,-0.7129714,0.0126884775,1.0
2412,,,,,,,-0.5146620869636536,-0.006066801,0.06355512,0.00531421,0.01061947020654033,0.002068574745589146,0.07507479536801785,0.02577605969852706,-0.038983050847457616,0.10338983050847458,-0.4347248,0.022202386,1.0000001
2413,,,,,,,-0.6885721683502197,-0.00629116,0.063527696,0.005176949,0.01048693106543214,0.001979782529079076,0.07505231571565943,0.025774256155117612,-0.03389830508474574,0.10338983050847457,-0.15726346,0.03872335,1.0
2414,,,,,,,-0.4979027807712555,-0.0058619687,0.06357973,0.005047004,0.010190974796381626,0.0019964224602160934,0.07498590890773067,0.025756935508476374,-0.028813559322033895,0.1033898305084746,0.1201982,0.06713171,0.99999994
2415,,,,,,,-0.521824836730957,-0.005415996,0.06365371,0.0050190114,0.009981403826085908,0.0018911510543180696,0.07495635015924611,0.025750162931403007,-0.02372881355932199,0.10338983050847456,0.39413095,0.11298011,0.9999999
2416,,,,,,,-0.4991757273674011,-0.0049663875,0.06376998,0.0050422517,0.009650387150759854,0.0019007255068595318,0.07488459488370883,0.025729897014562936,-0.018644067796610105,0.10338983050847458,0.6393812,0.1751514,1.0
2417,,,,,,,-0.4970719814300537,-0.0044855312,0.063930206,0.005209215,0.009429873260480812,0.0017954060731363236,0.07484620235855545,0.025722613246307608,-0.013559322033898261,0.10338983050847456,0.885202,0.26652208,0.9999999
2418,,,,,,,-0.5449486374855042,-0.0039190142,0.06409495,0.0052921097,0.00900537834869815,0.0017710331990133468,0.07475986975676582,0.025700118224027763,-0.008474576271186373,0.10338983050847457,1.1089807,0.37568623,0.80384034
2419,,,,,,,-0.5081964731216431,-0.0032953136,0.064297296,0.0054933294,0.008712403321459719,0.0016593568806373296,0.0747060806114444,0.02569253556338392,-0.003389830508474547,0.10338983050847456,1.2382369,0.3580311,0.0007815679
2420,,,,,,,-0.6305771470069885,-0.0025813002,0.06450838,0.0056167888,0.008287966712038325,0.0016175102480635237,0.07460389124331587,0.025671659914418554,0.0016949152542373289,0.10338983050847458,1.1340882,0.2789716,0.052899748
2421,,,,,,,-0.648644208908081,-0.0017762616,0.064767115,0.005870833,0.007806645407874009,0.001484181124621399,0.07453025511286318,0.025663792198617134,0.00677966101694924,0.10338983050847453,1.016437,0.2755184,0.04037849
2422,,,,,,,-0.501008927822113,-0.00087656203,0.06503653,0.006050265,0.007209717818472608,0.001419927695215259,0.07440804378264677,0.02564440987733287,0.011864406779661087,0.10338983050847458,0.8932763,0.27122596,0.023274673
2423,,,,,,,-0.6099472045898438,0.00012290938,0.06535632,0.0063683474,0.0066830967384662425,0.0012616214006273556,0.07431428725102113,0.02563980262794897,0.016949152542372888,0.10338983050847456,0.77011627,0.26699194,0.013315328
2424,,,,,,,-0.3743898868560791,0.0012427984,0.06569615,0.006624074,0.006075887656055529,0.0011880055455305938,0.07416818172715142,0.025621640826049497,0.02203389830508475,0.10338983050847456,0.64762926,0.26262966,0.007756301
2425,,,,,,,-0.5365610122680664,0.0024689427,0.06608891,0.0070300796,0.005463775679299857,0.0010133090092017025,0.07405069515069258,0.025620007063729706,0.027118644067796658,0.10338983050847453,0.50717425,0.21869217,0.033345316
2426,,,,,,,-0.5298117995262146,0.0038165725,0.066502884,0.0073801023,0.004672173175377203,0.0009282199132375055,0.07388095938145398,0.02560652722968488,0.0322033898305085,0.10338983050847456,0.40976802,0.18350165,0.051838152
2427,,,,,,,-0.5466540455818176,0.005299367,0.06698065,0.007906775,0.003994542054440966,0.0007525727062882396,0.07373632109751949,0.025607520162153233,0.03728813559322035,0.10338983050847453,0.2879074,0.13872764,0.06835483
2428,,,,,,,-0.5055274367332458,0.0069032405,0.067480244,0.008387197,0.003094540442435335,0.0006178666165795654,0.07353971946784954,0.025598363219120172,0.04237288135593221,0.10338983050847458,0.24390233,0.1278606,0.14272308
2429,,,,,,,-0.7333688735961914,0.008647211,0.068047106,0.009067309,0.002339433712300152,0.0004208124664902103,0.07336850510250206,0.025605352928377473,0.047457627118644055,0.10338983050847456,0.24381623,0.1241439,0.2739354
2430,,,,,,,-0.5805370211601257,0.010533415,0.068644546,0.009730187,0.0013848350428549744,0.00030095608266341307,0.0731420401065778,0.02560002932438874,0.05254237288135596,0.10338983050847458,0.2584418,0.123513676,0.40984756
2431,,,,,,,-0.6376803517341614,0.012562462,0.0693126,0.010624686,0.0005748069311716506,7.789261987720388e-05,0.07294149405454343,0.025612376739670234,0.057627118644067804,0.10338983050847454,0.27306753,0.12288647,0.561077
2432,,,,,,,0.17966817319393158,0.014732497,0.07001264,0.011529403,-0.00039613731579679466,7.653339524728033e-05,0.07268590118991887,0.02561367219332443,0.06271186440677963,0.10338983050847465,0.28769356,0.12226225,0.70175385
2433,,,,,,,-0.56038898229599,0.017069425,0.070794985,0.0127290925,-0.001210485173980176,0.00022462510435190976,0.07245303963308365,0.02563001991178203,0.06779661016949157,0.10338983050847458,0.3098235,0.122772425,0.7335923
2434,,,,,,,-0.5050248503684998,0.0195417,0.07161002,0.013981246,-0.002167674767577014,0.00042259999808560056,0.07216571226879501,0.025636421820868446,0.07288135593220338,0.1033898305084746,0.30619976,0.117512174,0.7438332
2435,,,,,,,-0.5634413957595825,0.02218438,0.072512046,0.015598628,-0.0028830197914671007,0.0005415892870050047,0.07190151236150118,0.02565883156605049,0.07796610169491527,0.10338983050847458,0.2938298,0.107296295,0.874918
2436,,,,,,,-0.6146662831306458,0.024979524,0.07345662,0.01735837,-0.0036949342546052466,0.0007044838267787059,0.07157958917717144,0.025668380955255445,0.0830508474576271,0.10338983050847461,0.3375575,0.102108106,0.70052385
2437,,,,,,,-0.6574803590774536,0.0279458,0.07449322,0.01958739,-0.004189891641396441,0.0007743110838548921,0.07128145024531568,0.025694870028314703,0.08813559322033891,0.10338983050847456,0.3762187,0.096078485,0.6591613
2438,,,,,,,-0.5814154744148254,0.031058148,0.075573765,0.022067675,-0.004710284299408522,0.0009138978917256699,0.07092604368354039,0.025709327855795924,0.0932203389830508,0.10338983050847456,0.33368108,0.09017944,0.51346844
2439,,,,,,,-0.7294062376022339,0.03436743,0.07676194,0.025206123,-0.0047521878579747144,0.0009101810404570801,0.07059125050823833,0.025737769884824537,0.0983050847457627,0.10338983050847454,0.12505995,0.07560126,5.0286188e-05
2440,,,,,,,-0.16338492929935455,0.03781337,0.07799555,0.028767755,-0.004774844516491147,0.0009624723157067015,0.07019980379027861,0.025755038809541997,0.10338983050847457,0.10338983050847458,0.15359531,0.064776435,1.0000002
2441,,,,,,,-0.33809512853622437,0.041460913,0.07934457,0.033231113,-0.0041715048379419965,0.0007633148366295537,0.06982952395512894,0.02578711771072403,0.10847457627118645,0.10338983050847454,0.28785682,0.059625637,1.0
2442,,,,,,,-0.40660426020622253,0.04525684,0.08075059,0.03843646,-0.003415552915276051,0.0007036724477036039,0.06939937129098822,0.025805051327441427,0.1135593220338983,0.10338983050847456,0.42211786,0.054873075,0.99999994
2443,,,,,,,-0.4034781754016876,0.04926061,0.08228155,0.044915494,-0.001750666774008847,0.00027645819642864596,0.06899115895628684,0.0258386427037253,0.11864406779661013,0.10338983050847456,0.558261,0.050521184,0.9999998
2444,,,,,,,-0.4449613392353058,0.05338972,0.08386808,0.052559298,0.00023188794701033466,0.00015084207146846398,0.06852425384374435,0.025858489322522795,0.12372881355932208,0.10338983050847457,0.7039615,0.046647426,1.0000001
2445,,,,,,,-0.4918213486671448,0.05774367,0.0855953,0.062065378,0.003398515330748124,0.0005898200981288176,0.06807813408874448,0.025890192676297066,0.1288135593220339,0.10338983050847454,0.8058913,0.041397892,0.9999999
2446,,,,,,,-0.5232030749320984,0.062165838,0.087364614,0.07332211,0.007087118610603551,0.0014647480645478964,0.06757687989090856,0.025908066754323188,0.13389830508474587,0.10338983050847458,0.9058086,0.036449283,0.9999999
2447,,,,,,,-0.5291599631309509,0.06681397,0.08928105,0.087094374,0.012424912462784382,0.0022768351222856613,0.06710045825890283,0.025937665098944,0.13898305084745763,0.10338983050847456,1.0037613,0.031844046,0.99999976
2448,,,,,,,-0.5009143352508545,0.07144262,0.09121968,0.10357605,0.01850058932102363,0.003579488249171113,0.06656897866600058,0.025949615947599536,0.1440677966101695,0.10338983050847458,1.0679578,0.02490034,1.0000001
2449,,,,,,,-0.4926621615886688,0.077148415,0.09355428,0.1214183,0.02631319118760169,0.0049713700814265896,0.06606575489460442,0.025973406149927353,0.14915254237288136,0.10338983050847456,1.0885501,0.017342564,1.0000001
2450,,,,,,,-0.6156150102615356,0.08423458,0.096328914,0.13838741,0.03494691929155699,0.006829843806503434,0.06551075843064842,0.025979594578703954,0.15423728813559326,0.10338983050847456,1.1091434,0.012064896,1.0000001
2451,,,,,,,-0.648699164390564,0.09149225,0.09928921,0.1584238,0.04615064265291989,0.008914742645095867,0.06498346873611348,0.0259940244886974,0.15932203389830513,0.10338983050847454,1.1283486,0.008280297,0.99999976
2452,,,,,,,-0.6453900933265686,0.09884123,0.10233523,0.18029739,0.059344767142877425,0.011592613538764725,0.06440747728508306,0.025991101102997922,0.164406779661017,0.10338983050847458,1.1432308,0.0054580434,1.0000001
2453,,,,,,,-0.5898870825767517,0.10635262,0.105581276,0.20585811,0.07572073117442099,0.014378295088402332,0.06386221856176655,0.025996548110829697,0.16949152542372883,0.10338983050847456,1.1581132,0.0035960176,1.0000001
2454,,,,,,,-0.7172822952270508,0.11390141,0.108899765,0.23328693,0.09245648968742456,0.018262169875500833,0.06326727779998916,0.02598109132781062,0.17457627118644067,0.10338983050847457,1.1727018,0.0023696232,1.0000001
2455,,,,,,,-0.6626835465431213,0.12161726,0.11243676,0.2647794,0.11323849598472736,0.02177469160721022,0.06270613580174361,0.025974371152431404,0.17966101694915254,0.10338983050847456,1.1905867,0.0015707382,0.99999994
2456,,,,,,,0.002025542315095663,0.1270988,0.1148199,0.2781253,0.13486614290044607,0.025917849634302572,0.0620983188278917,0.02594720493393597,0.18474576271186435,0.10338983050847456,1.2042366,0.0011589178,1.0000002
2457,,,,,,,-0.6653681993484497,0.13054487,0.11615392,0.27376223,0.15961820576468594,0.03097796716764538,0.0615231911102461,0.025925597754168153,0.1898305084745763,0.10338983050847453,1.2132661,0.0008940755,0.99999994
2458,,,,,,,-0.6696015000343323,0.13431345,0.117643565,0.27171242,0.18577377649380475,0.03580488723331321,0.060901453893341784,0.02588575298843669,0.19491525423728814,0.10338983050847454,1.2217946,0.00069308863,1.0000001
2459,,,,,,,-0.6779862642288208,0.13796963,0.119108796,0.26829442,0.21592045231336368,0.04139721868254685,0.06030962060479224,0.025857399559045632,0.19999999999999996,0.10338983050847453,1.2303216,0.0005373322,1.0
2460,,,,,,,-0.6600469350814819,0.14179142,0.120680355,0.26545626,0.24209511628555713,0.04466909923322474,0.0596672112957415,0.025812272078845473,-0.1,0.10847457627118647,-3.9201047,2.0013172e-06,1.0
2461,,,,,,,-0.647049605846405,0.14539596,0.122440845,0.25913152,0.2691357560069489,0.05154616146819177,0.05905743906407053,0.025780048528073644,-0.09491525423728814,0.10847457627118647,-3.7891183,3.5287378e-06,1.0
2462,,,,,,,-0.6393527984619141,0.14908394,0.12431128,0.25274292,0.29813603734813865,0.05786795013043808,0.05839925798296721,0.02573167422158484,-0.08983050847457626,0.10847457627118648,-3.6540782,6.388872e-06,0.99999994
2463,,,,,,,-0.7152994275093079,0.15276171,0.12621213,0.24605393,0.3241811629834655,0.06253603400552582,0.05777294586402959,0.02569361609938658,-0.08474576271186436,0.10847457627118644,-3.4251132,1.2542519e-05,1.0
2464,,,,,,,-0.4551593065261841,0.15652902,0.12817147,0.23976146,0.35258415876759003,0.06696222185383532,0.05709962498749752,0.025641531003210007,-0.07966101694915252,0.10847457627118645,-3.1848383,2.7643646e-05,1.0
2465,,,,,,,-0.6162424087524414,0.16031103,0.13018508,0.2331567,0.37342303040036473,0.07252659194427692,0.05645660261831594,0.025604786045041343,-0.07457627118644065,0.10847457627118642,-2.8736985,6.737614e-05,1.0
2466,,,,,,,-0.549485445022583,0.16418694,0.13225679,0.22689472,0.3946142604180926,0.07342731217905103,0.05576377649987075,0.025554564223505497,-0.06949152542372883,0.10847457627118645,-2.5623486,0.00016428932,1.0000002
2467,,,,,,,-0.6241573691368103,0.16807331,0.13438638,0.22039649,0.4124085255841623,0.07938067335869518,0.055104039026904986,0.02551990414505311,-0.06440677966101693,0.10847457627118642,-2.232731,0.00039541157,1.0
2468,,,,,,,-0.5938449501991272,0.17202736,0.13656193,0.21424295,0.42947544468711146,0.08307806893522761,0.0543970332196806,0.025470804029900734,-0.05932203389830507,0.10847457627118648,-1.8514249,0.00095424795,1.0000002
2469,,,,,,,-0.5781312584877014,0.17599532,0.13880455,0.20789708,0.4417973253987617,0.08473782972393606,0.053723546498524,0.02543286563768982,-0.05423728813559319,0.10847457627118644,-1.5044818,0.0021516872,1.0000001
2470,,,,,,,-0.700716495513916,0.1800088,0.1410822,0.20189933,0.4474302077224612,0.08801026928579071,0.053004978206453585,0.025380925925132216,-0.04915254237288135,0.10847457627118647,-1.1463758,0.0047817277,1.0000002
2471,,,,,,,-0.5801767110824585,0.18405722,0.14343974,0.1957175,0.44571684624594554,0.08538627205778719,0.05231858683756097,0.025344037680612753,-0.0440677966101695,0.10847457627118644,-0.7888002,0.009192812,0.9999999
2472,,,,,,,-0.3094915747642517,0.18815106,0.14583464,0.18986557,0.4486857095333227,0.08607906535262073,0.051585331883677955,0.02529249488552256,-0.03898305084745766,0.10847457627118647,-0.49539325,0.016026603,1.0000001
2473,,,,,,,-0.7182061076164246,0.19226965,0.14830664,0.18387453,0.4415145247557105,0.08446723765750369,0.05088790240719947,0.025256332627720254,-0.03389830508474575,0.10847457627118641,-0.21793254,0.028016027,1.0000001
2474,,,,,,,-0.6310256719589233,0.1964234,0.15081014,0.17821668,0.4253209608777794,0.08137189994429504,0.05014387044896484,0.02520865462147801,-0.02881355932203392,0.10847457627118645,0.059530165,0.04875874,1.0
2475,,,,,,,-0.6206254363059998,0.20061663,0.15340298,0.17242174,0.4094218087765354,0.07957134884124159,0.04943517698463482,0.02517531672420275,-0.023728813559321982,0.10847457627118644,0.30404562,0.07946969,1.0
2476,,,,,,,-0.6083481907844543,0.20480807,0.15600784,0.1669932,0.389868836293558,0.07306474985823026,0.04868363703212494,0.02513044713962084,-0.018644067796610157,0.10847457627118647,0.54253423,0.12699412,1.0000002
2477,,,,,,,-0.693205714225769,0.20905581,0.15871178,0.16143528,0.363978902050743,0.07063538810519844,0.047968203618389736,0.02510280718143751,-0.013559322033898268,0.10847457627118644,0.7742008,0.19307707,0.9999998
2478,,,,,,,-0.700463593006134,0.21327315,0.16141486,0.1562266,0.3397953281326968,0.06650988145553297,0.04721000758468058,0.025062301912525488,-0.00847457627118642,0.10847457627118647,0.9935325,0.2778858,0.9999999
2479,,,,,,,-0.697695255279541,0.21758303,0.16423643,0.15110698,0.3139728635860047,0.06037003770451678,0.0464922497699341,0.02503863536826699,-0.003389830508474555,0.10847457627118644,1.1720252,0.25084975,0.9998226
2480,,,,,,,-0.2887178659439087,0.22229151,0.16729121,0.14955133,0.29005180313628404,0.05580124402923969,0.04573307106461107,0.025004409347913686,0.0016949152542373091,0.10847457627118649,1.0614256,0.1850024,0.9999985
2481,,,,,,,-0.40204423666000366,0.2281526,0.1709497,0.15170921,0.26546212649213663,0.05089748469746963,0.04501479118028189,0.02498536655745169,0.006779661016949204,0.10847457627118644,0.9382638,0.18199386,0.9999965
2482,,,,,,,-0.34504425525665283,0.23580658,0.17555936,0.16103788,0.2472672020870159,0.04740762627520521,0.04425947014399306,0.02495569372609269,0.011864406779661022,0.10847457627118648,0.81510407,0.1790301,0.9999935
2483,,,,,,,-0.48575034737586975,0.24351302,0.1803633,0.16994527,0.23246358422361496,0.04483490967462756,0.043546997277949764,0.024944337006188914,0.016949152542372857,0.10847457627118647,0.69194466,0.1761106,0.99998814
2484,,,,,,,-0.5528367161750793,0.25194693,0.1857279,0.18603958,0.218096550601869,0.04315583649114465,0.04279633946680261,0.02492350207659322,0.02203389830508477,0.10847457627118652,0.56878376,0.17323437,0.999979
2485,,,,,,,-0.5678742527961731,0.2620947,0.19247086,0.21584415,0.2071372686785113,0.040596466703661,0.04209078578890257,0.024924894971234984,0.027118644067796596,0.10847457627118647,0.4144486,0.14351359,0.9999969
2486,,,,,,,-0.6129447817802429,0.26491812,0.19520499,0.2271647,0.20217297207747076,0.03817198383574405,0.041348827306396226,0.024919940333021168,0.032203389830508494,0.10847457627118649,0.32917526,0.122833766,0.99999446
2487,,,,,,,-0.5615719556808472,0.2613239,0.1946146,0.20924456,0.1966327038899808,0.03780989670501221,0.04065334046164702,0.02493318557413501,0.03728813559322035,0.10847457627118647,0.19564706,0.08695442,0.99999803
2488,,,,,,,3.9301111698150635,0.25693926,0.19389077,0.17733687,0.19122234990686415,0.03676405923825361,0.03992694050934099,0.024937983821466482,0.04237288135593221,0.10847457627118649,0.1462932,0.07528692,1.0000001
2489,,,,,,,-0.3486001789569855,0.2522294,0.19300734,0.149239,0.19196741956186694,0.03675872294572574,0.03924896426698751,0.024961705065802142,0.04745762711864409,0.10847457627118644,0.14752696,0.07271598,1.0
2490,,,,,,,-0.5631693601608276,0.24777101,0.19222641,0.12498434,0.19213851419710576,0.036616666840477805,0.038540057710241764,0.024972488141473164,0.052542372881355943,0.10847457627118648,0.16051145,0.07166785,0.99999994
2491,,,,,,,-0.6449393033981323,0.24324243,0.19140911,0.104706936,0.19266081447233624,0.03686178640218823,0.037883841510705084,0.024999193572059274,0.057627118644067804,0.10847457627118644,0.1734961,0.07063425,0.9999998
2492,,,,,,,-0.65567946434021,0.23888598,0.190637,0.08747272,0.19363240353247496,0.03722495992391896,0.037197847917491034,0.025013028271086934,0.06271186440677967,0.10847457627118649,0.19233161,0.07004241,1.0000001
2493,,,,,,,-0.6220471262931824,0.23454212,0.18987222,0.07324956,0.19608711003061544,0.03800905176098052,0.036565537493703726,0.025038606196423056,0.06779661016949154,0.10847457627118647,0.21835749,0.069979414,1.0
2494,,,,,,,-0.7172321677207947,0.23036116,0.18912224,0.06134449,0.2002527957314007,0.03807633189633374,0.03590776401824265,0.02504917117846573,0.07288135593220342,0.10847457627118649,0.22255717,0.06697478,0.9999999
2495,,,,,,,-0.5822036266326904,0.22622721,0.18841344,0.051530454,0.20188854486694238,0.038604363938720916,0.035303327243910665,0.025072970608394612,0.07796610169491525,0.10847457627118648,0.20284547,0.058819167,0.9999998
2496,,,,,,,-0.3616425395011902,0.22223042,0.18768169,0.04337923,0.20636906765273225,0.03989906988166581,0.03467457748790871,0.02507881550698541,0.08305084745762713,0.10847457627118649,0.2489791,0.056598064,0.99999994
2497,,,,,,,-0.5798428654670715,0.21838191,0.18704954,0.0366795,0.2040076100390214,0.04014572764939785,0.03410545335074475,0.02509694205253692,0.08813559322033898,0.10847457627118648,0.28576124,0.053804297,0.99999994
2498,,,,,,,-0.5537594556808472,0.21456707,0.18631244,0.030819131,0.20810697928311855,0.04018094706017653,0.03351091888789584,0.025100250721603552,0.0932203389830508,0.10847457627118648,0.23147963,0.05225957,1.0
2499,,,,,,,-0.6896935701370239,0.21104443,0.18582779,0.025720071,0.20755868502047778,0.039896415268443494,0.032972901785215794,0.025114586539335147,0.09830508474576272,0.10847457627118647,-0.0042866687,0.043276206,0.99829197
2500,,,,,,,-0.6305833458900452,0.20545256,0.1831175,0.023469917,0.20611201801306936,0.03997249480953938,0.03241293673081255,0.025113619959373015,0.10338983050847457,0.10847457627118649,0.048642445,0.041970633,1.0000001
2501,,,,,,,-0.6726881265640259,0.19760558,0.17819408,0.02363346,0.2048003005176947,0.04035347899570281,0.0319102262768894,0.025125864687714404,0.10847457627118644,0.10847457627118649,0.1555307,0.03985805,1.0000001
2502,,,,,,,-0.6936842203140259,0.19026588,0.17372535,0.023583649,0.20177237389879202,0.03950297935597173,0.03138531878439195,0.025120313028762293,0.11355932203389829,0.10847457627118648,0.28979194,0.036652364,1.0000002
2503,,,,,,,-0.5727248787879944,0.18301378,0.16937247,0.023744699,0.20033001263060407,0.03859554449874774,0.030921171910462415,0.025127510753497062,0.11864406779661016,0.10847457627118648,0.42405295,0.033700194,1.0
2504,,,,,,,-0.38054174184799194,0.17617707,0.16538195,0.023734374,0.19398271969824307,0.03781128207174689,0.030432603076095674,0.02512031818691275,0.12372881355932208,0.10847457627118649,0.5583154,0.030982157,1.0000002
2505,,,,,,,-0.5349217057228088,0.16945478,0.16151668,0.023888431,0.19219558295899034,0.03650340127614486,0.03000289407837729,0.02512465919060085,0.12881355932203387,0.10847457627118645,0.6649763,0.027589435,0.99999994
2506,,,,,,,-0.5761065483093262,0.16318105,0.15799555,0.02390572,0.18699901337316455,0.035924522103258506,0.029553553140953565,0.025114911119859647,0.13389830508474587,0.10847457627118645,0.7629289,0.024090149,1.0000001
2507,,,,,,,-0.4877643883228302,0.15704423,0.15461439,0.024036372,0.18045084035278763,0.035037739320313205,0.029162673881534158,0.025120275929226277,0.13898305084745763,0.10847457627118644,0.8545718,0.020493817,0.99999994
2508,,,,,,,-0.5735395550727844,0.15127707,0.15149818,0.0240625,0.17702298581188192,0.034411200099174165,0.02874821876305302,0.02510982232996145,0.1440677966101695,0.10847457627118652,0.9351784,0.016658334,0.99999994
2509,,,,,,,-0.5652399063110352,0.14568442,0.14852874,0.02418898,0.1738115477471632,0.033242679655442225,0.02839377386018326,0.025114109503704733,0.14915254237288136,0.10847457627118649,1.0156451,0.013538999,1.0
2510,,,,,,,-0.5988232493400574,0.14044201,0.14580168,0.024203287,0.16755147119149577,0.032117366506379516,0.028015155673156496,0.025105463497545635,0.1542372881355932,0.10847457627118649,1.0781251,0.01051817,0.99999994
2511,,,,,,,-0.6085732579231262,0.13535334,0.14319023,0.024323845,0.16205805550753735,0.03148705663975387,0.027694481715243913,0.025109258904159618,0.15932203389830504,0.10847457627118645,1.097498,0.007256898,1.0
2512,,,,,,,-0.37587305903434753,0.13063173,0.14080866,0.024346497,0.15855043182706044,0.030864792653592203,0.027351434421881416,0.025099315084656796,0.16440677966101697,0.10847457627118648,1.1127145,0.0047912174,1.0000001
2513,,,,,,,-0.5550581216812134,0.1260552,0.13853745,0.024448626,0.154794408237658,0.029653146005655703,0.02706518376548956,0.025104534683806634,0.16949152542372878,0.10847457627118645,1.1309131,0.003177767,0.99999994
2514,,,,,,,-0.5427001714706421,0.121816054,0.13645807,0.02447578,0.1523314761016877,0.029668035739414827,0.026754997552260986,0.025093734828989477,0.1745762711864406,0.10847457627118647,1.1491097,0.0021070512,1.0000005
2515,,,,,,,-0.6614618301391602,0.11777062,0.13450152,0.02458116,0.14652375942114734,0.027968525942803916,0.026504574666666968,0.025097419500684726,0.17966101694915254,0.10847457627118645,1.1749319,0.0014119652,0.9999999
2516,,,,,,,-0.6422914266586304,0.11403508,0.1327197,0.024597099,0.14330472518208648,0.027636456713996543,0.026228580867710665,0.025087861154566002,0.1847457627118644,0.10847457627118652,1.1979488,0.0010057365,1.0
2517,,,,,,,-0.6860178112983704,0.110462315,0.1310313,0.024701927,0.1400363465866007,0.02711500956329,0.026010041502803352,0.02509070327678873,0.18983050847457628,0.10847457627118648,1.2138963,0.00074483553,1.0000001
2518,,,,,,,-0.6392614841461182,0.10724084,0.12952526,0.024723269,0.1380872556906728,0.026667972031838384,0.025768991140506382,0.02507994138188691,0.1949152542372881,0.10847457627118649,1.2298441,0.00055165426,1.0000001
2519,,,,,,,-0.7359002232551575,0.104167655,0.12810911,0.024807677,0.13561581479903467,0.026033756712448706,0.025584107959395818,0.02508472670971791,0.2,0.10847457627118649,1.2410313,0.00042776586,0.9999999
2520,,,,,,,-0.4709767699241638,0.10140159,0.12683989,0.02482663,0.13533383963947454,0.025618588745512032,0.025373989907625898,0.025073893231767567,-0.1,0.11355932203389835,-3.8955443,1.437929e-06,1.0000001
2521,,,,,,,-0.5464328527450562,0.09882466,0.12567228,0.02490874,0.1315130399443041,0.025679705727472447,0.025222616952928406,0.025078138036258944,-0.09491525423728815,0.1135593220338983,-3.74005,2.655982e-06,0.9999999
2522,,,,,,,-0.5964744687080383,0.09652992,0.12464198,0.02490711,0.13014599545162328,0.024452124859084566,0.025044397577276833,0.025069698561611373,-0.08983050847457626,0.11355932203389832,-3.5907018,4.9013106e-06,1.0000001
2523,,,,,,,-0.5795666575431824,0.0943821,0.123683944,0.02498159,0.1280758210134534,0.02469023233117682,0.02492197847798211,0.02507425563104647,-0.08474576271186433,0.1135593220338983,-3.4075677,9.313917e-06,1.0000001
2524,,,,,,,-0.6048605442047119,0.09254656,0.12286942,0.02497765,0.12759033535225184,0.024382575646625698,0.024774932454250186,0.025065630926340163,-0.07966101694915254,0.11355932203389835,-3.166931,2.0739742e-05,1.0
2525,,,,,,,-0.6566889882087708,0.090836406,0.122123666,0.025027432,0.1251608074365446,0.02429708237293335,0.02468203018714789,0.025072895760636846,-0.07457627118644065,0.11355932203389832,-2.9248374,4.913764e-05,0.99999994
2526,,,,,,,-0.6270166635513306,0.08939437,0.121490315,0.025017373,0.12377266797841241,0.024287573353172904,0.024561630001198258,0.02506469535615772,-0.06949152542372879,0.11355932203389835,-2.6882465,0.00011591322,1.0
2527,,,,,,,-0.6607529520988464,0.08811155,0.12093688,0.025063053,0.12360134260232321,0.024076084470156543,0.024497600522021858,0.02507181295104429,-0.0644067796610169,0.11355932203389832,-2.375907,0.00026634993,0.9999998
2528,,,,,,,-0.5496367812156677,0.08706113,0.12048586,0.025029639,0.1234053021997905,0.023652161774893127,0.024403675962099188,0.025066409268684364,-0.05932203389830505,0.11355932203389837,-2.0055509,0.00065912487,1.0
2529,,,,,,,-0.6001703143119812,0.086113214,0.12008257,0.025066536,0.1218703708865156,0.02373979704403685,0.024362235286897557,0.025074178242026495,-0.05423728813559321,0.11355932203389833,-1.6591506,0.0014867969,1.0
2530,,,,,,,-0.6629422903060913,0.08541662,0.119786076,0.025029518,0.1214886233175641,0.02332785447250278,0.02429231071646862,0.025068795200248014,-0.04915254237288134,0.11355932203389837,-1.2671123,0.0031798917,1.0000002
2531,,,,,,,-0.7409511804580688,0.084794685,0.11953222,0.025043346,0.12177687510759405,0.023028334307308173,0.024272812952915793,0.02507927634847838,-0.04406779661016949,0.11355932203389835,-0.8827292,0.0064429315,0.99999994
2532,,,,,,,-0.7602285146713257,0.08437017,0.11935314,0.025003176,0.12084070623563649,0.023210804960979135,0.024221340628626024,0.02507402324169075,-0.03898305084745764,0.11355932203389836,-0.57054406,0.011209431,1.0000001
2533,,,,,,,-0.6890990734100342,0.08403795,0.119221784,0.025019133,0.12023325031922778,0.023296272502894746,0.024221472659253448,0.025083676834487586,-0.03389830508474573,0.11355932203389835,-0.29290864,0.019637583,1.0000001
2534,,,,,,,-0.7310916185379028,0.08386548,0.11915522,0.024964634,0.11994349518576117,0.023201182262505976,0.024187005755969763,0.025080171457387494,-0.02881355932203392,0.11355932203389837,-0.050583124,0.03217484,1.0000001
2535,,,,,,,-0.7667315602302551,0.08373575,0.119108826,0.024982395,0.119121588310301,0.023066744685626885,0.024200844266912127,0.02508919113499728,-0.023728813559322052,0.11355932203389835,0.18808001,0.052165855,1.0
2536,,,,,,,-0.04536732658743858,0.083786674,0.11913344,0.02493535,0.11932161900050843,0.02303888107975959,0.0241815680382932,0.025084350139353867,-0.01864406779661018,0.11355932203389833,0.42674336,0.08406626,1.0000002
2537,,,,,,,-0.6714264154434204,0.08384587,0.11917203,0.024940899,0.12064599851588054,0.023389453235358102,0.024208108095080078,0.02509481925724233,-0.013559322033898301,0.1135593220338983,0.6702347,0.13076895,1.0000001
2538,,,,,,,-0.6559616327285767,0.08402926,0.11925044,0.024899729,0.12100635479684307,0.023047174503309106,0.024197877474894235,0.025089054097624155,-0.008474576271186451,0.11355932203389835,0.9074921,0.19465238,0.9999999
2539,,,,,,,-0.6765401363372803,0.08424043,0.11934951,0.024914484,0.11961771208333283,0.023335766311527156,0.024234719660790584,0.025097925335672854,-0.0033898305084745944,0.1135593220338983,1.0792474,0.16162825,1.0
2540,,,,,,,-0.599892258644104,0.08453877,0.11948002,0.024863794,0.1204006019245048,0.02292833453121831,0.024232225872150858,0.02509335570325324,0.001694915254237317,0.11355932203389835,0.96859056,0.11719666,1.0000001
2541,,,,,,,-0.7222288250923157,0.08481222,0.1196032,0.02488605,0.12071803158728377,0.02321061363584399,0.024273352009096368,0.02510108923712588,0.006779661016949197,0.11355932203389832,0.84562683,0.11526849,0.99999994
2542,,,,,,,-0.7273762822151184,0.08519337,0.11976378,0.024847843,0.12140960850514833,0.023232436733513735,0.02427648562102396,0.025094650588985343,0.011864406779660991,0.11355932203389835,0.72224593,0.11310795,1.0
2543,,,,,,,-0.6872956156730652,0.08551671,0.11991125,0.024863558,0.12047465510223343,0.023371492214739265,0.02432095627349236,0.02510322772015242,0.01694915254237284,0.11355932203389832,0.5965011,0.109537154,0.9999999
2544,,,,,,,0.20317591726779938,0.08590042,0.12006858,0.024837228,0.12182706195430959,0.02384936613603878,0.02432433794589814,0.025095170251533672,0.022033898305084752,0.11355932203389832,0.47075716,0.10607297,1.0000001
2545,,,,,,,-0.189219668507576,0.086256966,0.12022444,0.02486803,0.1214577435249434,0.023117131919066065,0.02437111959135945,0.025101490536634363,0.027118644067796644,0.1135593220338983,0.31892902,0.086307526,0.99999994
2546,,,,,,,-0.30208703875541687,0.08664679,0.120386325,0.024837334,0.12217052950009294,0.02323468773698834,0.024374897327733017,0.02509407275406265,0.03220338983050851,0.11355932203389829,0.23878904,0.073099755,1.0
2547,,,,,,,-0.3461553752422333,0.08696736,0.1205224,0.02488025,0.12166693848810194,0.02363976134042789,0.02441926800278606,0.025098756911849544,0.03728813559322036,0.11355932203389829,0.10136314,0.04960906,0.99999976
2548,,,,,,,-0.4731491804122925,0.08735406,0.120676525,0.024865348,0.1224593754471595,0.023465134734929283,0.02442289901899789,0.025089136505580905,0.04237288135593218,0.11355932203389833,0.022358738,0.039130453,1.0
2549,,,,,,,-0.4368852376937866,0.087650605,0.120805375,0.024902638,0.12259963155709148,0.02395137450179122,0.02446564763056269,0.0250946125249165,0.04745762711864409,0.1135593220338983,0.023074511,0.037526704,0.99999994
2550,,,,,,,-0.5197873711585999,0.08797704,0.12092942,0.024898686,0.12342934412879938,0.02365060460493505,0.024465220412816808,0.025083600733065398,0.05254237288135596,0.11355932203389832,0.036228944,0.03698667,1.0
2551,,,,,,,-0.4578425884246826,0.08825358,0.12104473,0.024949191,0.12372960816509818,0.0231094612025934,0.024506682107039237,0.02508721952776222,0.0576271186440678,0.11355932203389833,0.053939804,0.03663134,0.99999994
2552,,,,,,,1.262711763381958,0.0885446,0.12115691,0.024937468,0.12317011403436517,0.02386652751122098,0.024503818336843678,0.025077359132944052,0.0627118644067797,0.11355932203389829,0.08013548,0.03660797,1.0000004
2553,,,,,,,-0.5007427930831909,0.08875324,0.12124059,0.024994986,0.12251155507987897,0.02369267643912835,0.024540721358641597,0.025080099269066333,0.06779661016949153,0.11355932203389829,0.10633147,0.03658462,1.0
2554,,,,,,,-0.5671321153640747,0.08901667,0.12133703,0.024992738,0.12452977697188958,0.02425367221364129,0.024536014835088844,0.025068973497785762,0.07288135593220346,0.11355932203389829,0.12240323,0.035828073,1.0000001
2555,,,,,,,-0.5372685194015503,0.08918201,0.12140722,0.025037667,0.1244421139664455,0.02399167651938251,0.024569941211946937,0.025073483335599365,0.07796610169491533,0.1135593220338983,0.101692595,0.031365786,0.9999999
2556,,,,,,,-0.5760725736618042,0.08937157,0.121470645,0.025038993,0.1241281685030469,0.024156121858500447,0.02456022077270824,0.025062039513394713,0.08305084745762711,0.11355932203389833,0.14907171,0.030291766,1.0000001
2557,,,,,,,-0.4855627119541168,0.0895102,0.12152797,0.025088668,0.12507928420616463,0.023549863801732414,0.024592401385146487,0.02506589897368939,0.0881355932203389,0.11355932203389835,0.15080467,0.029381108,0.9999999
2558,,,,,,,-0.5828738212585449,0.08966469,0.12158307,0.025072386,0.1248465981740902,0.023877511202109254,0.024580187615335185,0.0250570024858316,0.0932203389830508,0.11355932203389836,0.06110988,0.026967656,1.0
2559,,,,,,,-0.6137875914573669,0.08974021,0.12161583,0.025116177,0.12453897015777461,0.0243001482286995,0.024608091806023594,0.025061735407234338,0.09830508474576267,0.11355932203389832,-0.11848815,0.022629637,0.9999998
2560,,,,,,,-0.3685987591743469,0.089879334,0.12166702,0.025092838,0.12593691650387048,0.024310269436716315,0.024594799042362156,0.025053846792065848,0.10338983050847454,0.11355932203389833,-0.005227729,0.024079751,1.0000001
2561,,,,,,,-0.4443592429161072,0.08993207,0.12170404,0.02510289,0.1259299132272486,0.024239164390828908,0.024621062844640974,0.025063290220060423,0.10847457627118638,0.11355932203389832,0.08336151,0.024181655,0.99999994
2562,,,,,,,-0.4843808114528656,0.09002554,0.12174505,0.025055977,0.1249807711847673,0.023953791888049396,0.024604503522130144,0.025058841293295605,0.11355932203389826,0.11355932203389832,0.17297913,0.024005793,1.0000002
2563,,,,,,,-0.5140308141708374,0.09008031,0.12179467,0.025037179,0.1251670493984839,0.02425861984684502,0.024630880784877317,0.025072155079515816,0.11864406779661013,0.11355932203389832,0.29794523,0.022693973,0.9999999
2564,,,,,,,-0.5181922912597656,0.09017113,0.121856675,0.024935747,0.12492362125689693,0.024060904063690772,0.024613836716234707,0.02507544191920377,0.12372881355932201,0.11355932203389836,0.43831065,0.021065475,1.0000002
2565,,,,,,,-0.6123968362808228,0.0901988,0.12191532,0.024867702,0.12330784337341873,0.024377641047393827,0.024638256165192513,0.025095650435946276,0.12881355932203384,0.11355932203389832,0.54247355,0.018785592,1.0000002
2566,,,,,,,-0.5627185702323914,0.09031479,0.12201051,0.024711821,0.12359351542504028,0.024360681258161678,0.024622581471952475,0.025106759018343167,0.13389830508474582,0.11355932203389832,0.6397397,0.01643864,1.0000002
2567,,,,,,,-0.5437741875648499,0.090355106,0.12211097,0.02455823,0.12374312648583628,0.023891530909387244,0.024647664772273415,0.02513895932936596,0.13898305084745766,0.11355932203389832,0.7242804,0.0135404635,1.0
2568,,,,,,,-0.3420453667640686,0.09046015,0.12223365,0.02432654,0.12418982775951799,0.024051615862719585,0.02463068181274039,0.025161458696910693,0.14406779661016947,0.11355932203389832,0.8058021,0.011039234,1.0000001
2569,,,,,,,-0.6009732484817505,0.09052413,0.12238391,0.024083475,0.12316069676215158,0.023559969312448702,0.024657282770100392,0.025206531789459658,0.14915254237288136,0.11355932203389829,0.8873237,0.008997947,1.0
2570,,,,,,,-0.5881776213645935,0.09064566,0.122563384,0.023740401,0.12262384085396254,0.02353204737836129,0.024640502558313265,0.025246490997775803,0.1542372881355932,0.11355932203389832,0.9688453,0.0073327045,1.0
2571,,,,,,,-0.6293916702270508,0.090677634,0.122752085,0.023385465,0.12227740127814468,0.023266759498153308,0.024665070798131548,0.025308189480409752,0.15932203389830502,0.11355932203389832,1.0502663,0.005969334,0.99999994
2572,,,,,,,-0.5373404622077942,0.09083394,0.12299287,0.022948673,0.11950421829241993,0.023035063368578076,0.02464896829892521,0.025365533070759887,0.164406779661017,0.11355932203389833,1.1094724,0.004409633,1.0000001
2573,,,,,,,-0.6681898236274719,0.09082552,0.12324268,0.022434901,0.11861878012985866,0.02226164502649877,0.024673154358821545,0.025448839791106712,0.16949152542372883,0.11355932203389832,1.1278505,0.002925287,0.9999999
2574,,,,,,,-0.7783159017562866,0.091332175,0.12357973,0.02214704,0.11701384580168613,0.022462733439712595,0.024654566048269405,0.02552674686316233,0.1745762711864406,0.11355932203389832,1.1462288,0.0019401911,1.0000001
2575,,,,,,,-0.633287250995636,0.09242649,0.124036394,0.022267446,0.11442472411422847,0.02250352835926354,0.02467913245936924,0.025631193159166798,0.17966101694915249,0.1135593220338983,1.1766442,0.0013086357,1.0
2576,,,,,,,-0.3745615482330322,0.093592554,0.1245333,0.022279344,0.1118173911273455,0.021181659435957765,0.024659862704417265,0.025734383298965137,0.18474576271186438,0.11355932203389836,1.2068083,0.0008971426,1.0
2577,,,,,,,-0.6527265906333923,0.09487966,0.12508316,0.02239605,0.10940578662632497,0.02129403757950648,0.02468190480956295,0.025863219575210206,0.18983050847457625,0.11355932203389832,1.2229426,0.0006645844,1.0000001
2578,,,,,,,-0.7086796164512634,0.09632796,0.12569934,0.022434698,0.10645733239102445,0.02041342764344848,0.024663134176975302,0.025991550627842436,0.19491525423728817,0.11355932203389836,1.2390786,0.00049232855,1.0000002
2579,,,,,,,-0.6737191081047058,0.09790908,0.12638494,0.022561714,0.10242586794768757,0.01972219256516966,0.02468479639711572,0.026149712163451605,0.2,0.11355932203389833,1.2515191,0.00035039903,1.0000001
2580,,,,,,,-0.6336968541145325,0.09955101,0.12703985,0.022686213,0.09920105905561243,0.019011781914664145,0.024663752008454783,0.026306141562376862,-0.1,0.1186440677966102,-3.8455412,1.0144701e-06,1.0000002
2581,,,,,,,-0.7656542658805847,0.10129285,0.12770274,0.022965785,0.09462289138404781,0.018280874407469373,0.024686303086050278,0.02649282549029139,-0.09491525423728811,0.11864406779661014,-3.6881208,1.9117217e-06,1.0000002
2582,,,,,,,-0.6472408175468445,0.1032093,0.12843792,0.023176184,0.0896499421651627,0.01722271314094648,0.02466526755471592,0.02668154089684799,-0.08983050847457624,0.1186440677966102,-3.5387719,3.4590792e-06,1.0000001
2583,,,,,,,-0.7123832702636719,0.10522635,0.12921612,0.02349593,0.08475723321331066,0.01608089150445227,0.02468605462945529,0.026899113298945166,-0.08474576271186436,0.11864406779661016,-3.3904834,6.3501093e-06,1.0
2584,,,,,,,-0.5900681018829346,0.10746891,0.13008611,0.023756573,0.07901744370101195,0.015130323897354817,0.024666288137076622,0.027119495025329454,-0.07966101694915252,0.11864406779661019,-3.183382,1.3962446e-05,1.0000002
2585,,,,,,,-0.6443127989768982,0.10983624,0.13101222,0.024130272,0.07220393843942556,0.01391749092083308,0.02468730261713755,0.02737286379757546,-0.0745762711864407,0.11864406779661013,-2.9482813,3.2882013e-05,1.0000001
2586,,,,,,,-0.6716799139976501,0.11237807,0.13200876,0.024446724,0.06475689941015494,0.012714193553436639,0.02466567167026892,0.02762713839369619,-0.06949152542372874,0.11864406779661014,-2.686243,7.587337e-05,1.0000001
2587,,,,,,,-0.7622606754302979,0.11510105,0.13307877,0.024881354,0.057084042992470344,0.010997177592345577,0.02468788033078043,0.027914391216217322,-0.06440677966101688,0.11864406779661013,-2.3768811,0.00017932468,0.99999994
2588,,,,,,,-0.6883493065834045,0.118072204,0.13417535,0.025298508,0.04836899258891688,0.00943047642322142,0.024666374608090597,0.028206326641983394,-0.05932203389830507,0.11864406779661019,-2.072509,0.0004360235,1.0000001
2589,,,,,,,-0.7433717846870422,0.121169396,0.13533236,0.025832351,0.039954566321871436,0.007678009216160096,0.024686801739505115,0.028529320077757877,-0.05423728813559319,0.11864406779661016,-1.7471468,0.0009406225,0.9999999
2590,,,,,,,-0.7612924575805664,0.124516144,0.1365884,0.026323423,0.031025546110837784,0.005910039692024575,0.024666622651033584,0.028856923366519266,-0.049152542372881344,0.11864406779661016,-1.4197267,0.0019475869,0.9999999
2591,,,,,,,-0.7546381950378418,0.12800615,0.13791598,0.026941027,0.021412691235172122,0.004116593964337095,0.024687372031957613,0.029219185712292962,-0.04406779661016944,0.11864406779661013,-1.0383996,0.0040377397,0.9999999
2592,,,,,,,-0.16137045621871948,0.1316925,0.13932015,0.027517034,0.012024528517994664,0.002392398383349135,0.024665485341243694,0.02958368385752995,-0.03898305084745765,0.11864406779661016,-0.71580774,0.007103377,1.0000001
2593,,,,,,,-0.44690921902656555,0.13556667,0.14082581,0.028222049,0.0020359740363258046,0.0004425243256297846,0.02468774386590515,0.029982491992910636,-0.03389830508474574,0.11864406779661016,-0.4551076,0.011555403,1.0000001
2594,,,,,,,-0.47796326875686646,0.13965467,0.14241587,0.028895564,-0.007505716247813745,0.0014790840249444353,0.0246662494054318,0.030386904404794822,-0.02881355932203391,0.11864406779661014,-0.21644461,0.018855399,1.0000001
2595,,,,,,,-0.5269261002540588,0.14387323,0.14408532,0.029702459,-0.017151586496303266,0.0032831413144733253,0.024686902018293065,0.030823021496250116,-0.023728813559322087,0.11864406779661014,0.02651586,0.02996009,0.9999999
2596,,,,,,,-0.5160933136940002,0.14834741,0.1458684,0.030477166,-0.02593490015703394,0.005116421149517183,0.024666978526721346,0.03126398607486587,-0.018644067796610164,0.1186440677966102,0.2703323,0.047224283,1.0000001
2597,,,,,,,-0.6049476265907288,0.15296414,0.14773864,0.031400844,-0.03376724795273942,0.0063982362821591145,0.024688123390533955,0.031739624480162036,-0.013559322033898284,0.11864406779661016,0.51414806,0.0740746,1.0000001
2598,,,,,,,-0.6191548109054565,0.15777652,0.14969796,0.032292627,-0.040620997064974185,0.008054827049220576,0.02466653718368843,0.032217314075975785,-0.008474576271186451,0.11864406779661016,0.7265039,0.09875439,1.0
2599,,,,,,,-0.5975224375724792,0.162772,0.15177579,0.03333916,-0.045398815046339115,0.008860285171473874,0.02468924901785272,0.0327288006754269,-0.0033898305084745393,0.1186440677966102,0.92341214,0.08642243,1.0
2600,,,,,,,-0.47468090057373047,0.16797264,0.15394923,0.034364585,-0.048941167674562296,0.009363109488607404,0.024668063165721205,0.03324503089269263,0.0016949152542373091,0.11864406779661014,0.85246897,0.065212,1.0000002
2601,,,,,,,-0.5294754505157471,0.17329766,0.15621817,0.03555358,-0.049511660148981305,0.009393904839531226,0.024689128324759557,0.03379244106493452,0.006779661016949189,0.11864406779661013,0.71939063,0.062359918,0.9999999
2602,,,,,,,-0.5163820385932922,0.17887443,0.15861742,0.036722194,-0.04653695807229561,0.0091785508872768,0.02466950489321386,0.03434418370468973,0.011864406779661022,0.11864406779661014,0.58631283,0.059628915,1.0
2603,,,,,,,-0.6439942717552185,0.18457869,0.16111813,0.03807503,-0.03988158373132524,0.007548447946392069,0.02469096146972451,0.034929339726771494,0.016949152542372902,0.11864406779661016,0.4532351,0.057013992,1.0
2604,,,,,,,-0.6586107611656189,0.19046614,0.16371982,0.03940666,-0.02854790328323164,0.005739464066469153,0.024669513638854296,0.035515288661368966,0.022033898305084745,0.1186440677966102,0.32015666,0.054510735,1.0000001
2605,,,,,,,-0.6105228066444397,0.19652157,0.16645782,0.040934846,-0.012132907210225164,0.002067123907090236,0.024692321112956182,0.036133821770627905,0.027118644067796616,0.11864406779661019,0.18011147,0.04540359,1.0
2606,,,,,,,-0.676129937171936,0.20275375,0.16929683,0.042450465,0.010869958309140894,0.001744478367833834,0.024670815052483447,0.036754681678848135,0.03220338983050845,0.1186440677966102,0.08450029,0.035946734,0.99999994
2607,,,,,,,-0.6290704607963562,0.20907246,0.17223707,0.044174425,0.040610959794365464,0.008010430979132692,0.02469135508378705,0.03740336857141744,0.03728813559322032,0.11864406779661016,-0.03765742,0.02554736,1.0
2608,,,,,,,1.587184190750122,0.21559379,0.175306,0.045877915,0.07848203884805807,0.015047071246835714,0.024670740890001222,0.0380520224951343,0.042372881355932195,0.11864406779661019,-0.14578551,0.018635068,0.99999994
2609,,,,,,,-0.4161885678768158,0.22219746,0.17847936,0.04781955,0.12513457720443413,0.02454652088611467,0.02469110290460173,0.03872982096328659,0.04745762711864404,0.11864406779661014,-0.14732768,0.017804964,1.0
2610,,,,,,,-0.4902508854866028,0.22893012,0.1817456,0.0497303,0.17699018283290682,0.03442422124380931,0.02466817699250767,0.0394033973501688,0.052542372881355895,0.11864406779661016,-0.1325849,0.017559035,1.0000002
2611,,,,,,,-0.41505753993988037,0.23576942,0.18514663,0.051898114,0.2363710804329232,0.04505523931748098,0.024689454551449445,0.04010351845041105,0.057627118644067804,0.11864406779661014,-0.10389715,0.017620325,0.99999994
2612,,,,,,,-0.6106476187705994,0.24272707,0.18863694,0.054028794,0.29739262412338185,0.05758831121966754,0.024666493138904334,0.04079995834144056,0.06271186440677964,0.1186440677966102,-0.07521106,0.017681886,1.0000001
2613,,,,,,,-0.6256886720657349,0.2497136,0.19222532,0.056445856,0.35502825238984476,0.06888846597460536,0.024685674806430243,0.04151810320799891,0.06779661016949153,0.1186440677966102,-0.046523683,0.017743642,1.0000005
2614,,,,,,,-0.07255063951015472,0.25682157,0.19591612,0.058787484,0.4078485562684821,0.07788748277599165,0.024663399574140776,0.04222882860615345,0.07288135593220339,0.1186440677966102,-0.017836278,0.017805647,1.0000002
2615,,,,,,,-0.7371668219566345,0.2639541,0.19971114,0.061471168,0.4578103647889175,0.08753146754138331,0.024682820453811358,0.04296114295254556,0.07796610169491525,0.1186440677966102,-0.035081875,0.015675215,0.9999999
2616,,,,,,,-0.529046893119812,0.27114603,0.20357066,0.064035505,0.49761924038374106,0.09506461220688332,0.024659291412561193,0.04368240452064729,0.08305084745762716,0.1186440677966102,0.02063297,0.01550967,1.0000001
2617,,,,,,,-0.6065468192100525,0.27835143,0.20752242,0.066809505,0.5234923973124125,0.0983676834532954,0.024680188570480766,0.04442316090514923,0.08813559322033894,0.11864406779661014,0.0018533156,0.015783759,1.0000001
2618,,,,,,,-0.7470850944519043,0.28445664,0.2100654,0.06367799,0.5304044087185196,0.10241134522031321,0.02465767688928926,0.04515347888292181,0.09322033898305081,0.1186440677966102,-0.09762278,0.014314754,1.0
2619,,,,,,,-0.5828045010566711,0.2897485,0.21163498,0.05731751,0.5229818143532956,0.1004364483584209,0.02467832103282012,0.04590046494184147,0.09830508474576267,0.11864406779661016,-0.20526896,0.0124196205,0.9999999
2620,,,,,,,-0.7258645296096802,0.2952762,0.2134262,0.051918812,0.5122540894009102,0.09746514091000397,0.02465784735206752,0.04663599931899616,0.10338983050847457,0.1186440677966102,-0.07121026,0.013408216,1.0000001
2621,,,,,,,-0.6210480332374573,0.30067006,0.21509741,0.0468153,0.48054899803617,0.09390955532285686,0.024679550158312833,0.047389623887063546,0.10847457627118641,0.11864406779661019,0.017379133,0.013465288,0.9999998
2622,,,,,,,-0.6174489855766296,0.30620533,0.21690205,0.042250637,0.4435991590139866,0.08525781531802608,0.024658084432201452,0.04812894519904205,0.1135593220338983,0.1186440677966102,0.10596971,0.013522619,1.0
2623,,,,,,,-0.8516188859939575,0.31161004,0.21859469,0.038116828,0.4062106157385531,0.07707547789298275,0.02468029521990128,0.04888499937953371,0.11864406779661014,0.11864406779661016,0.19455937,0.013580111,0.9999998
2624,,,,,,,-0.6830433011054993,0.31724402,0.22049333,0.034270015,0.36487894971713974,0.06939802420595374,0.02466003465232379,0.049630850010253275,0.12372881355932203,0.11864406779661021,0.28309268,0.013562351,1.0000001
2625,,,,,,,-0.7968184351921082,0.32184723,0.22120467,0.03197968,0.3210324478032383,0.06011915545005005,0.02468472369675345,0.050394275814325075,0.1288135593220339,0.11864406779661016,0.38872266,0.0120608015,1.0000001
2626,,,,,,,-0.7370042204856873,0.32573813,0.22103031,0.030755887,0.2803365366836566,0.05352819146782414,0.0246663460496568,0.051142887474975036,0.13389830508474584,0.11864406779661021,0.46924272,0.01016961,1.0000002
2627,,,,,,,-0.7911026477813721,0.32980475,0.22109975,0.02933395,0.23976001097736935,0.0470125200457389,0.02469064880591786,0.05190769269552963,0.13898305084745768,0.11864406779661021,0.546803,0.00829745,0.99999994
2628,,,,,,,-0.7935569286346436,0.33374935,0.22099027,0.028100742,0.20954628819590676,0.04004831657185903,0.024673921605804103,0.052656647962327684,0.1440677966101695,0.11864406779661023,0.6283238,0.0067614177,1.0000001
2629,,,,,,,-0.8346969485282898,0.33798844,0.22120252,0.027049879,0.18405058470026991,0.03550911961692982,0.024700403998214198,0.053416936292580985,0.14915254237288136,0.1186440677966102,0.70984477,0.005508976,1.0000001
2630,,,,,,,-0.729494571685791,0.34481096,0.22342518,0.028284794,0.1669800315111515,0.033200317461489104,0.024683567981426065,0.05416054190973984,0.1542372881355932,0.11864406779661021,0.7913665,0.0044879746,1.0000001
2631,,,,,,,-0.8136457800865173,0.3518195,0.22590098,0.029728647,0.15974769182516335,0.031112727834878267,0.024712233886945285,0.05491513464961186,0.15932203389830507,0.11864406779661023,0.87288743,0.003655881,1.0
2632,,,,,,,-0.6047216653823853,0.3587661,0.22830737,0.03126524,0.1675164957452652,0.03154232008522238,0.02469775790560907,0.05564808071574651,0.164406779661017,0.11864406779661021,0.94970334,0.0028515202,1.0000001
2633,,,,,,,-0.7811686396598816,0.36534682,0.23069786,0.03341299,0.1843111604670446,0.035469370634074335,0.024725670240920088,0.05639159240075947,0.1694915254237288,0.11864406779661016,1.0252507,0.002198035,1.0
2634,,,,,,,-0.7988030910491943,0.37160334,0.2329478,0.036359224,0.21631672377363703,0.04160082701145114,0.0247119943262734,0.05711393637817637,0.17457627118644062,0.1186440677966102,1.0871121,0.0016297802,1.0
2635,,,,,,,-0.8463993072509766,0.3777918,0.23525256,0.0393313,0.261692247637124,0.05089456389738274,0.02474073198711557,0.05784249042329809,0.17966101694915254,0.11864406779661019,1.1196852,0.0011025927,0.9999998
2636,,,,,,,-0.7844893932342529,0.38392982,0.23751672,0.042609587,0.31568484215787346,0.061910625737640654,0.024724729296866765,0.05854988151853942,0.18474576271186438,0.11864406779661023,1.1522595,0.00074587506,1.0000001
2637,,,,,,,-0.8158968091011047,0.3891006,0.23966193,0.04477956,0.37754305991667286,0.07325789513479015,0.024752824090362606,0.059264916043872136,0.18983050847457625,0.11864406779661019,1.1676936,0.0005277761,0.99999994
2638,,,,,,,-0.8343163728713989,0.39372852,0.24165314,0.046395667,0.4408383610872001,0.08498797691935146,0.024736261732104397,0.0599552074647765,0.19491525423728817,0.1186440677966102,1.1801218,0.00037554954,1.0
2639,,,,,,,-0.6777405142784119,0.39843822,0.24376391,0.048159495,0.5068093880828775,0.095150306002855,0.02476116044487474,0.060653113076823424,0.2,0.11864406779661016,1.1925488,0.00026726988,0.9999999
2640,,,,,,,-0.35400882363319397,0.40304494,0.24572542,0.049947675,0.5683343787264181,0.10816994566251602,0.024743691969863767,0.061328675546091324,-0.09999999999999996,0.12372881355932211,-3.7972252,6.1227837e-07,0.99999994
2641,,,,,,,-0.5291654467582703,0.4071496,0.24879853,0.050978206,0.6153769280939405,0.1192352315337973,0.024769255856858696,0.06201033756817723,-0.09491525423728817,0.12372881355932211,-3.6437001,1.222126e-06,0.99999994
2642,,,,,,,-0.5882796049118042,0.41076273,0.25266942,0.051281106,0.661497200333663,0.12967518837236522,0.024751334574347174,0.06266929855811208,-0.08983050847457626,0.12372881355932208,-3.4908724,2.3769485e-06,0.99999994
2643,,,,,,,-0.587006151676178,0.41441253,0.25641808,0.051758282,0.6971426530980314,0.132593740526733,0.024778954612794897,0.06333395373133702,-0.08474576271186435,0.12372881355932208,-3.3430963,4.487125e-06,0.9999998
2644,,,,,,,-0.5832949280738831,0.4178772,0.26021612,0.052031234,0.7061737438000293,0.13727399017422645,0.024764011269758617,0.06397330161273297,-0.07966101694915251,0.12372881355932214,-3.1919518,9.477226e-06,1.0000001
2645,,,,,,,-0.6526492834091187,0.42142904,0.26393056,0.052554615,0.7195843041332316,0.13512851534362608,0.024792755717403494,0.06461912631760171,-0.07457627118644065,0.12372881355932208,-2.9732149,2.196509e-05,1.0000001
2646,,,,,,,-0.6695694327354431,0.42420352,0.26801395,0.051585294,0.7093259865287573,0.13743277415140584,0.024779799240717694,0.06523950824117503,-0.06949152542372879,0.12372881355932208,-2.6672578,4.996075e-05,1.0000001
2647,,,,,,,-0.708621084690094,0.4264565,0.27237374,0.04961569,0.7021044309140763,0.13402104105320317,0.02481036276550483,0.06586301096185336,-0.06440677966101688,0.12372881355932211,-2.3628857,0.000121417244,1.0
2648,,,,,,,-0.6158933043479919,0.42877758,0.27663666,0.04800862,0.6808284844688554,0.1311381008790401,0.024797107600301026,0.06646095645165936,-0.05932203389830509,0.12372881355932211,-2.0241458,0.00028383057,1.0000002
2649,,,,,,,-0.7457876801490784,0.43098107,0.28090551,0.046328366,0.6574911499969266,0.12831401975474666,0.02482826673762944,0.06706101944694982,-0.054237288135593156,0.12372881355932207,-1.678681,0.00063010666,0.9999999
2650,,,,,,,-0.6897053122520447,0.43315285,0.28506047,0.044855393,0.6279339870450278,0.11934620016297132,0.024815991487382682,0.06762986250369397,-0.049152542372881386,0.12372881355932207,-1.3512609,0.0013049317,1.0000001
2651,,,,,,,-0.7450921535491943,0.43522653,0.28918004,0.043372184,0.5952736260355072,0.11606602863462649,0.024848396442725386,0.06819859540013672,-0.044067796610169456,0.12372881355932207,-1.0257233,0.002695141,0.99999994
2652,,,,,,,-0.7580710053443909,0.43721867,0.29314533,0.042043384,0.5626010561803467,0.10565073699137524,0.024839586026239605,0.06873571651572503,-0.03898305084745764,0.12372881355932212,-0.83204573,0.0043158405,0.9999999
2653,,,,,,,-0.7720404863357544,0.43912014,0.29704228,0.04073303,0.5279111236910303,0.09954617949590637,0.02487441627111565,0.06926776246215648,-0.03389830508474574,0.12372881355932212,-0.63089067,0.0066290665,1.0
2654,,,,,,,-0.7893007397651672,0.44096377,0.30080414,0.039569043,0.48935187620769455,0.09447849765371753,0.02486482108918166,0.06976597785081859,-0.028813559322033926,0.12372881355932211,-0.37338692,0.010472183,0.99999994
2655,,,,,,,-0.7839857339859009,0.4427259,0.30450088,0.038412858,0.4524832727405749,0.08716264308558103,0.02489961727600429,0.07026168190315404,-0.023728813559322014,0.1237288135593221,-0.12957099,0.016599625,0.99999994
2656,,,,,,,-0.5956105589866638,0.44441962,0.30804038,0.037395872,0.41816547219101313,0.08044999946656532,0.024889641238758645,0.07072191048793361,-0.01864406779661015,0.12372881355932211,0.114245534,0.026265603,1.0
2657,,,,,,,-0.718538761138916,0.44606245,0.31153408,0.0363869,0.38083544169914724,0.07489823031102892,0.024922043569403095,0.071178287786697,-0.013559322033898268,0.12372881355932207,0.3443098,0.038638096,1.0
2658,,,,,,,-0.7804833650588989,0.447598,0.3148204,0.035505205,0.3574301497250252,0.06752061068102566,0.02491198149650271,0.07159961112266358,-0.00847457627118642,0.12372881355932207,0.5450686,0.048854474,1.0000002
2659,,,,,,,-0.5698587894439697,0.44907355,0.31803194,0.03461947,0.331997071247094,0.06474145953009017,0.024945071146092776,0.07201454081794162,-0.0033898305084745393,0.12372881355932207,0.7500658,0.042779922,0.9999999
2660,,,,,,,-0.9347721338272095,0.45045736,0.32104966,0.033870608,0.29922591991246944,0.05721817677958676,0.02493367456960416,0.07239511191604474,0.0016949152542372933,0.12372881355932212,0.73552626,0.035067286,1.0000001
2661,,,,,,,-0.8353384137153625,0.45177245,0.32397574,0.03308487,0.2811924878555738,0.053290743275850365,0.02496771562975742,0.07277016256493438,0.006779661016949204,0.12372881355932208,0.60244846,0.033511464,1.0000001
2662,,,,,,,-0.714553952217102,0.45295823,0.32664698,0.032463074,0.2629115871317478,0.05057560809047717,0.024957476948025477,0.0731084359354017,0.011864406779661054,0.12372881355932211,0.46937087,0.032023586,1.0
2663,,,,,,,-0.8269374966621399,0.45415223,0.32931635,0.031756733,0.2463674506132606,0.04663182815818962,0.02499009312759262,0.07344243188950399,0.016949152542372888,0.1237288135593221,0.33629215,0.030600773,0.99999994
2664,,,,,,,-0.5942139625549316,0.45512483,0.33160886,0.03128694,0.23373180764319473,0.045080266840089624,0.024980458238746287,0.07373893604525301,0.022033898305084752,0.12372881355932211,0.20321463,0.029240299,1.0000001
2665,,,,,,,-0.7148768901824951,0.45621526,0.3340087,0.030567212,0.22062725979459627,0.04215950172513494,0.025013480406464284,0.07402623401278041,0.027118644067796616,0.12372881355932207,0.0817894,0.025290316,1.0
2666,,,,,,,-0.8512917757034302,0.45637435,0.33516797,0.03114654,0.21410853698361237,0.041495771151569875,0.025000622656663352,0.07427922345087908,0.03220338983050846,0.12372881355932207,-0.02936737,0.018723052,1.0
2667,,,,,,,-0.6842886805534363,0.45496368,0.3343717,0.033910386,0.2053538041576429,0.038988604788195436,0.025031761556830633,0.07452789745206796,0.03728813559322032,0.12372881355932207,-0.1480116,0.013420995,1.0000001
2668,,,,,,,-0.8803008198738098,0.45394972,0.33394268,0.036304016,0.2013149172036998,0.03827790502655595,0.0250163968913519,0.07473997265619145,0.04237288135593218,0.12372881355932211,-0.267643,0.009533929,0.99999994
2669,,,,,,,-0.8384267687797546,0.45288038,0.3334196,0.038881186,0.1975748390873892,0.038748974883165484,0.02504176531538784,0.07494980165620782,0.047457627118644034,0.12372881355932207,-0.26560107,0.009155418,1.0
2670,,,,,,,-0.7811203598976135,0.45202407,0.3330571,0.041256275,0.19473148099422743,0.03759153555360775,0.025022593431834765,0.0751279765482378,0.05254237288135591,0.12372881355932208,-0.23691271,0.009187495,1.0
2671,,,,,,,-0.923936128616333,0.45117867,0.33267847,0.043662433,0.19551709746418858,0.03685033061982844,0.025044333942538525,0.07530320463532057,0.05762711864406781,0.12372881355932207,-0.20822655,0.009219734,0.9999998
2672,,,,,,,-0.7206586003303528,0.45052776,0.3324436,0.04590897,0.194918624954691,0.03737007053845717,0.02501881747634183,0.07544841212126725,0.06271186440677963,0.12372881355932211,-0.1795389,0.009252083,1.0
2673,,,,,,,-0.8163321018218994,0.44985923,0.33217415,0.048136752,0.19439022616525845,0.037732916852161576,0.025037468494986736,0.07559519879780052,0.06779661016949154,0.12372881355932208,-0.15085228,0.009284499,1.0000001
2674,,,,,,,-0.7415339946746826,0.44934228,0.33199903,0.050170757,0.19570881133770626,0.038286357136838645,0.0250109336633914,0.07571278740338114,0.07288135593220335,0.12372881355932211,-0.12216468,0.009317119,1.0000001
2675,,,,,,,-0.7939780354499817,0.4488211,0.3318135,0.052172624,0.19603271137698364,0.03833333243467438,0.025027547365852602,0.07583419229673567,0.07796610169491526,0.1237288135593221,-0.12888788,0.008381933,0.99999994
2676,,,,,,,-0.8398976922035217,0.44839847,0.3316643,0.053942457,0.19600494425777207,0.03843751960765321,0.02500233664950422,0.07592817579094797,0.08305084745762713,0.12372881355932212,-0.11628412,0.008405931,1.0000001
2677,,,,,,,-0.7623205184936523,0.44797385,0.331502,0.05558958,0.19785731586258853,0.03837376166760345,0.02502161867451195,0.07602451860153718,0.08813559322033891,0.1237288135593221,-0.13506372,0.008555035,1.0000001
2678,,,,,,,-0.8335902690887451,0.44765192,0.33138597,0.057027254,0.19917265032322676,0.038874270141054115,0.024997259940322,0.0760951152698163,0.09322033898305078,0.12372881355932208,-0.2606147,0.007391849,1.0000001
2679,,,,,,,-0.9104411005973816,0.44729945,0.33122444,0.058268994,0.20245869270481817,0.03914472686990234,0.025020559813914062,0.07616852446223338,0.09830508474576274,0.1237288135593221,-0.29767773,0.0066692187,1.0
2680,,,,,,,-0.46462100744247437,0.44705266,0.33110285,0.059217684,0.20231548527538518,0.03866828598631359,0.02500066412232908,0.07621339771122196,0.10338983050847458,0.12372881355932211,-0.14291507,0.00736279,1.0000002
2681,,,,,,,-0.5508369207382202,0.44680113,0.33097818,0.060046297,0.20420513601922075,0.03921228648384548,0.025024918009400886,0.07626418362113335,0.10847457627118645,0.12372881355932204,-0.048602905,0.0074801976,1.0000001
2682,,,,,,,-0.5756551027297974,0.4466296,0.33087137,0.060599644,0.20603290719972844,0.040137702312325226,0.02500697944303723,0.07628882969500128,0.11355932203389832,0.12372881355932208,0.039987046,0.0075121396,1.0
2683,,,,,,,-0.6465991139411926,0.44647425,0.33077756,0.060970727,0.20605888915616388,0.03953018816821624,0.025032674870948346,0.07631677214996174,0.11864406779661019,0.12372881355932207,0.12836993,0.0075468873,0.9999998
2684,,,,,,,-0.6587358713150024,0.44641232,0.33072895,0.061159384,0.20797083707170694,0.039893802155464696,0.02501312489556787,0.07632147278845443,0.12372881355932204,0.12372881355932211,0.21255432,0.0075020175,1.0000001
2685,,,,,,,-0.7032707333564758,0.4463255,0.33066124,0.061222676,0.20769570766628637,0.040497816580995064,0.025039360710348874,0.07633417341816864,0.1288135593220339,0.1237288135593221,0.2633661,0.007060174,0.9999999
2686,,,,,,,-0.7108532190322876,0.4463252,0.33063135,0.061106354,0.2079564847784974,0.03932196879548214,0.02502060698720719,0.07632397455877078,0.13389830508474587,0.1237288135593221,0.30115208,0.0061892406,0.99999994
2687,,,,,,,-0.7430940270423889,0.44631332,0.3306099,0.060956653,0.20719860876675164,0.04020757964710276,0.0250451794266014,0.07632479540832564,0.13898305084745768,0.12372881355932204,0.37507433,0.005071428,0.99999976
2688,,,,,,,-0.10627412796020508,0.4463459,0.33058676,0.060658496,0.20729544449608459,0.03935149890671553,0.02502718686168331,0.07630583108036998,0.1440677966101695,0.12372881355932207,0.45084763,0.0041378955,1.0000001
2689,,,,,,,-0.3103122413158417,0.44636858,0.33057076,0.060304526,0.20657154297873453,0.039603727212012316,0.025052997588185456,0.07629708955579563,0.1491525423728813,0.12372881355932203,0.5323668,0.0033705374,0.99999994
2690,,,,,,,-0.34363532066345215,0.44644713,0.33057842,0.05989904,0.2063141471347385,0.03982542490130802,0.025033509557980248,0.07627138633215522,0.1542372881355932,0.12372881355932204,0.6138881,0.0027453783,1.0
2691,,,,,,,-0.37155860662460327,0.44647816,0.33055976,0.059469894,0.20437037700810468,0.03868092698748279,0.02506021066135421,0.07625917160960803,0.15932203389830507,0.12372881355932204,0.69541085,0.002235988,0.99999976
2692,,,,,,,-0.4029216468334198,0.44656572,0.33056125,0.058966137,0.2070011228794289,0.03917107567824677,0.025041899839715574,0.07622886228068605,0.164406779661017,0.12372881355932211,0.77359444,0.0017659145,1.0000001
2693,,,,,,,-0.41236433386802673,0.44662252,0.33056626,0.058523316,0.20648387543946953,0.039052322656012245,0.025067120609434643,0.07621456946703078,0.1694915254237288,0.12372881355932207,0.84913945,0.0013610702,0.9999999
2694,,,,,,,-0.4422035217285156,0.44669613,0.33055198,0.058025364,0.2048651745782014,0.03923988767812307,0.025049856609715787,0.07618488307339077,0.1745762711864406,0.12372881355932207,0.93135035,0.0010588896,1.0000001
2695,,,,,,,-0.489216148853302,0.44674277,0.33053923,0.05753751,0.20418989984060043,0.03863783905095953,0.025076884781948573,0.07616914299477359,0.17966101694915254,0.12372881355932207,1.0186245,0.000810575,0.9999999
2696,,,,,,,-0.4176037013530731,0.44682086,0.3305319,0.057060726,0.20527068183945066,0.03816192681400412,0.025058949151340434,0.07613966819187169,0.18474576271186435,0.12372881355932208,1.0892261,0.00058832543,1.0000002
2697,,,,,,,-0.6619375348091125,0.4468391,0.33049282,0.056602627,0.20485353354036576,0.03901174398318306,0.025087776536273143,0.07612638161390484,0.18983050847457625,0.12372881355932201,1.1087235,0.00040251733,0.9999999
2698,,,,,,,-0.7019613981246948,0.44689524,0.33045828,0.0561063,0.203448821091147,0.03896069366267531,0.025071963046017248,0.07609693651437356,0.19491525423728814,0.12372881355932204,1.1211514,0.00028643914,1.0000001
2699,,,,,,,-0.7526218295097351,0.44691324,0.33042488,0.055687945,0.20259123143799662,0.038869784937837056,0.02510021396284892,0.0760850419979862,0.19999999999999993,0.12372881355932204,1.1335776,0.00020376378,0.9999999
2700,,,,,,,-0.7541272044181824,0.44693887,0.33036467,0.05523772,0.20267008154119517,0.0390397486723245,0.025085886790587573,0.0760587308003308,-0.09999999999999998,0.12881355932203395,-3.763984,3.6999324e-07,1.0
2701,,,,,,,-0.8308367133140564,0.44694024,0.3303117,0.054807715,0.20351941528950954,0.038356398899141345,0.025115773362497703,0.07604702069996472,-0.09491525423728812,0.12881355932203395,-3.605955,7.681745e-07,0.99999994
2702,,,,,,,-0.7651429772377014,0.4469739,0.33026537,0.054400284,0.20442926397559347,0.03848769168387525,0.025100064713017928,0.07602178137609912,-0.08983050847457623,0.12881355932203395,-3.452429,1.5544437e-06,1.0
2703,,,,,,,-0.7973564863204956,0.4469585,0.33020186,0.054016165,0.20302072680004202,0.03896907099527328,0.02513046288622323,0.07601267905012936,-0.08474576271186433,0.12881355932203392,-3.2989051,2.9793382e-06,0.9999999
2704,,,,,,,-0.6541650891304016,0.4469899,0.3301511,0.053604085,0.2048406120030084,0.0390938729087681,0.025115098139756164,0.07598707986535944,-0.07966101694915251,0.12881355932203392,-3.1444032,6.673262e-06,1.0
2705,,,,,,,-0.6964622735977173,0.44699728,0.33011937,0.05327225,0.2013567526575264,0.03927936067091546,0.02514286828219075,0.07597885936710691,-0.07457627118644061,0.1288135593220339,-2.956556,1.4383909e-05,0.9999999
2706,,,,,,,-0.7877271771430969,0.4470195,0.33006817,0.05292058,0.2027445338238265,0.039248271115202966,0.025126952848479767,0.07595605129640987,-0.0694915254237288,0.12881355932203392,-2.6532629,3.384643e-05,1.0000002
2707,,,,,,,-0.75522381067276,0.44702926,0.33003947,0.05259629,0.20338546281199116,0.03978570686710815,0.025154554470265416,0.07594794181201057,-0.06440677966101692,0.12881355932203392,-2.3201573,7.957459e-05,0.99999994
2708,,,,,,,-0.7686536312103271,0.44707182,0.3300187,0.052306417,0.20283811276426456,0.03851784574853411,0.025135844476742056,0.07592651919585809,-0.05932203389830505,0.12881355932203398,-1.9660639,0.0001826603,1.0000001
2709,,,,,,,-0.767345130443573,0.44706947,0.32998767,0.05204378,0.20269216684222652,0.0397086588060216,0.02516315617701601,0.07592163832337938,-0.05423728813559316,0.12881355932203395,-1.6119698,0.00041925933,1.0
2710,,,,,,,-0.7974973917007446,0.44710615,0.32996106,0.05175913,0.2029174595558456,0.03978604419915631,0.02514481903171302,0.07590060772223634,-0.04915254237288133,0.12881355932203395,-1.2888268,0.00086772494,1.0000002
2711,,,,,,,-0.8757827281951904,0.44711357,0.3299486,0.051545106,0.20340620191870865,0.037991689614936514,0.025170429574272995,0.07589730926488412,-0.04406779661016946,0.12881355932203395,-1.0345209,0.0015896712,0.99999994
2712,,,,,,,-0.7059579491615295,0.44712076,0.32989877,0.051308718,0.20245139791527045,0.039074365905786425,0.025153290953334843,0.07587978808625838,-0.038983050847457616,0.12881355932203392,-0.80631024,0.0026389568,1.0000001
2713,,,,,,,-0.7865983843803406,0.4470964,0.32985198,0.051086657,0.20431903822128417,0.0388966183263347,0.025181596438914978,0.07587782546483243,-0.03389830508474575,0.12881355932203387,-0.6189913,0.0039998605,0.99999994
2714,,,,,,,-0.8558457493782043,0.44707146,0.32977557,0.05088911,0.20344489258913828,0.038145593803749725,0.025166001887745967,0.07586356180802548,-0.028813559322033864,0.12881355932203392,-0.43166968,0.0060604457,1.0
2715,,,,,,,-0.7734790444374084,0.44696915,0.32965362,0.050694957,0.2051338592433356,0.03926282069276482,0.0251996926169041,0.07586695938541055,-0.023728813559321913,0.12881355932203392,-0.265946,0.009243503,1.0
2716,,,,,,,-0.8251017928123474,0.44685403,0.32947534,0.05045148,0.20529089380113938,0.03945159939546655,0.025191886898257496,0.07585521030810316,-0.018644067796610132,0.12881355932203395,-0.041841798,0.014540652,1.0
2717,,,,,,,-0.8644335865974426,0.44665304,0.32924595,0.050220605,0.205143627082178,0.039337200281472036,0.025233911060560145,0.07586212478968686,-0.013559322033898237,0.12881355932203392,0.16287541,0.018824218,0.99999994
2718,,,,,,,-0.8015376329421997,0.44638112,0.32889363,0.049906176,0.20657727521220146,0.03959626172808173,0.025239503402124344,0.07585521992392093,-0.00847457627118642,0.12881355932203392,0.36363405,0.023863958,0.9999999
2719,,,,,,,-0.7810977101325989,0.4460239,0.32847714,0.049522478,0.20597068021394105,0.039321495594104,0.025296810193387535,0.07586327248988833,-0.003389830508474476,0.1288135593220339,0.5688539,0.020457992,1.0
2720,,,,,,,6.4343976974487305,0.44560868,0.3279526,0.04906991,0.20927534119971514,0.039206275509726975,0.025316351896683034,0.0758572237674457,0.0016949152542372933,0.12881355932203395,0.59609765,0.017510477,1.0000001
2721,,,,,,,-0.01789136417210102,0.4450661,0.32731518,0.048507746,0.21108430896512337,0.04049358183199086,0.025391870363979156,0.07586647234852238,0.00677966101694922,0.12881355932203392,0.4636273,0.01675749,1.0000001
2722,,,,,,,-0.3036763072013855,0.44446576,0.32655495,0.047800094,0.21144647608120742,0.04073525958363088,0.02543133373950261,0.07585748568783744,0.011864406779661054,0.12881355932203395,0.33115718,0.016036665,1.0000002
2723,,,,,,,-0.40837687253952026,0.4437622,0.32571274,0.047014855,0.2162807496715762,0.04101936711126954,0.025524562681303455,0.075863863886701,0.01694915254237287,0.12881355932203392,0.19868846,0.015346595,1.0
2724,,,,,,,-0.49775221943855286,0.44296482,0.32470793,0.046079654,0.2193430845289971,0.04241820326211855,0.025584731256285628,0.07585289298039243,0.022033898305084752,0.12881355932203395,0.06621832,0.014685974,1.0000002
2725,,,,,,,-0.5260297656059265,0.4420663,0.32361245,0.04500747,0.22249775658342782,0.04244035449838154,0.02570039307843543,0.07585389910567626,0.027118644067796585,0.12881355932203395,-0.03925727,0.012976168,1.0000001
2726,,,,,,,-0.5950818061828613,0.44109088,0.32238173,0.043849684,0.22530701397890743,0.04347748696742433,0.025780380119930075,0.07583866288572588,0.03220338983050845,0.12881355932203392,-0.14842725,0.0095617,1.0000001
2727,,,,,,,-0.6177460551261902,0.43998718,0.32103842,0.04258026,0.23285535742543678,0.043244774008401,0.02591787690853093,0.07583749714338231,0.03728813559322032,0.12881355932203395,-0.261879,0.0069526336,0.9999999
2728,,,,,,,29.493003845214844,0.4388008,0.31954458,0.041197076,0.23858653242035513,0.044794025579822136,0.02602122988981767,0.07581761596706485,0.042372881355932195,0.12881355932203392,-0.37946773,0.004983097,1.0000001
2729,,,,,,,3.2994449138641357,0.4374958,0.31796062,0.039759245,0.24377644028752457,0.04757063665873209,0.02618059634595301,0.07581348169030795,0.04745762711864406,0.1288135593220339,-0.3699298,0.00478085,1.0
2730,,,,,,,1.3696177005767822,0.43606818,0.3161904,0.038248513,0.250944754621038,0.04820913267839943,0.026308190888557664,0.07579339583465214,0.05254237288135591,0.12881355932203392,-0.34124276,0.004797609,1.0
2731,,,,,,,0.6837558150291443,0.43451232,0.31431878,0.03666538,0.25656927971289106,0.04973098677107836,0.026493772620849395,0.07578776470760758,0.057627118644067776,0.1288135593220339,-0.31255507,0.0048145717,1.0
2732,,,,,,,0.21658889949321747,0.43281662,0.31225312,0.035065856,0.26255656735609906,0.0501664355487055,0.026647699850114916,0.0757685264476295,0.06271186440677964,0.12881355932203395,-0.28386784,0.0048314244,1.0000001
2733,,,,,,,-0.015218004584312439,0.43094993,0.31005087,0.03341087,0.2746302489115428,0.052731176964697916,0.02686327159422753,0.07576628745354726,0.06779661016949153,0.12881355932203392,-0.2551816,0.004848446,0.99999976
2734,,,,,,,-0.10638495534658432,0.42893943,0.3076467,0.031736385,0.28515011519265543,0.054491636529259486,0.02704803562771158,0.07574826714659007,0.07288135593220336,0.12881355932203392,-0.22649258,0.0048654685,0.9999998
2735,,,,,,,-0.23638664186000824,0.42680153,0.30515975,0.030032394,0.297123219287122,0.05739049743460118,0.027291402558825475,0.07574584150551572,0.07796610169491522,0.12881355932203392,-0.24311352,0.0045046913,0.99999976
2736,,,,,,,2.305563449859619,0.42452523,0.30246982,0.028307827,0.30679410751672276,0.05992634160658626,0.02750417007798286,0.07572427619157537,0.08305084745762713,0.12881355932203392,-0.25320226,0.0045484332,1.0000002
2737,,,,,,,0.008023679256439209,0.4221446,0.29971644,0.02652617,0.3190194574767379,0.06251948620945719,0.027776384253174673,0.0757141022300225,0.08813559322033897,0.12881355932203392,-0.2857206,0.0044322885,1.0000001
2738,,,,,,,-0.06854081153869629,0.41958755,0.29672927,0.024784217,0.3367666008398745,0.0651456790526326,0.028019273137423764,0.07568669796158603,0.09322033898305081,0.12881355932203395,-0.43387672,0.0036846926,1.0000001
2739,,,,,,,-0.1364372819662094,0.4168699,0.29363212,0.022958213,0.34693635097112047,0.06695747956159523,0.028329514973783144,0.0756723536567045,0.09830508474576276,0.12881355932203392,-0.40604937,0.0033707514,0.99999976
2740,,,,,,,-0.07307526469230652,0.41385126,0.29016298,0.021292126,0.36376947068322624,0.07113642220797446,0.028612361461713812,0.07563829469954661,0.10338983050847457,0.12881355932203398,-0.24774273,0.003730418,1.0000001
2741,,,,,,,-0.05997450277209282,0.40961653,0.2854811,0.020619199,0.37745025681859756,0.07381820410735562,0.028956697682700885,0.07561921306961909,0.10847457627118645,0.12881355932203392,-0.1292803,0.0039659967,1.0000001
2742,,,,,,,-0.29440996050834656,0.40491158,0.28029948,0.020155516,0.3966553094898888,0.0739241016505996,0.029274679218633585,0.07558315202948222,0.11355932203389833,0.12881355932203392,-0.033684626,0.0040885247,1.0
2743,,,,,,,-0.20721420645713806,0.3999754,0.27501738,0.01958058,0.41273994566546046,0.0806620923125183,0.02965609735198241,0.07556100885853999,0.11864406779661016,0.12881355932203398,0.06004893,0.0041898093,1.0000001
2744,,,,,,,-0.1041509285569191,0.39528763,0.27001283,0.019374374,0.4305372949679375,0.08326198780749285,0.03000927640221708,0.07552440631961446,0.12372881355932207,0.12881355932203395,0.13750777,0.0040598805,1.0000002
2745,,,,,,,-0.21076838672161102,0.39508367,0.26980534,0.022026699,0.45194645131217803,0.08622159032022221,0.030427248615437313,0.07550474650177272,0.1288135593220339,0.12881355932203387,0.17637573,0.0036553913,0.9999999
2746,,,,,,,-0.4309841990470886,0.39676723,0.27147067,0.026804885,0.47122190054090196,0.09018893127984161,0.030815563359664823,0.0754695710759541,0.13389830508474587,0.12881355932203392,0.2019022,0.0032510376,1.0
2747,,,,,,,-0.42129477858543396,0.3980705,0.2728724,0.032177746,0.48472918512640656,0.09353623691257967,0.031265973714643965,0.0754534288176502,0.13898305084745763,0.12881355932203392,0.22743174,0.0028913328,1.0
2748,,,,,,,-0.3071608543395996,0.39969626,0.27448905,0.03945259,0.5047295110693594,0.09549317316394842,0.03168862939250937,0.07542376040923056,0.1440677966101695,0.12881355932203398,0.2773968,0.0024973955,1.0
2749,,,,,,,-0.5832353830337524,0.40115973,0.27613512,0.047855563,0.514311878803637,0.10057004871240155,0.032172227762908616,0.07541057088598942,0.1491525423728814,0.12881355932203395,0.35488936,0.0020613861,0.9999999
2750,,,,,,,-0.46670177578926086,0.4029148,0.27779368,0.059462454,0.5237900804533192,0.1029838080617063,0.03262265032214061,0.07538342072135581,0.15423728813559323,0.12881355932203395,0.43641123,0.0016788101,0.99999994
2751,,,,,,,-0.39103519916534424,0.40353352,0.27978334,0.067958,0.5372546542941425,0.10360407894402336,0.03313271148595725,0.07537361270818164,0.15932203389830507,0.12881355932203392,0.51793146,0.0013671875,0.9999999
2752,,,,,,,0.03176675736904144,0.40010732,0.27965307,0.06950855,0.5465478718905287,0.10523953137173964,0.03361002042308144,0.07535067122771368,0.16440677966101697,0.12881355932203395,0.59748524,0.0010933473,1.0000001
2753,,,,,,,-0.20151694118976593,0.39480615,0.27791363,0.070180155,0.5473139968506177,0.10616825577934329,0.03414538542308055,0.07534664837263569,0.1694915254237288,0.12881355932203387,0.67079794,0.00082248106,0.99999994
2754,,,,,,,-0.14880330860614777,0.38954926,0.27642298,0.07043493,0.5529574400745033,0.10458572809646757,0.03464873135706565,0.07532776471072564,0.1745762711864406,0.12881355932203392,0.75373566,0.00061865436,1.0000002
2755,,,,,,,-0.2164066731929779,0.3839665,0.27469137,0.07095443,0.5479685399052391,0.10442947637403918,0.03521482502473396,0.07532809587478287,0.1796610169491525,0.1288135593220339,0.83990604,0.00046790787,0.99999994
2756,,,,,,,-0.3389919698238373,0.3783664,0.2730964,0.07115843,0.5428816619684042,0.10411149463271799,0.03574810479751859,0.07531592852633812,0.1847457627118644,0.12881355932203398,0.92607343,0.00035393055,1.0000001
2757,,,,,,,-0.11973192542791367,0.3725109,0.2713323,0.07159804,0.540547063495564,0.10472975848092476,0.03633941891520187,0.07532038585481543,0.18983050847457625,0.12881355932203392,1.0080179,0.00027401236,1.0000001
2758,,,,,,,-0.4465924799442291,0.36673194,0.26970628,0.07170751,0.525843691351029,0.10099248822453907,0.0368985857732311,0.07531075342867206,0.1949152542372881,0.12881355932203395,1.0621805,0.00021851169,1.0000002
2759,,,,,,,-0.491609662771225,0.36179993,0.26838884,0.07099018,0.5161186642279292,0.0968301709027869,0.03751749448447145,0.07531829447710794,0.2,0.12881355932203395,1.0746073,0.00015545714,0.99999994
2760,,,,,,,-0.17048700153827667,0.35691112,0.26716718,0.070059665,0.4982758047781702,0.0948025531211979,0.0381062179565996,0.07530854436791348,-0.1,0.13389830508474582,-3.7353396,2.718303e-07,1.0000001
2761,,,,,,,-0.30498525500297546,0.35182545,0.26583907,0.06923707,0.4828934378736432,0.09448801088751767,0.03875666036737618,0.07531481749942545,-0.09491525423728814,0.13389830508474573,-3.5759501,4.9139476e-07,0.9999999
2762,,,,,,,-0.30263131856918335,0.34670565,0.26456496,0.06829399,0.4589049137335137,0.08882808839126617,0.039373215425540606,0.07530568685833348,-0.08983050847457627,0.13389830508474576,-3.4165611,1.0006627e-06,0.99999994
2763,,,,,,,-0.3939546048641205,0.3414024,0.26319078,0.067487024,0.4358926579078881,0.08348021693195924,0.04005017192470336,0.07530972349933336,-0.08474576271186436,0.13389830508474573,-3.2611592,1.9509139e-06,0.99999994
2764,,,,,,,-0.455855131149292,0.33604753,0.261846,0.066686414,0.40631355878710357,0.07858503251544721,0.04069306020668903,0.0752940890169517,-0.07966101694915254,0.13389830508474582,-3.1039407,4.381786e-06,1.0000001
2765,,,,,,,-0.4315037727355957,0.33055073,0.26041707,0.06600064,0.380707100560685,0.0741204180429772,0.0413911299014537,0.07529123711819251,-0.07457627118644065,0.13389830508474582,-2.866669,9.86384e-06,0.9999998
2766,,,,,,,-0.4875003695487976,0.32502285,0.25901705,0.065379016,0.35204979706636236,0.06951630189703287,0.042052502084851305,0.07526779607675586,-0.06949152542372876,0.13389830508474576,-2.6161692,2.2344491e-05,1.0000001
2767,,,,,,,-0.5007728338241577,0.31933624,0.25753427,0.06479502,0.3198486135784789,0.06417468376152141,0.0427706554338757,0.07525815969379991,-0.06440677966101692,0.13389830508474576,-2.2620747,5.1218736e-05,0.9999998
2768,,,,,,,-0.20659883320331573,0.31365663,0.25610653,0.06424086,0.2941369530902076,0.05721188860243394,0.04345145916196426,0.07523273167348218,-0.05932203389830502,0.13389830508474582,-1.9079809,0.000117542615,1.0000001
2769,,,,,,,-0.31823304295539856,0.30784467,0.25461748,0.06356379,0.26430946138079014,0.05111037095105002,0.04418709540625393,0.07522573110688963,-0.05423728813559319,0.1338983050847458,-1.5681589,0.0002580367,0.99999994
2770,,,,,,,-0.38591161370277405,0.30404872,0.2542205,0.065904856,0.23745807218868262,0.04571144788175049,0.044886589664967926,0.07520845166916444,-0.04915254237288134,0.13389830508474582,-1.3044423,0.00048471824,1.0000001
2771,,,,,,,-0.3896349370479584,0.3008829,0.2541417,0.069169134,0.21019513984391697,0.04061572284905679,0.045638738568929665,0.07521208155857868,-0.04406779661016949,0.1338983050847458,-1.0529649,0.0008685356,0.9999999
2772,,,,,,,-0.4589695930480957,0.29736748,0.25393596,0.072353214,0.18507798279149676,0.035044502860080304,0.04635085522849987,0.07520087776940865,-0.03898305084745762,0.13389830508474587,-0.80520374,0.0015321922,1.0000002
2773,,,,,,,-0.3915390372276306,0.2944972,0.25397387,0.07526689,0.1595897823713956,0.03034665851186207,0.047113190709660885,0.075205611313245,-0.03389830508474574,0.1338983050847458,-0.5905723,0.0024284427,1.0000001
2774,,,,,,,-0.4955674409866333,0.2945263,0.25508285,0.07416871,0.13929382488565006,0.02692867121357838,0.047831058277974486,0.07519650420788955,-0.028813559322033923,0.13389830508474584,-0.40325248,0.0036809668,1.0000001
2775,,,,,,,-0.4955284595489502,0.29463905,0.25623652,0.07323412,0.11884199764038383,0.023259918735710667,0.04859953153914492,0.07520504226674375,-0.023728813559322038,0.13389830508474582,-0.21593273,0.005577766,1.0
2776,,,,,,,-0.08513795584440231,0.29475483,0.2574107,0.07196732,0.09958106651748365,0.019262278331748615,0.04932541300413268,0.07520090982897612,-0.018644067796610188,0.13389830508474582,-0.0977612,0.007550015,1.0000002
2777,,,,,,,-0.42187973856925964,0.2949231,0.2586298,0.070791945,0.08334063030984934,0.01619050582650034,0.050099626784757975,0.07521939737858731,-0.013559322033898324,0.1338983050847458,-0.018561266,0.009124442,1.0000001
2778,,,,,,,-0.6177177429199219,0.29508904,0.25986844,0.06928441,0.06923880131717856,0.013435707430415198,0.05083108092262988,0.07522649388647185,-0.008474576271186451,0.13389830508474582,0.1821967,0.01158232,0.99999994
2779,,,,,,,-0.5558007955551147,0.29532486,0.26116306,0.067892194,0.05656828514037631,0.011101816820223846,0.051612285557599086,0.07525513551260885,-0.0033898305084745627,0.1338983050847458,0.38764346,0.009726351,0.9999999
2780,,,,,,,-0.6965628266334534,0.29554078,0.26246807,0.06612945,0.045515427961453324,0.008764893777283537,0.0523477655856319,0.07527502151887472,0.0016949152542372853,0.13389830508474584,0.4562235,0.008693577,1.0000001
2781,,,,,,,-0.45044630765914917,0.2958579,0.26384437,0.064520895,0.03709285670225892,0.007315692075842045,0.05313212276179895,0.07531558951379477,0.006779661016949177,0.13389830508474576,0.3237538,0.008318193,0.9999999
2782,,,,,,,-0.7489004135131836,0.29621089,0.2652571,0.06268322,0.028951272237511733,0.005417745604539953,0.05387109123927211,0.07534415797360935,0.011864406779660988,0.13389830508474582,0.1912844,0.007958917,1.0
2783,,,,,,,-0.7109825015068054,0.30014768,0.26867512,0.06260777,0.021751224601179783,0.004324237838021443,0.054654737758942785,0.07539386526061427,0.01694915254237286,0.1338983050847458,0.058814377,0.007615119,0.9999999
2784,,,,,,,-0.17891037464141846,0.30657032,0.27353868,0.06348648,0.015015343752166158,0.0028071444473086854,0.05539023906721708,0.07542918080155935,0.022033898305084763,0.13389830508474582,-0.073654614,0.0072861738,1.0
2785,,,,,,,-0.3838900029659271,0.3125831,0.27823886,0.06433264,0.009003321769940098,0.001857072052765498,0.05616904330780962,0.07548172695977633,0.02711864406779666,0.1338983050847458,-0.1746228,0.006301456,1.0000001
2786,,,,,,,-0.29169583320617676,0.3188287,0.28313902,0.06509003,0.0027276596062481796,0.00031151641964650035,0.05689451274587681,0.07551997256897947,0.03220338983050849,0.1338983050847458,-0.28379196,0.0046391976,1.0
2787,,,,,,,-0.32742273807525635,0.3248252,0.28795227,0.065947875,-0.0034660188079214008,0.0006429337586317856,0.05766077347229374,0.07557299950187928,0.03728813559322033,0.1338983050847458,-0.3929598,0.0034147815,0.9999999
2788,,,,,,,-0.4820917844772339,0.33087778,0.2928368,0.06671639,-0.009832354830286173,0.0018884310455823683,0.05837258909709668,0.07560799427118499,0.04237288135593217,0.13389830508474584,-0.48089933,0.0025979022,1.0000001
2789,,,,,,,-0.39892295002937317,0.33664563,0.29707253,0.0670394,-0.015073502204141899,0.0030001629696730487,0.05912053842703995,0.07565829670532603,0.04745762711864407,0.1338983050847458,-0.48567936,0.00240526,1.0000001
2790,,,,,,,-0.49899208545684814,0.3423349,0.30093223,0.0669258,-0.018707209813356628,0.003562123625038155,0.059812031910340416,0.07568843886126912,0.05254237288135592,0.13389830508474582,-0.45328534,0.002442237,1.0000002
2791,,,,,,,-0.5595785975456238,0.34778342,0.30473796,0.06706401,-0.0201011507128939,0.003948703496732282,0.06053910706295863,0.07573071841907551,0.057627118644067804,0.13389830508474584,-0.4208915,0.0024797567,0.9999999
2792,,,,,,,147.05360412597656,0.35316518,0.30848017,0.067056485,-0.018599641146943537,0.0034991886242365243,0.06120519789535274,0.07575406534361188,0.06271186440677971,0.13389830508474582,-0.3958033,0.0025239903,1.0000002
2793,,,,,,,8.451303482055664,0.35827917,0.31211004,0.06730666,-0.013645895136600361,0.002796877039450115,0.06190513655440188,0.07578803254022765,0.06779661016949154,0.1338983050847458,-0.37983286,0.002546268,0.9999999
2794,,,,,,,2.847808599472046,0.36325583,0.31562668,0.067458056,-0.005040095499754875,0.0008354995262350145,0.06254362943753485,0.07580013248771739,0.07288135593220343,0.13389830508474576,-0.36416098,0.002566291,1.0000001
2795,,,,,,,1.229013442993164,0.36797526,0.31902683,0.06785238,0.007619948115094049,0.0013816684492578498,0.06321169420474988,0.07582432746510882,0.07796610169491532,0.13389830508474582,-0.38127366,0.0024380833,0.9999999
2796,,,,,,,0.6605967879295349,0.37250665,0.32227007,0.068151206,0.024404230217980737,0.004715179133450768,0.06381655597568034,0.07582530325165575,0.08305084745762714,0.13389830508474587,-0.40244955,0.0023648073,0.99999994
2797,,,,,,,0.24543160200119019,0.37674308,0.32535577,0.06876587,0.04527720006761652,0.008768226567621044,0.06445069665674148,0.07583568439196009,0.08813559322033897,0.13389830508474584,-0.447346,0.002246806,1.0000001
2798,,,,,,,-0.024633459746837616,0.3807821,0.32826948,0.06922023,0.06984297038022735,0.01314268914352157,0.06501768544368978,0.07582462289691064,0.09322033898305081,0.13389830508474584,-0.5918076,0.00184355,1.0
2799,,,,,,,-0.1145927682518959,0.38452354,0.33101863,0.070055254,0.09542461376128436,0.018551324772655132,0.06561285854589603,0.07582222669299049,0.0983050847457627,0.13389830508474584,-0.5217348,0.0016638862,0.99999994
2800,,,,,,,0.15256370604038239,0.388009,0.3335328,0.070693165,0.12417380980294548,0.02352745388250224,0.06614094507717187,0.07579660901054755,0.10338983050847456,0.13389830508474582,-0.3533153,0.0018908014,1.0000001
2801,,,,,,,-0.16547054052352905,0.3912715,0.3359491,0.07177617,0.1538646509551874,0.030062516458227516,0.06669428923515863,0.07578263529229465,0.10847457627118641,0.13389830508474576,-0.21722403,0.0020675405,0.99999994
2802,,,,,,,-0.2636927664279938,0.39422655,0.33806008,0.07245485,0.18419374731846275,0.03557372900542671,0.06718102899326699,0.07574622516159893,0.1135593220338983,0.1338983050847458,-0.12162876,0.0021315173,1.0000002
2803,,,,,,,-0.3414364457130432,0.3971399,0.34026557,0.07403133,0.21276050344826816,0.04169017758801743,0.06769519642850902,0.07572187955584728,0.11864406779661014,0.1338983050847458,-0.032488473,0.002146666,0.9999998
2804,,,,,,,-0.3361532688140869,0.39899382,0.34126952,0.0728087,0.2454777164100651,0.04610344155302748,0.06814118073268949,0.07568000872930176,0.12372881355932204,0.13389830508474587,0.041129965,0.0020315382,1.0000001
2805,,,,,,,-0.3798649311065674,0.39808482,0.33919457,0.06519089,0.2735212044712463,0.053078437096043964,0.06861698860196543,0.07565296193489313,0.12881355932203384,0.13389830508474582,0.086382315,0.00187308,1.0000001
2806,,,,,,,-0.4115254878997803,0.39717725,0.33712178,0.058242254,0.30242946697427825,0.05763586754348062,0.06903028130475444,0.07561034006360773,0.13389830508474584,0.13389830508474582,0.114911504,0.0016817008,1.0000001
2807,,,,,,,-0.4529532790184021,0.39616096,0.33501396,0.05211757,0.3300393557322673,0.0637940111369533,0.06947368276588088,0.07558670670622451,0.13898305084745766,0.13389830508474582,0.14044054,0.0014955055,0.9999999
2808,,,,,,,-0.24513179063796997,0.39533502,0.33312118,0.046904907,0.3588686732116725,0.06923295081741714,0.06985421538376957,0.07554812294601167,0.1440677966101695,0.13389830508474582,0.1659685,0.0013299094,1.0000002
2809,,,,,,,-0.3361121416091919,0.39353687,0.33014253,0.044020172,0.38048913904044734,0.07294719668859384,0.07026442845259825,0.07552893680006671,0.1491525423728814,0.13389830508474576,0.1914958,0.0011826197,0.99999994
2810,,,,,,,-0.4302210509777069,0.3917193,0.32713374,0.04199514,0.4084134449745257,0.0784216983084578,0.07060773286744061,0.0754968097590939,0.15423728813559326,0.13389830508474582,0.25364026,0.0010066255,1.0000002
2811,,,,,,,-0.41071030497550964,0.38995177,0.3242949,0.039959215,0.43252462890539445,0.08228422590883915,0.07098152577617903,0.07548270084175608,0.15932203389830504,0.13389830508474576,0.33918938,0.0008244748,1.0
2812,,,,,,,-0.46331560611724854,0.3883174,0.32160127,0.038257964,0.4523022107322398,0.08543733921706263,0.07129359858654244,0.07545453116752064,0.16440677966101702,0.13389830508474584,0.41603813,0.00063883676,1.0
2813,,,,,,,-0.45768973231315613,0.38667575,0.31900308,0.036573704,0.47144577047301933,0.08894966418149183,0.07164049749577388,0.07544277243612105,0.16949152542372886,0.13389830508474582,0.48884475,0.00047206032,0.9999999
2814,,,,,,,-0.4696683883666992,0.38517916,0.3165711,0.035106633,0.48727934957844843,0.09530187824062125,0.07192534816137934,0.07541547558737538,0.17457627118644062,0.13389830508474582,0.57501453,0.00035711078,1.0000001
2815,,,,,,,-0.5577057003974915,0.38367555,0.3142152,0.03372618,0.5067131065508371,0.09740165678616537,0.07224445735955849,0.07540695059702329,0.1796610169491525,0.1338983050847458,0.66118395,0.00027004295,0.99999976
2816,,,,,,,13.181241989135742,0.38230857,0.31201372,0.032487944,0.5227638657520607,0.10096333445579532,0.07250340147851252,0.07538190218492012,0.1847457627118644,0.13389830508474587,0.7473538,0.00020425452,1.0000001
2817,,,,,,,0.42320138216018677,0.38093337,0.30989617,0.031301115,0.5357225082341776,0.10229486566486767,0.0727964768422235,0.07537372305020537,0.18983050847457628,0.13389830508474582,0.8335247,0.00015445564,1.0000001
2818,,,,,,,0.046342894434928894,0.37969676,0.30792034,0.030260807,0.5505161502450336,0.10655947282754873,0.07302918649546725,0.07535077083261599,0.19491525423728817,0.13389830508474584,0.9043179,0.00012726916,1.0000001
2819,,,,,,,-0.16967160999774933,0.37845922,0.30604604,0.029250346,0.5623827930797844,0.10756414244548496,0.07329445019308059,0.0753432956709193,0.20000000000000004,0.13389830508474584,0.9735021,0.000105701554,0.9999999
2820,,,,,,,-0.3051321506500244,0.37736273,0.30434704,0.02828636,0.578093905993773,0.11263305052188739,0.07349785032790364,0.07531636488983857,-0.09999999999999995,0.1389830508474577,-3.7044237,2.0391774e-07,1.0000002
2821,,,,,,,-0.23318664729595184,0.37624523,0.30270883,0.02735596,0.5862961749703055,0.10794051585066759,0.07373810228474488,0.07530558195582499,-0.09491525423728807,0.13898305084745768,-3.5473032,3.2524994e-07,1.0000001
2822,,,,,,,-0.46352019906044006,0.3752663,0.3012134,0.026515933,0.5921393966906146,0.11473510427780832,0.0739176356025167,0.07527883426820146,-0.08983050847457619,0.13898305084745768,-3.3879156,6.726322e-07,1.0000001
2823,,,,,,,-0.11698830127716064,0.37426913,0.29978615,0.02570168,0.6055916463783627,0.11626749150462388,0.07413326396516762,0.07526769250210741,-0.08474576271186436,0.1389830508474577,-3.2285266,1.2049079e-06,1.0000001
2824,,,,,,,-0.24817140400409698,0.3734032,0.2984799,0.024975024,0.6082426268933503,0.11800110798084736,0.07428989970120088,0.07524149853281716,-0.07966101694915251,0.13898305084745768,-3.0214405,2.7356298e-06,1.0000002
2825,,,,,,,-0.5139846801757812,0.37252757,0.2972341,0.024317894,0.6211655304899956,0.11751415267381757,0.07448135988188395,0.07523383297336272,-0.07457627118644063,0.13898305084745763,-2.772371,6.238537e-06,1.0000001
2826,,,,,,,-0.41002386808395386,0.3717898,0.29612148,0.023726493,0.6232731127315324,0.11880352284305866,0.0746125691831836,0.07521023623129464,-0.06949152542372873,0.13898305084745768,-2.4955451,1.4270941e-05,1.0
2827,,,,,,,-0.5689300894737244,0.3710202,0.29504097,0.023178454,0.6231330905057905,0.11947918960253477,0.07478257162944293,0.0752044850792186,-0.06440677966101688,0.13898305084745766,-2.2071507,3.2171476e-05,0.9999999
2828,,,,,,,-0.4892827272415161,0.37036872,0.29406217,0.022667589,0.6354856887231924,0.12381678750375594,0.07489674754285386,0.07518197002638197,-0.05932203389830504,0.1389830508474577,-1.8751032,6.812546e-05,1.0000001
2829,,,,,,,-0.5799079537391663,0.369676,0.29312408,0.022155069,0.6397360648800031,0.1220733496089829,0.07505029911865858,0.07517444925408655,-0.05423728813559315,0.13898305084745768,-1.5979227,0.0001348575,0.9999999
2830,,,,,,,-0.5304381847381592,0.36912093,0.29230204,0.021702876,0.6401481113415317,0.12335548885530406,0.0751453269341661,0.07515143477907152,-0.04915254237288134,0.13898305084745768,-1.3228853,0.00026478132,0.99999994
2831,,,,,,,-0.6395376324653625,0.36853313,0.2915016,0.021324163,0.6511726666302888,0.12373095279644704,0.07527780033621242,0.07514928409782742,-0.04406779661016943,0.13898305084745768,-1.071408,0.00047441907,0.99999976
2832,,,,,,,1.5487650632858276,0.36807594,0.2907814,0.021025911,0.6500723772618152,0.12652733443506714,0.07535492516441991,0.07513389820952639,-0.038983050847457686,0.13898305084745766,-0.8199294,0.00085005444,1.0000001
2833,,,,,,,-0.32898834347724915,0.36760646,0.29009703,0.020775415,0.6513799945536193,0.12612396377137713,0.0754720049886491,0.07513625645961283,-0.03389830508474576,0.13898305084745763,-0.58555466,0.0014189,0.99999994
2834,,,,,,,-0.25654152035713196,0.36839154,0.29003277,0.02140543,0.6473187176233803,0.12606316675922033,0.075533658138152,0.0751240824135672,-0.02881355932203391,0.13898305084745766,-0.3748348,0.0022346794,1.0
2835,,,,,,,-0.29247963428497314,0.3698271,0.2902962,0.022618001,0.6551894961943353,0.12864355543789624,0.07563924709604047,0.07512977182902834,-0.023728813559322062,0.13898305084745766,-0.19633882,0.0033191089,0.9999998
2836,,,,,,,-0.3082784414291382,0.3711204,0.2905173,0.023711143,0.6559392464901971,0.12428368470659151,0.07569189541472485,0.075118244190732,-0.018644067796610177,0.13898305084745768,-0.1122059,0.003962623,1.0000001
2837,,,,,,,-0.2564847767353058,0.37231538,0.29072115,0.024837386,0.6569925980574638,0.12448151770413493,0.07578639548593388,0.07512483845006723,-0.013559322033898293,0.13898305084745763,-0.028285608,0.004730852,1.0000001
2838,,,,,,,-0.4328571557998657,0.37337965,0.29088858,0.025864813,0.6505927943988298,0.12767276175332626,0.07582420375030538,0.0751174607290187,-0.008474576271186413,0.13898305084745763,0.035994533,0.0056845094,1.0000001
2839,,,,,,,-0.29605183005332947,0.3742259,0.29101044,0.026793646,0.6565306476343877,0.12550611021369418,0.07589869069525526,0.07512823055142064,-0.003389830508474555,0.13898305084745768,0.20643134,0.0046112146,0.99999994
2840,,,,,,,0.1742815226316452,0.3749396,0.29110587,0.027572533,0.6563468215529354,0.12547139337497312,0.0759153864712471,0.07512390133041923,0.0016949152542372775,0.13898305084745763,0.27883232,0.0041497718,1.0000004
2841,,,,,,,-0.011560807004570961,0.37551373,0.29116675,0.028309984,0.6600434300923014,0.1282769789415772,0.07597401252558401,0.07513756655798863,0.006779661016949189,0.13898305084745763,0.18388078,0.0041202377,0.99999994
2842,,,,,,,-0.10403791815042496,0.3760126,0.29120484,0.028960254,0.6632863602869914,0.13030182414543204,0.07597769870214952,0.07513742173425282,0.011864406779661016,0.13898305084745763,0.05141039,0.0039419727,1.0
2843,,,,,,,-0.26887473464012146,0.3763684,0.29118416,0.029625747,0.6555453853136265,0.12827615789173236,0.07602332964123405,0.0751594120269659,0.016949152542372916,0.13898305084745766,-0.0810592,0.0037713624,0.9999998
2844,,,,,,,-0.40079978108406067,0.37669206,0.2911458,0.030253205,0.6655284589906889,0.12445042835233902,0.07601623666685878,0.07516797969135522,0.02203389830508476,0.1389830508474577,-0.21352865,0.0036081104,1.0000002
2845,,,,,,,-0.35748738050460815,0.3768833,0.29107612,0.030823,0.6569820752369498,0.12310515251691452,0.07605211835552271,0.0751940168071648,0.027118644067796623,0.13898305084745768,-0.31974745,0.0028826904,0.99999994
2846,,,,,,,-0.5000683665275574,0.37701854,0.29099938,0.031273752,0.6576302282330693,0.12869193606850488,0.0760338140607343,0.07520404309420453,0.032203389830508466,0.1389830508474577,-0.4191574,0.002248052,1.0
2847,,,,,,,-0.3815220594406128,0.3770585,0.29090437,0.03168076,0.6523759633841409,0.12711519768152346,0.07606086625395901,0.07523026129778183,0.03728813559322034,0.13898305084745766,-0.50931317,0.001704144,1.0
2848,,,,,,,1.8348299264907837,0.37711176,0.29081687,0.032033987,0.6520603934095067,0.1267200184693709,0.0760377282005681,0.07523976568851112,0.04237288135593221,0.13898305084745766,-0.5961764,0.0012983958,0.99999994
2849,,,,,,,-0.2119920402765274,0.3771087,0.29070494,0.032431677,0.6582346534267763,0.12445989905910577,0.07606222578355977,0.075267885677286,0.04745762711864407,0.13898305084745763,-0.63436145,0.0011486392,0.9999999
2850,,,,,,,-0.3808615505695343,0.37715757,0.2906053,0.03282549,0.6537301766188925,0.1281043599007247,0.0760386811537845,0.07527943068774973,0.052542372881355943,0.13898305084745766,-0.60422903,0.0012098355,1.0000005
2851,,,,,,,-0.24838776886463165,0.37714246,0.29049897,0.033191357,0.6476934749029577,0.12510956474035306,0.07606257110731936,0.07530619700259301,0.05762711864406783,0.13898305084745763,-0.58018583,0.0012512886,0.9999999
2852,,,,,,,-0.327218234539032,0.3771447,0.29040456,0.033489306,0.6504266599305403,0.12710951218424416,0.07603635863683425,0.07531535915169893,0.06271186440677966,0.1389830508474577,-0.56080705,0.0012759739,1.0000002
2853,,,,,,,-0.40995049476623535,0.37709787,0.29030037,0.033797782,0.6509779786266316,0.1244275242732458,0.07605847061016602,0.0753409643102001,0.06779661016949154,0.13898305084745768,-0.54142797,0.0013012356,1.0000002
2854,,,,,,,-0.27610430121421814,0.37708315,0.29020414,0.03407463,0.6490697501176712,0.1242275688507174,0.07603124081890118,0.07534986161027615,0.07288135593220343,0.13898305084745766,-0.5220489,0.0013269383,1.0
2855,,,,,,,-0.4558008909225464,0.37702402,0.29010913,0.034333758,0.6531178244557977,0.12381558685753709,0.07605274023895568,0.07537354625079037,0.07796610169491527,0.13898305084745766,-0.52974284,0.0012765672,0.9999999
2856,,,,,,,10.158227920532227,0.37698787,0.29004216,0.03446925,0.6465523312016656,0.12450856895183107,0.07602448807729636,0.07537644409849209,0.08305084745762714,0.13898305084745763,-0.55503106,0.0012159559,1.0000002
2857,,,,,,,-0.37468305230140686,0.3768902,0.28998944,0.034507047,0.6444855212418632,0.12521587484071278,0.07604412316834867,0.07539139466797096,0.08813559322033893,0.13898305084745757,-0.6205891,0.001117062,0.9999999
2858,,,,,,,-0.424213171005249,0.37678653,0.28995872,0.03438465,0.6418351426466178,0.12441421838517276,0.07601226930382432,0.07538563199803898,0.0932203389830508,0.13898305084745763,-0.7063973,0.00093668624,1.0000001
2859,,,,,,,-0.484218031167984,0.37656945,0.28992552,0.034129195,0.6494862345073329,0.1251528285924281,0.07602518849179472,0.07539367710400013,0.09830508474576266,0.13898305084745763,-0.64327806,0.0008119202,0.99999994
2860,,,,,,,-0.2553726136684418,0.37635836,0.2899127,0.03374325,0.6484405839193461,0.12604757614423684,0.07598728767311588,0.07538136725168348,0.10338983050847454,0.13898305084745768,-0.4602874,0.0009579977,1.0000001
2861,,,,,,,-0.3982986509799957,0.376076,0.28990287,0.03329421,0.6412768654498363,0.1225394888565779,0.07599666738145815,0.07538341963209762,0.10847457627118641,0.13898305084745763,-0.305168,0.0010773469,0.99999994
2862,,,,,,,-0.3757861256599426,0.37581992,0.28991035,0.03276501,0.6451023582138171,0.12498607295684148,0.07595634548421554,0.07536595651396182,0.1135593220338983,0.13898305084745766,-0.21169166,0.0011019389,1.0000001
2863,,,,,,,-0.29492056369781494,0.37552154,0.2899459,0.032149274,0.6500142572372656,0.12713462606780826,0.07596512569153129,0.07535945819736788,0.11864406779661013,0.13898305084745763,-0.13807149,0.0010427602,0.9999999
2864,,,,,,,-0.0885651484131813,0.3752311,0.29000762,0.03139894,0.6481161916738898,0.12303703539727362,0.07592327872048006,0.07533096019128559,0.12372881355932208,0.13898305084745768,-0.064451836,0.0009868961,1.0000001
2865,,,,,,,-0.08072300255298615,0.37488255,0.290076,0.03062075,0.6549944843613079,0.12486245888829561,0.07592941954115703,0.07531724209957706,0.12881355932203387,0.13898305084745766,-0.020811021,0.0009084871,1.0000001
2866,,,,,,,-0.27487409114837646,0.3745695,0.29016003,0.029796755,0.6461280758510826,0.12371003469984132,0.07588648983356118,0.07528383266129708,0.13389830508474582,0.13898305084745766,0.012713555,0.0008286709,1.0000001
2867,,,,,,,-0.48180362582206726,0.37417907,0.2902611,0.028893692,0.6487253939685164,0.12705681291873255,0.07589041683572663,0.07526320788223809,0.13898305084745766,0.13898305084745766,0.046235014,0.00075578265,1.0000001
2868,,,,,,,-0.362381249666214,0.3737636,0.29037994,0.027851863,0.6540117539626205,0.12462038276050193,0.07584192786974249,0.07522017455283954,0.14406779661016947,0.13898305084745774,0.07659631,0.0006701109,1.0000002
2869,,,,,,,-0.2845458388328552,0.37329483,0.2905361,0.026739193,0.6600856723271806,0.12594422786170156,0.07584170309717755,0.07518771255163648,0.1491525423728813,0.13898305084745763,0.09926972,0.0005776745,1.0000002
2870,,,,,,,-0.517983078956604,0.37286618,0.29071346,0.025594529,0.6603865274668473,0.1259506895654925,0.0757930236968687,0.07513325304497998,0.1542372881355932,0.13898305084745763,0.12194356,0.0004980395,1.0000002
2871,,,,,,,-0.28313538432121277,0.37241235,0.29094177,0.024410054,0.6592448452596179,0.12623538070890378,0.07579409920261418,0.07508869748479986,0.15932203389830507,0.13898305084745763,0.14461786,0.00042933677,1.0
2872,,,,,,,-0.3448407053947449,0.3719693,0.29120293,0.023137758,0.6582881030194374,0.1257855819772668,0.07574542036797019,0.07501807633099655,0.164406779661017,0.13898305084745766,0.22216085,0.00034818068,1.0000002
2873,,,,,,,-0.2728728950023651,0.37152535,0.29153,0.021854216,0.6605521342813218,0.12736010865031,0.0757475687567976,0.07495677643808989,0.1694915254237288,0.13898305084745763,0.3078498,0.00026965883,1.0
2874,,,,,,,-0.6100208163261414,0.37114757,0.2918907,0.020569634,0.6704452890386674,0.12845917481603375,0.07570376686474917,0.07486914848771188,0.17457627118644056,0.13898305084745763,0.39629483,0.0002060795,1.0
2875,,,,,,,-0.48237231373786926,0.37078047,0.2923444,0.019259844,0.6688428143394838,0.12930635386387182,0.0757108326420192,0.07478881361688422,0.1796610169491525,0.13898305084745763,0.48246428,0.00015586562,0.9999998
2876,,,,,,,-0.3406386375427246,0.37041768,0.2927935,0.017969122,0.6830054354412745,0.13328541590474,0.0756693043050355,0.07468378913355747,0.18474576271186438,0.13898305084745768,0.5686354,0.00011789892,1.0000001
2877,,,,,,,-0.5637878775596619,0.37010208,0.29336438,0.016675353,0.680960085009408,0.13047239345065648,0.07567897883627893,0.07458744863158406,0.18983050847457628,0.13898305084745763,0.6548039,8.90459e-05,0.9999999
2878,,,,,,,-0.52585369348526,0.36971873,0.29388508,0.015413106,0.6765628367320874,0.13180643258488203,0.07563918771556954,0.07446302316235401,0.19491525423728817,0.13898305084745766,0.7314378,7.112649e-05,0.9999999
2879,,,,,,,-0.5878763198852539,0.3694422,0.29467556,0.014030681,0.6864268283020131,0.13195137441588528,0.07564664006916312,0.07434464622582172,0.2,0.13898305084745766,0.80061984,5.907794e-05,0.9999998
2880,,,,,,,-0.08533026278018951,0.3679761,0.2942244,0.013335703,0.6960382026942017,0.12940764328565701,0.07560278173890213,0.07419614104783306,-0.1,0.1440677966101695,-3.6374629,7.6948204e-08,1.0000001
2881,,,,,,,-0.281520277261734,0.36451176,0.2917427,0.0137352925,0.6994353956006664,0.13335929536029895,0.07560875012781931,0.07404743218872747,-0.09491525423728817,0.1440677966101695,-3.4993443,1.8313968e-07,1.0000001
2882,,,,,,,-0.2755851447582245,0.3608118,0.28907177,0.0141662685,0.7114744055444246,0.13387279484372425,0.07556660003216358,0.07386278172000174,-0.08983050847457627,0.1440677966101695,-3.3540466,4.302977e-07,1.0
2883,,,,,,,-0.37470778822898865,0.35670266,0.28611717,0.01473537,0.7077471554607409,0.13626723048412134,0.0755740847223852,0.073680842650603,-0.08474576271186439,0.1440677966101695,-3.1759474,7.880241e-07,0.9999999
2884,,,,,,,-0.3880191147327423,0.3524587,0.283084,0.01530302,0.7084876857455488,0.1357036011515953,0.07553160839464973,0.07346882357009976,-0.07966101694915252,0.14406779661016958,-2.9158769,1.7083188e-06,1.0000002
2885,,,,,,,-0.416918009519577,0.34788325,0.27982667,0.016020004,0.7162653079778383,0.1365033683940841,0.07554099426258645,0.07325983406958333,-0.07457627118644068,0.14406779661016947,-2.634045,3.7213167e-06,1.0
2886,,,,,,,-0.4349106550216675,0.34324613,0.27651456,0.01678715,0.7184915545414696,0.13833612879057086,0.07550426802722919,0.07302089182832315,-0.0694915254237288,0.1440677966101695,-2.3519185,8.062828e-06,1.0
2887,,,,,,,-0.4797181189060211,0.33833492,0.27304208,0.017701546,0.7182083028117333,0.13737634179547992,0.07551885259986493,0.07278806055964818,-0.06440677966101696,0.14406779661016952,-2.0905857,1.6978847e-05,1.0
2888,,,,,,,0.0009024406899698079,0.33323008,0.26945502,0.018670121,0.7206127696676864,0.14179695173866727,0.07548319706412532,0.07252364711517736,-0.05932203389830509,0.1440677966101695,-1.8806003,3.3768814e-05,1.0000002
2889,,,,,,,-0.19137074053287506,0.32770696,0.26562887,0.019830521,0.7231974339024527,0.13971870767632,0.07549802953261904,0.07225848856172779,-0.05423728813559322,0.14406779661016947,-1.6132078,6.891012e-05,0.9999999
2890,,,,,,,-0.18392741680145264,0.3220054,0.26169208,0.021097295,0.711011644097033,0.1410611749707221,0.07546460845393103,0.07196048819711702,-0.04915254237288138,0.1440677966101695,-1.3363833,0.00013648749,1.0000001
2891,,,,,,,-0.2883560359477997,0.3159206,0.25757056,0.022574881,0.7149533911271184,0.13540937219662605,0.07548061380080735,0.0716644808773454,-0.04406779661016949,0.1440677966101695,-1.0730783,0.00025646316,1.0
2892,,,,,,,-0.29302752017974854,0.30955935,0.2532965,0.024183534,0.7036258443150131,0.1358044133835823,0.07544628953633019,0.07133344033302962,-0.03898305084745764,0.1440677966101695,-0.82203186,0.00045962495,1.0
2893,,,,,,,-0.29688212275505066,0.30282852,0.24886128,0.026144965,0.7006805375926397,0.13203586120021538,0.07545998917062366,0.07100113390616682,-0.03389830508474574,0.1440677966101695,-0.5756262,0.00080809597,0.9999999
2894,,,,,,,-0.33586978912353516,0.29592723,0.24432833,0.02837965,0.6884752882187504,0.13028163992698008,0.07542184448577832,0.07063404562693452,-0.028813559322033895,0.1440677966101695,-0.34947118,0.0013066017,1.0
2895,,,,,,,-0.32333987951278687,0.28864962,0.23968212,0.031033041,0.664464372766028,0.12873418902202974,0.0754344340112864,0.07026826031205018,-0.023728813559322014,0.1440677966101695,-0.2176379,0.0017270661,0.99999994
2896,,,,,,,-0.00948302075266838,0.2809933,0.23469621,0.03341097,0.651055847274903,0.12433137593008955,0.0753967089307334,0.06986910988711688,-0.01864406779661015,0.1440677966101695,-0.13382158,0.0020630562,1.0
2897,,,,,,,-0.28590652346611023,0.27231488,0.22864254,0.033295136,0.6281383724938296,0.12002747768479001,0.07540952933123934,0.06947194959701702,-0.013559322033898332,0.1440677966101695,-0.050005868,0.0024642479,0.99999994
2898,,,,,,,-0.3944733738899231,0.2633754,0.222514,0.03258124,0.601123230363866,0.11490280714591007,0.0753750227950437,0.069039921941576,-0.008474576271186389,0.1440677966101695,0.033809613,0.0029434543,1.0000001
2899,,,,,,,-0.4037577211856842,0.2539497,0.21624844,0.031786934,0.5636018116036441,0.11037053723955915,0.07539194380914295,0.06860810829717684,-0.0033898305084745554,0.14406779661016947,0.12222409,0.0022313923,1.0
2900,,,,,,,-0.6509897708892822,0.24428262,0.20984489,0.030998213,0.5368047013948046,0.10496637312904859,0.07535964072330635,0.0681435466113604,0.0016949152542373093,0.14406779661016952,0.11333303,0.0019471487,1.0000002
2901,,,,,,,-0.46044060587882996,0.23396355,0.20287448,0.030156784,0.5023392996954253,0.09538280502835418,0.07538189015891245,0.06767855039801804,0.00677966101694919,0.14406779661016947,0.04141917,0.0019991302,1.0000001
2902,,,,,,,-0.4456040561199188,0.22338994,0.19589102,0.029266307,0.45814204250194585,0.08707054842646267,0.07535924177541008,0.06717828729395603,0.011864406779661071,0.1440677966101695,-0.09714783,0.0019090229,1.0000002
2903,,,,,,,-0.5569573044776917,0.21223573,0.18877323,0.028314166,0.41896470109057593,0.07905088396603813,0.07538927768814821,0.06667662406351826,0.016949152542372902,0.1440677966101695,-0.22930501,0.0018277698,0.99999994
2904,,,,,,,-0.512136697769165,0.20078371,0.18167816,0.027357724,0.3712946283105787,0.07191085824393491,0.07537210725623134,0.06613520275863921,0.022033898305084777,0.1440677966101695,-0.37864882,0.0016067167,1.0000001
2905,,,,,,,-0.4151354730129242,0.18871832,0.17448886,0.026315013,0.3258697522577797,0.06171998543176321,0.07540895466058072,0.06559378380747499,0.027118644067796644,0.14406779661016944,-0.47304505,0.0012893084,0.9999999
2906,,,,,,,-0.5581977963447571,0.17675683,0.16752797,0.025497243,0.27614015090800936,0.05339150877480023,0.07539622431277103,0.06501756823731694,0.0322033898305085,0.14406779661016944,-0.5578458,0.001063546,1.0
2907,,,,,,,-0.5192523002624512,0.16424434,0.16050404,0.0247834,0.23118540057228246,0.04477248639451962,0.07543603829559435,0.06443759155087592,0.037288135593220355,0.14406779661016947,-0.6559526,0.0008488634,1.0000001
2908,,,,,,,-0.66322922706604,0.15560739,0.15500075,0.025057865,0.18845245068197067,0.03583418843736487,0.0754284984866917,0.06382161534988882,0.0423728813559322,0.1440677966101695,-0.7607833,0.00065093994,1.0000001
2909,,,,,,,-0.5737205743789673,0.1509107,0.15088676,0.026348142,0.14987138947070774,0.02907099324842095,0.0754711955387493,0.06320624169067622,0.047457627118644055,0.14406779661016947,-0.8262343,0.000540941,0.9999998
2910,,,,,,,-0.5823763608932495,0.14557625,0.14662862,0.027691197,0.11683631434771836,0.022730529092306793,0.07546341047218827,0.06255482237289989,0.05254237288135593,0.1440677966101695,-0.7957757,0.0005700853,1.0
2911,,,,,,,-0.5618842840194702,0.14094639,0.1425751,0.029011542,0.08965921689417815,0.017620865493256144,0.0755068850342933,0.06190502343339738,0.05762711864406782,0.14406779661016947,-0.7653162,0.0006008064,0.9999999
2912,,,,,,,-0.19224531948566437,0.13955824,0.13929659,0.029130926,0.06981027364938706,0.013436968011970371,0.07549670826546528,0.06122182194446685,0.06271186440677967,0.14406779661016958,-0.73485744,0.00063312106,1.0000002
2913,,,,,,,-0.4011516869068146,0.13828088,0.13604061,0.02926414,0.054478610213965176,0.010647053915176943,0.07553505891562452,0.060539251788765645,0.06779661016949154,0.1440677966101695,-0.7105937,0.00065489026,1.0000001
2914,,,,,,,-0.3340764045715332,0.1369515,0.13280138,0.02932267,0.04439147617849974,0.008465238798470612,0.07552186453692493,0.059826047816980484,0.07288135593220338,0.1440677966101695,-0.69096816,0.00066804676,1.0000001
2915,,,,,,,-0.45523011684417725,0.13554245,0.12956527,0.029411145,0.03865908658398008,0.0077148737487822494,0.07555513965776257,0.059117413157990684,0.07796610169491526,0.1440677966101695,-0.68716705,0.00065477163,0.99999994
2916,,,,,,,-0.5004690289497375,0.13407376,0.12634957,0.02941962,0.0360434538281729,0.006909305089016992,0.07553480117666182,0.058376186602815516,0.08305084745762711,0.14406779661016958,-0.6958369,0.0006221517,1.0000001
2917,,,,,,,-0.4924905002117157,0.13255629,0.12314643,0.029472174,0.03599551481419888,0.006974949854936775,0.07556410387742749,0.057641297203228824,0.08813559322033894,0.1440677966101695,-0.75447893,0.0005532667,1.0000001
2918,,,,,,,-0.5522364974021912,0.13097747,0.1199927,0.029440342,0.036885006312670506,0.0070938757417175575,0.07553814158560011,0.05687873236864606,0.09322033898305081,0.1440677966101695,-0.7646078,0.00046395196,1.0000001
2919,,,,,,,-0.5548500418663025,0.1293213,0.11685034,0.029431704,0.03802443176205747,0.0074752026243711245,0.07556003630241749,0.056122155866483364,0.0983050847457627,0.1440677966101695,-0.6935954,0.00039971247,0.99999994
2920,,,,,,,-0.3164573013782501,0.12765186,0.113773555,0.029368462,0.040074836969423766,0.007567413793128165,0.07552977650217348,0.05534027506747469,0.10338983050847456,0.1440677966101695,-0.5038352,0.00047172548,1.0000002
2921,,,,,,,-0.46225428581237793,0.12589595,0.11072741,0.029314304,0.041415397819646,0.008093685118086872,0.07554610232512009,0.05456951900405684,0.10847457627118647,0.1440677966101695,-0.31750137,0.0005530972,0.99999994
2922,,,,,,,-0.5417008996009827,0.12411023,0.10775014,0.029196875,0.0420318066819077,0.00793942368019304,0.07550869904957046,0.053773244907426375,0.11355932203389832,0.1440677966101695,-0.26820654,0.0005305142,1.0
2923,,,,,,,-0.5045941472053528,0.12228585,0.104809545,0.029114844,0.04317312303334583,0.008205612825338207,0.07552147305048207,0.05299067705591959,0.11864406779661014,0.1440677966101695,-0.22575766,0.00050368416,0.9999999
2924,,,,,,,-0.5009359121322632,0.12042851,0.101965964,0.028961658,0.04175839493579628,0.008228590868178528,0.07547947794542677,0.05218790653759021,0.12372881355932208,0.14406779661016952,-0.17297527,0.00047305637,1.0000001
2925,,,,,,,-0.5751281976699829,0.1185318,0.099136144,0.028844865,0.04162314575056667,0.00794733549009127,0.07548662416530624,0.05139908981743641,0.1288135593220339,0.1440677966101695,-0.13351929,0.00042173598,1.0
2926,,,,,,,-0.5302627086639404,0.11656256,0.09652123,0.02860743,0.039606629026676096,0.007590088002116486,0.07544284501232666,0.05059278753915333,0.13389830508474584,0.1440677966101695,-0.10248495,0.0003731876,0.99999994
2927,,,,,,,-0.5439101457595825,0.11325597,0.09487461,0.027252993,0.037356112439025174,0.0071107205013728305,0.07544814280209783,0.04980616160795886,0.13898305084745766,0.1440677966101695,-0.07144654,0.00033014934,0.9999998
2928,,,,,,,-0.3761829137802124,0.10860411,0.093390085,0.024761077,0.03339116780882437,0.0064464529390435895,0.07540255383546168,0.04900293464175627,0.1440677966101695,0.1440677966101695,-0.040409613,0.00029209562,1.0000001
2929,,,,,,,-0.5733991265296936,0.10369228,0.09187237,0.022323323,0.029381499378039275,0.005596114332726521,0.07541079462042934,0.04822240919752497,0.14915254237288136,0.1440677966101695,-0.009373643,0.0002584288,1.0
2930,,,,,,,-0.5418787598609924,0.09890836,0.09042233,0.020151215,0.024968318689644164,0.00467764531171837,0.07536824137350552,0.047430788100417114,0.15423728813559323,0.1440677966101695,0.021610515,0.00022869534,1.0
2931,,,,,,,-0.6484528183937073,0.0941051,0.08897648,0.018209623,0.020458335673402547,0.004006405632492794,0.07537822827478254,0.046660565927227136,0.15932203389830507,0.1440677966101695,0.047715522,0.00019932218,0.9999998
2932,,,,,,,-0.5763793587684631,0.0893625,0.08758116,0.016442206,0.015797844266234106,0.003088298787620501,0.07533616044519617,0.045876417729837936,0.164406779661017,0.14406779661016958,0.07039076,0.00017185,1.0000001
2933,,,,,,,-0.7117180824279785,0.084553875,0.08619392,0.01485203,0.011743474456824495,0.002235716136525778,0.07534115970442991,0.04511522863586771,0.1694915254237288,0.1440677966101695,0.11029175,0.00014304055,1.0000001
2934,,,,,,,-0.6075849533081055,0.07978063,0.084853955,0.01339406,0.007918490228184194,0.0015054284526342724,0.07529239974273927,0.0443407256159026,0.17457627118644067,0.14406779661016952,0.20438965,0.00011212032,1.0000001
2935,,,,,,,-0.7184456586837769,0.075020835,0.08353004,0.012108855,0.004906961857908335,0.0009537398413694479,0.07529486759591726,0.043592680669228806,0.17966101694915257,0.14406779661016952,0.29848784,8.779102e-05,1.0
2936,,,,,,,-0.22001293301582336,0.07031733,0.08226005,0.010931245,0.0024238401967531307,0.0004454793587805459,0.07524310620466725,0.04283732283025189,0.18474576271186438,0.1440677966101695,0.38991293,6.8020294e-05,1.0000001
2937,,,,,,,-0.6014074683189392,0.0656461,0.081009366,0.009900495,0.0006329450492875926,0.00013103861879528456,0.0752423649504305,0.04210970938095393,0.1898305084745763,0.14406779661016947,0.47608304,5.1356423e-05,0.9999999
2938,,,,,,,-0.5292812585830688,0.06107484,0.07981211,0.008958035,-0.0007083087446349682,9.762383988421343e-05,0.07519163564283546,0.04137829522221723,0.19491525423728817,0.1440677966101695,0.5585573,3.973431e-05,1.0000001
2939,,,,,,,-0.6859461069107056,0.056733765,0.078670874,0.008182468,-0.0013618076467170946,0.0003013310748792069,0.0751916350739499,0.04068017251169852,0.19999999999999996,0.14406779661016952,0.62773967,3.3021504e-05,0.9999999
2940,,,,,,,-0.6176356673240662,0.05283687,0.07764213,0.007548718,-0.0017281835618347839,0.0003082593306709706,0.07513978317224869,0.039976025244002684,-0.09999999999999996,0.1491525423728814,-3.5683541,8.008934e-08,0.99999994
2941,,,,,,,-0.5500590801239014,0.04891942,0.0766211,0.0069791037,-0.0015260476352603057,0.00032172984658178957,0.07513747915118066,0.03930179200428163,-0.09491525423728812,0.1491525423728814,-3.4302335,6.871356e-08,1.0
2942,,,,,,,-0.7338637709617615,0.045230117,0.0756814,0.0064756707,-0.0010563566006558272,0.00017623249919897335,0.0750779295374906,0.03862260497922129,-0.08983050847457624,0.1491525423728814,-3.2921128,2.8645775e-07,1.0
2943,,,,,,,-0.6139736175537109,0.04155282,0.07475332,0.0060291775,-0.00011147579598609718,4.66541131611024e-05,0.0750672288978385,0.03797263286905949,-0.08474576271186436,0.14915254237288136,-3.0486915,4.1316937e-07,1.0
2944,,,,,,,,0.038057067,0.0738887,0.005621241,0.0009816121075987953,0.00016131897995373922,0.07500416199900717,0.037319927720724094,-0.07966101694915251,0.1491525423728813,-2.7685943,9.586497e-07,1.0
2945,,,,,,,,0.034605015,0.073040985,0.00526273,0.002438411437097298,0.0004896186349497167,0.07499023378021297,0.03670165216103247,-0.0745762711864406,0.14915254237288136,-2.4840794,2.0241241e-06,0.99999994
2946,,,,,,,,0.03133418,0.0722545,0.0049340045,0.003866562575465788,0.0007262783747496987,0.07492422505740097,0.03608057078208676,-0.06949152542372881,0.1491525423728813,-2.2228725,4.275276e-06,1.0000002
2947,,,,,,,,0.028063219,0.07146775,0.0046346975,0.005498130057923526,0.0010894911665896435,0.07491236165500774,0.03549654455772081,-0.06440677966101693,0.1491525423728813,-2.0088406,8.252743e-06,0.9999999
2948,,,,,,,,0.025019184,0.07075166,0.0043661376,0.007038638364791879,0.001361708873464024,0.07484857025169347,0.03491450753881388,-0.05932203389830508,0.1491525423728814,-1.7988554,1.6403663e-05,1.0000001
2949,,,,,,,,0.021933265,0.07002449,0.004113575,0.008829426187833039,0.0017252818732254708,0.07483781073446281,0.03436640116468586,-0.054237288135593184,0.1491525423728813,-1.5888705,3.2509965e-05,1.0000001
2950,,,,,,,,0.019845568,0.069554135,0.00405314,0.010204018937631554,0.001933137502281632,0.07477429082111497,0.0338156599673369,-0.049152542372881344,0.1491525423728813,-1.3443677,6.632328e-05,1.0000001
2951,,,,,,,,0.01868659,0.06930728,0.0042002876,0.011771880011765915,0.0022729908711162858,0.07475884452568542,0.0332986111518008,-0.04406779661016947,0.14915254237288136,-1.0644628,0.00013574706,0.9999999
2952,,,,,,,,0.017564503,0.06907826,0.004330029,0.012978971935260895,0.0024551549880011923,0.07468986135888232,0.03277724109184235,-0.03898305084745766,0.1491525423728813,-0.8101918,0.00024642362,1.0000001
2953,,,,,,,,0.016480485,0.068850875,0.0044773873,0.014145838780107549,0.002772999349917905,0.07467409125580571,0.032291142854221216,-0.033898305084745776,0.14915254237288128,-0.5591441,0.00044162115,1.0
2954,,,,,,,,0.015475393,0.0686511,0.0046145655,0.015250280274138222,0.002860636570225125,0.07460502345836958,0.03180508579693327,-0.02881355932203394,0.1491525423728813,-0.35259083,0.0006938744,1.0000001
2955,,,,,,,,0.014481668,0.06844601,0.0047628563,0.016129846558803104,0.0031745235188002483,0.07458962949568045,0.03135318058039556,-0.023728813559321965,0.1491525423728813,-0.23411438,0.0008770434,1.0000001
2956,,,,,,,,0.013537651,0.06825754,0.0048951884,0.016638924491387694,0.0031881867888649625,0.07452587008752952,0.03090268473252889,-0.01864406779661018,0.14915254237288136,-0.14395142,0.0010585531,1.0000001
2957,,,,,,,,0.012605349,0.06806335,0.005033407,0.01714624479778678,0.003293358290286548,0.07451631822261982,0.030490701658568785,-0.013559322033898332,0.1491525423728813,-0.060135346,0.0012645086,0.9999999
2958,,,,,,,,0.011729239,0.067888014,0.005159547,0.0173850386436285,0.003273253034287434,0.07445723932831956,0.030076959863957208,-0.00847457627118642,0.14915254237288136,0.023706293,0.0015072463,1.0
2959,,,,,,,,0.010853847,0.0677051,0.005290656,0.017408376053524383,0.003320623863990678,0.07445155383653868,0.029696889093661763,-0.003389830508474508,0.1491525423728813,0.112868555,0.0011214045,0.9999999
2960,,,,,,,,0.010084417,0.0675566,0.005421883,0.017529475881660976,0.0033890094167499524,0.07439100848011403,0.029314297445304976,0.0016949152542372618,0.1491525423728814,0.11553884,0.0009751511,1.0000001
2961,,,,,,,,0.009315829,0.06740113,0.005557946,0.0171074537021568,0.0033533169308236585,0.0743830523385613,0.0289636653123986,0.006779661016949142,0.14915254237288136,0.07668118,0.0010294808,1.0000001
2962,,,,,,,,0.008614932,0.067267224,0.0056855455,0.016848797925244154,0.0032509258167784856,0.07432507454036381,0.028612070667759653,0.011864406779660991,0.1491525423728814,-0.06324619,0.000983304,1.0000001
2963,,,,,,,,0.007923663,0.06712806,0.005814546,0.016275411149509384,0.003278712749327026,0.07431992745304314,0.028296572013709647,0.01694915254237287,0.1491525423728814,-0.20925239,0.0009335836,1.0
2964,,,,,,,,0.007295961,0.0670092,0.0059362003,0.015712224560060543,0.0030178847583483023,0.07426482594401347,0.02797848591992572,0.022033898305084752,0.1491525423728814,-0.414075,0.0007431158,1.0000001
2965,,,,,,,,0.00663925,0.066872925,0.0060465997,0.015039317055857867,0.002927166303309992,0.07426701531131774,0.027697529402089215,0.027118644067796592,0.14915254237288136,-0.5727006,0.00059783936,1.0
2966,,,,,,,,0.006067773,0.06676261,0.0061522024,0.01420346211305603,0.0027237935146625053,0.07421803653697726,0.02741728100137205,0.032203389830508466,0.1491525423728814,-0.7312084,0.00048543295,1.0000001
2967,,,,,,,,0.0054704905,0.06663673,0.006247282,0.01345814530563278,0.0025647700028929568,0.07422501786336073,0.027171394468061556,0.03728813559322031,0.14915254237288136,-0.8447179,0.00040150114,1.0
2968,,,,,,,,0.0049269237,0.06652688,0.0063308,0.012511909277577652,0.002358110129134077,0.07418425366936286,0.026926060429430174,0.042372881355932195,0.14915254237288136,-0.93236685,0.00031874762,1.0000002
2969,,,,,,,,0.004376765,0.066406935,0.0064032557,0.011566084357131445,0.002256521116187439,0.07419817147927124,0.02671759670064582,0.04745762711864408,0.1491525423728813,-1.0089644,0.0002556695,1.0000001
2970,,,,,,,,0.003886653,0.0663055,0.006469547,0.010690236438449716,0.002072800833922546,0.07416271448641515,0.026506606721670378,0.05254237288135592,0.14915254237288136,-0.972364,0.00026146782,0.9999998
2971,,,,,,,,0.0033589485,0.06618432,0.0065144,0.009895868848873631,0.0018890772229369407,0.07418529093369634,0.02633266945491972,0.05762711864406778,0.1491525423728813,-0.92226255,0.000275099,0.99999994
2972,,,,,,,,0.002915233,0.06608855,0.006557804,0.008932771336585935,0.001751980586690429,0.07415671212453455,0.026158722763847675,0.06271186440677967,0.1491525423728814,-0.8721612,0.0002894762,1.0000001
2973,,,,,,,,0.0024409804,0.06597614,0.006582814,0.008332903109592196,0.001602959282369165,0.07418435343675114,0.026018534875006147,0.06779661016949153,0.14915254237288136,-0.8220589,0.00030449763,0.9999999
2974,,,,,,,,0.0020245276,0.06588076,0.006600911,0.007504801685687686,0.0014570761708358672,0.0741636925761587,0.02587825881691972,0.07288135593220339,0.1491525423728814,-0.77195776,0.00032037523,0.9999999
2975,,,,,,,,0.0016020362,0.065775655,0.0066021346,0.006946733720152073,0.0013224774179053423,0.07419746732836963,0.025774630867766515,0.07796610169491522,0.14915254237288136,-0.72054935,0.000327496,0.99999964
2976,,,,,,,,0.001251224,0.065693185,0.00660701,0.006382779523077986,0.0012157489266861703,0.07417973495423742,0.025665650545399883,0.08305084745762716,0.14915254237288136,-0.70981324,0.0003103553,1.0000001
2977,,,,,,,,0.00087464234,0.065596074,0.006593091,0.005970841829858307,0.0011559333616153113,0.074217067327633,0.025588540066496836,0.088135593220339,0.1491525423728813,-0.77916074,0.00027114022,1.0
2978,,,,,,,,0.0005910532,0.065527104,0.0065871757,0.00559066365230052,0.0010580288534206281,0.07420159067410173,0.02550932979625698,0.09322033898305083,0.1491525423728813,-0.7497316,0.00021828547,1.0
2979,,,,,,,,0.00033339867,0.06545965,0.0065734168,0.005257430923453488,0.001034721210199195,0.07423574013608952,0.025462760689115786,0.09830508474576274,0.1491525423728813,-0.6757266,0.00019021776,0.9999998
2980,,,,,,,,0.00020295684,0.06543109,0.006580787,0.004967742153323656,0.0009385697458754212,0.07421281321558984,0.02541242242411145,0.10338983050847457,0.1491525423728814,-0.48773494,0.00022277833,1.0000001
2981,,,,,,,,7.879523e-05,0.06539761,0.006572287,0.0048640637529287,0.0009489205756204769,0.07424179697501906,0.02539514040340928,0.10847457627118647,0.1491525423728813,-0.3171996,0.00023949517,1.0
2982,,,,,,,,6.578982e-05,0.065399006,0.0065870737,0.00468422831894752,0.0008906857740874305,0.07421414311012406,0.025370008772374362,0.11355932203389832,0.1491525423728813,-0.24037287,0.00023014493,1.0000001
2983,,,,,,,,4.7076275e-05,0.065393455,0.00658586,0.0047060669745180046,0.0009152396559360292,0.074237973193304,0.025372634666691644,0.11864406779661016,0.1491525423728814,-0.20077257,0.00021184285,1.0
2984,,,,,,,,0.000102225305,0.065411314,0.0066014966,0.004606103601390779,0.0008652945583987176,0.07420889547320475,0.025366199318222475,0.12372881355932208,0.1491525423728813,-0.16117229,0.00019507515,1.0000002
2985,,,,,,,,0.00013372178,0.065417565,0.0065975497,0.004747150097117911,0.0009183530912886554,0.07423204870274328,0.025383668191688216,0.12881355932203387,0.1491525423728813,-0.15591635,0.00017384847,0.9999999
2986,,,,,,,,0.00022952068,0.06544547,0.006615507,0.004773968779410081,0.0009035864379270822,0.07420168630506623,0.02538706038585318,0.13389830508474584,0.1491525423728813,-0.15639839,0.00015428332,1.0000001
2987,,,,,,,,0.00026368053,0.065450475,0.0066018403,0.004966036854710811,0.0009437780762725361,0.07422746736076842,0.02541358986065056,0.13898305084745763,0.14915254237288136,-0.15687907,0.00013683744,0.99999994
2988,,,,,,,,0.00034538703,0.06547259,0.006611756,0.004939124368566546,0.0009593809220411515,0.07420037128559076,0.02542229689828136,0.1440677966101695,0.1491525423728814,-0.1573607,0.0001214091,0.99999994
2989,,,,,,,,0.00035700673,0.06547038,0.0065897694,0.005187119350787085,0.0009969694848713992,0.0742289158952601,0.02544974139331688,0.1491525423728813,0.1491525423728814,-0.15228963,0.00010765924,1.0000001
2990,,,,,,,,0.00038578897,0.06547575,0.006585641,0.005211470534689141,0.0009910802322120498,0.0742080265103042,0.025459559187909077,0.1542372881355932,0.1491525423728814,-0.1212538,9.529538e-05,1.0000001
2991,,,,,,,,0.00033141545,0.06545359,0.0065464643,0.005464499780923479,0.0010579669486106085,0.07424320884339272,0.02548525383611682,0.15932203389830504,0.14915254237288136,-0.08582275,8.455065e-05,0.99999976
2992,,,,,,,,0.00029166185,0.065439284,0.0065311193,0.005511883311497232,0.0010718033240156234,0.07422801017935286,0.025489499533402717,0.16440677966101697,0.14915254237288136,-0.048665773,7.52004e-05,1.0
2993,,,,,,,,0.0001411144,0.0653887,0.0064695133,0.005790972322276725,0.0011070805197050055,0.07427225780743178,0.025510559152859748,0.16949152542372878,0.14915254237288136,-0.012886828,6.522073e-05,0.9999999
2994,,,,,,,,-6.3565045e-07,0.06534452,0.006436125,0.0057909987610226575,0.0011014746438593312,0.07426600704115949,0.025507913576121893,0.1745762711864406,0.1491525423728813,0.024600152,5.5662793e-05,1.0000002
2995,,,,,,,,-0.00025090395,0.06526584,0.0063572745,0.005993492984411478,0.001153500545797191,0.0743179543977947,0.025518909806631167,0.1796610169491525,0.14915254237288136,0.092334665,4.5649213e-05,0.99999994
2996,,,,,,,,-0.00051289366,0.06518671,0.006303518,0.006100163576065499,0.001135413871361055,0.07432216460460873,0.025507687914328465,0.18474576271186438,0.1491525423728814,0.18638903,3.5848618e-05,1.0000002
2997,,,,,,,,-0.00088685955,0.06507281,0.006202539,0.006220620202012253,0.0011842945445047174,0.07438430542476893,0.025508500677352854,0.18983050847457625,0.1491525423728814,0.28044596,2.8069815e-05,1.0000001
2998,,,,,,,,-0.0012644867,0.06496152,0.006135486,0.006214002640502606,0.0011996101068600538,0.07439698123425081,0.025484112759944708,0.19491525423728812,0.14915254237288136,0.3744987,2.2059547e-05,1.0000001
2999,,,,,,,,-0.0017738462,0.06480933,0.006012243,0.006390859523622138,0.001237925583204459,0.07447009586758642,0.025473033356361537,0.19999999999999993,0.1491525423728814,0.4548211,1.7996894e-05,1.0
3000,,,,,,,,-0.002268433,0.06466594,0.005932509,0.006342373302297219,0.0012633084797287958,0.07449173995450718,0.025436699785157186,-0.09999999999999998,0.1542372881355932,-3.4992456,6.4038325e-08,1.0000002
3001,,,,,,,,-0.002828619,0.06450115,0.005806723,0.006495240539566831,0.0012407109901003798,0.07456737356795994,0.02541617442487449,-0.09491525423728814,0.15423728813559318,-3.3607392,4.734236e-08,0.99999994
3002,,,,,,,,-0.003335614,0.0643555,0.0057330523,0.006426357016411963,0.0012168411171890024,0.07458912111634743,0.02537573820888669,-0.08983050847457626,0.1542372881355932,-3.1313179,1.8052938e-07,1.0
3003,,,,,,,,-0.0038975035,0.06419226,0.005612699,0.006460101520714708,0.0012576399715961957,0.07466314378180286,0.02534990476415652,-0.08474576271186436,0.1542372881355932,-2.8642776,2.570533e-07,1.0000001
3004,,,,,,,,-0.0043965396,0.06405178,0.0055535487,0.0064320657743257474,0.0012465652943608665,0.07468139694794201,0.02530128199127478,-0.07966101694915254,0.1542372881355932,-2.6001697,4.868587e-07,0.99999994
3005,,,,,,,,-0.0049691084,0.0638877,0.0054368298,0.006362830148741361,0.0012247511103537262,0.07475442334154372,0.025269001170269076,-0.07457627118644065,0.1542372881355932,-2.3616986,1.0277398e-06,0.99999994
3006,,,,,,,,-0.005472798,0.06374817,0.0053883055,0.006168736368325007,0.0011708976002893666,0.07477076935836796,0.025212620671283884,-0.06949152542372876,0.1542372881355932,-2.1475646,2.158487e-06,1.0000001
3007,,,,,,,,-0.0060395948,0.06358877,0.0052803424,0.006163589728563911,0.0011718670194013632,0.07483996168389864,0.025170584872223744,-0.06440677966101692,0.1542372881355932,-1.933433,4.123201e-06,0.9999999
3008,,,,,,,,-0.0065469965,0.063450664,0.005241964,0.0058812811661480375,0.0011407409614423829,0.07485457018099274,0.025107266401470207,-0.05932203389830504,0.15423728813559323,-1.7193004,8.061694e-06,1.0000001
3009,,,,,,,,-0.0071100555,0.06329521,0.005140766,0.0058656576174013,0.0011193405949265765,0.07492098068153799,0.025058338536705117,-0.05423728813559321,0.15423728813559323,-1.5071265,1.575788e-05,1.0000001
3010,,,,,,,,-0.007623865,0.06321027,0.0052455575,0.005515535800880972,0.0010800572114781923,0.07493038786611254,0.024987217014489436,-0.04915254237288134,0.1542372881355932,-1.2971398,3.131747e-05,1.0000001
3011,,,,,,,,-0.008209858,0.06311367,0.005304681,0.005382020411023831,0.001007784600610996,0.07499356417255079,0.024934126057463958,-0.04406779661016947,0.15423728813559323,-1.0771668,6.269217e-05,1.0
3012,,,,,,,,-0.0086928,0.06303986,0.0054262746,0.004991179827492137,0.0009899183994163156,0.07499829691330592,0.02485950776935055,-0.038983050847457595,0.15423728813559326,-0.8006247,0.00012889279,1.0000002
3013,,,,,,,,-0.00919115,0.06295366,0.005473219,0.004745428711120537,0.0009025649408484891,0.07505437021075921,0.024802550729373502,-0.03389830508474573,0.1542372881355932,-0.55039465,0.00023573876,1.0000002
3014,,,,,,,,-0.009184819,0.062950246,0.0056680073,0.004345356417555581,0.0008378098398651535,0.075053664626034,0.024727802425011075,-0.028813559322033895,0.15423728813559323,-0.3907906,0.00034000078,1.0000002
3015,,,,,,,,-0.009107931,0.06294586,0.00579177,0.004123861301552974,0.0007824053294518868,0.075103054725592,0.02467151302810986,-0.023728813559322014,0.15423728813559326,-0.27231276,0.00042979346,1.0
3016,,,,,,,,-0.009042992,0.06295092,0.0059711747,0.003687423353969538,0.0007171224241715765,0.07509276455518059,0.024597073827658408,-0.018644067796610164,0.15423728813559323,-0.15408248,0.00054305396,1.0000002
3017,,,,,,,,-0.009077749,0.06293086,0.0060401987,0.0034317123112269717,0.0006512692522334108,0.07513388918647135,0.024544983800931182,-0.013559322033898317,0.1542372881355932,-0.07026491,0.00064870203,1.0
3018,,,,,,,,-0.009115711,0.06292204,0.006162008,0.0029686726301159424,0.0005966114670898112,0.0751135213850979,0.024475570130013682,-0.00847457627118642,0.1542372881355932,0.013808306,0.0007574421,1.0
3019,,,,,,,,-0.009312609,0.062879406,0.006138299,0.002640251272677598,0.0004990615676651298,0.075141453691694,0.0244283318998112,-0.003389830508474492,0.1542372881355932,0.102970615,0.000563488,1.0
3020,,,,,,,,-0.009477472,0.06285358,0.006177935,0.002186875854596277,0.00043095427253515546,0.07510826979753578,0.02436764300301532,0.0016949152542373093,0.15423728813559326,0.10372511,0.0004905107,1.0000001
3021,,,,,,,,-0.009849836,0.06278724,0.0060444777,0.0018685318932555827,0.00034940567337036766,0.07512116455877815,0.024329835996610486,0.006779661016949158,0.1542372881355932,0.09678966,0.0005164655,0.9999999
3022,,,,,,,,-0.0098271305,0.062778965,0.0060230033,0.0013623282504514654,0.00027649656624974077,0.07506964600873692,0.024278039835380853,0.011864406779661007,0.15423728813559326,0.024989014,0.0005095927,0.9999999
3023,,,,,,,,-0.0098474845,0.06275019,0.005846337,0.0010519140334859522,0.00018749378328034787,0.07506477759045613,0.024252599118295665,0.01694915254237292,0.15423728813559323,-0.10756246,0.00046467676,0.9999998
3024,,,,,,,,-0.009285162,0.0628192,0.0058377944,0.0005032969806187917,0.00011165915778118763,0.07499306135294902,0.0242128911283153,0.022033898305084745,0.15423728813559323,-0.31167102,0.00035751768,1.0000002
3025,,,,,,,,-0.008403006,0.06292408,0.005726632,0.00014037953594882259,1.8765170701408298e-05,0.0749648172580836,0.024198076501426184,0.02711864406779663,0.15423728813559326,-0.45310926,0.00028981527,1.0
3026,,,,,,,,-0.007524398,0.0630514,0.0057054562,-0.00045167160145493166,8.110836652496481e-05,0.0748695337620658,0.02417166667924174,0.03220338983050846,0.15423728813559326,-0.5945477,0.00023500231,1.0000001
3027,,,,,,,,-0.0066041155,0.06325938,0.0057703536,-0.0008819912413468221,0.00017718296090280295,0.07481500451911839,0.024169187518138235,0.03728813559322033,0.15423728813559326,-0.73598504,0.0001905738,0.9999999
3028,,,,,,,,-0.005599674,0.063549906,0.0060932585,-0.0015601975015176442,0.0003014635579527,0.07468989695101373,0.02415266820948612,0.042372881355932174,0.15423728813559326,-0.87742364,0.00015450372,1.0000002
3029,,,,,,,,-0.0045522237,0.063849516,0.0062741754,-0.002091778627571929,0.000391743730841761,0.07460560854470909,0.02416192919934684,0.04745762711864404,0.15423728813559323,-1.020813,0.0001242574,1.0000001
3030,,,,,,,,-0.0033416527,0.06422205,0.006673564,-0.002906317748596212,0.0005465388672953554,0.07444782318694522,0.024155554088382183,0.05254237288135592,0.15423728813559326,-1.0252973,0.000118679476,1.0
3031,,,,,,,,-0.002039421,0.06461994,0.006952244,-0.0035556692171213196,0.0006903008378599059,0.07432733700311636,0.024172196543670067,0.057627118644067776,0.1542372881355933,-0.97519577,0.00012495254,1.0000001
3032,,,,,,,,-0.0005801201,0.06509076,0.0074699065,-0.0044984757228348545,0.0008549537772504399,0.07413339650273403,0.024174662552552063,0.06271186440677969,0.15423728813559323,-0.9250943,0.00013137818,1.0000005
3033,,,,,,,,0.001004048,0.065596715,0.007879127,-0.005348086221234596,0.0010221369603099788,0.0739742974429476,0.024198493822021917,0.06779661016949153,0.15423728813559323,-0.87499326,0.00013824464,0.9999999
3034,,,,,,,,0.002817686,0.066192254,0.008584896,-0.006526211904071723,0.0012528057621049719,0.07373805221397478,0.02420530303456419,0.07288135593220343,0.15423728813559326,-0.8248919,0.00014544169,1.0
3035,,,,,,,,0.0047292393,0.06682181,0.009185364,-0.00744975135135936,0.0014555802437675196,0.07353725060690856,0.024234951693198833,0.07796610169491532,0.15423728813559326,-0.7507829,0.00015662299,1.0000001
3036,,,,,,,,0.0069181146,0.06755382,0.010154279,-0.008698604713551087,0.001652944250593119,0.07325694968449571,0.024245750200117,0.08305084745762713,0.15423728813559326,-0.72378904,0.00015479194,1.0
3037,,,,,,,,0.009260575,0.06833499,0.011064417,-0.009756125907834352,0.0018660903522949082,0.07300880359477194,0.0242766154242162,0.08813559322033897,0.15423728813559326,-0.80793315,0.00012972514,0.9999999
3038,,,,,,,,0.01185914,0.06921996,0.012421705,-0.01110329697347524,0.002149352059657452,0.07268224010183982,0.024290107733826175,0.09322033898305082,0.15423728813559326,-0.7390217,9.889391e-05,0.99999994
3039,,,,,,,,0.014644803,0.07016531,0.0137915965,-0.012102960576468818,0.0023104629422159655,0.07238591737247047,0.02432185796297113,0.0983050847457627,0.15423728813559323,-0.6679776,8.290609e-05,1.0
3040,,,,,,,,0.017748594,0.071234025,0.015772758,-0.013358135022889484,0.002538956157657508,0.07200831698484406,0.024333424241667095,0.10338983050847456,0.15423728813559323,-0.48310685,8.9738634e-05,1.0000001
3041,,,,,,,,0.020971913,0.07235351,0.017838635,-0.014333821678779293,0.002755517605369564,0.0716645058531249,0.024365977920275343,0.10847457627118647,0.15423728813559323,-0.30289957,9.663052e-05,0.99999994
3042,,,,,,,,0.02446545,0.073596366,0.020686824,-0.01509814222656638,0.0029284590926823184,0.07124131897149172,0.024381307955960496,0.11355932203389829,0.15423728813559323,-0.18290813,9.730869e-05,1.0000002
3043,,,,,,,,0.02810273,0.0748955,0.023798378,-0.015040637286300635,0.0029237891364652124,0.07085303378763212,0.02441548183085572,0.11864406779661019,0.15423728813559323,-0.13510945,9.028117e-05,0.99999994
3044,,,,,,,,0.032153092,0.07633516,0.02807837,-0.015115978022200594,0.0028875784439679805,0.07039047447877977,0.024425905435588806,0.12372881355932204,0.15423728813559326,-0.08944852,8.3499486e-05,1.0000001
3045,,,,,,,,0.036261886,0.07781431,0.03286365,-0.014181373631611118,0.0027067616220259696,0.06996758534787784,0.024451716199816634,0.12881355932203384,0.15423728813559323,-0.0808138,7.462396e-05,1.0000002
3046,,,,,,,,0.040618725,0.07941932,0.0391613,-0.012801987958662064,0.002488715107327821,0.06947171858086268,0.02445410032740519,0.13389830508474582,0.15423728813559323,-0.07523411,6.660462e-05,1.0000002
3047,,,,,,,,0.044982504,0.08105517,0.04630807,-0.010079792761186871,0.0019495063692716384,0.06901814375089502,0.024474871952684427,0.13898305084745768,0.15423728813559326,-0.069654405,5.924649e-05,0.99999994
3048,,,,,,,,0.049592786,0.082821354,0.0555028,-0.006664544995958244,0.0013137700390394628,0.06849577254560825,0.024477552450705493,0.1440677966101695,0.15423728813559323,-0.0640739,5.283356e-05,1.0000001
3049,,,,,,,,0.054193716,0.08461886,0.06611276,-0.0014842315340911855,0.00032916281810621193,0.06801499780407864,0.02449929224829538,0.14915254237288136,0.1542372881355932,-0.058497045,4.7090318e-05,0.99999994
3050,,,,,,,,0.05911351,0.086584345,0.079775,0.004841519123793018,0.0009064797609906546,0.06745936562193616,0.024497922508872796,0.1542372881355932,0.1542372881355932,-0.05291572,4.2004056e-05,1.0000001
3051,,,,,,,,0.064018756,0.08858746,0.095786706,0.013312299234514425,0.002547372506871339,0.06694247282548847,0.024514345862441316,0.15932203389830504,0.15423728813559323,-0.04733724,3.745185e-05,0.9999999
3052,,,,,,,,0.07103707,0.09126812,0.11208056,0.023642589633720422,0.004589374318057582,0.06635383844057396,0.024513227268501643,0.164406779661017,0.15423728813559323,-0.04374946,3.3509998e-05,1.0000001
3053,,,,,,,,0.078669935,0.09419127,0.12869485,0.03669605688650352,0.007106201756275,0.06580701489899797,0.02453388660489,0.16949152542372883,0.15423728813559323,-0.04711833,2.9358334e-05,0.9999998
3054,,,,,,,,0.08654274,0.09733107,0.14958644,0.05213939071879217,0.009912401295454771,0.065188842321242,0.02453805502065055,0.17457627118644062,0.15423728813559323,-0.03363051,2.5136736e-05,1.0000001
3055,,,,,,,,0.09444688,0.10055724,0.17174555,0.0709346548574999,0.013612713305137119,0.06461579325157384,0.024568950081850043,0.1796610169491525,0.15423728813559323,0.0013522678,2.1358066e-05,0.9999998
3056,,,,,,,,0.10270479,0.104062624,0.19927958,0.09260099032450017,0.017694165544766126,0.06397560272267863,0.02458589683686948,0.18474576271186435,0.15423728813559326,0.047307402,1.8320085e-05,1.0000001
3057,,,,,,,,0.11080142,0.10758102,0.22730173,0.11780764525090257,0.022014921197637052,0.06338090719984105,0.02462559038403143,0.18983050847457625,0.15423728813559326,0.13543823,1.478937e-05,1.0
3058,,,,,,,,0.119645245,0.111599505,0.26420963,0.1448130905839661,0.028397774314416695,0.06271505814925679,0.0246477936314914,0.19491525423728817,0.15423728813559326,0.23579074,1.1870066e-05,1.0000001
3059,,,,,,,,0.12663208,0.1147341,0.28654066,0.17671418435204955,0.033400202871168794,0.06209369124379241,0.02468843456895235,0.2,0.15423728813559326,0.326573,1.0000865e-05,0.9999999
3060,,,,,,,,0.13045076,0.116172396,0.28075734,0.20912550400154506,0.0404799973625642,0.06140269654758552,0.02470679024799132,-0.1,0.15932203389830518,-3.4266987,6.749709e-08,1.0000002
3061,,,,,,,,0.13474655,0.11793715,0.27810806,0.2463056652490563,0.04656878383209806,0.060755249246211236,0.024743979890620563,-0.09491525423728808,0.15932203389830513,-3.2122664,8.050275e-08,1.0000001
3062,,,,,,,,0.13863547,0.11977898,0.26973706,0.2817725918457121,0.054897220088249835,0.06003946883956453,0.024758287656967075,-0.08983050847457624,0.15932203389830513,-2.9434915,9.722439e-08,1.0000001
3063,,,,,,,,0.1427806,0.12180011,0.26324996,0.31864794343123165,0.06156817980849687,0.05937152947659739,0.024789912011290147,-0.08474576271186436,0.15932203389830515,-2.6800795,1.4746097e-07,1.0
3064,,,,,,,,0.1468176,0.123790376,0.2552101,0.34923586993761896,0.06900946825017518,0.05863681980496651,0.024802468021356515,-0.07966101694915251,0.15932203389830515,-2.448623,2.6245394e-07,1.0000002
3065,,,,,,,,0.15102169,0.12590316,0.24855712,0.3857728398808602,0.07347542520622752,0.057953337585697186,0.02483463629793546,-0.0745762711864407,0.15932203389830513,-2.2566516,5.322457e-07,1.0000001
3066,,,,,,,,0.15515766,0.12801023,0.24085289,0.4089431540543886,0.08121465533650657,0.05720497453979347,0.024844148935899188,-0.06949152542372874,0.15932203389830513,-2.0646806,1.0293256e-06,1.0
3067,,,,,,,,0.15943074,0.13022888,0.2341889,0.4383209867457558,0.08382649125197503,0.05650614470776944,0.024872619714981673,-0.06440677966101689,0.15932203389830515,-1.8624915,2.0737946e-06,0.99999976
3068,,,,,,,,0.16365254,0.13245076,0.22676274,0.4595849186688818,0.08897771390386783,0.055744919954432544,0.024880454090705578,-0.05932203389830509,0.15932203389830515,-1.6557319,3.927234e-06,1.0000002
3069,,,,,,,,0.16795824,0.13475952,0.22023895,0.47353580120489713,0.09239667965555391,0.05503862977237519,0.024908678038407964,-0.054237288135593205,0.15932203389830513,-1.448969,7.5469084e-06,0.9999998
3070,,,,,,,,0.17223617,0.13708296,0.21311095,0.487350108934195,0.0941379195282348,0.05426937888684027,0.024918277917021153,-0.04915254237288134,0.15932203389830515,-1.2422073,1.4731686e-05,1.0
3071,,,,,,,,0.17659448,0.13949662,0.20674373,0.49234587428426885,0.09730426425227887,0.053552877365768664,0.024946201804298844,-0.04406779661016944,0.15932203389830513,-1.0382832,2.8909313e-05,0.9999999
3072,,,,,,,,0.18091607,0.1419229,0.19991209,0.49680217489713857,0.09371028042250104,0.0527765815801395,0.0249531740194719,-0.03898305084745767,0.15932203389830515,-0.78760934,5.6622823e-05,1.0000001
3073,,,,,,,,0.18530037,0.14443195,0.19377321,0.48798926380819735,0.09501346649077783,0.05205471650965204,0.024979688236388728,-0.03389830508474579,0.15932203389830515,-0.5516677,9.8448334e-05,1.0
3074,,,,,,,,0.18965793,0.14696196,0.1872374,0.48033399438168356,0.09141877649447484,0.051272162825447616,0.02498286943381349,-0.028813559322033902,0.15932203389830515,-0.38962394,0.00014452935,0.9999999
3075,,,,,,,,0.19404933,0.14956248,0.18137002,0.46284799206710764,0.08808996187973965,0.050547743496102804,0.02500375906785885,-0.023728813559322073,0.15932203389830515,-0.2371937,0.00020078024,0.9999999
3076,,,,,,,,0.19841094,0.15218122,0.17515704,0.44103629581276665,0.08461485015431731,0.04976415718505228,0.02500293199164751,-0.018644067796610177,0.15932203389830515,-0.10195418,0.00025543637,1.0000001
3077,,,,,,,,0.20282336,0.15488277,0.16956487,0.4130027690036017,0.07956522298847524,0.0490356162262169,0.02502085813428933,-0.013559322033898277,0.15932203389830513,0.02644399,0.00032131196,1.0000001
3078,,,,,,,,0.20720345,0.15759978,0.16362467,0.38395055337737083,0.07396360767117356,0.04824830892701705,0.02501936229792898,-0.008474576271186404,0.15932203389830513,0.12751362,0.00036989,1.0000001
3079,,,,,,,,0.2116183,0.16039102,0.15840343,0.3544081748998847,0.06892079401961204,0.04752073273145058,0.025037040897681804,-0.003389830508474587,0.15932203389830515,0.23343733,0.00027691736,0.9999999
3080,,,,,,,,0.21595949,0.16317533,0.15260194,0.32507832343466336,0.06321694905990148,0.04673553947899714,0.02503399554085941,0.0016949152542372658,0.15932203389830515,0.25231943,0.00024188784,1.0000002
3081,,,,,,,,0.22072713,0.16625047,0.1502711,0.29240240012394975,0.056641642713449576,0.04601177466974672,0.025053190460568128,0.006779661016949158,0.15932203389830515,0.24565384,0.0002544933,0.99999994
3082,,,,,,,,0.22601019,0.16964504,0.15101407,0.2689126939211825,0.051758591306458754,0.04523600667384477,0.025052849164442795,0.011864406779661,0.15932203389830513,0.20877957,0.00025985294,1.0
3083,,,,,,,,0.23270462,0.17385288,0.15680407,0.24474958964947222,0.04752695088632564,0.04452662551979119,0.025072282063902034,0.01694915254237288,0.15932203389830515,0.02604299,0.00021707747,0.9999999
3084,,,,,,,,0.24022347,0.17858364,0.16593444,0.22611970919887264,0.042884038028477615,0.04376571923327715,0.025074130902795394,0.022033898305084742,0.15932203389830515,-0.165643,0.0001696735,1.0
3085,,,,,,,,0.2474548,0.18328272,0.17506962,0.2106346471318165,0.040841715535759514,0.04307219150468733,0.025098970645824177,0.027118644067796623,0.15932203389830513,-0.3088783,0.0001372528,1.0
3086,,,,,,,,0.2567512,0.18939224,0.19824104,0.20066793507198796,0.03837592389615344,0.04232877852078295,0.02510297113132226,0.03220338983050848,0.15932203389830515,-0.45211238,0.000110999215,1.0
3087,,,,,,,,0.26411024,0.19469239,0.22206159,0.1908243116914806,0.03676177370890395,0.041650439494728964,0.02512760122539307,0.03728813559322033,0.15932203389830515,-0.5953472,8.9781024e-05,0.99999994
3088,,,,,,,,0.26237562,0.19494975,0.21606995,0.18605996046656506,0.035601963679265256,0.04092189260252638,0.02513304272098736,0.042372881355932195,0.15932203389830515,-0.73858196,7.2597926e-05,1.0
3089,,,,,,,,0.2582692,0.19425885,0.1893407,0.18163089648173003,0.03538419438747678,0.04026137031586644,0.025156830607957377,0.04745762711864406,0.15932203389830515,-0.8697503,6.1899824e-05,1.0
3090,,,,,,,,0.25370723,0.19341204,0.15940161,0.18041071255909447,0.034995319069586445,0.03954941197867529,0.025159757997176537,0.05254237288135596,0.15932203389830515,-0.9417798,5.6203207e-05,1.0000004
3091,,,,,,,,0.24931096,0.19264024,0.13484244,0.17959931702811188,0.03411819998702087,0.03890643714246252,0.025183869253555615,0.05762711864406779,0.15932203389830515,-0.9199097,5.8593752e-05,0.9999998
3092,,,,,,,,0.24489422,0.19181804,0.11317127,0.18281510702913445,0.03444343671865183,0.03821513115671766,0.025185641560424073,0.06271186440677966,0.15932203389830515,-0.89803827,6.093343e-05,1.0000002
3093,,,,,,,,0.24061756,0.1910757,0.09536982,0.18419982027474646,0.03583725016955403,0.03759261391821101,0.02520744762261695,0.0677966101694915,0.15932203389830513,-0.8761692,6.340875e-05,1.0000001
3094,,,,,,,,0.23635764,0.19028354,0.07997887,0.18541474776508785,0.03670550407779298,0.0369242555287974,0.025209616957075864,0.07288135593220339,0.15932203389830515,-0.8543301,6.602817e-05,1.0
3095,,,,,,,,0.23225814,0.18958333,0.06750786,0.19010268778625602,0.036252661453218864,0.03632881104351765,0.025230065007734066,0.07796610169491527,0.15932203389830515,-0.8044111,6.9673326e-05,0.9999999
3096,,,,,,,,0.22814368,0.18880993,0.056703165,0.19280417171094166,0.037498846080308366,0.0356862145229993,0.025229175414288343,0.08305084745762713,0.15932203389830515,-0.74984944,7.129245e-05,1.0000002
3097,,,,,,,,0.22426832,0.1881688,0.048096333,0.194190648656842,0.03807422876976839,0.03511853710096199,0.025248978863234448,0.08813559322033901,0.15932203389830513,-0.8238637,5.456713e-05,0.9999999
3098,,,,,,,,0.22041148,0.1874326,0.04069096,0.19847617028997133,0.037649246815487654,0.034507922020229155,0.025245323734590996,0.09322033898305088,0.15932203389830513,-0.67607886,4.2834814e-05,1.0000001
3099,,,,,,,,0.2168059,0.18687096,0.03474293,0.20041320016737907,0.03896045848627074,0.03397118679866249,0.025260853235615492,0.09830508474576267,0.15932203389830513,-0.5939481,3.5129124e-05,1.0000001
3100,,,,,,,,0.21310514,0.18611364,0.02923731,0.20237693666689685,0.03821580994024815,0.033393264641161484,0.025255654513283085,0.10338983050847458,0.15932203389830515,-0.4067625,3.8113067e-05,1.0000001
3101,,,,,,,,0.20990635,0.18575563,0.024681183,0.20044234051721357,0.039114147437001395,0.03289311603808135,0.025267916140577315,0.10847457627118645,0.15932203389830513,-0.23071453,4.0834217e-05,0.9999999
3102,,,,,,,,0.20460701,0.18320873,0.022448014,0.20112134166315804,0.03842769541774266,0.03234775168078741,0.02525785445064709,0.11355932203389832,0.15932203389830513,-0.08150296,4.252964e-05,1.0
3103,,,,,,,,0.19714028,0.17848167,0.022775635,0.19960106247041762,0.03858036746721735,0.031878953441742325,0.0252678970454279,0.11864406779661013,0.15932203389830515,-0.025356106,3.9808485e-05,0.99999976
3104,,,,,,,,0.19014023,0.17420733,0.022618273,0.19852906709083099,0.03856820904697874,0.03136865068254621,0.025253903482477687,0.12372881355932211,0.15932203389830515,0.020304633,3.686693e-05,1.0000001
3105,,,,,,,,0.18320414,0.16999659,0.022937033,0.19592606164618268,0.037746156335449116,0.030934346086666255,0.025259238241818877,0.12881355932203392,0.15932203389830515,0.026260851,3.277249e-05,1.0000001
3106,,,,,,,,0.17666851,0.16616254,0.022824919,0.1906725325412435,0.037037007588424896,0.030458053499938027,0.0252444378631717,0.13389830508474587,0.15932203389830515,0.03184028,2.9301114e-05,1.0000001
3107,,,,,,,,0.17028429,0.1624482,0.02311792,0.18810970099870203,0.036669439790885404,0.030059544156747355,0.02524847885899504,0.13898305084745766,0.15932203389830513,0.03741998,2.6084053e-05,1.0
3108,,,,,,,,0.16424198,0.1590343,0.023035496,0.18394081553137404,0.035044729855084604,0.029617787600393602,0.025231869983710336,0.14406779661016947,0.15932203389830518,0.042999133,2.328237e-05,1.0000002
3109,,,,,,,,0.1584226,0.1557865,0.023295121,0.17965491484911258,0.033696938368253666,0.029256694172647413,0.025237739151410293,0.1491525423728813,0.15932203389830513,0.048577476,2.076043e-05,1.0000001
3110,,,,,,,,0.15297055,0.15281804,0.023218714,0.17470004080050694,0.033858309401313076,0.02885536816896965,0.025221529998073294,0.1542372881355932,0.15932203389830515,0.05415731,1.8560622e-05,1.0
3111,,,,,,,,0.14770254,0.14997827,0.023468396,0.16832939800171062,0.03252912306297104,0.028531275426285578,0.02522649079303631,0.15932203389830507,0.15932203389830515,0.05973653,1.6496448e-05,1.0
3112,,,,,,,,0.1428083,0.14740802,0.023382746,0.16686964005485375,0.032106660155053396,0.0281679327320172,0.02521237348665759,0.16440677966101697,0.15932203389830515,0.06147305,1.4786191e-05,1.0000002
3113,,,,,,,,0.13816285,0.14498341,0.02361548,0.16455438286845192,0.031493924380461884,0.027885743719543655,0.025217819684025516,0.1694915254237288,0.15932203389830513,0.05894355,1.3063219e-05,1.0000001
3114,,,,,,,,0.13381897,0.1427658,0.02353918,0.15873405632418502,0.030796389171130974,0.027559836992148482,0.025202664379432967,0.1745762711864406,0.15932203389830515,0.05279046,1.1200375e-05,1.0
3115,,,,,,,,0.12969753,0.14068079,0.023747016,0.15633234638513901,0.030426688474984087,0.02731293795243151,0.025210139377139024,0.17966101694915254,0.15932203389830515,0.04664049,9.623634e-06,0.9999999
3116,,,,,,,,0.12589233,0.13878988,0.023668839,0.15293682293968552,0.029240088569209944,0.02702355869116735,0.025195406316079718,0.18474576271186435,0.15932203389830518,0.040488213,8.232329e-06,1.0000001
3117,,,,,,,,0.12227336,0.13700122,0.023871785,0.1493193057097183,0.02921162346247789,0.026810636699119584,0.02520211900749666,0.18983050847457625,0.15932203389830513,0.03998569,6.9946714e-06,0.9999999
3118,,,,,,,,0.11896097,0.13540074,0.023777215,0.1473674839720818,0.02793513013219695,0.026554603689828704,0.025189844192585003,0.19491525423728817,0.15932203389830515,0.075048015,5.9858958e-06,0.99999994
3119,,,,,,,,0.11585607,0.13390101,0.023964029,0.1435924756203954,0.027268952371509798,0.026376403350635482,0.025197561034880266,0.2,0.15932203389830515,0.16609809,5.0560634e-06,0.99999976
3120,,,,,,,,0.11301194,0.13255309,0.023871934,0.14078584713497666,0.027637349059652767,0.026152095706798946,0.025184904627271746,-0.1,0.16440677966101702,-3.293214,4.1740584e-08,1.0000001
3121,,,,,,,,0.11038836,0.13131648,0.024031442,0.13929924431562027,0.026641438151536866,0.02600638672437351,0.02519534649503081,-0.09491525423728817,0.16440677966101697,-3.0234623,-4.81649e-09,0.99999994
3122,,,,,,,,0.10805074,0.13022988,0.023932064,0.13769356766782417,0.026569834207025828,0.025816316064903436,0.02518355036951994,-0.0898305084745763,0.16440677966101697,-2.7690077,4.891824e-08,1.0
3123,,,,,,,,0.105870105,0.1292145,0.024090648,0.1345699626040476,0.025938270227083157,0.025700633397372153,0.025193021428253342,-0.0847457627118644,0.16440677966101702,-2.5485415,8.115752e-08,0.9999999
3124,,,,,,,,0.1039645,0.12834543,0.02398087,0.13317920148061263,0.025838395098600097,0.025539763324303414,0.02518257314333328,-0.07966101694915252,0.16440677966101702,-2.363938,1.7454538e-07,1.0000001
3125,,,,,,,,0.102249056,0.12755321,0.024137018,0.132043523643736,0.02607347504358827,0.0254556177167027,0.02519129264565622,-0.0745762711864407,0.16440677966101697,-2.1793396,2.6683634e-07,1.0
3126,,,,,,,,0.100749426,0.12687007,0.02404366,0.13079410096918234,0.02515483805763191,0.025322241942033537,0.025178283359954645,-0.06949152542372879,0.164406779661017,-1.9947369,5.388633e-07,1.0000002
3127,,,,,,,,0.09942074,0.1262611,0.024192536,0.13024928663125745,0.025184361239180105,0.02526432320669718,0.02518714228469411,-0.06440677966101693,0.164406779661017,-1.8101352,1.0041231e-06,1.0
3128,,,,,,,,0.098329045,0.1257618,0.024109922,0.1275373894335327,0.025107350965648596,0.02515858018142598,0.02517239447391622,-0.05932203389830508,0.164406779661017,-1.5944828,1.8118363e-06,1.0000004
3129,,,,,,,,0.09734938,0.12530488,0.024273982,0.12977356668667725,0.024921405272641674,0.025124406180338663,0.02517819724949708,-0.054237288135593184,0.16440677966101697,-1.3352256,3.4918057e-06,0.9999999
3130,,,,,,,,0.096579,0.1249524,0.024189997,0.12862508638507295,0.025073922264137315,0.025040369464713195,0.02516351934805259,-0.04915254237288136,0.16440677966101697,-1.075968,6.8070494e-06,1.0000001
3131,,,,,,,,0.09593309,0.12464323,0.024357056,0.12825777438448535,0.02468832763714771,0.025028857887868572,0.025168175412412376,-0.04406779661016949,0.16440677966101702,-0.81671417,1.3168521e-05,0.9999999
3132,,,,,,,,0.09543875,0.12440839,0.024287164,0.12691699815556035,0.024455134762193693,0.024963500118970222,0.02515135280066039,-0.038983050847457616,0.16440677966101702,-0.5635563,2.5382174e-05,1.0000001
3133,,,,,,,,0.095052704,0.124219775,0.024441136,0.12852414970827158,0.024882005371959528,0.024969615254053203,0.025157269206012585,-0.03389830508474574,0.164406779661017,-0.45452437,3.887468e-05,1.0
3134,,,,,,,,0.09482943,0.12410549,0.02437124,0.12728842755420625,0.024161500318514408,0.024922557450020852,0.025140345394850074,-0.028813559322033895,0.16440677966101702,-0.323102,5.573432e-05,1.0
3135,,,,,,,,0.09465477,0.12400731,0.024529826,0.12657557758586863,0.024518724951171526,0.02494307807001063,0.025145065035624522,-0.02372881355932199,0.164406779661017,-0.16105868,8.181678e-05,0.99999994
3136,,,,,,,,0.09463001,0.12398617,0.024446972,0.127524912105843,0.02472104646447704,0.02490935377867344,0.02512995518982838,-0.018644067796610105,0.164406779661017,-0.013278283,0.00011330605,1.0
3137,,,,,,,,0.09467018,0.12398393,0.024600575,0.1270103619213749,0.024502892494565526,0.024944444151835377,0.025134908597625075,-0.013559322033898261,0.164406779661017,0.12552717,0.00014973959,0.9999999
3138,,,,,,,,0.09479497,0.12402512,0.024525985,0.1280633090293704,0.024169245348704606,0.024920809660315853,0.02511856947539741,-0.008474576271186373,0.164406779661017,0.24805628,0.00017476824,1.0000004
3139,,,,,,,,0.09496361,0.12408501,0.024665412,0.12823228420416832,0.024556436728074123,0.024964615461714263,0.02512518639352251,-0.0033898305084745475,0.164406779661017,0.353981,0.00013086532,0.99999994
3140,,,,,,,,0.095227316,0.12418738,0.024591811,0.1291236806000633,0.024840968597757664,0.024950331708455325,0.025108725061306333,0.001694915254237329,0.16440677966101702,0.3707236,0.00011446211,1.0000002
3141,,,,,,,,0.095471166,0.124276415,0.024739629,0.12827312443516545,0.024790679676929137,0.024999333381337852,0.02511388977704817,0.006779661016949241,0.164406779661017,0.36406007,0.00012039185,0.99999994
3142,,,,,,,,0.09579058,0.12440804,0.024656286,0.12944683342138014,0.024945162119973465,0.024988721549290965,0.02509890722426936,0.011864406779661087,0.16440677966101702,0.36027807,0.00012800853,1.0000001
3143,,,,,,,,0.09610537,0.124528944,0.024801701,0.13042978722941298,0.024585445927824558,0.025042576847196893,0.025104137289330627,0.016949152542372888,0.16440677966101702,0.13377018,9.8770994e-05,0.9999999
3144,,,,,,,,0.096435204,0.12466255,0.024725776,0.13052729642926617,0.024548227132418103,0.025032638604456568,0.02508822074216541,0.02203389830508475,0.164406779661017,-0.04267402,7.810381e-05,1.0000001
3145,,,,,,,,0.09674716,0.12479021,0.024852617,0.12940306842519203,0.024914145524846724,0.025086291328334856,0.025095995876670166,0.02711864406779666,0.16440677966101697,-0.18590854,6.313748e-05,1.0000001
3146,,,,,,,,0.09709507,0.124935314,0.024769284,0.13097889668010726,0.025209930513999234,0.0250774525970487,0.02508121303021716,0.0322033898305085,0.164406779661017,-0.32914275,5.1066083e-05,1.0000001
3147,,,,,,,,0.09737202,0.12504822,0.024895187,0.1299563312283672,0.024871067052155388,0.025128820319204506,0.02508909232432753,0.03728813559322035,0.16440677966101697,-0.4735128,4.081726e-05,0.99999994
3148,,,,,,,,0.09768006,0.12518552,0.024789698,0.13166397582437123,0.024824152908509357,0.025117137915437196,0.025077564944705786,0.04237288135593221,0.16440677966101702,-0.6182494,3.2467313e-05,1.0000001
3149,,,,,,,,0.097947836,0.12529922,0.024903147,0.1302042053363265,0.025533168270698122,0.025167865700229903,0.02508708435652452,0.047457627118644055,0.16440677966101697,-0.7499876,2.7516684e-05,0.9999999
3150,,,,,,,,0.09819856,0.12541147,0.024798185,0.1314081842294137,0.0253441880727675,0.025152249939276422,0.025075642628453795,0.05254237288135596,0.16440677966101697,-0.855714,2.4125842e-05,1.0
3151,,,,,,,,0.09840843,0.12550825,0.024891391,0.1318935093590696,0.025122450161971243,0.02519906394806896,0.025088044049929384,0.057627118644067804,0.164406779661017,-0.8330435,2.5092231e-05,0.99999976
3152,,,,,,,,0.09863444,0.12561257,0.02478055,0.1321322834153158,0.025550935625611747,0.02518170110625089,0.02507753860873351,0.06271186440677964,0.16440677966101702,-0.810371,2.5990805e-05,1.0000001
3153,,,,,,,,0.09877871,0.12567803,0.024877748,0.1308903614072495,0.025359567629114156,0.025224099425573833,0.025089383774123033,0.06779661016949157,0.164406779661017,-0.788959,2.6804606e-05,1.0000001
3154,,,,,,,,0.09893981,0.12575966,0.024752967,0.13170193651614376,0.025419505272309895,0.02520221428050835,0.02508097037552986,0.07288135593220338,0.164406779661017,-0.7596821,2.764384e-05,1.0000001
3155,,,,,,,,0.099051,0.12581132,0.024848938,0.1322474952381856,0.025576292502105465,0.025242469728298134,0.025093059710452205,0.07796610169491527,0.16440677966101702,-0.68250746,3.0025907e-05,1.0000001
3156,,,,,,,,0.09913474,0.12585483,0.02473306,0.13246604826924185,0.02541761962352533,0.025215313185812216,0.025083502995601657,0.0830508474576271,0.16440677966101702,-0.630915,3.1348336e-05,1.0000002
3157,,,,,,,,0.09917429,0.12588054,0.024814453,0.13088204500302805,0.0258010678282965,0.025250683188018607,0.02509771610023809,0.08813559322033893,0.16440677966101697,-0.72021705,2.3074681e-05,1.0000002
3158,,,,,,,,0.099223025,0.12591094,0.024693815,0.13162722737114058,0.024689024301764267,0.025221110320209357,0.025088915990451106,0.09322033898305081,0.16440677966101697,-0.6354928,1.7259386e-05,1.0000001
3159,,,,,,,,0.09919051,0.12590437,0.024775563,0.13232236282546248,0.02557237523483953,0.025251654891247175,0.025103168433520884,0.0983050847457627,0.164406779661017,-0.53476626,1.4572144e-05,1.0000002
3160,,,,,,,,0.099176265,0.12591751,0.024629565,0.13221875381499162,0.025391018372217817,0.02521764981156644,0.025098021807036,0.10338983050847456,0.164406779661017,-0.34069973,1.5945436e-05,1.0000002
3161,,,,,,,,0.09912646,0.12591153,0.02469198,0.130517619307476,0.02527057108924975,0.025246980216357438,0.025115126543488,0.10847457627118645,0.164406779661017,-0.15852933,1.725091e-05,1.0
3162,,,,,,,,0.09906376,0.1259105,0.024528703,0.13167429389907537,0.02519349239987555,0.025209609541347208,0.025112400306300426,0.1135593220338983,0.16440677966101702,0.01751804,1.8505521e-05,1.0
3163,,,,,,,,0.09898257,0.12590936,0.024547586,0.1300294888327999,0.025241223311731478,0.025236634526703144,0.025135866450534998,0.11864406779661014,0.16440677966101702,0.07730957,1.7479791e-05,0.9999999
3164,,,,,,,,0.09893244,0.12593083,0.02434523,0.1309577777394328,0.024475795248561194,0.025199950861820967,0.025138659737889694,0.12372881355932208,0.16440677966101702,0.12775621,1.6259088e-05,1.0000001
3165,,,,,,,,0.09883668,0.12593819,0.024330147,0.13066460260850224,0.024860439448571185,0.02522581665941426,0.025167238844853376,0.1288135593220339,0.16440677966101697,0.13333382,1.4440749e-05,0.9999999
3166,,,,,,,,0.09877917,0.12598422,0.024064638,0.1294036118995702,0.024704335615728032,0.025188430624690845,0.02517903945667153,0.13389830508474587,0.16440677966101702,0.13891432,1.2927586e-05,0.9999998
3167,,,,,,,,0.09871961,0.12603319,0.023992904,0.12938060418176248,0.024970633977645873,0.025216398129646763,0.02521630415618289,0.13898305084745763,0.164406779661017,0.14449382,1.1503432e-05,0.99999976
3168,,,,,,,,0.09865387,0.12610245,0.023669304,0.12920959010848876,0.024654666773306196,0.025178347515339313,0.025236612599392364,0.1440677966101695,0.164406779661017,0.15007359,1.0219151e-05,1.0000001
3169,,,,,,,,0.09859894,0.12619056,0.023517426,0.12815056171998318,0.02448953916524245,0.02520600224983469,0.025286675769515196,0.14915254237288136,0.164406779661017,0.15565091,9.125603e-06,1.0000001
3170,,,,,,,,0.09855933,0.12631372,0.023104688,0.1255262569561333,0.024634149301231655,0.025169792848836716,0.025320061569623298,0.15423728813559326,0.16440677966101697,0.16123122,8.133782e-06,1.0000001
3171,,,,,,,,0.09851097,0.12644313,0.02287694,0.1262393670578373,0.024038326663176273,0.02519660063568681,0.025384165545435006,0.15932203389830513,0.164406779661017,0.16681086,7.2352095e-06,0.9999998
3172,,,,,,,,0.09843785,0.12661761,0.022330655,0.12207125027254632,0.024097143722306005,0.02515954209057954,0.025436201153096912,0.164406779661017,0.16440677966101702,0.16669054,6.582472e-06,1.0000001
3173,,,,,,,,0.09873335,0.12685944,0.022209276,0.12209486632854756,0.022982346135927006,0.025188248219320246,0.02551900864606888,0.16949152542372883,0.164406779661017,0.16500258,5.8407254e-06,1.0000001
3174,,,,,,,,0.09959534,0.12721343,0.02219728,0.12043734249379329,0.023571535175514528,0.025150458538052322,0.025590701769099857,0.17457627118644067,0.164406779661017,0.15885295,5.0216254e-06,1.0000001
3175,,,,,,,,0.10049695,0.12761422,0.022332527,0.11851716089990808,0.022769264541657258,0.02517934837366066,0.025698390171400333,0.17966101694915254,0.16440677966101702,0.15270156,4.2650436e-06,0.99999994
3176,,,,,,,,0.101623215,0.12809718,0.02230883,0.11519379353120046,0.022488038481363708,0.025144665676839748,0.025794365018430094,0.18474576271186435,0.16440677966101697,0.14654867,3.6472745e-06,1.0000002
3177,,,,,,,,0.10279963,0.12861693,0.022469131,0.11283106496321041,0.02191047357394673,0.025174466798351152,0.02592576729081335,0.1898305084745763,0.16440677966101697,0.14039971,3.0867259e-06,0.99999994
3178,,,,,,,,0.104227096,0.1292383,0.022456571,0.109348227859377,0.021893928832377223,0.02514095003834475,0.02604960626940136,0.19491525423728814,0.16440677966101697,0.13857992,2.6655198e-06,1.0000001
3179,,,,,,,,0.10575397,0.12991711,0.022637216,0.10603284161375655,0.020422612532172715,0.02517468579135287,0.026208525235062036,0.19999999999999996,0.164406779661017,0.12976542,2.418624e-06,1.0
3180,,,,,,,,0.107474655,0.13067527,0.022638913,0.10118987165988307,0.01922232488383176,0.0251421325862298,0.02635936417785657,-0.1,0.16949152542372883,-3.1339662,7.3590005e-09,1.0
3181,,,,,,,,0.10934565,0.13151364,0.022842828,0.09624962618144571,0.018734677021499165,0.02517710811926654,0.026549604648049945,-0.09491525423728814,0.16949152542372878,-2.879121,-5.132622e-10,1.0
3182,,,,,,,,0.11135259,0.13234924,0.02294199,0.0929978005495549,0.01763037496182304,0.025147851842911958,0.02673131486068404,-0.08983050847457626,0.1694915254237288,-2.6662023,3.610065e-08,0.99999994
3183,,,,,,,,0.11338361,0.1331539,0.02332085,0.08609944265597898,0.016753277011848162,0.025183117954981956,0.026951956993089384,-0.08474576271186436,0.1694915254237288,-2.4816017,1.2090637e-08,1.0
3184,,,,,,,,0.11567359,0.13407445,0.02351483,0.08184179099676177,0.015511684680365324,0.025153737163806207,0.027168120470795656,-0.07966101694915252,0.1694915254237288,-2.2949207,1.0227371e-07,1.0
3185,,,,,,,,0.11807238,0.13504373,0.023942363,0.0741469277011278,0.014362684041805244,0.025190962737411858,0.02742310355284733,-0.07457627118644065,0.1694915254237288,-2.0578256,9.581654e-08,1.0
3186,,,,,,,,0.120669395,0.13609695,0.02419233,0.06621802234429577,0.0129188928833365,0.025159815207930723,0.027673906995560216,-0.06949152542372883,0.16949152542372878,-1.8207304,2.860485e-07,1.0000002
3187,,,,,,,,0.12341321,0.13721836,0.024684839,0.05877537944361086,0.011069643905322326,0.025195149900985703,0.02796752044671715,-0.06440677966101693,0.1694915254237288,-1.5836339,4.6659676e-07,0.99999994
3188,,,,,,,,0.12636787,0.1384351,0.024995431,0.05067865498021229,0.00978979035085467,0.025164230972855528,0.02825487937428592,-0.05932203389830507,0.16949152542372883,-1.34654,8.879768e-07,1.0000002
3189,,,,,,,,0.12942846,0.13969533,0.025558172,0.04125652076102249,0.007826309275353934,0.025197089637759126,0.028584712724536412,-0.054237288135593205,0.1694915254237288,-1.1094449,1.6446578e-06,1.0000001
3190,,,,,,,,0.13280483,0.14101227,0.025979994,0.03192555778613333,0.006281507183801849,0.02516384933235375,0.02891260403034691,-0.04915254237288135,0.16949152542372878,-0.8560257,3.137125e-06,1.0000002
3191,,,,,,,,0.13631864,0.14238374,0.026662517,0.022158963609927092,0.004112954490774405,0.02519737446005017,0.029280948836324358,-0.0440677966101695,0.1694915254237288,-0.59677017,6.1133837e-06,0.9999999
3192,,,,,,,,0.14003746,0.14384604,0.0271709,0.012218310713729934,0.002420040474400472,0.02516207371457661,0.029645944774436096,-0.03898305084745766,0.1694915254237288,-0.42552587,1.0181202e-05,1.0000001
3193,,,,,,,,0.14393665,0.14539568,0.027951732,0.0018394960882817078,0.00046619804820438116,0.025194332420190882,0.030055420032669873,-0.03389830508474575,0.16949152542372878,-0.30873695,1.5415219e-05,1.0
3194,,,,,,,,0.14806704,0.14705594,0.028553737,-0.007866988758341263,0.0015356650973967906,0.02516046270429184,0.030459603824567846,-0.02881355932203392,0.16949152542372878,-0.21446751,2.2219288e-05,1.0
3195,,,,,,,,0.15231833,0.14877927,0.02943806,-0.01772120454152209,0.0032857840557863442,0.025191628421859312,0.03090647499660788,-0.023728813559321982,0.16949152542372878,-0.09453821,3.157086e-05,1.0
3196,,,,,,,,0.1568377,0.15063363,0.030148417,-0.026585580402886694,0.00514359749530301,0.025156948113642778,0.03135107457009625,-0.018644067796610157,0.16949152542372883,0.06750677,4.6352812e-05,1.0000001
3197,,,,,,,,0.16150078,0.1525742,0.031148087,-0.035077045109523614,0.006424529170583169,0.02519033645645704,0.03183627347511284,-0.013559322033898268,0.16949152542372878,0.20833929,6.226116e-05,0.9999998
3198,,,,,,,,0.16637059,0.15461831,0.03197216,-0.04108319511323274,0.007966405045185969,0.02515491528418168,0.03231724315651858,-0.00847457627118642,0.1694915254237288,0.34933975,7.6645745e-05,1.0
3199,,,,,,,,0.17141795,0.1567715,0.033106137,-0.046332227381403635,0.008797785464109283,0.02518819931864825,0.03284160277236855,-0.0033898305084745554,0.16949152542372878,0.4745243,6.183625e-05,0.99999976
3200,,,,,,,,0.176691,0.15904953,0.034055483,-0.048347751346094606,0.009326226375733299,0.025155322054111976,0.03335925583838392,0.0016949152542373093,0.16949152542372883,0.4891303,5.414751e-05,1.0000001
3201,,,,,,,,0.18208207,0.161411,0.03533281,-0.048862885599070885,0.009184843588435253,0.02518856037223985,0.03391849264433853,0.006779661016949205,0.16949152542372878,0.48375416,5.692376e-05,1.0000001
3202,,,,,,,,0.18773052,0.16391899,0.03642788,-0.044866900592969994,0.009016287028611646,0.025155899523444478,0.034473610704482016,0.011864406779661022,0.1694915254237288,0.4343932,5.510966e-05,1.0000001
3203,,,,,,,,0.19351807,0.1665369,0.037865594,-0.037465013137351746,0.007043026536840447,0.025192375217869527,0.035068036017727164,0.016949152542372857,0.1694915254237288,0.2356129,4.219903e-05,0.99999994
3204,,,,,,,,0.19950688,0.16927494,0.039116405,-0.02437030810487541,0.004825752561416746,0.02515992961916996,0.03565712332152416,0.02203389830508477,0.16949152542372883,0.07265354,3.3073426e-05,1.0
3205,,,,,,,,0.20566602,0.17214814,0.040742904,-0.006626576555410296,0.0013857569003717447,0.02519733813138619,0.03628772667146788,0.027118644067796602,0.1694915254237288,-0.072083674,2.6287504e-05,1.0
3206,,,,,,,,0.21202493,0.17515631,0.042159595,0.018927937693261742,0.0032777575672739328,0.0251684420176763,0.036908573076243754,0.032203389830508494,0.16949152542372883,-0.21682027,2.0921496e-05,1.0000001
3207,,,,,,,,0.21847993,0.17826718,0.043983452,0.04992442467764484,0.00997563982844537,0.025206649964830945,0.03756792607362985,0.03728813559322035,0.16949152542372883,-0.36155465,1.6699898e-05,0.99999994
3208,,,,,,,,0.22515045,0.1815275,0.045584936,0.09223136105857747,0.017306458656710103,0.025178623865732844,0.038218888717262874,0.04237288135593221,0.16949152542372883,-0.50629234,1.3292101e-05,1.0
3209,,,,,,,,0.23191974,0.18491128,0.047624405,0.14013143861110394,0.02654149835751761,0.025220457397502106,0.03890438840026896,0.04745762711864409,0.1694915254237288,-0.63779944,1.1257595e-05,1.0
3210,,,,,,,,0.23881742,0.18839663,0.049407635,0.19828732789608383,0.03773054524632636,0.02519274674221383,0.03957785406727343,0.052542372881355943,0.16949152542372883,-0.7651168,9.596083e-06,1.0
3211,,,,,,,,0.2458272,0.19202474,0.0516943,0.2540960613451572,0.0484111063436047,0.025235079765910814,0.04028675104514583,0.057627118644067804,0.16949152542372883,-0.730797,9.952121e-06,0.9999997
3212,,,,,,,,0.25295126,0.19575621,0.05365627,0.31503438638234693,0.05901484072011806,0.025210054632198043,0.04097914442329217,0.06271186440677967,0.16949152542372883,-0.6841615,1.0579427e-05,1.0000001
3213,,,,,,,,0.26010212,0.19959246,0.056207318,0.37323232373200854,0.07206395522092655,0.025252291782251367,0.04170205206292358,0.06779661016949154,0.1694915254237288,-0.6375263,1.1172825e-05,0.99999994
3214,,,,,,,,0.26733515,0.20350537,0.05832571,0.4299597603874508,0.08229664749366078,0.02522624500731141,0.04240774735172377,0.07288135593220342,0.16949152542372883,-0.59089017,1.1825562e-05,0.9999999
3215,,,,,,,,0.27460626,0.20755789,0.061206527,0.4746913809481578,0.09086245513752127,0.025268972992788144,0.04314071766084687,0.07796610169491525,0.16949152542372883,-0.5186889,1.2596978e-05,0.9999997
3216,,,,,,,,0.2818415,0.21158107,0.063372724,0.5119709365231919,0.09801820806672143,0.02524017804698661,0.04385353709550105,0.08305084745762713,0.16949152542372883,-0.46956456,1.2554593e-05,0.99999994
3217,,,,,,,,0.28919828,0.21585928,0.06684597,0.5314625718579062,0.10148956569901456,0.02527971251206865,0.04459436239273447,0.088135593220339,0.1694915254237288,-0.49473533,9.994507e-06,0.99999994
3218,,,,,,,,0.2956435,0.21895686,0.06509112,0.534701535764878,0.10303644951984678,0.025249160975291937,0.04531257760910809,0.09322033898305081,0.1694915254237288,-0.42596424,7.3835586e-06,1.0000001
3219,,,,,,,,0.30082783,0.22047713,0.058403563,0.5274320123032353,0.10170669431613152,0.025287647668542856,0.046054840686905664,0.09830508474576272,0.16949152542372883,-0.41586405,6.0696075e-06,0.99999994
3220,,,,,,,,0.306434,0.22248723,0.05312111,0.5021953491928248,0.09607637237213035,0.02525877631920089,0.04677418615820642,0.10338983050847456,0.16949152542372883,-0.30507034,6.4510773e-06,0.99999994
3221,,,,,,,,0.31095698,0.22323278,0.04946342,0.4811033873169712,0.093067691013913,0.025300494465535606,0.04751753592974951,0.10847457627118644,0.16949152542372878,-0.11468323,7.019043e-06,1.0
3222,,,,,,,,0.31482384,0.22316445,0.04781673,0.447643782447475,0.08667307154671633,0.025271904234436794,0.048239007645358725,0.11355932203389829,0.1694915254237288,0.07570306,7.680257e-06,1.0000001
3223,,,,,,,,0.31875232,0.22316566,0.045726355,0.40377086594976275,0.07804264836262233,0.025314961505573837,0.04898791112660559,0.11864406779661019,0.16949152542372883,0.17871487,7.570055e-06,1.0
3224,,,,,,,,0.32272163,0.22317468,0.044086173,0.35943152375922627,0.07118387834850884,0.025290007149811153,0.04971297472763396,0.12372881355932208,0.1694915254237288,0.23168702,7.0826213e-06,1.0000001
3225,,,,,,,,0.32665074,0.22315922,0.042262185,0.31825637866128254,0.0609962590030182,0.025334904461678846,0.050463471468756176,0.12881355932203387,0.16949152542372878,0.24040812,6.328159e-06,0.9999999
3226,,,,,,,,0.33066192,0.22318582,0.04072277,0.27782174865141784,0.05322201299514545,0.025312124273794347,0.05119152965957374,0.13389830508474587,0.1694915254237288,0.24598709,5.666945e-06,1.0000001
3227,,,,,,,,0.33461794,0.2231783,0.03914145,0.24401644845049852,0.045333065926704795,0.025361506124851732,0.05194259356965187,0.13898305084745763,0.1694915254237288,0.25156686,5.060832e-06,0.99999994
3228,,,,,,,,0.33863723,0.22321492,0.03771141,0.21446671917465,0.041482884819708986,0.025340094353841592,0.05266902121605707,0.1440677966101695,0.16949152542372883,0.2571458,4.4843887e-06,0.99999994
3229,,,,,,,,0.34258986,0.22320504,0.03628172,0.19342461102225494,0.03663974420603449,0.02539048402753459,0.05341962369650416,0.14915254237288136,0.1694915254237288,0.2627253,4.0435793e-06,1.0
3230,,,,,,,,0.34661323,0.22325425,0.034958612,0.17864021673974528,0.03486936574145971,0.02537069953722193,0.05414209256717914,0.1542372881355932,0.16949152542372883,0.26830453,3.6409167e-06,0.99999994
3231,,,,,,,,0.35040867,0.22320479,0.03381813,0.17559549130298113,0.033817159073328426,0.02541882894234277,0.05488616083126374,0.15932203389830504,0.16949152542372878,0.27229607,3.151364e-06,0.99999994
3232,,,,,,,,0.35383895,0.22310227,0.033591393,0.18277490639985078,0.03554376223242738,0.025395592551145835,0.0556035626758214,0.16440677966101697,0.16949152542372883,0.27191198,2.8695001e-06,1.0
3233,,,,,,,,0.3572743,0.2230476,0.03355282,0.20559528647198586,0.0390951975766308,0.025441735762462152,0.05633979030821704,0.16949152542372878,0.16949152542372878,0.2710652,2.5791592e-06,0.9999999
3234,,,,,,,,0.3628047,0.2247147,0.0356109,0.23919500558469378,0.046191601991006484,0.02541259780426787,0.05704687708924819,0.1745762711864406,0.1694915254237288,0.26491442,2.2602082e-06,1.0000004
3235,,,,,,,,0.36913922,0.22704937,0.038798526,0.28910785937149347,0.055557976878721535,0.025452955762030438,0.0577749497522831,0.17966101694915254,0.16949152542372878,0.25876424,1.8956927e-06,0.9999999
3236,,,,,,,,0.37451735,0.22910288,0.04097886,0.3449467610662651,0.06743431346800019,0.025420204052981454,0.058471682660461974,0.1847457627118644,0.16949152542372883,0.25260967,1.6625722e-06,1.0
3237,,,,,,,,0.37926558,0.23118116,0.042508587,0.407996303637167,0.07844011032801265,0.02545447511193271,0.059187213831768,0.18983050847457628,0.1694915254237288,0.2464582,1.367463e-06,0.99999994
3238,,,,,,,,0.38412738,0.23322289,0.044164624,0.4773488588553863,0.09231423325399196,0.02541593885253585,0.059873281332963206,0.1949152542372881,0.1694915254237288,0.24030694,1.221233e-06,1.0000001
3239,,,,,,,,0.38885182,0.23533775,0.0458328,0.5425865120379672,0.10314106866882776,0.0254484508814942,0.06057713974787608,0.2,0.1694915254237288,0.22841439,1.0728836e-06,0.9999999
3240,,,,,,,,0.39366764,0.23735468,0.04760104,0.6033260858960876,0.11778593670136026,0.025407648136666128,0.061250569639083596,-0.1,0.17457627118644067,-2.9891498,3.684157e-08,1.0000001
3241,,,,,,,,0.398181,0.23981728,0.049120303,0.6601259140598933,0.1284985922717712,0.025438406734174874,0.061942709314386,-0.09491525423728815,0.17457627118644062,-2.751494,8.1232027e-10,0.9999999
3242,,,,,,,,0.40198404,0.24373142,0.049434867,0.704168023046657,0.13653429100470868,0.02539689137720794,0.06260082295508125,-0.08983050847457626,0.17457627118644062,-2.5167959,9.995678e-09,1.0000001
3243,,,,,,,,0.40576452,0.24752396,0.049933955,0.744696442017755,0.14384650350023137,0.025426080038757563,0.063272841389194,-0.08474576271186433,0.17457627118644062,-2.2796988,4.1910553e-08,1.0000001
3244,,,,,,,,0.40949085,0.25143573,0.05025191,0.7615480773252752,0.14449467149236528,0.025381747594107426,0.06390969189337134,-0.07966101694915254,0.17457627118644067,-2.0426037,6.742569e-08,1.0000001
3245,,,,,,,,0.41313392,0.2552486,0.050693013,0.7687349409663785,0.1481232778815617,0.025409553835214645,0.06455902361940877,-0.07457627118644065,0.17457627118644062,-1.8055105,7.500251e-08,0.99999994
3246,,,,,,,,0.41600195,0.25953513,0.04947476,0.7673210000195843,0.14703142056537413,0.025364305872408014,0.06516887947804119,-0.06949152542372879,0.17457627118644067,-1.5684122,1.858092e-07,1.0
3247,,,,,,,,0.41848323,0.26395777,0.047748398,0.7493171932107399,0.1471415163988322,0.025390728207720707,0.06579385914596247,-0.0644067796610169,0.17457627118644062,-1.3313196,2.49462e-07,0.99999976
3248,,,,,,,,0.42103451,0.2683448,0.04620475,0.7360841625191443,0.14222763306882308,0.025345423553641677,0.06638107393757411,-0.05932203389830505,0.17457627118644067,-1.0942229,4.3640534e-07,1.0
3249,,,,,,,,0.4234168,0.27264518,0.04473283,0.7103707056748674,0.13581934423730987,0.02537330502290145,0.06697661591267723,-0.05423728813559322,0.17457627118644067,-0.8571292,7.4783964e-07,1.0
3250,,,,,,,,0.42581198,0.27690572,0.043333247,0.6733995211451792,0.12947924042819284,0.02532837915627052,0.0675294818452925,-0.04915254237288134,0.17457627118644067,-0.6200327,1.4878644e-06,1.0000002
3251,,,,,,,,0.4280945,0.28109816,0.04205571,0.6458693074277243,0.12579393768890693,0.025354249889181748,0.06809104222429915,-0.04406779661016949,0.17457627118644067,-0.40624413,2.7620792e-06,0.99999994
3252,,,,,,,,0.4304401,0.285322,0.040815655,0.6084409649948771,0.11725246104298788,0.02530323952286724,0.06861200128784925,-0.03898305084745764,0.17457627118644067,-0.28945404,4.137887e-06,1.0000001
3253,,,,,,,,0.43267548,0.28946579,0.039708633,0.5719973211886229,0.11159547051605123,0.025323494410280204,0.06914199375588084,-0.03389830508474573,0.17457627118644067,-0.1726651,6.2135855e-06,1.0000001
3254,,,,,,,,0.4349101,0.29356426,0.038605716,0.5338093288035854,0.10218899474056446,0.0252705585301442,0.06962903231974958,-0.02881355932203392,0.17457627118644067,-0.06025951,9.322432e-06,1.0000001
3255,,,,,,,,0.43701372,0.29753715,0.037647154,0.4993088079453267,0.09701695300342653,0.025289845216558082,0.0701221799390558,-0.023728813559322052,0.17457627118644062,0.025586607,1.2736321e-05,1.0
3256,,,,,,,,0.43915138,0.30150163,0.03667613,0.45344461291447713,0.08648705119059942,0.025233443174381906,0.07057319479603014,-0.01864406779661018,0.17457627118644067,0.13402817,1.7895169e-05,1.0000002
3257,,,,,,,,0.44114685,0.305326,0.03584494,0.41889214090897536,0.08064549922811118,0.02525097152236408,0.07103295104740007,-0.013559322033898301,0.17457627118644062,0.28991428,2.554046e-05,1.0000001
3258,,,,,,,,0.44313073,0.3090684,0.034987472,0.38370719546471893,0.0748584041060863,0.025194681104381823,0.07144560822316123,-0.008474576271186451,0.17457627118644067,0.43114626,3.0793086e-05,0.9999999
3259,,,,,,,,0.4449289,0.31259698,0.034277294,0.3538700181875821,0.06776053994595689,0.02521455018255731,0.07186372864995383,-0.003389830508474595,0.17457627118644067,0.5765371,2.5734373e-05,0.99999994
3260,,,,,,,,0.44669902,0.31603304,0.033503894,0.3278446001692612,0.06228629264138082,0.025163477914936744,0.07223977385252037,0.0016949152542373171,0.1745762711864407,0.5990776,2.3172168e-05,1.0000001
3261,,,,,,,,0.44829306,0.3192683,0.03288162,0.30027992312116847,0.05822579492643666,0.025188691207156444,0.07262511958408756,0.0067796610169491974,0.17457627118644067,0.59860206,2.460056e-05,0.9999998
3262,,,,,,,,0.4498478,0.32237807,0.032178488,0.27906784292599246,0.05383486609708847,0.025143414454323942,0.07296537872161908,0.011864406779660991,0.17457627118644067,0.49079558,2.134959e-05,1.0
3263,,,,,,,,0.45114857,0.32517508,0.031638976,0.26122197560631094,0.0511999621798623,0.025178809361723713,0.07331270845419102,0.01694915254237284,0.17457627118644067,0.33211002,1.6971164e-05,0.9999998
3264,,,,,,,,0.452439,0.32788086,0.03098269,0.24485850262838932,0.04611539011422793,0.025143366539202607,0.07361736186896996,0.022033898305084752,0.17457627118644067,0.18461064,1.3533699e-05,1.0000001
3265,,,,,,,,0.45353505,0.33033773,0.030537436,0.23436417649599686,0.045151946663107165,0.025182866547644026,0.07392965720594892,0.027118644067796648,0.1745762711864406,0.039873607,1.0799832e-05,0.99999994
3266,,,,,,,,0.45461178,0.33268943,0.030054126,0.2240070500774681,0.042706044112648334,0.025147553813061715,0.07419990033695217,0.03220338983050851,0.17457627118644062,-0.10486193,8.494059e-06,0.99999994
3267,,,,,,,,0.4538669,0.33279368,0.031996127,0.2128527551148623,0.040435198745061435,0.025189546128311164,0.0744766279333011,0.03728813559322036,0.17457627118644067,-0.24654406,6.8918866e-06,0.9999999
3268,,,,,,,,0.45257157,0.3321122,0.03481078,0.20926859899774441,0.03984171750205631,0.02515538532347061,0.07470630094050415,0.04237288135593218,0.17457627118644067,-0.35755184,5.611844e-06,1.0000001
3269,,,,,,,,0.4515119,0.3316908,0.037442386,0.20607715891659106,0.03932906972791052,0.02519576944833709,0.07494475856833795,0.04745762711864409,0.1745762711864406,-0.4608404,4.83195e-06,0.9999998
3270,,,,,,,,0.4504768,0.33118704,0.040075388,0.20193787088753737,0.03867647990367708,0.025161585934667916,0.07513737006184491,0.05254237288135596,0.17457627118644062,-0.56362253,4.2385527e-06,1.0000001
3271,,,,,,,,0.44959378,0.33082575,0.042571634,0.20094962991291232,0.038600358259052045,0.025200772367247156,0.0753344767843868,0.0576271186440678,0.17457627118644067,-0.56569695,4.204644e-06,0.9999998
3272,,,,,,,,0.4488027,0.33047682,0.044995345,0.2012539864603884,0.038953229673154025,0.02516200781690374,0.07548886822497322,0.0627118644067797,0.17457627118644067,-0.5236689,4.3233235e-06,1.0000002
3273,,,,,,,,0.44808567,0.3301933,0.04730452,0.2014245532509505,0.038127445600232346,0.025199381111592437,0.07565290248169476,0.06779661016949153,0.17457627118644067,-0.4827154,4.4928656e-06,0.9999999
3274,,,,,,,,0.44748417,0.32994795,0.049442068,0.20157322185473384,0.038243189136818755,0.0251584430469293,0.07577333070011229,0.07288135593220346,0.17457627118644067,-0.4417626,4.611545e-06,1.0000001
3275,,,,,,,,0.44694886,0.3297655,0.051477,0.20366666916068346,0.03819688630400229,0.0251924354571111,0.0759054981565162,0.07796610169491533,0.17457627118644067,-0.3713766,4.925198e-06,0.99999994
3276,,,,,,,,0.44652066,0.32962453,0.05333257,0.2058147048721738,0.03998369130950768,0.025147937343049317,0.0759975587011441,0.08305084745762711,0.17457627118644067,-0.3143696,4.916721e-06,1.0
3277,,,,,,,,0.44618273,0.32958168,0.05512778,0.2051534870746014,0.039784529065418066,0.025174767114541707,0.0761027769100595,0.08813559322033891,0.17457627118644067,-0.26925656,4.3063696e-06,0.9999998
3278,,,,,,,,0.44595844,0.32960337,0.056796316,0.20881549628402163,0.03950236643923069,0.02512090869896022,0.0761718477351705,0.09322033898305081,0.17457627118644073,-0.200898,3.2213e-06,0.99999994
3279,,,,,,,,0.44574583,0.32964134,0.058392063,0.2084890717644874,0.04071358762429239,0.02514418182337286,0.0762580411543939,0.09830508474576267,0.17457627118644067,-0.19873129,2.615187e-06,0.9999999
3280,,,,,,,,0.4455855,0.3296769,0.05979489,0.20853770103710753,0.040114223937264985,0.025092036818414043,0.07631020977348324,0.10338983050847453,0.1745762711864407,-0.10383013,2.767775e-06,1.0
3281,,,,,,,,0.44543818,0.32973772,0.06116948,0.21207101570165787,0.0400943731240695,0.025115895309152782,0.07638136123366705,0.10847457627118638,0.17457627118644073,-0.008930698,2.890693e-06,0.9999999
3282,,,,,,,,0.44536653,0.32981426,0.062282268,0.21328255032545257,0.04107591954792253,0.025063299431784668,0.07641580087869136,0.11355932203389826,0.17457627118644067,0.11133186,3.1026204e-06,1.0000002
3283,,,,,,,,0.44521126,0.32982674,0.06391189,0.21341380166705728,0.04103008166180074,0.02509033574615528,0.07646939103219004,0.11864406779661014,0.17457627118644073,0.24592577,3.1873915e-06,0.9999998
3284,,,,,,,,0.4451163,0.32985556,0.06558268,0.2130350473923955,0.040064703351491635,0.02503900807591245,0.07648806304271971,0.12372881355932201,0.17457627118644073,0.31594867,3.0263266e-06,1.0
3285,,,,,,,,0.44505224,0.3299044,0.06678435,0.21508644207447383,0.04184214766976162,0.02506675507483527,0.07652305248571749,0.12881355932203384,0.17457627118644067,0.3472339,2.784729e-06,1.0000001
3286,,,,,,,,0.44505066,0.3299571,0.06758766,0.21354434168008016,0.04079480475753664,0.02501919361590293,0.07652401793912983,0.13389830508474582,0.17457627118644067,0.3530612,2.5134616e-06,1.0000001
3287,,,,,,,,0.44506478,0.33002827,0.06807573,0.21268060748181883,0.04118807270633448,0.025049817902797686,0.07654435967666112,0.13898305084745766,0.17457627118644067,0.35864145,2.2210015e-06,0.99999994
3288,,,,,,,,0.44516605,0.33012494,0.06806617,0.2123878738716555,0.0405390271850469,0.025003811955496717,0.07652899456859016,0.14406779661016947,0.17457627118644067,0.36422032,1.9688077e-06,1.0000001
3289,,,,,,,,0.44521925,0.33018222,0.06789224,0.21342066178399574,0.0418909866793982,0.025039522682971643,0.07653716359882418,0.14915254237288136,0.17457627118644067,0.3697995,1.7505222e-06,0.99999994
3290,,,,,,,,0.44529483,0.3302157,0.067465015,0.21060596286319233,0.04052557687352543,0.02500063165509962,0.07651553334604685,0.1542372881355932,0.17457627118644067,0.37537876,1.5894573e-06,1.0000001
3291,,,,,,,,0.44533953,0.33022967,0.066901945,0.21251978392786236,0.03978877895904834,0.025042042373975525,0.07651726733097271,0.15932203389830502,0.17457627118644067,0.37751567,1.4538235e-06,0.99999994
3292,,,,,,,,0.445417,0.3302307,0.066083886,0.21269226321628476,0.04137132621645348,0.02500786412057598,0.07648892069534113,0.164406779661017,0.17457627118644067,0.37712985,1.2524923e-06,1.0
3293,,,,,,,,0.44541037,0.33015436,0.06514968,0.21193661249652318,0.040689665666288344,0.02505846332096384,0.07648524216248441,0.16949152542372883,0.17457627118644067,0.37674487,1.1550056e-06,0.9999998
3294,,,,,,,,0.4454622,0.33007807,0.06378797,0.208631585605532,0.040501173555976884,0.025033476929226688,0.07644793999105474,0.1745762711864406,0.17457627118644067,0.37097332,1.0702346e-06,1.0000001
3295,,,,,,,,0.44544554,0.32993892,0.062497396,0.21134197731984258,0.0414844028061866,0.025091582379263205,0.07643165104572905,0.17966101694915249,0.17457627118644067,0.364823,8.3711416e-07,1.0
3296,,,,,,,,0.44542173,0.32976392,0.061543718,0.20963201066691436,0.040543170392197576,0.025072147366273032,0.07638482041918863,0.18474576271186438,0.17457627118644067,0.35867092,7.692973e-07,1.0
3297,,,,,,,,0.44538713,0.3295963,0.060555875,0.20976262519251965,0.040904236153695844,0.025131237499146666,0.07636131755854986,0.18983050847457625,0.17457627118644067,0.3525205,5.5895913e-07,1.0000001
3298,,,,,,,,0.44541147,0.32944775,0.059459265,0.21053611735120106,0.03989421358217257,0.02511103667832216,0.07630595041895333,0.19491525423728817,0.17457627118644067,0.34637037,5.276998e-07,1.0000002
3299,,,,,,,,0.4453949,0.32928446,0.05841778,0.20959115097214154,0.04047908118738488,0.02517062874353676,0.07627779521961277,0.2,0.17457627118644067,0.33110738,4.94851e-07,1.0000001
3300,,,,,,,,0.44545808,0.32917672,0.05735812,0.20969334514046256,0.04065664017059411,0.02514729303218874,0.07622065156616328,-0.1,0.17966101694915254,-2.7331083,4.7518924e-08,1.0000002
3301,,,,,,,,0.4454831,0.32905567,0.056350935,0.20896265400178027,0.04094960734141535,0.025203914647114852,0.07619013314288596,-0.09491525423728811,0.17966101694915254,-2.499783,-1.4779054e-08,1.0000002
3302,,,,,,,,0.44555357,0.3289618,0.055363324,0.20872996455078016,0.03991594847542584,0.025179136218417133,0.076134252223022,-0.08983050847457624,0.17966101694915254,-2.2644799,-4.047114e-09,1.0000001
3303,,,,,,,,0.44559982,0.32888255,0.05451275,0.20826007758785242,0.039813208733944616,0.025231799057777952,0.07610770799328084,-0.08474576271186436,0.17966101694915254,-2.0273848,2.5181928e-08,1.0
3304,,,,,,,,0.4457009,0.3288349,0.05364483,0.20740739926606527,0.04028140535919561,0.025202716015505822,0.07605411454453981,-0.07966101694915252,0.17966101694915254,-1.7902887,1.6422321e-08,1.0000002
3305,,,,,,,,0.44574517,0.3287745,0.0529468,0.20747147488962644,0.04029945352211369,0.025253034095881574,0.07603318844546463,-0.0745762711864407,0.17966101694915254,-1.5531936,-1.2318294e-08,1.0000001
3306,,,,,,,,0.4458653,0.32878003,0.05229745,0.2094413443260799,0.03948626356360771,0.025218229304702324,0.07598718765412867,-0.06949152542372874,0.17966101694915254,-1.3160973,9.718868e-09,1.0000001
3307,,,,,,,,0.44593495,0.32876834,0.05175277,0.20735388267849347,0.039558154220955995,0.02526389743196368,0.07597092114018261,-0.06440677966101688,0.17966101694915254,-1.0790018,1.4358098e-07,0.99999994
3308,,,,,,,,0.4460468,0.32878616,0.05123804,0.20727445515519155,0.03938406477179138,0.025226973287520413,0.07593077732863375,-0.05932203389830507,0.17966101694915254,-0.84190786,2.002385e-07,1.0000001
3309,,,,,,,,0.4461227,0.32880774,0.05085862,0.20746850923863314,0.040531193299935674,0.025268938787108997,0.07592113926571091,-0.054237288135593205,0.17966101694915254,-0.6048149,3.416671e-07,0.9999998
3310,,,,,,,,0.44624686,0.3288515,0.05042744,0.20589623582538452,0.039783095136297776,0.02522934731828574,0.07588381028330139,-0.049152542372881344,0.17966101694915254,-0.36771706,6.718106e-07,0.9999998
3311,,,,,,,,0.4462906,0.328849,0.050104305,0.2044573186228468,0.0397966369974396,0.02527273788233161,0.07587811792140493,-0.04406779661016944,0.17966101694915254,-0.24738811,1.0979176e-06,0.99999976
3312,,,,,,,,0.44638845,0.3288773,0.049744975,0.20552325601692695,0.039625609820826,0.025233548250035133,0.07584521768964599,-0.03898305084745765,0.17966101694915257,-0.15338132,1.6260148e-06,1.0000001
3313,,,,,,,,0.4463969,0.3288361,0.049414184,0.20465036564020198,0.03922705564836743,0.025280025244845638,0.07584085655419236,-0.03389830508474574,0.17966101694915254,-0.03659156,2.4933286e-06,1.0000001
3314,,,,,,,,0.446415,0.32877722,0.04902887,0.20531747162819045,0.0395870471124325,0.025247406682446606,0.07581070960183868,-0.02881355932203391,0.17966101694915254,0.080198266,3.77814e-06,1.0000001
3315,,,,,,,,0.44634613,0.32865703,0.048703473,0.20727674159343457,0.039275511642688415,0.025299787576762583,0.07581042633477642,-0.023728813559322087,0.17966101694915257,0.17651278,5.381902e-06,0.9999999
3316,,,,,,,,0.4462798,0.32849994,0.04825917,0.2043319375395201,0.039426393443926566,0.025274897595770326,0.07578171800472465,-0.018644067796610164,0.17966101694915257,0.2639344,7.3083243e-06,1.0000001
3317,,,,,,,,0.44607514,0.32822657,0.04786504,0.2078383121106303,0.039914504142181256,0.025339358327258494,0.075785082168407,-0.013559322033898284,0.17966101694915254,0.36259252,1.0100471e-05,1.0000001
3318,,,,,,,,0.44588113,0.32793206,0.04738947,0.2070822071344022,0.039688719429919674,0.02532487996947131,0.0757612564848701,-0.008474576271186451,0.17966101694915254,0.51295364,1.2376574e-05,1.0
3319,,,,,,,,0.44554275,0.32750446,0.04690526,0.20969004359707472,0.04037154230368029,0.02540175424340553,0.07576693350306105,-0.0033898305084745397,0.1796610169491526,0.65900546,1.0380215e-05,0.9999998
3320,,,,,,,,0.44517264,0.32700956,0.046327047,0.2115692245990838,0.04048946021426741,0.02540314061075723,0.07574689276923426,0.0016949152542373093,0.17966101694915254,0.7070573,9.909736e-06,1.0000001
3321,,,,,,,,0.44466406,0.32639283,0.04576851,0.21274437166974758,0.04068562974546682,0.025494990338110795,0.0757573149225244,0.00677966101694919,0.17966101694915254,0.69733196,1.0325114e-05,0.9999998
3322,,,,,,,,0.44412786,0.32570252,0.045059483,0.2158139844658814,0.04126109990390764,0.02551232424021913,0.07573876396623373,0.011864406779661022,0.17966101694915254,0.54719687,8.231269e-06,0.99999994
3323,,,,,,,,0.4434064,0.32483977,0.04435152,0.21773229184668302,0.04133620597532714,0.02562431937114885,0.07575197134580669,0.016949152542372902,0.17966101694915257,0.4027981,6.679959e-06,1.0
3324,,,,,,,,0.44266438,0.32391325,0.04350956,0.22130175135251784,0.0432313853450757,0.025660997526541315,0.07573627876273613,0.022033898305084745,0.17966101694915257,0.29656908,5.5185956e-06,1.0000001
3325,,,,,,,,0.44172582,0.32278916,0.042599667,0.2253794276948369,0.04332032489366691,0.02579517783526383,0.07574893757242455,0.02711864406779662,0.17966101694915254,0.17683591,4.4674343e-06,1.0000001
3326,,,,,,,,0.44072923,0.32156393,0.041558776,0.229370372591578,0.04394526041212842,0.0258570826082536,0.0757341183875513,0.03220338983050845,0.17966101694915257,0.06582615,3.6621095e-06,0.9999999
3327,,,,,,,,0.43954408,0.32015797,0.04049266,0.2356854411959671,0.04552369221167744,0.0260151163905013,0.07574880330419705,0.03728813559322032,0.17966101694915257,-0.045181308,2.9415555e-06,0.9999999
3328,,,,,,,,0.4383029,0.3186442,0.039255027,0.2420721861782398,0.04635038022654591,0.026102291234023307,0.07573279552954475,0.042372881355932195,0.17966101694915257,-0.15732019,2.4414062e-06,1.0
3329,,,,,,,,0.43682438,0.31690148,0.0379942,0.24671235049163265,0.04791451216311657,0.02628955219833996,0.07574795549270245,0.04745762711864404,0.17966101694915257,-0.26530617,2.0684138e-06,1.0
3330,,,,,,,,0.4353127,0.31508455,0.036618143,0.25626390061857,0.048730972806793865,0.026403506204876085,0.07573326584026331,0.052542372881355895,0.17966101694915254,-0.3728616,1.7293295e-06,1.0000002
3331,,,,,,,,0.43356457,0.31303513,0.035194848,0.2624336193049385,0.05116535246337623,0.02661844222650143,0.07574699650286366,0.057627118644067804,0.17966101694915257,-0.41649377,1.6615127e-06,1.0
3332,,,,,,,,0.43175504,0.31088772,0.03367742,0.2728341633955677,0.05150754390173712,0.0267627263351757,0.0757321103384472,0.06271186440677964,0.1796610169491526,-0.3755406,1.7123753e-06,1.0000002
3333,,,,,,,,0.4297078,0.3085141,0.032144282,0.2810202448701563,0.054166808088985385,0.02700733516981323,0.07574621094315287,0.06779661016949153,0.1796610169491526,-0.334587,1.7208523e-06,1.0000002
3334,,,,,,,,0.42761087,0.30604914,0.030503443,0.2939630971199095,0.056521897838465035,0.02718254954941133,0.07572819845515177,0.07288135593220339,0.1796610169491526,-0.29363263,1.8225776e-06,1.0000001
3335,,,,,,,,0.42520952,0.3032943,0.028845666,0.3020623861243196,0.05889702725975794,0.027463129495531303,0.07574047228253139,0.07796610169491525,0.17966101694915257,-0.22406287,1.9497343e-06,0.9999998
3336,,,,,,,,0.4227937,0.30049983,0.02715819,0.31542738799744974,0.060195142072264965,0.02767148882443965,0.0757219023355747,0.08305084745762716,0.17966101694915254,-0.16683388,1.93278e-06,1.0
3337,,,,,,,,0.42010847,0.29746696,0.025500517,0.33027276476136735,0.0635937498085461,0.027979826437247033,0.0757340838304068,0.08813559322033897,0.17966101694915254,-0.06958897,1.7462837e-06,1.0000001
3338,,,,,,,,0.417429,0.29443508,0.023898752,0.3408514890212739,0.0652693495699292,0.028214244792351826,0.07571873757141839,0.09322033898305082,0.17966101694915254,0.01802787,1.4071994e-06,1.0000001
3339,,,,,,,,0.414449,0.29113948,0.02228532,0.3572190690260678,0.06870813561751958,0.02855003081553792,0.07573423009839073,0.09830508474576267,0.17966101694915254,0.018399488,1.1189779e-06,1.0
3340,,,,,,,,0.41138712,0.28774273,0.020847937,0.3731848668787585,0.0724399711184821,0.028815825635951368,0.07571806982016166,0.10338983050847456,0.17966101694915257,0.11330028,1.2079875e-06,1.0000002
3341,,,,,,,,0.40703723,0.28304625,0.020126576,0.38913861167484,0.07421722987185107,0.02918476603426155,0.07573293917082614,0.10847457627118641,0.17966101694915254,0.20820026,1.2630887e-06,0.9999999
3342,,,,,,,,0.40268135,0.27837268,0.019701274,0.4059368670800301,0.0787713284552097,0.029482353288320596,0.07571685462075341,0.1135593220338983,0.17966101694915254,0.3031015,1.3478598e-06,1.0
3343,,,,,,,,0.39741614,0.27284637,0.018949172,0.4248770267557338,0.07928982485006345,0.029885326200249206,0.07572966060192243,0.11864406779661016,0.17966101694915254,0.36863202,1.3054743e-06,0.9999997
3344,,,,,,,,0.39463797,0.26995257,0.019709894,0.43734604754140083,0.08504153468309983,0.030217467643728593,0.07570967817053008,0.12372881355932203,0.17966101694915257,0.37833154,1.3054743e-06,1.0000001
3345,,,,,,,,0.39607704,0.2714863,0.02355713,0.4571314974217647,0.08779670219180445,0.030655515537619523,0.07571740308624032,0.1288135593220339,0.1796610169491526,0.4124124,1.1401706e-06,1.0000001
3346,,,,,,,,0.39731205,0.2727918,0.028048689,0.46810565576955315,0.0895900975085684,0.031018714698568525,0.07569379486834234,0.13389830508474584,0.17966101694915254,0.44524923,1.1020237e-06,1.0000002
3347,,,,,,,,0.3988636,0.27446124,0.033896495,0.4834826465550965,0.09392041486360134,0.03148823965838437,0.07570337194358853,0.13898305084745768,0.17966101694915257,0.46571434,1.0002984e-06,1.0
3348,,,,,,,,0.40026227,0.27597216,0.040839054,0.5013064623886595,0.09699922962297172,0.03187955691818975,0.07568192795018705,0.1440677966101695,0.17966101694915257,0.47129387,8.2651775e-07,1.0000001
3349,,,,,,,,0.40185758,0.27767256,0.049717717,0.5087952219932469,0.09965680128177687,0.03237213066129006,0.07569000037310047,0.14915254237288136,0.17966101694915254,0.47687343,7.692973e-07,1.0000001
3350,,,,,,,,0.40314215,0.27940777,0.05937654,0.517091426224398,0.09940010071086088,0.032791066328455985,0.07566604300926441,0.1542372881355932,0.17966101694915254,0.48245203,6.9088406e-07,1.0000001
3351,,,,,,,,0.40229753,0.28086486,0.06426761,0.5276064597527843,0.10074305720431936,0.033319668739826024,0.07567416900100045,0.15932203389830507,0.17966101694915254,0.48273733,6.06113e-07,1.0
3352,,,,,,,,0.39738154,0.27947575,0.06457728,0.532686398512179,0.10193054570691573,0.033774609333008285,0.07565122428129145,0.164406779661017,0.17966101694915257,0.4823512,5.4677326e-07,1.0000001
3353,,,,,,,,0.3921113,0.27789968,0.06504823,0.5354570459199962,0.10301499263927774,0.034341462408141635,0.07565835839247179,0.1694915254237288,0.17966101694915257,0.4819658,5.276998e-07,1.0
3354,,,,,,,,0.38665077,0.276231,0.06534311,0.5348330716890503,0.1031101428281391,0.0348301005554666,0.07563165839174621,0.17457627118644062,0.17966101694915254,0.47703615,4.3551128e-07,1.0000001
3355,,,,,,,,0.38104808,0.27457643,0.06591765,0.5340435075338028,0.10299295593418745,0.03543394068115618,0.0756326758175891,0.17966101694915254,0.17966101694915257,0.4708839,3.8994685e-07,0.9999998
3356,,,,,,,,0.37525865,0.2728188,0.06629833,0.5324532027487268,0.1012913367672804,0.03596100945120383,0.07560021301448837,0.18474576271186438,0.17966101694915257,0.4647348,3.1577218e-07,1.0000001
3357,,,,,,,,0.37019977,0.27143776,0.06620185,0.5211008340979819,0.09935707602385474,0.03659991269745311,0.07559707757927461,0.18983050847457625,0.17966101694915254,0.45858246,2.638499e-07,0.9999999
3358,,,,,,,,0.36526972,0.27007735,0.0656895,0.5073742706447584,0.09562010079257431,0.03716091539460205,0.07555907135842568,0.19491525423728817,0.17966101694915254,0.45242968,2.5908153e-07,1.0
3359,,,,,,,,0.36018065,0.26872548,0.06541891,0.4987748791913351,0.09357852142740834,0.03783034225100675,0.075553412031852,0.2,0.17966101694915254,0.43641737,2.1722582e-07,0.9999999
3360,,,,,,,,0.35491934,0.26729563,0.06483899,0.480008127033619,0.09172385359442044,0.03842870775840277,0.07551779072189328,-0.09999999999999996,0.1847457627118644,-2.481398,5.7175447e-09,0.99999994
3361,,,,,,,,0.3495608,0.26590112,0.06442722,0.46156035241668153,0.08901824709137686,0.039135533986373594,0.0755161593052324,-0.09491525423728817,0.18474576271186446,-2.248072,-2.0586628e-08,0.99999994
3362,,,,,,,,0.34407237,0.26443627,0.06374907,0.43497429394075754,0.08277146107595147,0.03976191408921019,0.0754837833432816,-0.08983050847457626,0.18474576271186438,-2.0121636,1.04313305e-08,0.99999994
3363,,,,,,,,0.33853978,0.2630176,0.063278124,0.4138473032562654,0.08009704107263169,0.040492670015216156,0.07548409233471297,-0.08474576271186435,0.1847457627118644,-1.7750691,4.685484e-08,0.9999998
3364,,,,,,,,0.33284056,0.26150376,0.06262656,0.3869708079888097,0.0757427468580324,0.04114242615458144,0.0754488530068576,-0.07966101694915251,0.1847457627118644,-1.5379734,3.835497e-08,1.0000001
3365,,,,,,,,0.3271495,0.26004836,0.062252764,0.3603631512285067,0.06868071177648409,0.04189305019429472,0.07544453201095784,-0.07457627118644065,0.18474576271186435,-1.3008773,4.678551e-08,1.0000001
3366,,,,,,,,0.3213207,0.25850916,0.061582908,0.32838646872717986,0.06268285389731953,0.0425552577939127,0.07540826253976195,-0.06949152542372879,0.1847457627118644,-1.0637823,6.4551e-08,1.0000002
3367,,,,,,,,0.31558624,0.25707638,0.06120468,0.2985023042381931,0.05698543171977613,0.043318072739940205,0.0754067084025382,-0.06440677966101688,0.18474576271186446,-0.82668674,7.701417e-08,1.0
3368,,,,,,,,0.3095721,0.25548992,0.060318723,0.2689389747346243,0.05225146886378229,0.04399155597860624,0.07537359739889785,-0.05932203389830509,0.1847457627118644,-0.5895922,1.363953e-07,1.0000002
3369,,,,,,,,0.30529344,0.2548398,0.062059555,0.24505274492424942,0.04712125961376659,0.044763642074932865,0.07537513533672088,-0.05423728813559316,0.1847457627118644,-0.35249573,1.4083254e-07,0.9999999
3370,,,,,,,,0.30208495,0.25471473,0.06537734,0.2144354387948117,0.04165872368663102,0.04544504586934262,0.07534290085311285,-0.049152542372881386,0.18474576271186438,-0.1717747,2.7577082e-07,1.0000001
3371,,,,,,,,0.29856843,0.2544697,0.06871451,0.18996782743182444,0.03616273590358353,0.046227330802354596,0.0753407563707548,-0.044067796610169456,0.1847457627118644,-0.08151615,4.978975e-07,0.99999994
3372,,,,,,,,0.29533362,0.2543216,0.07221745,0.16504009361044383,0.031500095185650896,0.046914442387853694,0.07530435312578797,-0.03898305084745764,0.1847457627118644,0.008742947,6.869104e-07,0.99999994
3373,,,,,,,,0.29490134,0.2552068,0.07216265,0.14469628927254063,0.02812590975909172,0.047697376863102395,0.0753000898603188,-0.03389830508474574,0.1847457627118644,0.09947949,9.936757e-07,0.99999994
3374,,,,,,,,0.29503176,0.25628787,0.07160066,0.12305550948351177,0.023660046021152528,0.048383054929951964,0.07526192330698094,-0.028813559322033926,0.1847457627118644,0.21626736,1.5428332e-06,0.99999994
3375,,,,,,,,0.2949386,0.25730997,0.0710994,0.1057168964504299,0.020078507807143885,0.04916328951720731,0.07526134091648248,-0.023728813559322014,0.18474576271186446,0.32586277,2.2814008e-06,0.99999994
3376,,,,,,,,0.2950632,0.25841683,0.07036535,0.08860069928501159,0.017293206824568804,0.0498455364089587,0.07523252716109971,-0.01864406779661015,0.1847457627118644,0.41328532,3.1524235e-06,1.0
3377,,,,,,,,0.29504704,0.25950435,0.069567956,0.073863313448583,0.014259537569473874,0.05062624565244526,0.07524345858945039,-0.013559322033898268,0.1847457627118644,0.50070614,4.2173597e-06,0.99999994
3378,,,,,,,,0.29525214,0.26069212,0.06848781,0.06036645913006441,0.011500803294357372,0.051308614111358154,0.07522973033232236,-0.00847457627118642,0.1847457627118644,0.59281546,5.0120884e-06,1.0000002
3379,,,,,,,,0.29532987,0.26187187,0.06719213,0.050151286238061164,0.009705108282243451,0.0520878962739122,0.07526172812082486,-0.0033898305084745397,0.1847457627118644,0.75118434,4.3826635e-06,0.9999999
3380,,,,,,,,0.29568872,0.2631831,0.06567704,0.040132764439513004,0.007718426463726994,0.052764243783804204,0.07526905965881978,0.0016949152542372935,0.18474576271186446,0.7970584,4.1537814e-06,1.0000001
3381,,,,,,,,0.29571113,0.2643538,0.06407651,0.03256017167595115,0.0063613369309470525,0.05353666041904182,0.07531433154973023,0.006779661016949205,0.1847457627118644,0.73622155,3.8316516e-06,1.0
3382,,,,,,,,0.29681638,0.26609018,0.062859654,0.0249492263139971,0.00483044933870667,0.05420726330226106,0.07532653665962798,0.011864406779661054,0.1847457627118644,0.60316664,3.1852724e-06,1.0000001
3383,,,,,,,,0.3019915,0.2701384,0.06373942,0.01888576467389801,0.0036678697320727803,0.054974087105621135,0.07537205780811873,0.016949152542372888,0.1847457627118644,0.51313466,2.7211508e-06,0.9999998
3384,,,,,,,,0.30753198,0.27440333,0.06470762,0.012354048929794775,0.0023716612268859694,0.05563647807862488,0.07538204054234234,0.022033898305084752,0.1847457627118644,0.44070265,2.3481582e-06,1.0000001
3385,,,,,,,,0.31302336,0.27872172,0.06579875,0.007108007510399663,0.0013767148169313223,0.05639076627196283,0.07542699487751668,0.02711864406779662,0.1847457627118644,0.36789212,1.9370186e-06,0.99999994
3386,,,,,,,,0.3184125,0.28298572,0.0667763,0.0007913381927135914,0.00021357226894380538,0.05703620793430782,0.0754356485395112,0.03220338983050846,0.18474576271186438,0.2608224,1.61065e-06,1.0
3387,,,,,,,,0.3237088,0.28727475,0.06792378,-0.004554563308457924,0.0008676070977587674,0.057772669947308807,0.07547722848461082,0.03728813559322032,0.1847457627118644,0.14382613,1.2969971e-06,1.0000001
3388,,,,,,,,0.32888597,0.29142782,0.068868816,-0.010918935653053402,0.002048547682007674,0.058394731821245535,0.07548326770236446,0.04237288135593218,0.1847457627118644,0.02682797,1.0257297e-06,1.0000001
3389,,,,,,,,0.3338776,0.29498443,0.06935758,-0.015237619706517377,0.0030053384017944638,0.05910552487643834,0.07552291115975937,0.047457627118644034,0.18474576271186438,-0.08100537,8.477105e-07,1.0
3390,,,,,,,,0.3387865,0.298269,0.069469,-0.01934199662541241,0.003602616422614376,0.059706149293537965,0.07552761776155123,0.05254237288135591,0.1847457627118644,-0.18856038,7.120768e-07,0.99999994
3391,,,,,,,,0.343637,0.30161977,0.06976157,-0.020398983919799066,0.003983140055822378,0.06040215803657621,0.07556676345314857,0.05762711864406781,0.1847457627118644,-0.2694721,6.612142e-07,0.99999976
3392,,,,,,,,0.34841287,0.30489203,0.06988957,-0.020201154789376456,0.0038523761043784102,0.060984763554027294,0.07557059091192454,0.06271186440677964,0.1847457627118644,-0.23073351,6.781684e-07,1.0000001
3393,,,,,,,,0.35308796,0.30817825,0.07016288,-0.016264327911539686,0.0032608214904724644,0.061656918021432874,0.07560944534056599,0.06779661016949154,0.18474576271186438,-0.19199638,6.612142e-07,1.0000001
3394,,,,,,,,0.35760063,0.31132227,0.070344985,-0.010475591490927836,0.00197468961343048,0.06221273359073258,0.07560881341493461,0.07288135593220335,0.1847457627118644,-0.15326051,7.332696e-07,1.0000001
3395,,,,,,,,0.3619416,0.31441936,0.07070403,-0.00034260189993134423,0.0005120098760923099,0.06285424220450574,0.07564125495922927,0.07796610169491526,0.1847457627118644,-0.08280481,7.841322e-07,1.0
3396,,,,,,,,0.36608607,0.31734544,0.07095823,0.011908385168583002,0.0022840322614834296,0.0633728122609632,0.07563445791778504,0.08305084745762713,0.1847457627118644,-0.019587776,7.2055394e-07,1.0000002
3397,,,,,,,,0.37004483,0.32020596,0.071428604,0.028934492149526987,0.005555113501425358,0.06398023988450467,0.0756591113150203,0.08813559322033893,0.18474576271186438,0.12745564,6.612142e-07,1.0000001
3398,,,,,,,,0.37387368,0.32293943,0.071745776,0.0474262564570816,0.009099481289619642,0.0644672617313817,0.07564693080976734,0.0932203389830508,0.18474576271186438,0.23305987,5.8492026e-07,1.0
3399,,,,,,,,0.37763545,0.32570237,0.07218688,0.06991910930237771,0.013600554378374386,0.06504434907747073,0.07567228948820505,0.09830508474576274,0.1847457627118644,0.2355309,5.298191e-07,1.0
3400,,,,,,,,0.38130525,0.32835948,0.072452545,0.09294137425774682,0.017807207194137302,0.06550517021499089,0.07566131183245584,0.10338983050847457,0.1847457627118644,0.33043233,5.1710344e-07,1.0000002
3401,,,,,,,,0.38484582,0.3309941,0.07295998,0.11989808318337851,0.022269545595748664,0.06606059910039962,0.07568267911235652,0.10847457627118645,0.1847457627118644,0.4253317,5.7644314e-07,1.0000001
3402,,,,,,,,0.3881803,0.33341858,0.07335099,0.14622179011562,0.027913347911485663,0.06649783939570178,0.07566269332693949,0.11355932203389832,0.1847457627118644,0.52023256,5.8492026e-07,0.99999994
3403,,,,,,,,0.39143944,0.3358714,0.073978506,0.17350444864137773,0.03366872820515976,0.06702782462843324,0.07567778360006322,0.1186440677966102,0.1847457627118644,0.61513186,6.273058e-07,0.9999999
3404,,,,,,,,0.39448118,0.33809122,0.07438056,0.19946297353643166,0.03904919328671187,0.06743528592362687,0.07565397020033623,0.12372881355932204,0.1847457627118644,0.58007514,5.67966e-07,1.0000001
3405,,,,,,,,0.397436,0.34033722,0.07505088,0.22796724231792673,0.044784080137955345,0.06793366097808415,0.07566436833100573,0.1288135593220339,0.1847457627118644,0.5113169,5.0438774e-07,0.99999994
3406,,,,,,,,0.3982874,0.3401723,0.07052457,0.2574391100277088,0.0496830202696905,0.06830930953539933,0.07563414581980117,0.13389830508474587,0.1847457627118644,0.5088721,4.7047934e-07,0.99999994
3407,,,,,,,,0.39761454,0.3383567,0.06274446,0.2825467418737703,0.055425029833285004,0.06877999933374825,0.07563897067708072,0.13898305084745768,0.1847457627118644,0.540354,4.4504802e-07,0.9999998
3408,,,,,,,,0.39701748,0.33662838,0.056495465,0.30896681131824083,0.06013153736686079,0.06913075800595378,0.07560338291197852,0.1440677966101695,0.1847457627118644,0.5697452,3.7723117e-07,1.0000001
3409,,,,,,,,0.39642605,0.3350045,0.050547443,0.33657751101270056,0.06582252860677242,0.0695789785036966,0.07560536277465517,0.1491525423728813,0.1847457627118644,0.5839457,3.1153363e-07,0.99999994
3410,,,,,,,,0.39525828,0.33264023,0.04693667,0.3619959906087533,0.06914277322909677,0.06990548323982988,0.07557265998634217,0.1542372881355932,0.1847457627118644,0.58834124,3.0093724e-07,1.0000001
3411,,,,,,,,0.3932684,0.32936797,0.045168724,0.3856578830307096,0.07384941085772326,0.07033020512249909,0.07557952106132208,0.15932203389830507,0.1847457627118644,0.5879563,3.0093724e-07,0.9999998
3412,,,,,,,,0.39161068,0.32651713,0.04313745,0.40927089152681195,0.07702842733534064,0.07063141546945796,0.07554644445690951,0.164406779661017,0.1847457627118644,0.5875706,2.3100112e-07,1.0000001
3413,,,,,,,,0.38981327,0.32360727,0.041409265,0.4329819423551423,0.08391245803802865,0.07103284102900706,0.07555030380789467,0.1694915254237288,0.1847457627118644,0.5871856,2.4371678e-07,0.9999999
3414,,,,,,,,0.3882208,0.32094628,0.03959861,0.45208328875982995,0.0864213015365473,0.0713128819069034,0.0755145778368966,0.1745762711864406,0.1847457627118644,0.5830986,2.1298727e-07,1.0000002
3415,,,,,,,,0.38655016,0.3183103,0.037988357,0.4655187513374452,0.09057729927156356,0.07169223190706778,0.07551479307391733,0.17966101694915254,0.1847457627118644,0.5769461,1.419915e-07,0.99999994
3416,,,,,,,,0.38505787,0.315885,0.036340874,0.4911843240770921,0.09350194895123548,0.07194822002635431,0.07547564054690255,0.18474576271186435,0.18474576271186438,0.5707931,1.4834934e-07,1.0000002
3417,,,,,,,,0.38351256,0.3134962,0.034915827,0.5067329438608705,0.09839844533517382,0.0723041411189352,0.07547493993451966,0.18983050847457625,0.18474576271186438,0.5646455,1.3245477e-07,0.9999999
3418,,,,,,,,0.38214403,0.3113254,0.033446178,0.5247559085141096,0.1002547869371781,0.07253266246430716,0.07543366197840824,0.19491525423728814,0.18474576271186435,0.5584915,6.251865e-08,1.0000001
3419,,,,,,,,0.38074535,0.3092166,0.032192882,0.5392023163810861,0.10638839280458806,0.07285996528360929,0.07543149657251531,0.19999999999999993,0.1847457627118644,0.5417288,1.3669332e-07,0.9999999
3420,,,,,,,,0.3795134,0.3072871,0.030944966,0.5481059261982011,0.10591787659306344,0.07305970884396285,0.07539146700647024,-0.09999999999999998,0.18983050847457633,-2.2296863,-3.68157e-08,1.0
3421,,,,,,,,0.3782609,0.30541423,0.029933682,0.5678787327829037,0.11004400185768637,0.07335900555069173,0.07539299980236633,-0.09491525423728812,0.18983050847457633,-1.9963628,2.2155129e-09,0.99999994
3422,,,,,,,,0.3771883,0.30375198,0.028892513,0.5754577006271124,0.10956006036175495,0.07352562179675225,0.07535456692049979,-0.08983050847457623,0.18983050847457636,-1.7598484,-5.2802886e-08,1.0
3423,,,,,,,,0.3760901,0.30216104,0.02799973,0.5854321197158736,0.11436255794195545,0.07379401145068863,0.07535412884282801,-0.08474576271186433,0.1898305084745763,-1.5227537,-2.386566e-08,0.9999999
3424,,,,,,,,0.37513152,0.30071065,0.027057324,0.5922074653783715,0.1158464751060693,0.07393622950720255,0.07531381755313221,-0.07966101694915251,0.18983050847457636,-1.285657,4.593283e-08,1.0
3425,,,,,,,,0.37415817,0.29930732,0.02634476,0.6038718356866576,0.11397400319451045,0.07418071480218742,0.0753171933225154,-0.07457627118644061,0.1898305084745763,-1.0485632,-1.1823658e-08,0.9999999
3426,,,,,,,,0.37335813,0.2980649,0.025663221,0.6067271168254148,0.11996445954816218,0.07429146326921975,0.07528506861840041,-0.0694915254237288,0.18983050847457633,-0.8114667,5.4678985e-08,1.0000002
3427,,,,,,,,0.37255645,0.296899,0.025173012,0.6125993960145253,0.11863171903553046,0.0745030855700469,0.07529520125280056,-0.06440677966101692,0.18983050847457633,-0.57437116,6.839633e-08,0.9999999
3428,,,,,,,,0.37190402,0.29588464,0.024626471,0.6203622114817848,0.11855107975394645,0.0745834408218438,0.07526519505700076,-0.05932203389830505,0.18983050847457636,-0.33727595,7.7883406e-08,1.0000002
3429,,,,,,,,0.37123471,0.29493317,0.024227621,0.6247906328191354,0.12048731717457604,0.07476879118952091,0.07527586441594458,-0.05423728813559317,0.18983050847457636,-0.10018182,4.6127372e-08,1.0000001
3430,,,,,,,,0.37069795,0.2941078,0.02375343,0.6265847256263047,0.12384768623385776,0.07482500754049409,0.07524557105391834,-0.04915254237288133,0.18983050847457636,-0.0059044734,1.5722381e-07,1.0000001
3431,,,,,,,,0.37015525,0.29336706,0.023416525,0.6293620397875338,0.11884819440469409,0.07498510193675616,0.07525544080672986,-0.04406779661016946,0.18983050847457636,0.08435541,1.947085e-07,0.99999994
3432,,,,,,,,0.36974034,0.2927612,0.022966718,0.6356880282557337,0.12383120238074619,0.07501506909573145,0.07522154059343132,-0.038983050847457616,0.1898305084745763,0.17461453,3.141827e-07,1.0000001
3433,,,,,,,,0.3692904,0.29220122,0.02262163,0.6371988158829152,0.12192353956040022,0.07515600528556282,0.07522686865397396,-0.03389830508474575,0.1898305084745763,0.2648745,4.4504802e-07,0.99999994
3434,,,,,,,,0.36896786,0.2917557,0.022199202,0.6384389116931591,0.12500137709618267,0.07516629570523403,0.07519070925980981,-0.028813559322033864,0.1898305084745763,0.3551355,6.532669e-07,1.0
3435,,,,,,,,0.36861452,0.29133448,0.021938864,0.6415034310442258,0.1245181191839984,0.07528852720994733,0.07519841769726628,-0.023728813559321913,0.1898305084745763,0.46913025,9.759267e-07,1.0000001
3436,,,,,,,,0.36838096,0.29101467,0.021595106,0.6421652049671183,0.12440350498595366,0.07528041128778021,0.07516433044947515,-0.018644067796610132,0.1898305084745763,0.56263494,1.3637543e-06,0.99999994
3437,,,,,,,,0.3681026,0.29070538,0.021385888,0.6487989638048651,0.12403332088858385,0.07538829621047737,0.07517299212960096,-0.013559322033898237,0.1898305084745763,0.6500563,1.7992655e-06,1.0
3438,,,,,,,,0.36792058,0.29046646,0.021072753,0.657395837004821,0.12124643948907184,0.07536893688441126,0.07513886686081084,-0.00847457627118642,0.1898305084745763,0.7463601,2.0959642e-06,1.0000001
3439,,,,,,,,0.36769763,0.29024643,0.020885365,0.6534866754135518,0.12245694809212194,0.0754664908128185,0.07514702453121735,-0.0033898305084744764,0.1898305084745763,0.84335995,1.7844307e-06,0.9999999
3440,,,,,,,,0.36757436,0.29009622,0.020619916,0.6569862665276688,0.1259124058338058,0.07543353148425727,0.07511423848352944,0.0016949152542372935,0.1898305084745763,0.8870587,1.7038982e-06,1.0000001
3441,,,,,,,,0.3674782,0.2899792,0.020539545,0.6454199690197467,0.12575090357913327,0.07552137554596787,0.07512482758523961,0.006779661016949222,0.18983050847457633,0.81259584,1.4707778e-06,1.0000001
3442,,,,,,,,0.3678396,0.29010466,0.020604914,0.6525492004397164,0.12591405504190073,0.07547967192552407,0.07509142078423955,0.011864406779661054,0.1898305084745763,0.72694814,1.2864007e-06,1.0000001
3443,,,,,,,,0.36809105,0.2901928,0.020768072,0.6523369397439036,0.12253780787791158,0.07556002952327799,0.07510272404967593,0.01694915254237287,0.18983050847457636,0.6521351,1.1126201e-06,1.0000001
3444,,,,,,,,0.3683654,0.29030868,0.02077092,0.6546253711589429,0.12834918836168438,0.07551098440201305,0.07506987487683923,0.022033898305084752,0.1898305084745763,0.5818897,9.197659e-07,1.0000004
3445,,,,,,,,0.3684759,0.29038307,0.020799411,0.6579351472508355,0.12469332794678914,0.07558401192868698,0.07507952786822499,0.02711864406779659,0.18983050847457636,0.50346845,7.5446235e-07,0.99999994
3446,,,,,,,,0.36858603,0.29048002,0.020653663,0.6531661954516674,0.1260858146035114,0.07552464936367373,0.07504520507608368,0.03220338983050845,0.1898305084745763,0.425046,6.4849854e-07,1.0000001
3447,,,,,,,,0.36857975,0.29053298,0.020594763,0.6576397236209102,0.12927386103197128,0.07559147792540281,0.07505551642793144,0.03728813559322032,0.18983050847457636,0.3279753,5.67966e-07,1.0
3448,,,,,,,,0.36861444,0.2906025,0.020422304,0.6571985495747718,0.12579500995098844,0.07552690577390504,0.0750237204982581,0.042372881355932195,0.1898305084745763,0.2109784,4.3233237e-07,1.0000002
3449,,,,,,,,0.36853707,0.29060656,0.020388419,0.6531332423647828,0.125401093002254,0.07558995848987943,0.0750410086343317,0.04745762711864406,0.18983050847457636,0.10329692,3.560384e-07,1.0
3450,,,,,,,,0.36854252,0.29063565,0.020269714,0.6520161176177446,0.12545443970832493,0.07552268781196082,0.0750155190715647,0.05254237288135591,0.1898305084745763,-0.011306101,2.7974448e-07,0.99999994
3451,,,,,,,,0.36843708,0.29061073,0.020266015,0.6651954087714556,0.1285087980993506,0.0755845921200341,0.07503740341624632,0.057627118644067776,0.18983050847457636,-0.13179234,2.6279025e-07,0.99999994
3452,,,,,,,,0.36836627,0.29060993,0.020125015,0.6558018422634677,0.12737268550655165,0.0755119939417713,0.07501492671193724,0.06271186440677964,0.1898305084745763,-0.10208669,2.6279025e-07,1.0000001
3453,,,,,,,,0.3681943,0.29057473,0.020069648,0.6585400213486406,0.12585190558130863,0.07557075335342472,0.07503693102793789,0.06779661016949153,0.18983050847457633,-0.0633496,2.4583605e-07,0.99999976
3454,,,,,,,,0.36810818,0.2905791,0.019901162,0.6557176924811676,0.12523683199889027,0.07549654062291926,0.07501288447644458,0.07288135593220336,0.1898305084745763,-0.024953028,2.5855172e-07,0.9999998
3455,,,,,,,,0.3679365,0.2905372,0.019861123,0.6514643086410642,0.12560112253427264,0.07555603812968183,0.07503624274193493,0.07796610169491522,0.18983050847457633,0.04409497,2.4583605e-07,0.9999997
3456,,,,,,,,0.36787233,0.29054374,0.019713392,0.6571988600606925,0.12620667877531208,0.07548228705503292,0.07501231653711346,0.08305084745762713,0.18983050847457625,0.14641786,3.0517577e-07,1.0000001
3457,,,,,,,,0.36769584,0.29051453,0.019642856,0.6593053850876573,0.126971720206366,0.07554247342747555,0.07503335251487962,0.08813559322033898,0.1898305084745763,0.31783575,2.6279025e-07,1.0000001
3458,,,,,,,,0.36760333,0.2905294,0.019449478,0.6556120893974686,0.12522366793339848,0.0754662220251614,0.07500708826562964,0.09322033898305082,0.18983050847457628,0.44268835,2.5431316e-07,1.0000001
3459,,,,,,,,0.3674165,0.2905092,0.019347796,0.6614539670843528,0.12518177253880938,0.07552701237093025,0.07502598098911159,0.09830508474576276,0.1898305084745763,0.4526608,2.500746e-07,0.99999976
3460,,,,,,,,0.36736703,0.29058,0.019112466,0.655514647482461,0.12487672374999485,0.07545038448157519,0.07499300787854636,0.10338983050847456,0.1898305084745763,0.5475629,2.1192763e-07,1.0000001
3461,,,,,,,,0.36735272,0.2906819,0.01904415,0.6607105035841523,0.1264098804287401,0.07551271246796987,0.07500440716887825,0.10847457627118645,0.1898305084745763,0.6424619,1.9497342e-07,1.0000001
3462,,,,,,,,0.36741313,0.29083672,0.018814778,0.6540208692775872,0.1264846237768837,0.07543618548834469,0.074964962285319,0.11355932203389833,0.1898305084745763,0.7373633,2.4583605e-07,1.0
3463,,,,,,,,0.36739847,0.29098725,0.018678185,0.6546820536530508,0.12523080720919452,0.075496867767287,0.07497029172652549,0.11864406779661019,0.1898305084745763,0.83226496,2.6279025e-07,1.0
3464,,,,,,,,0.3674759,0.29120427,0.01839378,0.661407585962764,0.12715515027692348,0.07541582925054874,0.07492479619772445,0.12372881355932207,0.1898305084745763,0.82577217,2.4583605e-07,1.0000002
3465,,,,,,,,0.3674535,0.29138893,0.01819147,0.6608479126540654,0.12519061902312048,0.07547695379189243,0.07492404966082138,0.1288135593220339,0.18983050847457628,0.7570139,1.8225776e-07,0.9999999
3466,,,,,,,,0.36752486,0.29165515,0.017811498,0.6615559408492654,0.12716790805412675,0.07539536939999844,0.07486921049581446,0.13389830508474587,0.18983050847457625,0.68825597,1.9921197e-07,0.99999994
3467,,,,,,,,0.36749384,0.29188728,0.017527463,0.661422715015663,0.1268855925704004,0.07545670183155742,0.07486016422724845,0.13898305084745763,0.1898305084745763,0.6194988,1.780192e-07,1.0
3468,,,,,,,,0.36755118,0.29219368,0.017053701,0.6696067385721076,0.12566703722737269,0.07537617594247684,0.07479558599001564,0.1440677966101695,0.1898305084745763,0.635461,1.5258789e-07,0.99999994
3469,,,,,,,,0.36749354,0.29247808,0.016647229,0.6685545287498986,0.1267533782697237,0.0754402059485287,0.07477351142723458,0.1491525423728814,0.1898305084745763,0.66485137,1.5682645e-07,0.9999999
3470,,,,,,,,0.36755443,0.2928883,0.01604465,0.6677311984199772,0.13019378735751386,0.07535668202885319,0.07469370125252639,0.15423728813559323,0.1898305084745763,0.693562,1.5258789e-07,0.99999994
3471,,,,,,,,0.36748454,0.2932652,0.015525181,0.6683349102607087,0.1326740674993994,0.07541917713357456,0.07465631189990798,0.15932203389830507,0.1898305084745763,0.693177,1.1444092e-07,0.9999999
3472,,,,,,,,0.36754522,0.29376808,0.014814017,0.6735703362715332,0.12906412772407475,0.07533514053539582,0.07456157098177105,0.16440677966101697,0.1898305084745763,0.6927926,9.4307794e-08,1.0000001
3473,,,,,,,,0.36743167,0.29419413,0.014223043,0.6805560553601793,0.13338695380528565,0.0753988213643646,0.07450946162593801,0.1694915254237288,0.1898305084745763,0.69240725,8.7949964e-08,0.99999994
3474,,,,,,,,0.36753884,0.29488152,0.013349968,0.6850501042317749,0.1310760473533585,0.07531429012058452,0.0743934733341575,0.1745762711864406,0.18983050847457628,0.6891618,1.10202365e-07,1.0000002
3475,,,,,,,,0.36703935,0.29503512,0.0128471805,0.6798836573819854,0.13250273459239564,0.07537945054974524,0.07431806676715215,0.1796610169491525,0.1898305084745763,0.6830089,9.218852e-08,0.99999994
3476,,,,,,,,0.364898,0.29340148,0.013172262,0.6847105141723004,0.13137492751439234,0.07529188316100316,0.07417968501676044,0.1847457627118644,0.1898305084745763,0.6768553,6.993612e-08,1.0000001
3477,,,,,,,,0.3624838,0.29162177,0.013634457,0.6933815098995428,0.13354839830492807,0.07535552412991453,0.07408098832417427,0.18983050847457625,0.1898305084745763,0.6707048,5.5101182e-08,1.0000001
3478,,,,,,,,0.35983577,0.28962153,0.014081702,0.694855029357469,0.13242797207901855,0.07526457752824728,0.07391686822171314,0.1949152542372881,0.1898305084745763,0.6645555,6.145901e-08,1.0000002
3479,,,,,,,,0.35694134,0.28750744,0.014682339,0.6924142163235623,0.13356983159946542,0.07532457929676849,0.07379445160049374,0.2,0.18983050847457633,0.6470398,5.192227e-08,0.99999994
3480,,,,,,,,0.3538475,0.28521162,0.015258689,0.7005144345760914,0.13386953362096646,0.07522862779476873,0.0736062378411608,-0.1,0.19491525423728812,-1.9779767,-2.0828253e-08,1.0000001
3481,,,,,,,,0.35050797,0.2827961,0.015996207,0.7026041232513667,0.13503990086534082,0.07528852524416296,0.07346159313633623,-0.09491525423728814,0.19491525423728812,-1.7446265,-2.8842802e-08,0.9999999
3482,,,,,,,,0.34702674,0.28025237,0.016707027,0.705726905861635,0.13638678083114342,0.07519013516534122,0.07325266061983454,-0.08983050847457627,0.19491525423728812,-1.5075324,-2.8188031e-08,1.0
3483,,,,,,,,0.34329054,0.27758637,0.017598907,0.7068048887060402,0.13655815058510884,0.07524963114423089,0.07308810478596728,-0.08474576271186436,0.19491525423728812,-1.2704369,3.00098e-08,0.9999999
3484,,,,,,,,0.3393737,0.27477044,0.018479005,0.7060056026688868,0.13582253829222235,0.0751496604661815,0.07285613977987623,-0.07966101694915254,0.19491525423728812,-1.0333428,-1.18422845e-08,1.0000001
3485,,,,,,,,0.33513975,0.27179638,0.019581418,0.7015111852529118,0.133926969306586,0.07520861945225571,0.07266637140193384,-0.07457627118644065,0.19491525423728812,-0.79624677,-2.4967724e-08,0.99999976
3486,,,,,,,,0.33072042,0.26868036,0.02069522,0.7112585121889182,0.13767749673445728,0.07510558579716764,0.07240790374885007,-0.06949152542372876,0.19491525423728812,-0.5591515,2.042701e-08,1.0000001
3487,,,,,,,,0.32601765,0.26543388,0.022039594,0.700814782357487,0.13613570429842767,0.07516580237394194,0.07219446141363586,-0.06440677966101692,0.19491525423728812,-0.32205683,4.18971e-08,0.9999998
3488,,,,,,,,0.3211543,0.26207155,0.023409337,0.7040889216354892,0.1347914881885263,0.0750625331500298,0.0719126099723229,-0.05932203389830502,0.19491525423728812,-0.084962636,2.9901663e-08,1.0000001
3489,,,,,,,,0.31591725,0.25852442,0.025060538,0.7003283434712169,0.1316690647185284,0.07512550482659047,0.07167220835541656,-0.054237288135593205,0.19491525423728812,0.069707505,-6.0929195e-09,0.99999994
3490,,,,,,,,0.31046143,0.25483364,0.026788352,0.7003236081456323,0.1331042312402915,0.07502284909182627,0.07135933957186982,-0.04915254237288134,0.19491525423728812,0.15996647,4.1127205e-08,1.0000001
3491,,,,,,,,0.30461845,0.25096762,0.028863179,0.6863095835298796,0.13040048650521613,0.0750868548381549,0.0710882087875195,-0.04406779661016949,0.19491525423728812,0.2502259,1.2344785e-07,0.9999999
3492,,,,,,,,0.2984569,0.24690554,0.031097168,0.6753345604127741,0.12740711583034278,0.07498396234667275,0.0707384068717129,-0.03898305084745762,0.19491525423728817,0.34048676,1.2636185e-07,1.0000002
3493,,,,,,,,0.29188013,0.24265717,0.033713266,0.6608727710896595,0.1255689073870996,0.0750536901223101,0.07043026920731883,-0.03389830508474574,0.19491525423728812,0.430745,1.3404423e-07,1.0000001
3494,,,,,,,,0.2851029,0.23831998,0.0365673,0.6467099663192024,0.1248345069099897,0.07495318009464057,0.07004791031933533,-0.028813559322033923,0.19491525423728812,0.5210057,2.2146438e-07,1.0000001
3495,,,,,,,,0.27777234,0.23362844,0.03939568,0.6325947724151488,0.12123809481163016,0.07502726235446618,0.069706932677469,-0.023728813559322038,0.19491525423728812,0.61126655,4.196167e-07,1.0
3496,,,,,,,,0.26951322,0.22787482,0.03920126,0.6047754292609413,0.1162818769258085,0.07492946892886683,0.06928465436213173,-0.018644067796610188,0.19491525423728812,0.71198624,6.2094796e-07,1.0000002
3497,,,,,,,,0.26073298,0.22190616,0.038342606,0.5835887821174245,0.11483176290844062,0.07500838920439737,0.06890416384735694,-0.013559322033898324,0.19491525423728812,0.8055682,7.2903106e-07,1.0000001
3498,,,,,,,,0.25168398,0.21584883,0.037404556,0.549980104914975,0.10826661691352044,0.07491300390241393,0.0684462036729676,-0.008474576271186451,0.19491525423728812,0.90328085,8.7102256e-07,1.0
3499,,,,,,,,0.24221304,0.20971406,0.036522154,0.5185636946811197,0.10045671416044434,0.07499579696234424,0.06803382926569916,-0.003389830508474563,0.19491525423728817,1.0040908,8.05325e-07,0.9999999
3500,,,,,,,,0.2323573,0.2031835,0.035557553,0.4771688029545696,0.09482903174069786,0.07489935567994209,0.06754216271726474,0.0016949152542372855,0.19491525423728817,1.0075761,7.099576e-07,1.0000001
3501,,,,,,,,0.22196782,0.19633041,0.034683805,0.44836880444653665,0.08552184252550198,0.07498574994100754,0.06709615608184058,0.0067796610169491775,0.19491525423728812,0.9237431,6.018745e-07,0.9999999
3502,,,,,,,,0.21129686,0.18951999,0.033687774,0.4005117744134421,0.07790418306956899,0.07488890591829209,0.06656886593717318,0.011864406779660988,0.19491525423728817,0.8343375,4.4928657e-07,0.99999994
3503,,,,,,,,0.20014437,0.18265063,0.03284591,0.3618372405299108,0.06734919261963775,0.07497299562261693,0.06608789163077927,0.01694915254237286,0.19491525423728812,0.764695,3.9842394e-07,0.9999999
3504,,,,,,,,0.18880609,0.1758834,0.031892892,0.3152238710946348,0.060946931267393804,0.07487022586534471,0.06552801149153646,0.022033898305084763,0.19491525423728812,0.7078551,3.6027697e-07,1.0
3505,,,,,,,,0.17684421,0.16902955,0.031035898,0.2745393505875203,0.05224427955184459,0.07495474581345118,0.06501353739988339,0.027118644067796665,0.19491525423728812,0.63904566,3.0517577e-07,1.0000001
3506,,,,,,,,0.1654961,0.16253701,0.030291108,0.230962587999157,0.044383421055620216,0.074851660966457,0.06440963719738776,0.03220338983050849,0.19491525423728812,0.56062406,2.0768908e-07,1.0
3507,,,,,,,,0.1592627,0.15794457,0.031283733,0.18818963459256963,0.035567627833984816,0.07494230720096795,0.06385089596978107,0.03728813559322033,0.19491525423728812,0.48220208,2.1192763e-07,0.9999998
3508,,,,,,,,0.15446396,0.15388249,0.03259209,0.1505925239997895,0.02889541031693336,0.07484084657768438,0.06320823381185871,0.04237288135593217,0.19491525423728817,0.3951528,1.695421e-07,1.0000001
3509,,,,,,,,0.14885044,0.14958157,0.034089375,0.11866757618775677,0.022823607559634307,0.07493404596932356,0.06261245778753317,0.04745762711864407,0.19491525423728812,0.27661118,6.781684e-08,1.0000001
3510,,,,,,,,0.14490019,0.14571168,0.03491428,0.09339239313650667,0.017914040359195776,0.07483574154643058,0.06192988549250635,0.05254237288135592,0.19491525423728814,0.15612373,1.5258789e-07,1.0000001
3511,,,,,,,,0.1431804,0.14230806,0.034741145,0.07280974894827526,0.013707343815036303,0.07494014450213803,0.06129380557178466,0.057627118644067804,0.19491525423728817,0.035638362,7.6293944e-08,0.99999994
3512,,,,,,,,0.1415195,0.13889818,0.034392737,0.057322320769360446,0.0110363605726661,0.07485032989383075,0.060565701916424707,0.06271186440677971,0.19491525423728812,0.026294429,8.477105e-08,1.0000001
3513,,,,,,,,0.13964404,0.13539605,0.034010362,0.04646951358662905,0.008808169678228452,0.07496892475493838,0.05988898086621883,0.06779661016949154,0.19491525423728812,0.06458624,9.748671e-08,0.9999999
3514,,,,,,,,0.13779384,0.13193505,0.03350343,0.04024679146361557,0.007809112638011728,0.07488716438436034,0.05912754168713284,0.07288135593220343,0.19491525423728812,0.10287508,1.1444092e-07,1.0
3515,,,,,,,,0.13578963,0.12844285,0.033046845,0.03718907330983702,0.0070721057641286045,0.07501360466010705,0.05842422495796592,0.07796610169491532,0.19491525423728812,0.17099522,1.2715658e-07,0.9999999
3516,,,,,,,,0.13381049,0.12501131,0.032441836,0.03734414078645882,0.007385875402663053,0.07493667983654197,0.05763870640381176,0.08305084745762714,0.19491525423728812,0.323522,5.5101182e-08,0.9999999
3517,,,,,,,,0.13170734,0.12158081,0.03193463,0.037941570933796354,0.007201067368693194,0.07506990930324264,0.056916017570582816,0.08813559322033898,0.19491525423728812,0.49781,1.2291802e-07,1.0
3518,,,,,,,,0.12967832,0.118236,0.03133538,0.0394602868132967,0.007655998478847465,0.07499108423649055,0.056108978479365405,0.09322033898305082,0.19491525423728817,0.62971973,1.6530355e-07,0.9999999
3519,,,,,,,,0.1275228,0.11489933,0.030836588,0.040916833303226936,0.007783939925640082,0.07512729083894978,0.055367999646426067,0.0983050847457627,0.19491525423728812,0.66979235,8.05325e-08,1.0000001
3520,,,,,,,,0.12548104,0.111682825,0.030273214,0.042737588684396505,0.008212525272190727,0.07504435324039727,0.054546054092116936,0.10338983050847454,0.19491525423728812,0.76469374,6.357829e-08,1.0
3521,,,,,,,,0.123354405,0.108492196,0.029866459,0.043144518125366044,0.008218180107840709,0.07517752115045387,0.053792016680379216,0.10847457627118641,0.19491525423728812,0.8595953,1.0172526e-07,0.9999999
3522,,,,,,,,0.12131767,0.105417795,0.029351134,0.04400261515582925,0.00834386768217804,0.07508913920581906,0.052957860164072716,0.1135593220338983,0.19491525423728812,0.95449734,1.4411079e-07,1.0000002
3523,,,,,,,,0.11923262,0.10239827,0.029022312,0.04325236131797351,0.008399672372606411,0.07522030246529268,0.05219926764921381,0.11864406779661016,0.19491525423728812,1.0493958,1.3563368e-07,0.9999999
3524,,,,,,,,0.11726388,0.09949812,0.028607016,0.042591646488075625,0.008340848790507532,0.0751218040754175,0.05135986201940922,0.12372881355932204,0.19491525423728817,1.0714662,9.324816e-08,1.0000001
3525,,,,,,,,0.11520044,0.096699625,0.02832808,0.04086835875341379,0.007747639591278243,0.0752515061121036,0.05059963484137662,0.12881355932203384,0.19491525423728812,1.0027076,7.6293944e-08,1.0000002
3526,,,,,,,,0.11178155,0.095043354,0.026664479,0.03773905060628854,0.007298978459457194,0.07514851441597943,0.0497631841852128,0.13389830508474584,0.19491525423728814,0.9339514,1.4411079e-07,1.0
3527,,,,,,,,0.10688379,0.09345058,0.024064401,0.03384008348410821,0.00651896311175668,0.0752769973941193,0.04901178356344824,0.13898305084745766,0.19491525423728812,0.8651953,9.324816e-08,0.9999999
3528,,,,,,,,0.10204332,0.091887936,0.021565123,0.02980595913327897,0.005876679985480743,0.07516991102599718,0.048181152258191855,0.1440677966101695,0.19491525423728812,0.7916596,5.2981907e-08,1.0000002
3529,,,,,,,,0.097095236,0.09033153,0.01941189,0.02505263891027023,0.004910044977863547,0.07530328229749084,0.047438105103399034,0.1491525423728814,0.19491525423728812,0.7305652,7.205539e-08,0.99999994
3530,,,,,,,,0.09268147,0.08891473,0.017592313,0.020549643616419082,0.003975887672935426,0.07519538587290135,0.04661845921963765,0.15423728813559326,0.19491525423728814,0.76007146,7.205539e-08,1.0000002
3531,,,,,,,,0.088324316,0.08751314,0.016109446,0.01602298280810067,0.0030859749761508433,0.07533808582188711,0.045890045188272686,0.15932203389830504,0.19491525423728812,0.78959846,9.006924e-08,1.0
3532,,,,,,,,0.084217735,0.086189866,0.014695946,0.011622777480100887,0.0023045104614588005,0.0752372646470898,0.045084225034551804,0.16440677966101702,0.19491525423728812,0.79801,7.099575e-08,1.0000002
3533,,,,,,,,0.08001669,0.08485733,0.013508713,0.008133164790432988,0.0015173030377768884,0.07538819095424551,0.04437410682075173,0.16949152542372886,0.19491525423728812,0.7976259,3.1789146e-08,0.9999998
3534,,,,,,,,0.07599016,0.083606996,0.012331678,0.004880218301940371,0.0009870402592975474,0.07528123814181645,0.04358634083580886,0.17457627118644062,0.19491525423728814,0.79522264,6.357829e-08,0.99999994
3535,,,,,,,,0.0718458,0.08235043,0.011355309,0.0026028096146153185,0.0004496165679442377,0.07542837989452096,0.04290269933699763,0.1796610169491525,0.19491525423728812,0.78906906,6.993612e-08,0.99999976
3536,,,,,,,,0.06783795,0.08118051,0.010356708,0.0007690328280063057,0.0001860347463404484,0.07530595729427132,0.042142343134329796,0.1847457627118644,0.19491525423728817,0.7829205,4.1325887e-08,1.0000001
3537,,,,,,,,0.06367054,0.07999202,0.009538286,-0.0004489442158879879,4.257144703964172e-05,0.0754436117113701,0.04148425460558731,0.18983050847457628,0.19491525423728812,0.7767684,-5.82801e-09,1.0000001
3538,,,,,,,,0.059683464,0.078891635,0.008690896,-0.001279056398153983,0.00028824398550629174,0.07530769735546762,0.04074689738526987,0.19491525423728817,0.19491525423728817,0.7706151,2.7550591e-08,1.0000001
3539,,,,,,,,0.05555062,0.07777313,0.008017606,-0.0015877335664432498,0.00025446270477907896,0.07543944394136655,0.040117096494896365,0.20000000000000004,0.19491525423728814,0.7523487,6.251865e-08,0.99999994
3540,,,,,,,,0.05159494,0.07673803,0.007298527,-0.0015455805619091745,0.0003473690905788339,0.07529091586805932,0.03940205750110643,-0.09999999999999995,0.20000000000000004,-1.7262658,2.7985728e-08,1.0000001
3541,,,,,,,,0.047506917,0.07568163,0.006747978,-0.0010927748188541452,0.00016974579274120009,0.07541929504011205,0.03879742687643949,-0.09491525423728807,0.19999999999999996,-1.4923127,-2.1983611e-08,1.0000001
3542,,,,,,,,0.043603297,0.07471507,0.0061382195,-0.0003656326019448348,0.00010450851827240607,0.07525735502540128,0.03810932832408801,-0.08983050847457619,0.2,-1.2552193,-1.3299804e-08,1.0000001
3543,,,,,,,,0.039597694,0.073724605,0.005694262,0.0006912509030861421,6.926960255296795e-05,0.07538355233873054,0.03753433252078329,-0.08474576271186436,0.2,-1.0181237,-2.2765664e-11,1.0
3544,,,,,,,,0.035807405,0.07282357,0.005181357,0.0019317304755721554,0.0004349872706766735,0.07521315624524046,0.03687243499573219,-0.07966101694915251,0.2,-0.78102595,1.7635111e-08,1.0000002
3545,,,,,,,,0.031920053,0.07190076,0.0048285807,0.003346185039260013,0.0005889881594509381,0.07533866964056911,0.03633037187729599,-0.07457627118644063,0.19999999999999996,-0.5439315,-2.625295e-08,1.0000001
3546,,,,,,,,0.028269002,0.071065575,0.0043958044,0.004869656402395768,0.001010539748125962,0.07516049653878855,0.035697475046394304,-0.06949152542372873,0.2,-0.3068331,-1.096891e-08,0.99999994
3547,,,,,,,,0.024564179,0.07020876,0.004123565,0.006487886440398226,0.0011844043966468371,0.07529073747022605,0.0351871618447263,-0.06440677966101688,0.2,-0.069741346,2.8229423e-09,0.9999999
3548,,,,,,,,0.021058694,0.06943426,0.003752602,0.008043189703680408,0.0016095092637049312,0.07510560040856391,0.034585678613500155,-0.05932203389830504,0.2,0.14532024,3.4405126e-08,1.0000001
3549,,,,,,,,0.01795384,0.06873665,0.0036200467,0.00958340128065607,0.0017664596626860063,0.07524205257064522,0.0341096629307548,-0.054237288135593156,0.2,0.2355768,-4.635917e-09,0.9999999
3550,,,,,,,,0.016253436,0.06840232,0.003593006,0.011114325159563067,0.002164613865097622,0.07505455023566918,0.03353775766323409,-0.04915254237288134,0.2,0.32583857,2.1457673e-08,0.9999999
3551,,,,,,,,0.014607807,0.0680451,0.0037108012,0.012404012631355881,0.002347439803550452,0.07519873008468182,0.033098291660518364,-0.04406779661016943,0.2,0.4160977,8.477105e-09,0.99999976
3552,,,,,,,,0.013473393,0.06780716,0.0037355358,0.013482076346970072,0.0026875335062558165,0.07500939487550957,0.03255795116640749,-0.038983050847457686,0.2,0.5063585,9.642707e-08,1.0000001
3553,,,,,,,,0.0121292025,0.06749475,0.003875873,0.014686280984094231,0.0027366694449737785,0.075166734195136,0.03215344370972624,-0.03389830508474576,0.19999999999999996,0.5966184,8.4241236e-08,0.9999999
3554,,,,,,,,0.011061634,0.067270525,0.0038910913,0.015624838821325258,0.003054327978277197,0.07497609310340757,0.03164654607837945,-0.02881355932203391,0.2,0.68687785,6.039937e-08,1.0
3555,,,,,,,,0.009749073,0.06696052,0.004020454,0.016585798752498344,0.00308853730138834,0.07514816920694264,0.0312795288134658,-0.023728813559322062,0.19999999999999996,0.777138,1.6530355e-07,0.9999998
3556,,,,,,,,0.008692368,0.06673373,0.00401671,0.017360340783089095,0.003384376594073658,0.07496035918064864,0.03080421711240514,-0.018644067796610177,0.2,0.87225735,2.3523967e-07,1.0000001
3557,,,,,,,,0.007409453,0.0664256,0.0041328194,0.017977872455298097,0.003357309240819872,0.07514827085676247,0.030476660427276234,-0.013559322033898293,0.19999999999999996,0.96222603,2.8822157e-07,0.99999994
3558,,,,,,,,0.006370648,0.06619742,0.0041076103,0.018182829468387687,0.003515452743483933,0.07496290345762699,0.03003474601437298,-0.008474576271186413,0.2,1.0602026,4.0902032e-07,1.0000002
3559,,,,,,,,0.005067863,0.06587774,0.0042030024,0.018587064700463025,0.0035067369985947263,0.07517136216604928,0.029745094295255625,-0.0033898305084745554,0.2,1.1610119,4.2385525e-07,0.9999999
3560,,,,,,,,0.0041418094,0.065662205,0.004163696,0.018643444747647026,0.003595837539955645,0.0749871516206959,0.029337757226483362,0.0016949152542372777,0.19999999999999996,1.1057929,2.5431316e-07,1.0000002
3561,,,,,,,,0.0033693414,0.06544421,0.004378781,0.018578279662982637,0.0035610216715950727,0.07521616241019699,0.02908790763143528,0.00677966101694919,0.19999999999999996,1.0222977,2.2464329e-07,0.9999999
3562,,,,,,,,0.0030357016,0.065376736,0.0045549027,0.018489919682917782,0.0036542430370695624,0.0750349547969639,0.028711767278620858,0.011864406779661016,0.19999999999999996,0.9388027,1.970927e-07,1.0
3563,,,,,,,,0.0025074598,0.06522212,0.0048816428,0.018306305802896553,0.0034731284999380226,0.07528308448588263,0.02850116994924104,0.016949152542372916,0.2,0.877254,2.0133125e-07,0.9999998
3564,,,,,,,,0.0023805173,0.06519243,0.0051154657,0.018183274561488626,0.003531510070970925,0.07509979220460915,0.028156594731006585,0.02203389830508476,0.2,0.82041407,1.61065e-07,1.0000001
3565,,,,,,,,0.0020488254,0.06507146,0.005512017,0.017901353703772858,0.0034553095264376146,0.07536737728703487,0.0279851036904108,0.02711864406779663,0.2,0.7635721,8.90096e-08,0.99999994
3566,,,,,,,,0.0020882485,0.065074526,0.005791625,0.017735004559180766,0.00347523098699261,0.0751763248845444,0.027674747894741763,0.032203389830508466,0.19999999999999996,0.6962017,3.390842e-08,1.0
3567,,,,,,,,0.0018985242,0.06497874,0.0062413015,0.01735927280675234,0.0032361624015734363,0.07546013892478541,0.02754497881059158,0.03728813559322034,0.2,0.617346,8.477105e-08,0.99999994
3568,,,,,,,,0.002088617,0.065012045,0.006570234,0.017055705096524987,0.003361139894548261,0.07525892256271689,0.02726622619056441,0.04237288135593221,0.2,0.5245317,6.781684e-08,1.0
3569,,,,,,,,0.0019954562,0.064934276,0.0070503955,0.016737948470825038,0.0031763364579107467,0.07555660036037186,0.02718083011298021,0.04745762711864407,0.2,0.4385547,1.695421e-08,0.9999999
3570,,,,,,,,0.002304824,0.06499409,0.0074090017,0.016388120985934455,0.003216448876785627,0.07534038609484545,0.026935366676464647,0.052542372881355943,0.2,0.32355487,8.477105e-09,1.0000005
3571,,,,,,,,0.0023112951,0.06493413,0.007925995,0.016268766282197835,0.0030873447642922975,0.07565467126336281,0.026893014273664074,0.05762711864406783,0.2,0.20271032,6.781684e-08,0.9999999
3572,,,,,,,,0.0027079852,0.06501611,0.008284747,0.015972317753890918,0.003131934585851829,0.0754182661385939,0.02668178671396059,0.06271186440677967,0.2,0.15475927,2.9669868e-08,1.0000001
3573,,,,,,,,0.00277313,0.06496758,0.008808122,0.016009830860680578,0.0030116674382086963,0.07574843568234077,0.026683303605285983,0.06779661016949154,0.2,0.19637509,6.357829e-08,1.0000001
3574,,,,,,,,0.0032502618,0.065070644,0.009163699,0.01577918975488166,0.003108039223907589,0.07548965231394941,0.026500391901267805,0.07288135593220343,0.2,0.23799354,3.8146972e-08,1.0000001
3575,,,,,,,,0.0033190646,0.06502445,0.00964474,0.015527613768310194,0.002934623249981389,0.07583470166556204,0.02654546823256833,0.07796610169491527,0.2,0.30597186,5.9339737e-08,0.9999999
3576,,,,,,,,0.003818346,0.06513977,0.009947187,0.015443708429907414,0.003059637863912004,0.07554647559164687,0.026385377478884635,0.08305084745762714,0.2,0.49409133,6.357829e-08,1.0000002
3577,,,,,,,,0.0038607789,0.065089144,0.010378627,0.015260771258396215,0.002824201658280099,0.07591038350232633,0.026463888635237375,0.08813559322033894,0.19999999999999996,0.6655167,1.2715658e-08,0.99999994
3578,,,,,,,,0.0043215714,0.06520724,0.010578064,0.015334779309510499,0.0029885848332686245,0.07558529967333155,0.026317201006646567,0.09322033898305081,0.19999999999999996,0.81331617,5.086263e-08,1.0000001
3579,,,,,,,,0.004276822,0.06514097,0.010914622,0.015542210476390641,0.002826417568834275,0.07596976305200877,0.026423747937656516,0.09830508474576266,0.19999999999999996,0.88692427,3.8146972e-08,1.0
3580,,,,,,,,0.0046928357,0.06526039,0.011016567,0.015452586731518288,0.0029540919140335626,0.07560400923187931,0.026278390008292216,0.10338983050847453,0.2,0.98182553,5.9339737e-08,1.0000001
3581,,,,,,,,0.0045171864,0.06516997,0.011231927,0.015326183838738714,0.002876860305196719,0.07601359822207258,0.026407777461755527,0.10847457627118641,0.2,1.0767256,8.90096e-08,0.99999994
3582,,,,,,,,0.00486729,0.065287635,0.011220765,0.015519533043570082,0.002991197368140246,0.07559944286767856,0.026254845585171264,0.1135593220338983,0.19999999999999996,1.1716264,1.2291802e-07,1.0
3583,,,,,,,,0.0045749545,0.0651721,0.011354683,0.015233443316812862,0.002906582491587958,0.07604573290197363,0.02640195845170294,0.11864406779661014,0.19999999999999996,1.2665254,2.1192763e-08,0.9999998
3584,,,,,,,,0.004854342,0.06528888,0.011225691,0.015440980073505523,0.003019085342523995,0.07557344873009991,0.02623459963045831,0.12372881355932208,0.19999999999999996,1.3171618,5.5101182e-08,1.0000001
3585,,,,,,,,0.004431787,0.065143384,0.0112832645,0.015154517941213945,0.002871461757678621,0.07606798292722862,0.026400359389356923,0.12881355932203387,0.2,1.2484039,1.695421e-08,1.0000001
3586,,,,,,,,0.004688958,0.065268055,0.011089082,0.01532908585129566,0.002957900607075394,0.07552821573048668,0.026208896300514855,0.13389830508474582,0.19999999999999996,1.1796467,6.781684e-08,1.0000001
3587,,,,,,,,0.004129694,0.065088995,0.011080878,0.015127116683510878,0.0028271393647240563,0.07608786313552109,0.026398788004352847,0.13898305084745766,0.2,1.1108896,1.9073486e-08,1.0000001
3588,,,,,,,,0.004393629,0.065229736,0.010833018,0.015045090928268043,0.0030505949475923807,0.07546158385827322,0.02617662848504829,0.14406779661016947,0.2,1.0421327,4.45048e-08,1.0000002
3589,,,,,,,,0.0037343828,0.06501717,0.010826502,0.014801937960555853,0.002836840901276335,0.07611619814200203,0.02639656515077835,0.1491525423728813,0.19999999999999996,0.9579647,5.2981907e-08,1.0000001
3590,,,,,,,,0.0040488644,0.06518689,0.0105352225,0.014970049330376769,0.0029628378210863606,0.0753731775448172,0.026134650797504298,0.1542372881355932,0.19999999999999996,0.851621,4.2385526e-08,1.0000001
3591,,,,,,,,0.003280948,0.06493232,0.010549762,0.014735943570132385,0.0027981230556024515,0.07616454849485235,0.026400697711773436,0.15932203389830507,0.19999999999999996,0.8553555,1.0596382e-09,1.0
3592,,,,,,,,0.0037487105,0.06515612,0.010269836,0.014897427288567048,0.002872651881513674,0.07525656985393624,0.026078968319106142,0.164406779661017,0.19999999999999993,0.88488466,-2.1192763e-09,1.0000002
3593,,,,,,,,0.002841739,0.06484122,0.010329255,0.014583681992221598,0.00275393562098303,0.07625894333598425,0.026418680995772267,0.1694915254237288,0.2,0.90284634,1.2715658e-08,1.0
3594,,,,,,,,0.0035683382,0.065155,0.010060143,0.014677693905797281,0.0029679104418162245,0.07508492505121002,0.026004120843994064,0.17457627118644056,0.19999999999999993,0.9012842,2.22524e-08,1.0
3595,,,,,,,,0.0024693494,0.06474291,0.010241726,0.014383024433421975,0.0026251304674561457,0.07645518494686625,0.02646846576692903,0.1796610169491525,0.2,0.8951305,-7.417467e-09,0.9999999
3596,,,,,,,,0.003658448,0.0652224,0.009961267,0.014895455444186533,0.0029086463434676124,0.0747782860552801,0.025881276968512397,0.18474576271186438,0.19999999999999993,0.88897747,2.7550591e-08,1.0000001
3597,,,,,,,,0.0020772042,0.06459258,0.010327455,0.01422044134773511,0.0027615402461255083,0.07692503967038986,0.02661348643650075,0.18983050847457628,0.19999999999999996,0.88282716,-4.3974982e-08,0.9999998
3598,,,,,,,,0.0043929806,0.06548826,0.00998381,0.015120526357552113,0.0029772051050644577,0.07395527100270889,0.025577421806480236,0.19491525423728817,0.19999999999999996,0.87667537,2.5431316e-08,0.9999999
3599,,,,,,,,0.00085009355,0.064049184,0.010797064,0.013749821924556916,0.0025708348652482027,0.078826646249847,0.027252676038187405,0.2,0.19999999999999996,0.8576601,2.331204e-08,0.9999998


==> data/old_dmodel.csv <==
num,xtr_0,xtr_1,ytr_0,x_epi_0,x_epi_1,y_epi_0,loss,mean_model,ale_model,epi_model,mean_true,ale_true,x_0,x_1,xte_0,xte_1,mean_modelte,ale_modelte,epi_modelte
0,1.5021530016931085e-07,-2.504260887180631e-07,0.03505800399623203,0.09607712553202917,0.013987994193068452,0.0,1.5944538116455078,-0.11545018,0.06518428,1.6949503e-08,0.033315267758125974,0.006193189044061581,-1.5785453724189952e-17,5.919545146571232e-18,-0.1,-0.10000000000000002,11.157481,101.737274,1.0
1,1.1979863431636263e-06,-1.5907465481553407e-06,0.031955801987173356,0.028038540197635256,0.13325110787378885,1.0,16.36746597290039,-0.11545301,0.065180145,1.1864652e-07,0.03342693815083165,0.006376663090035793,6.62966983070648e-06,2.110799859082356e-06,-0.09491525423728817,-0.10000000000000003,11.352707,103.7179,0.99999994
2,3.352302340657987e-06,-2.349337980924125e-06,0.03557734868531205,0.02744993674304466,0.1278528028925317,1.0,0.011883736621505003,-0.11549032,0.06518499,-1.8644454e-07,0.03299586328156422,0.006312724596300495,-6.957528992497363e-06,-4.564420008328064e-06,-0.08983050847457627,-0.10000000000000003,11.563703,105.702736,1.0000001
3,6.400040495013502e-06,-8.871710693578544e-07,0.03466348493258759,0.1296997941878848,-0.03339831554960555,1.0,0.010369790569314715,-0.11547976,0.065171465,3.5593953e-07,0.0332753301454966,0.00633068402446076,1.2234287281293105e-05,8.874545602273466e-07,-0.08474576271186439,-0.10000000000000002,11.780668,107.68917,1.0000001
4,8.89854120077938e-06,2.9943586800777086e-06,0.03011906587469646,0.07496408170077794,0.07827991491483965,0.0,1.5202128887176514,-0.11540557,0.06517934,-3.8983856e-07,0.03370352348431544,0.006492876492309597,-2.8709736516736173e-06,-4.264709511383327e-06,-0.07966101694915252,-0.10000000000000002,11.983735,109.37605,1.0
5,1.0441052406095895e-05,9.315789624686295e-06,0.025125792307270366,0.043363092337504454,0.07454433180780445,0.0,1.1985174417495728,-0.11524278,0.06517046,5.847578e-07,0.033407816878690974,0.006380442179861685,1.842208337074529e-05,6.471842779649096e-06,-0.07457627118644068,-0.10000000000000003,12.184362,111.01016,1.0
6,1.0649228217203606e-05,1.8087823337819185e-05,0.03636593505434289,-0.006473677192534243,-0.013130665556106848,1.0,0.008790717395650509,-0.115033194,0.06518743,-5.423841e-07,0.033516373540828724,0.00631272998774666,7.541397382627697e-07,5.796717609418828e-06,-0.0694915254237288,-0.10000000000000002,12.3849745,112.64426,1.0000001
7,1.2344274641265243e-05,6.871127898406396e-05,0.037362283305656094,-0.023819586567768194,0.12306614385637087,1.0,0.01018022226480798,-0.11474276,0.06518774,8.135761e-07,0.03344031024225231,0.006603260842322962,2.0457841806255746e-05,2.1683269096606003e-05,-0.06440677966101696,-0.1,12.577478,114.23503,1.0000001
8,3.86837964961947e-05,7.54507355904827e-05,0.029912495337478664,0.10015806098513245,-0.04913437029086634,1.0,1.238234519958496,-0.11442013,0.06521567,-8.474751e-07,0.03356005876468921,0.006405725397519597,-8.22558297455878e-07,2.558005299827556e-05,-0.05932203389830509,-0.10000000000000002,12.539534,114.586006,1.0000001
9,6.355902370131938e-05,7.268350063879165e-05,0.022912718084549123,6.355902370131938e-05,7.268350063879165e-05,0.0,1.0018383264541626,-0.11405515,0.06522312,9.830711e-07,0.033412704317435836,0.00640112751514979,1.694964296720095e-05,4.4823066703935874e-05,-0.054237288135593226,-0.10000000000000003,12.49936,114.90875,1.0
10,0.00014296808003452002,5.626312161110966e-05,0.022409233432654854,0.028680659354066038,0.13539849128111836,1.0,0.015626082633810323,-0.11371793,0.0652512,-1.0339197e-06,0.033452853142650237,0.006610108352494113,-4.262293097886309e-06,4.8945690025598095e-05,-0.04915254237288138,-0.10000000000000002,12.294921,113.73945,0.9999999
11,0.0040202594246337596,-0.00013615706669785964,0.022704368249545477,0.14694099444773923,0.015015966600915504,1.0,0.011156823915465604,-0.11339842,0.06525002,1.2373137e-06,0.03352704776739418,0.006653534465621187,1.721953811651713e-05,6.551374048927268e-05,-0.04406779661016949,-0.10000000000000002,11.879864,111.05066,1.0
12,0.004995821374409716,-0.00014084136148191547,0.013058934358578867,0.08717775701993534,0.06498240291170594,1.0,0.8416811227798462,-0.11312693,0.06526316,-1.2712127e-06,0.03323739673917677,0.006433463468660378,2.2504815197034586e-06,6.50429448026769e-05,-0.03898305084745764,-0.10000000000000003,11.503453,108.66341,1.0000001
13,0.006092518385040196,-0.00015139516956654345,0.009430130551728018,0.12646661020297,0.12373881475881691,1.0,0.6001701354980469,-0.112839885,0.06524424,1.4152835e-06,0.03329049757962322,0.006350607485154792,3.2449334279984024e-05,7.738805137146584e-05,-0.03389830508474574,-0.10000000000000002,11.159849,106.56446,1.0
14,0.006686301448391221,-0.00015651811085209567,0.007638342675209134,0.14681112109933486,0.012897790434283074,1.0,0.01492244607021882,-0.11259523,0.065235116,-1.500031e-06,0.03333126899626464,0.006408236439294517,2.85826780689096e-05,7.173814585949375e-05,-0.028813559322033895,-0.1,10.885278,104.80286,1.0000001
15,0.01667269871085011,-0.00028155237242426365,0.07024233887397452,0.05317687528399393,0.025155224157342844,0.0,0.012152697473783938,-0.112372674,0.06518465,1.5593542e-06,0.03349369920678584,0.0064341045904875195,7.388732237554282e-05,7.638251710528572e-05,-0.023728813559322014,-0.10000000000000002,10.6340685,103.003876,0.9999999
16,0.018838800142202156,-0.0003248138662164293,0.08624785605416617,0.14668676172620282,0.10652177507860976,1.0,0.5208274126052856,-0.11218894,0.06513933,-1.7966472e-06,0.033517752876071186,0.006348055870449044,8.773238715581571e-05,6.198789513757144e-05,-0.01864406779661015,-0.1,10.411386,101.30526,1.0000001
17,0.022316292100147298,-0.00040290621081692546,0.15775196974606465,-0.001030108447197177,0.08037207019305288,1.0,0.2100752294063568,-0.11193356,0.06505165,1.7373239e-06,0.03314034246610574,0.006377170599620736,0.00015345879889821595,5.99502137101857e-05,-0.013559322033898332,-0.1,10.324983,100.08895,1.0000001
18,0.024772863198550453,-0.00046696696708203205,0.22972157518909614,0.024772863198550453,-0.00046696696708203205,0.0,0.017391512847337445,-0.111565664,0.06496747,-2.0402963e-06,0.033058914461716694,0.006409537381181638,0.0001918887277071606,4.194453934353114e-05,-0.008474576271186389,-0.10000000000000002,10.283593,99.11269,1.0000001
19,0.03263898732486588,-0.0006720541730450197,0.4687749876551055,0.07266355535503087,0.01008623017780299,1.0,0.015335727893215337,-0.11102072,0.06483743,2.0593645e-06,0.03300967566127562,0.006384243905383117,0.0002862904304230363,3.816816230565838e-05,-0.003389830508474556,-0.1,10.242204,98.13639,0.9999999
20,0.04109382642732823,-0.0008089655070090958,0.6037995448876808,0.11657075001384999,-0.017228123195935474,1.0,-0.036282725632190704,-0.11032246,0.06470961,-2.2076727e-06,0.03275824958664332,0.006435111468553926,0.00035524449083214473,1.8901938705907846e-05,0.0016949152542373096,-0.1,10.253215,97.36896,1.0000001
21,0.04254356212857706,-0.0008241056606735982,0.42610094452509384,0.13474026027196484,0.08576849179952724,1.0,1.8683786392211914,-0.10940857,0.06453384,2.347506e-06,0.03285217567612061,0.006270496365850414,0.0004821798261552509,1.4433087677855474e-05,0.0067796610169491905,-0.1,10.270766,96.65775,1.0
22,0.04839816319957863,-0.0008696230315419287,0.4079985612119935,-0.01927463997156509,0.04328296123031737,1.0,0.015530248314067015,-0.10833114,0.06435536,-2.5170011e-06,0.03228583764567584,0.006190954191820327,0.0005866949375610805,-6.473027053609736e-06,0.011864406779661071,-0.1,10.217732,96.01762,1.0
23,0.05725162233104329,-0.000915734431994691,0.26202554689121377,-0.042858114409923445,0.0690854934211294,1.0,0.015418913540038524,-0.107715525,0.06388939,2.5869178e-06,0.03176030964111749,0.006176737141958838,0.000753200316074531,-1.5021867354325932e-05,0.016949152542372902,-0.1,10.141998,95.47463,1.0000001
24,0.06453153684941285,-0.0009270456697653477,0.024252711022615777,-0.03983843552898436,-0.018287658936234276,1.0,2.047909736633301,-0.10930203,0.06258928,-2.8009051e-06,0.031536274452614914,0.006045928003042763,0.0008989051709168738,-4.083622436331931e-05,0.022033898305084777,-0.10000000000000002,10.066252,94.93165,0.99999994
25,0.06876406966232736,-0.0008902614167770378,0.01837490932143651,0.016219340193511053,0.1440095172964414,1.0,0.44347018003463745,-0.111057505,0.061107807,2.8072611e-06,0.03072207697211265,0.006045248408470359,0.0011086296678706803,-5.216939458870561e-05,0.027118644067796648,-0.10000000000000003,9.99051,94.38865,1.0
26,0.07283687977583615,-0.0008450228055321292,0.03684632832359461,0.07355434003974397,0.026703013855953375,0.0,0.017079284449318513,-0.113060795,0.059463218,-3.033961e-06,0.030116138940781245,0.005858189302152206,0.0013025409640648683,-7.756662672105326e-05,0.0322033898305085,-0.10000000000000003,9.914534,93.615654,1.0
27,0.07544570048356593,-0.0008144953629681304,0.06944270942335977,-0.0019888507177622666,0.06750976482680371,1.0,0.01680789223308717,-0.11525576,0.05762807,3.0668004e-06,0.029226010498056437,0.005653920941111518,0.0015633633762828052,-8.68507916307809e-05,0.037288135593220355,-0.1,9.838525,92.805176,0.99999994
28,0.0904870691213225,-0.0007666724949163266,0.006639733056140123,0.07312806682936054,0.045796324107281516,0.0,0.314811110496521,-0.11769799,0.05566265,-3.3062124e-06,0.028269514459506127,0.00530086933585916,0.001808570232023354,-0.00011010479111324668,0.0423728813559322,-0.10000000000000003,9.742335,92.18558,1.0000001
29,0.09762608286856651,-0.0006839876729945297,0.16768734249375095,-0.029217822494607873,-0.022175755466431316,1.0,0.12983369827270508,-0.12034418,0.05351341,3.3692434e-06,0.026863954723876884,0.00530730287961701,0.0021231212118396313,-0.00011549094943802754,0.047457627118644055,-0.10000000000000003,9.637819,91.61999,0.9999999
30,0.09944620857875336,0.007942914248043624,0.0183419948465836,0.07993438196951484,0.12137851882807056,1.0,0.019383946973533624,-0.12324993,0.051229592,-3.5758155e-06,0.025537581510542143,0.0048600066152054205,0.0024256074533351474,-0.00013157974115716664,0.05254237288135593,-0.1,9.533575,91.03609,1.0000002
31,0.09943818864343307,0.008676509198355541,0.009937745036537828,0.1274600348680323,0.08000894749761257,1.0,0.015091538312497078,-0.12636015,0.048793837,3.6208376e-06,0.02389566861162677,0.004600122202893205,0.0027984208911141107,-0.00012821883827224585,0.05762711864406782,-0.10000000000000003,9.429334,90.452156,1.0
32,0.09942847790303601,0.009449829927318397,-0.004586316869801922,-0.013841080596896128,0.13121922390889273,1.0,0.35634011030197144,-0.12974055,0.04629156,-3.82635e-06,0.022225874350029824,0.004277513463930538,0.003159500871623101,-0.00013762895931168496,0.06271186440677967,-0.1,9.325087,89.86822,1.0000001
33,0.09939131085238001,0.01387323742979672,-0.03328911464588168,-0.02161569538865058,0.08742342879993435,1.0,0.08948080986738205,-0.13225354,0.044501614,3.85866e-06,0.02000388362055191,0.003753349970881363,0.003592868943793047,-0.00013134827005868778,0.06779661016949154,-0.1,9.180789,88.59086,0.9999998
34,0.09939072981937809,0.014878867902346864,-0.025961298493995245,0.00237763908715536,0.07687617152908331,1.0,0.019047434873119072,-0.13456464,0.04296798,-4.0339814e-06,0.01770789788067329,0.00336818963657135,0.004014167899448058,-0.00013995706549857297,0.07288135593220338,-0.10000000000000002,9.024095,87.09879,0.99999994
35,0.09939630303183199,0.017007519208353323,-0.000527418238357975,0.12444535100492744,0.09072136136630189,1.0,0.013254556406187404,-0.13699384,0.041369904,4.123496e-06,0.015365126911266094,0.002868153562182345,0.004507036192452957,-0.0001336966257396207,0.07796610169491526,-0.10000000000000002,8.867393,85.60672,0.9999999
36,0.09940829560886356,0.019279727519197886,0.0406167516598349,-0.044521140275189656,-0.020420071187645685,1.0,0.1531861126422882,-0.13960224,0.039783053,-4.323182e-06,0.012592151971503868,0.002409802710289218,0.004990608580261348,-0.00014468173251300362,0.08305084745762711,-0.10000000000000002,8.680968,84.26811,1.0
37,0.0994190271096463,0.020465272721340733,0.03165280222237639,0.0994190271096463,0.020465272721340733,0.0,-0.06890343874692917,-0.14230348,0.038110703,4.459838e-06,0.009935952353616367,0.0018355567192784605,0.0055457784282776,-0.0001422916192680033,0.08813559322033897,-0.10000000000000003,8.459663,83.211464,0.9999998
38,0.09943251716816125,0.021680792504501455,0.04212466174007187,0.023727153427683893,0.0775503556740121,0.0,0.02037143783356568,-0.14523092,0.03537523,-4.619799e-06,0.007194358221256062,0.0013639414866666102,0.006088202474755492,-0.00015524767304804225,0.09322033898305082,-0.10000000000000003,8.408295,82.96868,1.0
39,0.09944815281213618,0.02292490796933863,0.03102631231428365,0.09944815281213618,0.02292490796933863,0.0,0.022016615189228893,-0.1466773,0.033247124,4.7204367e-06,0.004557151896625791,0.0008857092375459011,0.006703336272427662,-0.00015277343870764935,0.0983050847457627,-0.10000000000000003,8.536267,83.37587,1.0000001
40,0.09946717639911412,0.024196299786312114,0.03720241887858536,-0.008661424397496217,0.13220973310079165,1.0,0.17664456367492676,-0.14132392,0.03351009,-4.9566697e-06,0.00224839790101892,0.0004363600571033065,0.007311656733503734,-0.0001649159959295278,0.10338983050847454,-0.10000000000000003,8.886069,85.139534,1.0000001
41,0.09969197493885476,0.03374240827549408,0.006788109140146987,0.10841694692751523,0.12263812324804708,1.0,-0.02549360692501068,-0.1338385,0.034261174,5.171717e-06,0.00028368798811938766,5.9602411107993876e-05,0.007999759410291971,-0.00016063144272808068,0.10847457627118647,-0.10000000000000003,9.107073,86.93337,0.9999999
42,0.09975833437047425,0.03666206002581851,0.021261349449366876,0.081949622884977,0.11351345151979512,1.0,0.019445199650623437,-0.12126672,0.03650035,-4.8623883e-06,-0.001033395956634017,0.00019638587151656826,0.008682644298962027,-0.0001713291489556226,0.11355932203389832,-0.10000000000000003,9.328008,88.65807,0.99999994
43,0.09978863904299451,0.0381454159506686,0.022183665501237928,0.07051149461351046,-0.04776103311527944,1.0,0.015015644205328648,-0.10974545,0.039094184,5.9106096e-06,-0.0014725036238576988,0.00027804216620877184,0.009443550322865429,-0.00016805156238963845,0.11864406779661016,-0.10000000000000002,9.496706,90.274956,0.99999994
44,0.09981734519374956,0.039644807543168376,0.02692849074647333,0.022859200077411754,0.04719235888669234,0.0,0.2811073064804077,-0.10013017,0.042262495,-5.2220357e-06,-0.0006435531688227311,0.00013111824635534967,0.010199620075613355,-0.00018256597581408956,0.12372881355932208,-0.10000000000000005,9.605797,91.136086,1.0000001
45,0.09991525626069245,0.045739188795511226,0.05423494177256079,-0.010288878167202434,0.11218905522139498,1.0,0.14604249596595764,-0.0900287,0.045858625,5.883596e-06,0.0017506654409548174,0.0003431790132633655,0.011034132803011333,-0.00018508325109378704,0.1288135593220339,-0.10000000000000003,9.709874,91.711426,0.99999994
46,0.0999705280987236,0.05348284154213511,0.1221803309321701,0.020958141508546416,0.026809453066069137,0.0,0.015600514621906356,-0.07947114,0.049995065,-5.7681277e-06,0.006212873843185304,0.0012052760518599774,0.01186423090978701,-0.00020503134038444044,0.13389830508474584,-0.10000000000000002,9.813793,92.2855,1.0000001
47,0.09997566500529913,0.05502977568409842,0.19256786237056478,0.043403442785690735,-0.02982262466985366,1.0,0.014531314537003858,-0.06840837,0.054697257,6.1394276e-06,0.01340162593435855,0.0026458584654280807,0.012775103094134845,-0.0002110743930751329,0.13898305084745766,-0.10000000000000003,9.799231,92.77807,0.99999994
48,0.09997523381219613,0.05963135252683481,0.35375853543653907,0.01741063292505341,0.024314009957429224,0.0,0.571000337600708,-0.056896854,0.060099147,-6.1908054e-06,0.02380467172423219,0.004565846146039982,0.013681760763635375,-0.00023418096901508772,0.1440677966101695,-0.1,9.7599945,93.2521,0.99999994
49,0.09996856975116798,0.06265979519657999,0.2152231000656873,0.11315434389244612,0.14317047307693836,1.0,0.5439764261245728,-0.044904284,0.06625094,6.374602e-06,0.0375927378778782,0.007287395410992506,0.014665963888283782,-0.0002430131427970511,0.14915254237288136,-0.1,9.614556,92.69358,0.9999999
50,0.09996141470460743,0.06563047309332301,0.34251320012118247,0.014730880420955316,0.02212997647806351,0.0,0.01223530567231977,-0.032551724,0.0732499,-6.560517e-06,0.055273503368399805,0.010670699211510884,0.015643443334495015,-0.00026737463803214574,0.15423728813559323,-0.1,9.426305,91.757835,1.0000001
51,0.09992093190773403,0.07140520303086881,0.6099105787417858,0.013289657131826837,0.12751680366590679,1.0,0.011647363512654413,-0.026418155,0.07775326,6.734249e-06,0.07647060685109776,0.014500485521219297,0.016698037791877854,-0.0002780179582953102,0.15932203389830507,-0.1,9.2380495,90.82207,1.0000001
52,0.09985445387834395,0.07688188521993267,0.9545612650661317,-0.004790364118075097,-0.031583950289681195,1.0,0.527313232421875,-0.023491139,0.082417585,-6.9959074e-06,0.10106367803985043,0.019621206721169366,0.01774513285039772,-0.000306451404198577,0.164406779661017,-0.1,9.049756,89.88609,0.99999994
53,0.09981870374759266,0.07952288904312756,0.6207415489584847,0.11365148557203315,0.11241707583063583,1.0,0.5183987617492676,-0.020368166,0.08758429,7.1002523e-06,0.12915662368349015,0.024139839605436496,0.01886566346835458,-0.00032133973698429024,0.1694915254237288,-0.10000000000000002,8.861454,88.950134,0.99999994
54,0.09979970143248998,0.08081393778302137,0.9114425005654001,0.0034729255751532687,0.01223825569338277,0.0,0.008915906233028124,-0.016823957,0.09369739,-7.3227147e-06,0.16066123876510988,0.031353804280264255,0.01997471563031775,-0.0003525090761364249,0.17457627118644067,-0.10000000000000002,8.673145,88.0141,1.0000001
55,0.0997390787168682,0.0857245760633156,0.4766582444090758,-0.035710858593556695,-0.04008426274033779,1.0,0.00857113022186616,-0.013195933,0.100365035,7.4747304e-06,0.19386012997496055,0.037330646386888794,0.021155643402419072,-0.0003706021889014998,0.17966101694915257,-0.1,8.484844,87.07812,1.0
56,0.09966225364663264,0.09538641150117563,0.0010967204289248744,1.77004962618188e-05,0.03172936733893579,1.0,0.6267448663711548,-0.009480984,0.10775844,-7.75069e-06,0.23141182475994004,0.044537711442341504,0.022324550845671552,-0.0004071934302660681,0.18474576271186438,-0.1,8.296548,86.142105,1.0000002
57,0.09949613469383976,0.10069861309771001,-0.000288858565063357,-0.04176724161214407,0.005698921803334603,1.0,0.5020753741264343,-0.0056891087,0.11583374,7.915417e-06,0.2698313521991366,0.05134346488536159,0.023562517449986806,-0.0004309189112270517,0.1898305084745763,-0.10000000000000002,8.108244,85.20613,0.9999999
58,0.09924071395761187,0.10239455482205082,0.028151445441293065,0.13198403898668787,0.13227905924509975,1.0,0.017122349979217525,-0.0018234529,0.12471366,-8.116958e-06,0.307346873898753,0.0584444880698162,0.024782564250763812,-0.00047132415470563347,0.19491525423728817,-0.10000000000000003,7.9199433,84.27016,1.0
59,0.09917792807455628,0.10242207827308641,0.03314450084210714,0.07346708665838181,0.07836206238340246,0.0,0.018148656802534656,0.0021049248,0.13438365,8.285658e-06,0.34955762324724315,0.06890856107595751,0.02606684233303095,-0.000498298019601508,0.19999999999999996,-0.10000000000000002,7.7316384,83.33414,1.0000001
60,0.09244941770800995,0.10063407249809221,0.11108598363572408,0.0524093041524083,0.05386745730867458,1.0,0.5435802340507507,0.006103533,0.1449894,-8.476737e-06,0.3910567492595616,0.07475440859860961,0.02733102319733714,-0.0005414203698145647,-0.09999999999999996,-0.09491525423728815,10.257129,94.05889,1.0000001
61,0.09116109771881899,0.10062703238736988,0.14819212565154313,-0.023225737652138492,0.042733018571052425,1.0,0.49752745032310486,0.010162777,0.15647464,8.759318e-06,0.4356049992809864,0.08370180591759487,0.028656836675128215,-0.0005686475137033978,-0.09491525423728812,-0.09491525423728815,10.45235,96.0395,1.0000001
62,0.09046615210486489,0.10062284130671281,0.14184837826052174,0.09246765492988472,0.11610301302903907,1.0,0.013089638000645793,0.014287567,0.1689828,-8.983832e-06,0.45565990511928994,0.0876116575764697,0.029957868889579263,-0.0006101805792311939,-0.08983050847457624,-0.09491525423728815,10.647579,98.0201,1.0
63,0.08370178123077236,0.100620844405507,0.22548711737989474,0.08370178123077236,0.100620844405507,0.0,0.01406526491625087,0.01845645,0.18250503,9.143065e-06,0.4982748464903772,0.09615705134485439,0.03131746632332334,-0.0006361794256679019,-0.08474576271186436,-0.09491525423728815,10.8626175,100.00602,0.9999999
64,0.07833299249210622,0.10064488563024344,0.1355899502973139,0.06137472160713224,-0.03905959118845595,1.0,0.484086275100708,0.022691976,0.19721858,-9.390554e-06,0.512238506622271,0.09978429260106142,0.03265276614235158,-0.0006764338942639545,-0.07966101694915251,-0.09491525423728815,11.078529,101.96988,1.0
65,0.07714343255025076,0.10065292911231184,0.16960199140718388,0.11001835588067825,0.0925461744554233,1.0,0.42727184295654297,0.023739262,0.20950145,9.681608e-06,0.5299607139132098,0.10237474431582917,0.03404675247818194,-0.0006989774033318102,-0.0745762711864406,-0.09491525423728812,11.279147,103.60395,1.0000001
66,0.07589858847036722,0.10066499642401248,0.11396242860685846,0.05903930122698871,0.14277668411553684,1.0,0.01140549367812455,0.0164899,0.21316722,-9.939824e-06,0.5358664382651422,0.10273171698197854,0.03541579220202683,-0.0007334107934383339,-0.06949152542372881,-0.09491525423728812,11.479763,105.23801,1.0000001
67,0.07337753673222518,0.10069461361535215,0.1314839793711213,0.14733120649022663,-0.008750127044399411,1.0,0.01444177471602874,0.009486433,0.2171283,1.0128388e-05,0.5306842719160715,0.10299327927910479,0.03684208586249072,-0.0007488901644257274,-0.06440677966101693,-0.09491525423728812,11.680387,106.872154,0.9999999
68,0.07207069098135346,0.10071754990200958,0.1749297633045535,-0.025020554427625876,0.09369297387423485,1.0,0.4606998562812805,0.0024683052,0.22120215,-1.0387926e-05,0.5318296863430112,0.10419641708047311,0.03823971161224022,-0.0007771820030371946,-0.05932203389830508,-0.09491525423728812,11.739326,107.74507,1.0
69,0.0637687409448522,0.10087448881391689,0.13364309193718016,-0.007786063733842011,0.11971537367746989,1.0,0.36151379346847534,-0.004466423,0.22544628,1.0661237e-05,0.5269485486217406,0.10132175599383471,0.0396913757554599,-0.0007885271773937856,-0.05423728813559319,-0.09491525423728814,11.707716,108.10714,0.99999994
70,0.060850841546513545,0.10092436553138527,0.115193700460277,-0.03302707685410426,-0.002693329332406666,1.0,0.013354506708707003,-0.011397515,0.22981825,-1.0830732e-05,0.5160483403756798,0.0987401463037291,0.04111145132055539,-0.0008130953655697599,-0.049152542372881344,-0.09491525423728815,11.672098,108.450836,1.0000001
71,0.051825530795238786,0.1010455319578878,0.025742854090373628,0.013021883310032458,0.02065933115830527,0.0,0.00859576335810684,-0.01823308,0.23436324,1.1313793e-05,0.49653717599960473,0.09600172374726053,0.04258271247169367,-0.0008205702771107028,-0.04406779661016947,-0.09491525423728814,11.283286,105.801956,1.0
72,0.05029760503931757,0.10106391238398799,0.04506174378539008,0.024628657996063955,0.06276206926275799,0.0,0.38705211877822876,-0.025432957,0.23837827,-1.1135823e-05,0.48375839548782473,0.09316711219164071,0.04401841049338507,-0.0008420871051405146,-0.03898305084745766,-0.09491525423728815,10.905706,103.40371,0.99999994
73,0.0441813871598876,0.10111023227581727,0.08551514567123696,0.0441813871598876,0.10111023227581727,0.0,0.1450062394142151,-0.03523987,0.23758975,1.2373137e-05,0.46457584260804935,0.09113941811612038,0.04550083650358572,-0.0008467183674246903,-0.033898305084745776,-0.09491525423728815,10.558016,101.25173,1.0000001
74,0.0396320036553866,0.10112931773247415,0.08578788751081305,0.09613036796317102,-0.03744893761696549,1.0,0.011366495468766571,-0.044962935,0.23695748,-1.1118874e-05,0.44523697188839023,0.08447282045188696,0.046946833497287545,-0.0008648341265677688,-0.02881355932203394,-0.09491525423728815,10.287613,99.491295,0.9999999
75,0.029479292106444354,0.10113222304923555,0.3942619747649394,0.03650238429498572,0.024783747940655666,0.0,0.010994398138912639,-0.05464023,0.23629962,1.3796895e-05,0.4186017797128494,0.0789380669927278,0.04843933102612923,-0.0008659669471510044,-0.023728813559321965,-0.09491525423728815,10.036516,97.691956,0.99999994
76,0.028091519602717274,0.10112783076500992,0.410978601826673,0.04782789076143275,0.13718422627783639,1.0,0.39051541686058044,-0.064263225,0.23573355,-1.0474792e-05,0.38419269917363635,0.07322379752033338,0.04989266056995912,-0.0008809764137668939,-0.01864406779661018,-0.09491525423728815,9.817741,96.00936,1.0000001
77,0.02671822033683998,0.10112256425320411,0.5857362736171065,0.08695515737052882,0.11084910791248005,1.0,0.4529404938220978,-0.07386283,0.23513642,1.6576614e-05,0.34540603357128713,0.06704935059317492,0.0513897222634286,-0.0008799437860614012,-0.013559322033898332,-0.09491525423728814,9.740686,94.83762,1.0
78,0.0253582476596136,0.10111873129994418,0.49907435009547646,0.10922484399461758,0.021958789050707445,1.0,0.015083327513443939,-0.083473146,0.23458515,-7.525579e-06,0.3083497662418931,0.05955819002114025,0.05284617551631253,-0.0008943397378845383,-0.00847457627118642,-0.09491525423728815,9.699301,93.86136,1.0000001
79,0.022692331509894328,0.10111742407840212,0.7973369998148367,-0.01686616910547567,0.119008142588363,1.0,0.010850065591291966,-0.093149774,0.23396026,2.2407241e-05,0.26048587874313417,0.04974700543560767,0.05434492399362366,-0.000894522998695253,-0.0033898305084745085,-0.09491525423728815,9.6585,92.88175,1.0000001
80,0.017562129225184867,0.10113785022912714,0.4751670769485756,0.03794688597402074,0.042183937379624045,1.0,-0.00898449495434761,-0.10283348,0.23335943,-1.3559603e-07,0.21047883009614676,0.04068370909512424,0.055800332224388204,-0.0009110834925532146,0.001694915254237262,-0.09491525423728812,9.673042,92.13845,1.0000001
81,0.012848995144751971,0.10117784762347386,0.48139204607431246,0.1224449340252907,0.12723151614378936,1.0,-0.5271731615066528,-0.10989141,0.23286857,3.2814234e-05,0.1636504146042089,0.031993583012547205,0.057295235813575006,-0.0009120888515733271,0.006779661016949144,-0.09491525423728812,9.6905985,91.42719,0.99999976
82,0.00447739277896425,0.10129888531647055,1.1656051925689108,0.00447739277896425,0.10129888531647055,0.0,0.009653404455632822,-0.11598953,0.23347288,8.067963e-06,0.12012927532552954,0.023609350955748013,0.058744887738115294,-0.0009267511378295829,0.011864406779660991,-0.09491525423728814,9.645264,90.828224,1.0000001
83,0.0035434969200311317,0.10131429846692755,1.1401123181676736,0.12260005894705182,-0.04595344306626292,1.0,0.0056266695162852905,-0.12297393,0.23233175,3.979743e-05,0.08131606429399969,0.015879258251359163,0.060231482899905264,-0.0009245940900320797,0.01694915254237287,-0.09491525423728812,9.569525,90.28524,0.99999994
84,0.000914169593563516,0.10135806881653668,1.073305470341621,0.09598746886161154,0.11674283786044685,1.0,0.49764639139175415,-0.1317711,0.22221018,3.674652e-05,0.04979699384707234,0.009439255415239474,0.06166873037990375,-0.0009359982473312726,0.022033898305084752,-0.09491525423728815,9.49379,89.74224,1.0
85,9.163422743878997e-05,0.10137076315699717,1.0418914938742918,-0.02621758043860847,0.1116686876846107,1.0,0.1375432312488556,-0.1412313,0.20823477,0.00019644473,0.02701126347093163,0.005254629239664074,0.0631385900916081,-0.0009284181368822099,0.027118644067796596,-0.09491525423728815,9.4179535,89.16259,0.9999998
86,-0.0030923652477006197,0.10141938265412255,1.1868336297912292,0.11400736120595163,-0.0018323383770874474,1.0,0.023030383066670036,-0.15139939,0.19369508,0.00058872404,0.014044455645502689,0.002686652882872609,0.06455523427577393,-0.0009306808377663498,0.032203389830508466,-0.09491525423728817,9.341834,88.35176,1.0
87,-0.005342217515992411,0.10145147977877556,0.8699756054284888,0.11060864713430794,0.11470009853339157,1.0,0.011432869430335913,-0.16123423,0.1803179,0.0020285842,0.01117583958902534,0.00217156327343478,0.06600148065412416,-0.0009129466753588895,0.03728813559322031,-0.09491525423728815,9.265718,87.540924,1.0000001
88,-0.006750710442155428,0.10147087313550063,1.0731698964301293,-0.006750710442155428,0.10147087313550063,0.0,0.5902626514434814,-0.17088391,0.16796362,0.0066134245,0.015514857905903068,0.003043405764791659,0.0673920275046796,-0.0009077511204216099,0.042372881355932195,-0.09491525423728817,9.161051,86.988594,1.0000002
89,-0.0142892254841534,0.10160288731978391,1.0394709149345527,0.00649764813627722,0.12346384347511617,1.0,0.0934961810708046,-0.1803422,0.15653865,0.02139929,0.02558647266016919,0.00480945484318212,0.06880886422721674,-0.0008860792570133247,0.04745762711864408,-0.09491525423728815,9.0568075,86.40467,0.99999994
90,-0.015114971320896236,0.10161808850843722,0.9566033140615142,0.12245679669594252,-0.015423097689692654,1.0,0.006958953469310612,-0.18966584,0.14598867,0.06589929,0.038047132135103225,0.007380294975795707,0.0701661611440291,-0.0008789190532285365,0.05254237288135592,-0.09491525423728815,8.952565,85.82073,0.99999994
91,-0.013083031442202846,0.09764553792844258,0.5316600285619698,0.00988508935616772,-0.022028459782610057,1.0,0.01074858799351568,-0.19879617,0.13625057,0.1832053,0.05234650054824454,0.010078876037467193,0.07154496658662061,-0.0008559690035851265,0.05762711864406778,-0.09491525423728815,8.848316,85.236824,1.0
92,-0.012866429660325597,0.09624981935747642,0.7462282247730987,-0.03427993142961503,0.13351706436502064,1.0,0.39392969012260437,-0.20780164,0.12726879,0.41168416,0.06567422166048827,0.012775167119711404,0.07286025801745485,-0.00084846417078407,0.06271186440677967,-0.09491525423728815,8.744077,84.65287,1.0000001
93,-0.01279519349265701,0.09570030311292568,0.9368526601049503,-0.020503529666522826,-0.030926072358521628,1.0,-0.6601690649986267,-0.21662712,0.11897496,0.6821683,0.07668620219816077,0.014682482557033581,0.07419638056849742,-0.0008256038960485793,0.06779661016949153,-0.09491525423728814,8.598035,83.34532,0.9999998
94,-0.01246317115686791,0.09258269279468699,0.8280710301778627,0.056621441648719954,0.07421527546900586,0.0,0.00911383283690379,-0.22531776,0.111320265,0.86597663,0.08526016304647081,0.016062455054232993,0.07546866879144064,-0.000817928403086087,0.07288135593220339,-0.09491525423728815,8.441333,81.85326,1.0000002
95,-0.012403683677342056,0.09186059568978891,0.5932190171342836,0.12052929387911031,0.09219526220285203,1.0,0.01203869326675143,-0.2338399,0.10426931,0.95014375,0.08658640645828482,0.01688254063955916,0.07675890082205696,-0.0007959088131532974,0.07796610169491522,-0.09491525423728815,8.284641,80.36124,1.0
96,-0.012159276856155204,0.0886959409659472,0.574071286510334,0.0629794598692336,0.07396244069137614,0.0,0.7366630434989929,-0.24231933,0.09769561,0.9820609,0.08240202452017831,0.016027440880080478,0.07798035787896002,-0.0007910896304799167,0.08305084745762716,-0.09491525423728812,8.096568,79.03197,1.0
97,-0.012092622304607139,0.08779015203803803,0.4947884017508949,0.06598767406740923,0.07381668367748484,0.0,0.17223003506660461,-0.25369632,0.087743185,0.99586785,0.07596649737805256,0.014416437699767989,0.07921710926325716,-0.0007721612496911061,0.08813559322033901,-0.09491525423728814,7.8874927,78.04844,0.9999999
98,-0.012025577444899817,0.0868504713685773,0.4767577725638504,-0.012025577444899817,0.0868504713685773,0.0,0.012753064647025813,-0.26550072,0.07822798,0.9990156,0.06542204710909592,0.012666370352248256,0.08038489851795912,-0.0007691910700158863,0.09322033898305086,-0.09491525423728812,7.857189,77.89975,1.0000001
99,-0.01195790235922752,0.08587841173867329,0.4104115607404237,0.00568019755878546,-0.009249159353110416,1.0,0.004602574436481069,-0.27713692,0.06981957,0.9998503,0.05360234491361464,0.010307937688463765,0.08156575766556996,-0.0007525662674046934,0.09830508474576274,-0.09491525423728814,7.986818,78.27243,0.9999999
100,-0.01188912026492855,0.08486127571585239,0.4440331371880543,0.13869597009681855,0.049488613962147196,1.0,2.842801570892334,-0.2859318,0.063868895,0.99987376,0.04127131398677389,0.007908260649198124,0.08267376612961849,-0.0007538521181148217,0.10338983050847456,-0.09491525423728815,8.27544,80.06251,1.0000001
101,-0.01181937718228208,0.08380935674778343,0.2078483755409038,-0.01872398857616122,0.028899713781325317,1.0,0.06276671588420868,-0.28286067,0.06444817,0.9999558,0.02970374657225213,0.005687501411532514,0.08379274793274849,-0.0007417653469619791,0.10847457627118647,-0.09491525423728814,8.496475,81.88832,0.99999994
102,-0.011538223023171295,0.07923352223255382,0.15746174063331203,-0.025038557494269087,0.12780676116378187,1.0,0.010824669964577165,-0.28032172,0.06484021,0.99979466,0.01900213086121448,0.0035998109641571267,0.08483805964393779,-0.0007463997389701878,0.11355932203389832,-0.09491525423728815,8.717554,83.723076,1.0
103,-0.01124303881654458,0.07402996797158884,0.3031976655340492,-0.028212591153301395,0.07775172678767232,1.0,0.0011841455440755868,-0.27772146,0.06528587,0.9998529,0.010455594221180038,0.0019969420507921624,0.08589197336578308,-0.0007381213109967074,0.11864406779661019,-0.09491525423728815,8.858823,85.224304,1.0000001
104,-0.011167825814594546,0.07264940531867613,0.22577863799024905,-0.017061677484204223,-0.036173947835203,1.0,0.0272696353495121,-0.2757379,0.06553797,0.99964595,0.005069812017752113,0.0009527454997044372,0.08686896032816653,-0.0007484043258993079,0.12372881355932208,-0.09491525423728815,8.96566,85.94784,1.0000001
105,-0.011092047035128956,0.07124266536977243,0.30356845648653175,0.1443554139486059,0.0033186163093303217,1.0,-0.0035430858843028545,-0.28139114,0.06360558,0.99975044,0.0029686227453259786,0.0005796650263929593,0.08785277755131139,-0.0007457746559409941,0.12881355932203387,-0.09491525423728815,9.069922,86.5246,1.0
106,-0.011014922627362953,0.0698101593178649,0.30200086994161984,-0.03978467690000958,0.05372114295123187,1.0,0.005981939536914968,-0.28461787,0.06598361,0.9981193,0.004551325927930619,0.0008648631319114183,0.08875956341473135,-0.000759833308672236,0.13389830508474584,-0.09491525423728815,9.161479,87.09018,0.9999999
107,-0.010936746266443535,0.06835322719589107,0.3115580094497687,0.09298005443832479,-0.048317668292516804,1.0,0.012282175621749603,-0.28784037,0.06816692,0.9907688,0.0099025605280148,0.001939897250708389,0.08967118533868995,-0.0007584004808795798,0.13898305084745763,-0.09491525423728815,9.120557,87.5637,0.99999994
108,-0.010858069080381403,0.06687719758468297,0.35128179162130946,0.005680869399036316,0.046357022682658094,1.0,0.7565310001373291,-0.29083684,0.07043265,0.9566295,0.018342507396665975,0.003456937030450161,0.09050152413806577,-0.0007706060587709466,0.1440677966101695,-0.09491525423728815,9.012051,87.33063,1.0000001
109,-0.010778597680196317,0.06538481724370447,0.44128926920450523,0.07638575466086063,0.12762301620633903,1.0,-0.0007542269304394722,-0.29372066,0.07256502,0.83241516,0.029312397737566685,0.005599757195733563,0.09133496532555377,-0.0007649120354225194,0.1491525423728813,-0.09491525423728814,8.823798,86.39485,1.0
110,-0.010616571935225968,0.062356474755221436,0.4585687972521283,0.0440880930888901,-0.03037868069161791,1.0,0.013519440903724091,-0.29638854,0.07474065,0.5470473,0.04103813610011977,0.008016002469007326,0.09208734047883277,-0.0007714077452102168,0.1542372881355932,-0.09491525423728814,8.635545,85.45909,1.0000001
111,-0.010534637607884501,0.0608241743916205,0.6135715842688758,-0.042857027260502736,0.0020961218832279208,1.0,0.010160947795926703,-0.29893917,0.07675232,0.24254102,0.05363774787498934,0.01005254286750848,0.09283921251107831,-0.0007604628869003984,0.15932203389830504,-0.09491525423728814,8.447296,84.52335,0.9999999
112,-0.010451947792890411,0.059282542497854175,0.3464690349631984,0.13413729199855634,0.01587691834206055,1.0,-0.16002073884010315,-0.30121955,0.078842305,0.08371266,0.06728552616594943,0.012842171736358739,0.09350481415416384,-0.0007637013218391277,0.16440677966101697,-0.09491525423728814,8.259002,83.58743,1.0
113,-0.010368228519809895,0.057733616659294176,0.40613190001383215,0.12552755724061754,0.14168503810098337,1.0,-0.294852077960968,-0.29930404,0.085468985,0.0034018161,0.079397740378637,0.015198379050143141,0.09417229484772303,-0.0007501676628948235,0.16949152542372878,-0.09491525423728812,8.0707035,82.65144,1.0
114,-0.010283801409135785,0.05617897747707582,0.4127943012092667,-0.0456247679857533,0.007605119257868644,1.0,0.0020928871325464945,-0.29531056,0.095045485,0.0004487211,0.09297211385860045,0.017660623822990953,0.09475930857601217,-0.0007514211166636338,0.1745762711864406,-0.09491525423728814,7.8824015,81.71544,1.0000002
115,-0.010199077813030729,0.054620399538587744,0.18907835370269221,0.0006105621178752879,-0.03833160732615751,1.0,0.004348409211203586,-0.29158026,0.104869284,-0.00022808946,0.10380887442066669,0.01994437332487054,0.09534991690563874,-0.000737376534599799,0.1796610169491525,-0.09491525423728814,7.694102,80.77945,1.0000001
116,-0.010113877485855412,0.053059358908197816,0.16385109229998512,-0.02649132362408735,-0.024794605509712932,1.0,0.007591452449560165,-0.28808305,0.11493739,0.00016471527,0.1146871622443617,0.021793911539627724,0.09586021189657945,-0.0007374539716460638,0.18474576271186438,-0.09491525423728814,7.5057983,79.84348,1.0000001
117,-0.010027967580572167,0.051497752388730444,0.218239312150641,0.04924716023649614,-0.03234917703571949,1.0,-0.2153666913509369,-0.2848048,0.12505108,-0.00012686702,0.12416454468749862,0.024137705350413246,0.09637459932825922,-0.0007197765120891504,0.18983050847457625,-0.09491525423728815,7.317491,78.90743,1.0
118,-0.009685487637166567,0.045278684485040285,0.28902357020134684,-0.009685487637166567,0.045278684485040285,0.0,0.012841723497113499,-0.2817354,0.13520132,0.00010240889,0.13403307819834034,0.02650629351237815,0.09681099368386421,-0.0007156663581708631,0.19491525423728812,-0.09491525423728815,7.129194,77.97148,1.0000001
119,-0.00960195295209118,0.043739482283241544,0.25219211343698555,0.14582582026550756,0.026923365824437842,1.0,0.0018867583221323474,-0.2788753,0.14527376,-8.534075e-05,0.1423536024226823,0.027411611703199362,0.09725671356332827,-0.0006950651420151101,0.19999999999999993,-0.09491525423728814,6.940888,77.035484,1.0
120,-0.009438205569307575,0.040692652041135424,0.28814596044922297,0.0009054307167655623,0.0886836858589833,1.0,-0.16742002964019775,-0.27617085,0.15518907,7.278116e-05,0.15165565929770483,0.028180498517988404,0.09762812361478342,-0.0006872445587628539,-0.09999999999999998,-0.08983050847457627,9.35676,86.38045,1.0000002
121,-0.009356617074987484,0.039187441156663366,0.14394819757373936,0.12229215524308233,0.06110787550761694,1.0,-0.31135356426239014,-0.27368546,0.16162367,-6.3204694e-05,0.15611606552581217,0.03011251708289531,0.09801033326696885,-0.0006603198012843512,-0.09491525423728814,-0.08983050847457628,9.551984,88.36106,1.0
122,-0.00897445262362657,0.03193476885798115,0.008886804671070897,0.007679258082277915,0.1462547277178335,1.0,0.024059674724766788,-0.27374727,0.16390431,5.5662167e-05,0.16113912376349515,0.03161710066194944,0.09832343774478235,-0.0006457511757514295,-0.08983050847457626,-0.08983050847457627,9.747231,90.34176,1.0
123,-0.008851306261575405,0.0292027720470341,0.00429894134932716,0.11443045974828929,-0.006395765706911735,1.0,0.011053401582863207,-0.27367765,0.16607676,-4.9594244e-05,0.1673872207825009,0.03236019549272861,0.09865141807472701,-0.0006146303193381805,-0.08474576271186436,-0.08983050847457627,9.944562,92.32291,0.99999994
124,-0.008796795092345726,0.02787703880938391,0.008104414209253463,-0.008796795092345726,0.02787703880938391,0.0,-0.2585689425468445,-0.2736373,0.16807096,4.4475495e-05,0.16914952836046698,0.032588705229576194,0.09890774768059037,-0.0005979948383548725,-0.07966101694915254,-0.08983050847457627,10.161523,94.30931,1.0
125,-0.00874581631751399,0.026580374627969867,0.010903101945220785,0.03610814529304117,0.13530131117283545,1.0,-0.3309197425842285,-0.2735103,0.16987315,-4.0272018e-05,0.17259539475455293,0.033769872034063245,0.09917760686054788,-0.0005640668199469269,-0.07457627118644065,-0.08983050847457627,10.373936,96.19766,0.99999994
126,-0.008488230592126153,0.01840168359242074,0.020867063031056454,-0.005678695508433938,0.13743809330324847,1.0,0.007696261262693091,-0.27338883,0.17153695,3.667872e-05,0.17727419778289677,0.03308608440418899,0.09938008867873478,-0.0005440620180823263,-0.06949152542372876,-0.08983050847457626,10.574557,97.83177,1.0000001
127,-0.008361184181520986,0.013559971050118715,0.009873116318775313,0.03236387552863358,-0.03381285989914054,1.0,0.006009472443544842,-0.27321947,0.17300673,-3.3593915e-05,0.18043634088155686,0.03373958795306837,0.0995993905845014,-0.0005090902427528018,-0.06440677966101692,-0.08983050847457627,10.775198,99.46596,1.0
128,-0.008345485358895012,0.012704582448382566,0.008568464712698499,0.04490963008807311,0.024949741583446733,0.0,-0.07780780643224716,-0.27307227,0.17431925,3.0814193e-05,0.17928180868271454,0.0345256238751243,0.0997497955513133,-0.0004903246774284399,-0.05932203389830504,-0.08983050847457627,10.93911,100.90402,1.0
129,-0.008295602716404038,0.008993738083703892,0.005883604239349442,0.1437593988874285,0.1346912526524509,1.0,-0.3136274516582489,-0.2728749,0.17543277,-2.8509063e-05,0.1828064213614798,0.03555559309803802,0.0999177808791856,-0.00045592096920208525,-0.05423728813559322,-0.08983050847457627,10.907483,101.266075,0.9999999
130,-0.00828732132502023,0.008359745172632828,0.008074025752720123,0.03511823571197224,-0.027601545049924292,1.0,0.013794095444303964,-0.27269107,0.1764296,2.6305628e-05,0.18610519749951315,0.03527285779552143,0.10002272997827318,-0.00043687003712055496,-0.04915254237288134,-0.08983050847457627,10.875872,101.62816,0.9999999
131,-0.0082764894309991,0.007762042722739119,0.007303343092470537,0.02172599222431086,-0.02150066906961623,1.0,0.020571717785353383,-0.272483,0.17724207,-2.4407283e-05,0.1826260358925079,0.03494215226159438,0.10014884394520923,-0.00040411110512864035,-0.04406779661016947,-0.08983050847457627,10.690539,100.584015,1.0
132,-0.008189026723033557,0.005330215240277294,0.012237862053348356,0.11744664973676809,0.04696037127648085,1.0,-0.3183342516422272,-0.27230698,0.17792565,2.284793e-05,0.1860091634066497,0.03519682157172869,0.1002112225515505,-0.0003886332367836719,-0.038983050847457595,-0.0898305084745763,10.307962,98.14407,0.9999999
133,-0.0081484853512534,0.004590861199544637,0.008168536859924996,-0.02869633847123363,0.07635168710605343,1.0,-0.38211193680763245,-0.27209798,0.17843145,-2.1288575e-05,0.18434355098911218,0.03510133489006163,0.10029602572468292,-0.00035846638777151286,-0.03389830508474573,-0.08983050847457628,9.956185,95.938934,0.9999998
134,0.03256802817517339,0.0010424108986083435,0.37742166418462436,-0.040481759099981286,0.10344837568492178,1.0,0.016242915260398144,-0.2719113,0.17884322,1.9797018e-05,0.18670777006074815,0.03551524160990351,0.1003216676359615,-0.0003444581846255591,-0.028813559322033895,-0.0898305084745763,9.689944,94.179695,1.0000001
135,0.04312284305610628,0.0008556921392540342,0.3962680293025909,0.054519688697305266,0.062024501732649714,1.0,0.009245591866116256,-0.27171263,0.17909624,-1.8542754e-05,0.18723482451449922,0.036841250757516944,0.10037320593680574,-0.00031739396378969726,-0.023728813559322014,-0.08983050847457628,9.438963,92.379974,1.0000002
136,0.04618629834453189,0.0008111009010001733,0.4528454573354856,0.11277083882078244,-0.028865348175932073,1.0,-0.3392230272293091,-0.27155203,0.17926662,1.7356291e-05,0.1869694588993566,0.03509137697089717,0.10036763111327465,-0.0003078993520183947,-0.018644067796610164,-0.0898305084745763,9.224101,90.71346,1.0000001
137,0.09580629495504235,0.018510243696486375,0.012884450379722552,0.043854619750472695,0.11348978907675845,1.0,-0.5627695322036743,-0.2713673,0.17930384,-1.633932e-05,0.1872451819013773,0.03683586052404231,0.10039114761367549,-0.0002839301401616906,-0.013559322033898317,-0.08983050847457631,9.156393,89.586235,1.0
138,0.09581899165171953,0.019615101030435615,0.02301998879211706,-0.04815086142521503,0.019960084440321865,1.0,0.015316486806568896,-0.27120915,0.17928927,1.5288451e-05,0.1854242334555535,0.03571755666392495,0.10036119542254442,-0.00027629996922953304,-0.00847457627118642,-0.0898305084745763,9.11501,88.61005,0.9999998
139,0.09583167390669549,0.020750070460314702,0.02203435048091293,0.009248891000563697,-0.03733851422373091,1.0,0.00841443483194728,-0.27104604,0.17915657,-1.4362584e-05,0.1834199404494295,0.03540246593147849,0.10036301127923954,-0.0002557570428554344,-0.003389830508474493,-0.0898305084745763,9.075623,87.622284,1.0
140,0.0966011673195222,0.049911007716039346,0.015035539022522273,0.09402351412089409,-0.02412312589497978,1.0,-0.5627805590629578,-0.2709249,0.17898424,1.3510872e-05,0.18467798553240777,0.03542932067652036,0.10031321989442638,-0.00025290178126572896,0.0016949152542373096,-0.0898305084745763,9.092873,86.90788,0.99999994
141,0.019788074083651595,0.1010699883972484,0.9680484498831902,0.05964939090867568,0.02525675797463122,0.0,-0.6682575941085815,-0.27078423,0.17871282,-1.2668164e-05,0.18461150697025464,0.03591075958120922,0.10029741064811656,-0.00023559749212420186,0.006779661016949159,-0.0898305084745763,9.110408,86.201965,0.9999998
142,-0.011994530677013775,0.089345328312345,0.7617904906806032,0.021810357519352452,-0.047933228454337985,1.0,0.009647327296966206,-0.27067286,0.17843108,1.1937746e-05,0.18372062967548067,0.03477362154116079,0.10023333190309977,-0.0002345756763285999,0.011864406779661007,-0.08983050847457627,9.072659,85.638466,1.0000002
143,-0.011937672864161634,0.08849909538522893,0.6702267826491434,-0.031599103246323784,0.0886589295520349,1.0,0.007000577840259837,-0.27055883,0.17807037,-1.1273538e-05,0.18240369335563822,0.03477005284530832,0.10020633030836018,-0.00022052933637627218,0.01694915254237292,-0.0898305084745763,8.99681,85.09519,0.9999999
144,-0.011778777437791219,0.08572235129684706,0.4438208772041355,-0.04554479709396744,0.05765802766015493,1.0,-0.7911096215248108,-0.270489,0.17770724,1.05396775e-05,0.18315847566959262,0.0353414075251013,0.10013239985509119,-0.00022404963408771998,0.022033898305084745,-0.08983050847457624,8.920962,84.551895,1.0
145,-0.00992483279596707,0.04058560090543046,0.20634353749138884,0.06081060054780761,-0.0229574256024921,1.0,-0.905746579170227,-0.27040163,0.17727865,-9.895862e-06,0.18153985024175456,0.0351905669763265,0.10009703509098679,-0.00021299002697893174,0.027118644067796634,-0.08983050847457627,8.845008,83.89793,0.99999994
146,-0.00986745555135123,0.03905806346699536,0.18024927828626772,0.03187700602629387,0.025630126573400434,0.0,0.00488749679275183,-0.27034456,0.17687711,9.268597e-06,0.1828702858588474,0.03610814122374814,0.10001805216270658,-0.00021806367065624145,0.03220338983050846,-0.08983050847457624,8.768892,83.08712,1.0
147,-0.009810758592118033,0.037544060232075356,0.0996358943823428,0.07266200387413034,0.07379200551260853,0.0,0.002640257903012603,-0.2702864,0.17642902,-8.828837e-06,0.1783706373652658,0.03445035920545195,0.0999806893217971,-0.00020987316121240808,0.03728813559322033,-0.08983050847457627,8.684291,82.35648,0.9999998
148,-0.00970349116832674,0.03456909347436867,0.04719157567915669,0.024571657122606314,0.054910628663314774,0.0,0.09742407500743866,-0.270269,0.17601326,8.2349425e-06,0.17896935949796014,0.03439294787023608,0.0999005718247633,-0.00021872119936718052,0.042372881355932174,-0.08983050847457626,8.580036,81.77328,1.0000001
149,-0.009653732402567474,0.03311332706158044,0.022216274334599505,-0.047312305148643444,0.061339812887208425,1.0,0.11296859383583069,-0.27023104,0.17556037,-7.756913e-06,0.17929331631649265,0.03396325309217673,0.09986298943939038,-0.0002124082262206601,0.04745762711864404,-0.08983050847457627,8.475795,81.18932,1.0
150,-0.00951371926840768,0.028891073001522265,0.0063750495473093825,-0.03310543603658189,0.03808250744371906,1.0,0.002359005012379403,-0.27022058,0.17516802,7.232538e-06,0.17919973791721433,0.03407221579288662,0.09978586895270218,-0.00022169483544440166,0.05254237288135592,-0.08983050847457626,8.37155,80.60541,1.0000001
151,-0.0014045024568135407,0.0031788850496424015,0.032603150641858016,0.005895712685008728,0.03388694056905127,1.0,0.0052374474052780205,-0.2702076,0.17475513,-6.7171673e-06,0.179137169017575,0.033490926797039224,0.09975413172327807,-0.00021736213712516072,0.057627118644067776,-0.08983050847457626,8.267308,80.02146,1.0000001
152,0.00022727420631518352,0.0031434268769585556,0.03127911768507798,0.12088293888418723,0.037637260652630886,1.0,-0.15335305035114288,-0.27023453,0.17439808,6.349972e-06,0.17638758166197985,0.03523753995706675,0.09968249127846329,-0.0002297926772459114,0.0627118644067797,-0.08983050847457626,8.163066,79.43755,1.0000002
153,0.018024915261621716,0.0029343687166730244,0.05060899561745334,-0.047854860173681346,-0.0046666189493449264,1.0,-0.5816789269447327,-0.27023658,0.17401975,-5.8078526e-06,0.17575912156534715,0.03495932427598543,0.09965574962743783,-0.0002265274461392682,0.06779661016949153,-0.08983050847457626,8.015282,78.0998,1.0
154,0.019290599822191563,0.0029327317279661774,0.117524920338177,0.11553819359945831,0.03309494870594108,1.0,0.019668168661085818,-0.2702458,0.17371692,5.449861e-06,0.1758339851486568,0.03434066948412067,0.09959064230953468,-0.0002368694346493966,0.07288135593220343,-0.08983050847457624,7.8585796,76.608345,0.99999994
155,0.061937265468362306,0.002979923961765476,0.03466062109688145,0.06132208128489135,0.0644670966326353,1.0,0.012009168580672256,-0.2702222,0.17339839,-5.0633325e-06,0.17441503972535125,0.033463609858452176,0.09957125734605055,-0.00023071417927942616,0.07796610169491532,-0.08983050847457626,7.7018723,75.117294,1.0
156,0.0633940600647937,0.002959882037941987,0.012843469972285335,0.0633940600647937,0.002959882037941987,0.0,-0.7180454134941101,-0.27021718,0.1731492,4.6221826e-06,0.1747650144494195,0.033522599508843204,0.09951278388334879,-0.00023930753106451768,0.08305084745762713,-0.08983050847457627,7.51218,73.80215,1.0000001
157,0.09607712553202917,0.013987994193068452,-0.01872497970650021,0.14829180021379607,0.013168720354784086,1.0,-0.8045802712440491,-0.27018213,0.17287473,-4.292594e-06,0.17418430699823603,0.032923657278579696,0.09949904876674304,-0.0002317297538403577,0.08813559322033898,-0.08983050847457626,7.3409166,73.001755,0.99999994
158,0.09655356396010055,0.04538464196648573,0.01569819288009299,0.07328963529471437,0.06286738706535376,0.0,0.006372700531987669,-0.2701578,0.17267244,3.9389056e-06,0.17611538506385355,0.03261554975726043,0.09944626101751425,-0.0002380959033917957,0.09322033898305083,-0.08983050847457624,7.309026,72.83169,1.0000001
159,0.09669833137145022,0.05134731970425734,0.019918877635567562,0.06407612661691967,-0.04446451402146337,1.0,0.00345160145475832,-0.27008,0.17246047,-3.5662813e-06,0.17477506281505512,0.034253210626815786,0.09943992569652552,-0.00022607232590534886,0.0983050847457627,-0.08983050847457627,7.4397697,73.188995,0.9999999
160,0.09681049341874313,0.05585437042396883,0.09484980292022448,0.09681049341874313,0.05585437042396883,0.0,-0.5302165150642395,-0.26998073,0.17234474,3.2098783e-06,0.17326728320130463,0.034020110077504745,0.09939664672557595,-0.0002248001549117693,0.10338983050847454,-0.08983050847457626,7.664797,74.98542,1.0000001
161,0.09689027907404679,0.05885100302131882,0.1699523819023592,1.5021530016931085e-07,-2.504260887180631e-07,0.0,-0.5360443592071533,-0.26980898,0.17221951,-2.9092232e-06,0.17269410840923627,0.033153149237529884,0.09939972829890692,-0.00020341717533904743,0.10847457627118647,-0.08983050847457627,7.885834,76.81128,0.99999994
162,0.09693371198651178,0.060342752186300655,0.1357916250103152,0.061937265468362306,0.002979923961765476,0.0,0.021232408565582228,-0.2696208,0.17217505,2.591155e-06,0.17250671594812858,0.033149287568718065,0.0993635940854165,-0.0001933431978153144,0.11355932203389829,-0.08983050847457626,8.103111,78.75492,1.0000001
163,-0.01016776968837804,0.021969159002905112,0.016959763074363924,-0.01016776968837804,0.021969159002905112,0.0,0.016726996315329007,-0.26937658,0.17209764,-2.3244652e-06,0.1721602245485186,0.032786553022209106,0.09937135456218814,-0.00016487112926639932,0.1186440677966102,-0.08983050847457627,8.235637,80.17773,0.99999994
164,-0.009453961221554669,0.00702575061022506,0.00530579127460795,0.019290599822191563,0.0029327317279661774,0.0,-0.6901978850364685,-0.26912367,0.17209391,1.9759411e-06,0.17043817169361108,0.03247036754006714,0.09933879876040116,-0.00014851040352758914,0.12372881355932204,-0.08983050847457627,8.325526,80.75955,1.0
165,-0.0019431780245544857,0.007748605068044953,0.02172161872220858,0.1360200066126263,0.026455516654993946,1.0,-0.6192718744277954,-0.268789,0.17205311,-1.7738714e-06,0.17139732166007343,0.03269946333536508,0.09934936646634636,-0.00011142944712688958,0.12881355932203384,-0.08983050847457627,8.429962,81.337746,1.0
166,-0.0015888482312454493,0.008029456124031267,0.019735315233862526,-0.023135476326311258,0.14874445589295388,1.0,0.013267960170613846,-0.26840237,0.17209122,1.4944694e-06,0.17125326948604963,0.03334119887837657,0.09931859835105429,-8.244773913972164e-05,0.13389830508474582,-0.08983050847457627,8.481119,81.8753,1.0
167,-0.0012288051941974924,0.008316881766518514,0.019734901419064255,0.14797678277117732,0.11509317639356582,1.0,0.00932090775956432,-0.26790103,0.17210414,-1.1963965e-06,0.16984267013173532,0.032562292976012465,0.0993322079615658,-2.9631822129560255e-05,0.13898305084745768,-0.08983050847457626,8.409546,81.96762,0.99999994
168,-0.0008625515753062613,0.008610145061549982,0.014240516033434882,0.018024915261621716,0.0029343687166730244,0.0,-0.21408496797084808,-0.26731753,0.17222744,8.9646977e-07,0.17074675074437687,0.03289584826851511,0.09930739865855481,1.818269287634076e-05,0.1440677966101695,-0.08983050847457627,8.221291,81.031876,1.0000001
169,0.002656474081413436,0.01153794663743575,0.013304756374440806,0.03314801916070838,-0.011422254835158595,1.0,-0.4477791488170624,-0.26658225,0.17233497,-6.2752883e-07,0.16794144314104764,0.0330467838805213,0.09932786543155611,9.327199269916999e-05,0.14915254237288136,-0.08983050847457627,8.033038,80.09609,1.0000001
170,0.003064485447677238,0.011885665197617773,0.015665977218212782,-0.003134157762547461,0.12891800222295785,1.0,0.006679476165118221,-0.26573348,0.17255782,3.5031178e-07,0.16809632543056235,0.031660523540168475,0.09930898351307989,0.00016626906125931932,0.1542372881355932,-0.08983050847457624,7.8447833,79.16037,0.99999994
171,0.0034729255751532687,0.01223825569338277,0.01147661446479566,-0.0017847940541071416,-0.01568009402493664,1.0,0.01056233485359481,-0.26470527,0.1727676,-1.737324e-07,0.16518005371896594,0.03159177274844191,0.09933577281999097,0.0002691381485624229,0.15932203389830504,-0.08983050847457627,7.6565332,78.22462,0.9999998
172,0.0042918491173940835,0.012956403144422162,0.015521757109499091,0.032866674581656624,0.024733086350816037,0.0,-0.8327963352203369,-0.2635388,0.17310639,-1.11826985e-07,0.16246732715986376,0.03200110342910239,0.09932340824462149,0.000372263695637957,0.164406779661017,-0.08983050847457628,7.4682517,77.28871,1.0
173,0.004701583349761406,0.013319868285161058,0.00913584522838609,0.13044670961201782,0.06255605770533966,1.0,2.6173014640808105,-0.26216534,0.17341442,2.9899982e-07,0.1619903779633811,0.03155199316954102,0.09935451364011676,0.0005076276835681112,0.16949152542372883,-0.08983050847457624,7.2799535,76.352745,0.99999994
174,0.005109846462238163,0.013683985343472793,0.011207327498094456,0.005109846462238163,0.013683985343472793,0.0,0.011603028860928552,-0.2606243,0.17385168,-5.817784e-07,0.15901669106402028,0.03035065052320179,0.09934452705402062,0.0006459358257716141,0.17457627118644062,-0.08983050847457624,7.0916467,75.41672,1.0000002
175,0.005516907886052826,0.01404817641018082,0.008724367064290034,0.08544867005729397,0.08075194244613866,1.0,0.0011348823971460197,-0.25884858,0.17425744,8.2555994e-07,0.15813017390056355,0.030634812862689875,0.09937841574566159,0.0008190257749057147,0.1796610169491525,-0.0898305084745763,6.903343,74.48075,0.9999999
176,0.005924493174840053,0.014413693139687633,0.006949324156946248,0.005924493174840053,0.014413693139687633,0.0,-0.1234380453824997,-0.25687963,0.17481147,-1.0311389e-06,0.15668451376366882,0.030362503975112382,0.09937130170440882,0.0009975338482420485,0.18474576271186435,-0.08983050847457626,6.7150474,73.54475,0.99999994
177,0.007158952188831739,0.015521671024602163,0.003712677680805493,0.11498033334034867,0.029123004332705718,1.0,-0.3393055498600006,-0.254631,0.17531304,1.2064603e-06,0.1508306095704183,0.028852310518846402,0.09940590217205215,0.0012148023307261989,0.18983050847457625,-0.08983050847457626,6.5267444,72.60876,0.99999994
178,0.008393008465956756,0.016622927237317328,-0.0023627450701894795,0.03899702316529112,0.12892389180471148,1.0,0.025338471172034388,-0.25213555,0.17597973,-1.5122134e-06,0.14650257903378544,0.028020302320928666,0.09939783853737853,0.0014424782809885383,0.19491525423728817,-0.08983050847457624,6.3384376,71.67276,0.99999994
179,0.008801574616798398,0.016984918101109997,-0.005291666242705017,-0.03828671025287436,0.05992707527122301,1.0,0.008906316014424476,-0.24933822,0.17658481,1.6666128e-06,0.14411465574031274,0.027053346040051794,0.09943243114831998,0.0017109874224855103,0.2,-0.08983050847457626,6.150138,70.73674,1.0
180,0.009206406810637056,0.017342142222501855,-0.006404464618274397,0.14066263136874257,-0.03946210687763361,1.0,-0.5324940085411072,-0.24629323,0.17738932,-1.9272115e-06,0.13807048540086161,0.026478524096635172,0.09942507656106091,0.001990069812532633,-0.1,-0.08474576271186439,8.45641,78.70205,1.0000001
181,0.010005822646613814,0.01804345595277243,-0.01086952686717882,0.017091031565172665,-0.04059721360197846,1.0,-0.618101179599762,-0.24290338,0.1780912,2.0185798e-06,0.13103709108333322,0.025179656326325132,0.0994583944864659,0.0023138166024829583,-0.09491525423728808,-0.08474576271186443,8.6516285,80.68269,0.9999998
182,0.01079126402663661,0.01872922677599177,-0.008277330109870256,0.14159219201055084,0.08579746236097853,1.0,0.012392746075468477,-0.23920502,0.17903227,-2.3326752e-06,0.12483950429059514,0.023280636539969597,0.09944648943570433,0.0026536809912712424,-0.08983050847457624,-0.08474576271186442,8.846866,82.66334,1.0000001
183,0.012297235896773263,0.020034410163955154,-0.00011320744832150252,0.10140870587901028,-0.04581647483796891,1.0,0.004116865620540155,-0.23515652,0.17979126,2.3692228e-06,0.11714090195800546,0.022658659898533894,0.09947396117253865,0.00303849574368759,-0.08474576271186436,-0.0847457627118644,9.04209,84.643974,1.0
184,0.013021883310032458,0.02065933115830527,0.007102483115716778,-0.024247044020240274,-0.002953826174690845,1.0,-0.6607827544212341,-0.23092605,0.18205588,-2.6653092e-06,0.1056803066970638,0.02053641443434967,0.09945822689771223,0.0034384182493147723,-0.07966101694915251,-0.08474576271186442,9.243485,86.62625,1.0000002
185,0.013377261000465927,0.020965458840156322,0.010805735204005667,-0.037364000108201983,0.007314079093891902,1.0,-0.7199839949607849,-0.22688144,0.19027586,2.8310965e-06,0.09689276769330514,0.018632876749813808,0.09948332579009855,0.0038884979263809198,-0.0745762711864407,-0.08474576271186442,9.460438,88.61265,1.0
186,0.013725875040509327,0.02126555524798971,0.020715139594334176,-0.000557505200295294,-0.047069724870822394,1.0,0.01224302452916932,-0.22248834,0.19951792,-3.1621416e-06,0.08612243897498204,0.01625040641642712,0.09946339537821192,0.004359371194206082,-0.06949152542372874,-0.08474576271186439,9.669339,90.42547,0.9999999
187,0.01406766529607522,0.02155956533075384,0.017833853156669622,0.01406766529607522,0.02155956533075384,0.0,0.0018183638712196623,-0.21780924,0.20961672,3.2172275e-06,0.07440282247686852,0.01429902112141586,0.09948298849150722,0.004878739563880208,-0.06440677966101689,-0.08474576271186442,9.870079,92.06028,0.99999994
188,0.014730880420955316,0.02212997647806351,0.036518738162958,0.00022727420631518352,0.0031434268769585556,0.0,-0.6478606462478638,-0.21276952,0.2213236,-3.4237994e-06,0.061611246289116926,0.011933023631559089,0.09945966568529864,0.005416336517786271,-0.05932203389830509,-0.08474576271186442,10.07522,93.72333,1.0000001
189,0.016590814550891828,0.02365687103451282,0.05239265561569446,0.10828411992556035,0.09115915483779137,1.0,-0.37627696990966797,-0.20703958,0.23248859,3.6452025e-06,0.048148782227399566,0.009227589787860745,0.09947757341175373,0.006007547241183313,-0.05423728813559321,-0.08474576271186442,10.107277,94.42512,0.9999999
190,0.01741063292505341,0.024314009957429224,0.07963717478811605,-0.0014045024568135407,0.0031788850496424015,0.0,0.003973967761548661,-0.20440221,0.22100493,-3.8178755e-06,0.03425936538746549,0.006675884854039524,0.099450880000992,0.006622626857104711,-0.04915254237288134,-0.08474576271186442,10.075667,94.78721,1.0
191,0.017663080916300592,0.024515602278381482,0.09245616295481407,0.0799334416521331,0.1459660925930179,1.0,0.009782878419487308,-0.20203063,0.20750703,4.0149134e-06,0.02088154281863666,0.003972973407900014,0.09946423158483322,0.007289160119612165,-0.04406779661016944,-0.08474576271186443,10.044045,95.149254,1.0
192,0.02041748851600337,0.026480465487130258,0.06099259317528129,0.125760522822229,-0.020845330910665785,1.0,-0.4804782569408417,-0.19964728,0.19361356,-4.2055954e-06,0.006844316148086434,0.0013695493292572765,0.0994352652088565,0.007977165313281465,-0.03898305084745767,-0.08474576271186439,9.702301,92.848,1.0000001
193,0.020958141508546416,0.026809453066069137,0.050287794050107575,0.052396176694119875,-0.049389778847809665,1.0,-0.11696669459342957,-0.19704041,0.18019077,4.3200043e-06,-0.00621165890503016,0.0011596387952878904,0.09944825252954448,0.008720828854555008,-0.03389830508474579,-0.0847457627118644,9.356482,90.62679,0.99999994
194,0.02107462722090289,0.02688022704196752,0.061019846310665975,0.05275557828033524,0.1329016989332748,1.0,0.013965737323394402,-0.19573459,0.16597277,-4.5170423e-06,-0.017937485143828504,0.003412531058366507,0.0994173671345384,0.009488709125572507,-0.028813559322033902,-0.08474576271186439,9.0922785,88.86811,1.0000001
195,0.021183868527269962,0.02694657271513648,0.0659507676337309,0.021183868527269962,0.02694657271513648,0.0,0.006728353181363239,-0.1951727,0.15201506,4.7564545e-06,-0.02797315171674808,0.005457559954731323,0.09942719742794415,0.010307241106527648,-0.023728813559322073,-0.08474576271186442,8.841429,87.068085,1.0000001
196,0.021286898660685196,0.027007749177220052,0.06945980312077439,0.00883693882913563,0.07306354866547334,1.0,0.15595421195030212,-0.1946963,0.13842976,-4.851795e-06,-0.03458748673296834,0.006608803496274173,0.09939549830113843,0.011145775082524487,-0.018644067796610177,-0.08474576271186439,8.630459,85.41758,1.0000001
197,0.022006819001142926,0.027453517625251028,0.046212924658575495,0.13799784616063782,0.057354086138054816,1.0,-0.4447776675224304,-0.19400528,0.12575613,5.0149342e-06,-0.037637331757934836,0.007384547090680072,0.09940844517460332,0.01203946275968499,-0.013559322033898277,-0.08474576271186442,8.572082,84.3349,1.0
198,0.022079815590006456,0.02749879374524249,0.056671122898281016,0.013639393190350818,0.06301773158989481,1.0,0.008511366232795387,-0.19341268,0.11359545,-5.2649393e-06,-0.03622315325516166,0.0070826781495591275,0.09938282130255312,0.012957480103591143,-0.008474576271186404,-0.08474576271186442,8.530586,83.358345,1.0000001
199,0.022141401875920314,0.027539869591420088,0.03782634872531942,0.022141401875920314,0.027539869591420088,0.0,0.011036744281737386,-0.19253832,0.10239308,5.3433305e-06,-0.02811604730684991,0.005527478649003225,0.09940176311023079,0.013931591521852802,-0.0033898305084745874,-0.08474576271186442,8.494929,82.38792,0.9999999
200,0.022346077445989942,0.027661127356554616,0.056256729322402714,0.1171894322400903,0.10219959403504457,1.0,-0.24082721769809723,-0.19190358,0.091633886,-5.396298e-06,-0.015794367101555174,0.0028964798283211326,0.09938023313153947,0.01493206871289986,0.0016949152542372662,-0.08474576271186442,8.51237,81.676414,1.0000002
201,0.02248787948269975,0.038060894352448735,0.04758122811672257,0.1302544599323081,-0.03053826685423724,1.0,-0.6348689794540405,-0.19069079,0.08194662,5.9958866e-06,0.00019649640772105055,0.00016003830295771253,0.09940331354384176,0.015987322910117292,0.006779661016949159,-0.0847457627118644,8.529991,81.01554,1.0
202,0.022859200077411754,0.04719235888669234,0.41171403846396837,0.06983227821289942,-0.027014841819110694,1.0,0.0022279442568232124,-0.1830872,0.07273828,-5.322144e-06,0.01724093268349149,0.003346352225334168,0.09938600668104318,0.01706555961541373,0.011864406779661,-0.08474576271186439,8.499788,80.44798,1.0000002
203,0.02289676907312581,0.04859751991691131,0.4099354032143942,0.02289676907312581,0.04859751991691131,0.0,0.006607191338844357,-0.17340755,0.064996816,6.9111593e-06,0.032486263312440075,0.005931640645800256,0.09941195220780195,0.018194534881663785,0.01694915254237288,-0.08474576271186442,8.42394,79.90471,0.99999994
204,0.022980331433724344,0.0514472017491557,0.3912193070466646,0.06646361326334756,0.13113045266298828,1.0,-0.790153443813324,-0.1542383,0.06913691,-5.26282e-06,0.041926115875412825,0.00808779844881946,0.09939827627086603,0.01934223236341982,0.022033898305084742,-0.08474576271186442,8.348095,79.361465,1.0000002
205,0.023100758391393552,0.05504237378467375,0.15867714142074935,0.06866470763922304,-0.040033617427801586,1.0,-0.8495721220970154,-0.13397276,0.074671365,7.0976043e-06,0.04395754310491161,0.008649539688091018,0.09943026652503562,0.02053753796827395,0.02711864406779663,-0.0847457627118644,8.272063,78.633224,1.0000001
206,0.023122879714832137,0.05576136386515877,0.17379518801487584,0.06251847923289632,-0.03902877122548043,1.0,0.003555227000003701,-0.11293188,0.08103621,-5.8878336e-06,0.04002766881634111,0.007488545439099391,0.09942281756105598,0.021747387762807345,0.03220338983050848,-0.0847457627118644,8.195942,77.822395,1.0000001
207,0.023145346709149934,0.056477418782895715,0.12065446679774029,0.023145346709149934,0.056477418782895715,0.0,0.008176973824674964,-0.09157576,0.087990075,7.2056573e-06,0.03130457089392926,0.006024679926443066,0.09945966987770323,0.023001121846176774,0.03728813559322033,-0.08474576271186442,8.103269,77.141846,0.9999998
208,0.02326602357127673,0.06001633892281006,0.2695693749982722,-0.019814470934584175,-0.012155468424933133,1.0,-0.6270943880081177,-0.06941823,0.09608495,-6.3814878e-06,0.020281211314939714,0.004022000947747244,0.09945788054983537,0.024266730606228075,0.042372881355932195,-0.08474576271186439,7.9990215,76.557915,1.0000001
209,0.023338235114742215,0.06208457670924915,0.5742728055758417,-0.00951371926840768,0.028891073001522265,0.0,-0.7067565321922302,-0.04609122,0.106481105,7.0933665e-06,0.010552760282548333,0.0020401500320100965,0.09950278589847909,0.02557320172080188,0.04745762711864406,-0.08474576271186439,7.8947864,75.97399,1.0
210,0.023382269325565447,0.06342956798185453,0.5966371357918959,0.11523144606640863,-0.0004345043769780968,1.0,0.014567327313255551,-0.022177035,0.11832629,-7.1018417e-06,0.004101170687283407,0.0008016123329896478,0.09950913983716601,0.026886030697748132,0.05254237288135596,-0.08474576271186438,7.7905374,75.39007,0.99999994
211,0.02346633106028866,0.06601291059958675,0.6127038795394374,0.13169012373137617,0.05423615148899767,1.0,0.011375212868264045,0.0017247136,0.13134156,7.2332004e-06,0.0008634142829439252,0.00016682562866588365,0.09956064455603561,0.02823496735259395,0.05762711864406779,-0.0847457627118644,7.686296,74.80614,0.9999999
212,0.023526842706913555,0.06783999677599906,0.3901349150524503,0.041712990207266404,0.0844844896944351,1.0,-0.6447213888168335,0.015660273,0.13343146,-7.423882e-06,0.0007605290649758109,0.0001492325463945094,0.09957382821106803,0.029591640179106076,0.06271186440677967,-0.0847457627118644,7.582052,74.22251,1.0
213,0.023627159098357175,0.07110342643565018,0.42012839112091543,0.13462893040819157,-0.048973872353014584,1.0,-0.7521854639053345,0.025335032,0.13070372,7.5721905e-06,0.0031990616885156473,0.0006208166258553205,0.0996315662769693,0.030988006792110476,0.0677966101694915,-0.08474576271186442,7.4325123,72.85559,1.0000002
214,0.023638631074471988,0.0715780483581239,0.25622833209565427,-0.04374796678559911,0.008029661015452258,1.0,0.01373463943155661,0.031949185,0.13107848,-7.737448e-06,0.007886364185357249,0.0015295740287453892,0.09964742287694842,0.03239204090332164,0.07288135593220339,-0.08474576271186439,7.275814,71.36456,1.0000001
215,0.023648296532318744,0.07203268897890805,0.30270456538878426,0.03502006497632186,0.08711897509745924,1.0,0.008616622569987213,0.035788413,0.13580723,7.817957e-06,0.014011944581715776,0.0027164143589856553,0.09970462353242826,0.033832376579068,0.07796610169491527,-0.08474576271186439,7.11911,69.873505,1.0
216,0.02365655317194382,0.07246906394207236,0.234084108400784,0.03643747168142422,0.04112451891777995,1.0,-0.8313222527503967,0.03889789,0.1393758,-8.0128775e-06,0.02104565488359329,0.004075131491028099,0.09971776401163503,0.03527781484278782,0.08305084745762713,-0.08474576271186439,6.963144,68.74434,1.0000001
217,0.023727153427683893,0.0775503556740121,0.19880255005749475,0.12368828392363156,-0.04452976964765527,1.0,-0.838562548160553,0.026987998,0.12650885,8.142117e-06,0.02840761466238178,0.005452455568916098,0.09977073873871597,0.03675484947390416,0.08813559322033902,-0.08474576271186442,6.794424,67.95543,1.0000001
218,0.023726736585901922,0.07745615111674821,0.19922281965548347,0.06047790237560857,0.14898416037513768,1.0,0.0033668368169157336,0.01493602,0.115283474,-8.2289835e-06,0.03489611879580327,0.0067140816441559085,0.09977988907209807,0.03823195154918539,0.09322033898305089,-0.08474576271186439,6.764882,67.764755,0.99999994
219,0.02340323834006784,0.0758820491173197,0.10026365779223105,0.03806676419039896,0.0888332249821601,1.0,0.00985064705591706,0.002232012,0.104447104,8.358223e-06,0.04085012753944196,0.007707889280414934,0.09982957861390374,0.03974025570289828,0.09830508474576267,-0.08474576271186439,6.8401856,68.148796,0.9999999
220,0.024709331017379658,0.0755349586523298,0.12689031684592111,-0.027624775213066877,-0.01986608674071586,1.0,-0.5379796028137207,-0.01007731,0.09470862,-8.4917e-06,0.0441643850952994,0.008474654769433534,0.09983580423422049,0.04124350677871606,0.10338983050847457,-0.08474576271186442,7.054159,69.90836,1.0000001
221,0.025386002527365167,0.07543498278807768,0.1854772127221824,0.024249931847019787,0.07589759481651445,0.0,0.1407153308391571,-0.02331826,0.085483626,8.698273e-06,0.04595655124674515,0.008889356918216585,0.0998825168120127,0.04277123049374863,0.10847457627118645,-0.08474576271186439,7.278419,71.80051,0.99999994
222,0.029161697439188155,0.07506823807274482,0.4176299349943666,-0.0015335794240678852,-0.022562475502592584,1.0,0.006476360586345142,-0.03752781,0.07669399,-8.807915e-06,0.04492424389200558,0.00834223533994965,0.09988488459259176,0.044293257202352936,0.11355932203389832,-0.08474576271186439,7.488498,73.631546,1.0000001
223,0.030067348249730466,0.07500046349382374,0.31773999556308785,0.030067348249730466,0.07500046349382374,0.0,0.012133775864642442,-0.032584805,0.06956919,8.955693e-06,0.042504846343612616,0.00809113070606227,0.09992700732513558,0.045838433701047475,0.11864406779661014,-0.08474576271186442,7.6126523,75.001854,1.0
224,0.0325948916056919,0.07482294037448099,0.6068905379196203,0.0325948916056919,0.07482294037448099,0.0,-0.4072970449924469,-0.016472645,0.063382566,-9.082285e-06,0.042520172410502204,0.008110302211299472,0.09992334067908815,0.04737444575230942,0.12372881355932211,-0.08474576271186439,7.6853895,75.57129,1.0000001
225,0.03729223419658789,0.07460451811596149,0.6996343925808963,-0.041452214974550074,0.12561427545247167,1.0,-0.681586503982544,-0.00067996315,0.057931006,9.182922e-06,0.048764446639286294,0.009256038982397794,0.09995717959312272,0.04893034907046557,0.12881355932203392,-0.08474576271186438,7.7898493,76.14966,0.9999998
226,0.0412671348549948,0.0745669212866145,0.48322467805672986,0.10325758932960376,-0.009522308010940027,1.0,0.01288855022539549,0.018594434,0.060632117,-9.384198e-06,0.06768100857368305,0.013025433424174808,0.09994579097082532,0.05047376350763074,0.13389830508474587,-0.08474576271186438,7.807036,76.60465,1.0
227,0.043363092337504454,0.07454433180780445,0.23404663568716091,0.04447966861721468,0.14891237220031278,1.0,0.0002265135871317537,0.03849844,0.06519132,9.521913e-06,0.10210518795136145,0.020165176064228837,0.09997484456417723,0.0520337097796874,0.13898305084745766,-0.08474576271186439,7.6187882,75.66891,0.9999998
228,0.04407480303581405,0.07453279150133225,0.34902018475474395,0.09170808341140364,-0.012104284644106199,1.0,-0.7778220176696777,0.058375694,0.0702515,-9.655655e-06,0.14854593722780646,0.029138039281222668,0.0999603741556402,0.053577129849855215,0.14406779661016947,-0.08474576271186442,7.4305344,74.73315,0.9999999
229,0.046240706921453885,0.07449329890189788,0.1610495703283381,-0.01025312912013461,0.14675418771372978,1.0,-0.8494536280632019,0.07802229,0.075456485,9.794429e-06,0.19583546266742297,0.03790288986907982,0.09998644522656526,0.05513180907403677,0.1491525423728813,-0.08474576271186442,7.2422843,73.79741,0.9999998
230,0.04697491729778524,0.07447905266608094,0.2162631254514085,0.04697491729778524,0.07447905266608094,0.0,0.0077478799951878246,0.09746907,0.081098236,-9.916253e-06,0.23631703434229567,0.04566815520691814,0.0999676198062819,0.056665092727024025,0.1542372881355932,-0.08474576271186442,7.0540237,72.86163,1.0000001
231,0.04921463975289016,0.07443069814447886,0.1379058357896208,0.14875345512673344,0.08878001456502334,1.0,0.009629264487652023,0.116591856,0.08690504,1.0136067e-05,0.2665179173001239,0.05134451237820376,0.0999881753607685,0.05820720794065295,0.15932203389830507,-0.08474576271186439,6.8657737,71.92586,1.0000001
232,0.053730015399534016,0.0743190710070817,0.023847197782709845,-0.012734711188320771,0.14097836378943374,1.0,-0.8033744096755981,0.13552167,0.0931392,-1.0200952e-05,0.2902898695489676,0.055169138040765994,0.09996448522624987,0.05972566984972303,0.16440677966101697,-0.08474576271186442,6.6775045,70.99002,1.0000002
233,0.054467146253881306,0.07429466530747807,0.02723751748700399,-0.026584715938075057,0.12374381366440161,1.0,-0.9108656644821167,0.15426932,0.0996308,1.0387926e-05,0.3158803147479286,0.06223403052700621,0.09998203517971013,0.06125391517659386,0.1694915254237288,-0.08474576271186443,6.489201,70.05401,1.0
234,0.055194957630011546,0.07426805621613461,0.01681560610588503,0.041315088592732696,-0.029431823767988807,1.0,0.04972134086260536,0.17292556,0.106606804,-1.0461683e-05,0.3513962544073663,0.06890715649349893,0.09995784602430867,0.06275333795289231,0.1745762711864406,-0.08474576271186443,6.3008966,69.11805,1.0
235,0.05591271101448057,0.07424127968484448,0.00783657370937946,-0.009653732402567474,0.03311332706158044,0.0,0.00999272136153405,0.1913347,0.11386063,1.059238e-05,0.4081780482226369,0.07838480888342116,0.099975798652549,0.06425202420929432,0.17966101694915254,-0.08474576271186443,6.1125937,68.18203,1.0000001
236,0.056621441648719954,0.07421527546900586,0.00580571078960842,0.12400427986554845,0.04186387966474568,1.0,-0.49306806921958923,0.20954587,0.121568196,-1.0676067e-05,0.4790441892989719,0.09192762548222178,0.09995056648623005,0.06572316146754138,0.18474576271186435,-0.08474576271186446,5.924294,67.24605,1.0000001
237,0.058679758916431464,0.07413775021869483,-0.011107082269461442,0.058679758916431464,0.07413775021869483,0.0,-0.3472919762134552,0.22646962,0.12944987,1.0834572e-05,0.5558450323904005,0.10697816259353002,0.09996575063587691,0.0671967654509839,0.18983050847457625,-0.08474576271186442,5.735991,66.31005,0.9999999
238,0.062412504611163905,0.07398709669772081,-0.008034454267072283,-0.036204429483929434,0.025950018942109174,1.0,0.027255902593280673,0.24272795,0.13766292,-1.1102851e-05,0.6267517955337378,0.12055401022810357,0.09993577092548794,0.06864162405732636,0.19491525423728817,-0.0847457627118644,5.54769,65.374084,1.0000001
239,0.0629794598692336,0.07396244069137614,-0.0027797599311686905,0.024994805310025695,-0.011064255749334541,1.0,0.02229810363786842,0.25843945,0.14603785,1.1088749e-05,0.6819036538900609,0.12883438202677452,0.09994507423926349,0.07008732030796469,0.2,-0.08474576271186446,5.35939,64.438095,1.0000001
240,0.06553297722267239,0.07383815042623693,0.08832248903856636,0.06553297722267239,0.07383815042623693,0.0,-0.38625645637512207,0.27377337,0.15469638,-1.1260296e-05,0.7122733947586188,0.13787787607359958,0.09990933231183143,0.0714948160395713,-0.1,-0.07966101694915254,7.556044,71.02367,1.0
241,0.06598767406740923,0.07381668367748484,0.09224906487426177,-0.02652756947924184,0.14524792598837327,1.0,-0.5609269738197327,0.2884783,0.16345285,1.13594115e-05,0.7275212852187591,0.14038353052192237,0.09991379948861084,0.07289383455142309,-0.09491525423728817,-0.07966101694915258,7.7512836,73.00431,1.0
242,0.06832514959640289,0.07376612789133848,0.2940976597935131,0.11469105810647469,0.045012598021788364,1.0,0.07315386077345346,0.30521923,0.17463547,-1.1505269e-05,0.7236801373694403,0.1382820921989003,0.09987615988350183,0.07426523939328535,-0.0898305084745763,-0.07966101694915252,7.9465117,74.98493,1.0000001
243,0.07030370365047263,0.07378077931209544,0.4885322595922085,0.08940332538257058,0.1330278138392787,1.0,0.032977040846641506,0.32730174,0.19249533,1.1556912e-05,0.7294321095487151,0.13969056084555323,0.09988081068436505,0.07563606621011747,-0.0847457627118644,-0.07966101694915258,8.141729,76.965546,1.0
244,0.07145763573847463,0.07378760023032768,0.3754864795110468,-0.00970349116832674,0.03456909347436867,0.0,-0.5559726357460022,0.34884906,0.2112108,-1.1509242e-05,0.7248734619446384,0.13866083357923065,0.09984274222244068,0.076968192238916,-0.07966101694915252,-0.07966101694915254,8.3369665,78.94619,0.9999999
245,0.07160229868741996,0.07378624376240202,0.5498366935182816,0.07160229868741996,0.07378624376240202,0.0,-0.4749462902545929,0.36989376,0.231514,1.2716497e-05,0.711451020975348,0.13886164561310219,0.09984619006804087,0.07830169579375455,-0.0745762711864407,-0.07966101694915254,8.542395,80.929565,0.99999994
246,0.0720808483628368,0.07377373642027928,0.3747609827138348,-0.039304653929395264,0.06955206357467736,1.0,0.03288816628934447,0.39119303,0.2529738,-3.289925e-06,0.6895324905706415,0.13344349828026927,0.09980689688840814,0.07960802365734945,-0.06949152542372879,-0.07966101694915254,8.759352,82.91601,1.0
247,0.07245869495504179,0.07376405614170523,0.44367117965408104,-0.045859436807947844,-0.029915791898730906,1.0,0.032828218323361524,0.40798298,0.27283147,5.5151762e-05,0.6595698124020664,0.12544743216187637,0.09980890674779476,0.08090581623547488,-0.06440677966101693,-0.07966101694915256,8.9651,84.65616,1.0
248,0.07266200387413034,0.07379200551260853,0.5999628427533155,-0.009810758592118033,0.037544060232075356,0.0,-0.34372764825820923,0.39201677,0.2941881,4.3479115e-05,0.6277436285861416,0.12337895383367072,0.09976880982061243,0.08217524648032941,-0.05932203389830508,-0.07966101694915258,9.169388,86.31873,1.0
249,0.07282851520546127,0.07388886702234672,0.7004600534482983,-0.00986745555135123,0.03905806346699536,0.0,-0.5281157493591309,0.37311515,0.31660408,7.1267095e-05,0.5792191861414961,0.11246384467955334,0.09977421103086805,0.0834172983035067,-0.05423728813559319,-0.07966101694915258,9.307058,87.58415,1.0
250,0.0730554959158948,0.07139474963321618,0.4820677370118858,-0.04524347263906625,-0.04685378095377579,1.0,0.0370883953720001,0.34885532,0.3264619,3.6083107e-05,0.5166571508137128,0.09701635630513006,0.0997404353742929,0.08460663063890315,-0.04915254237288136,-0.07966101694915258,9.275446,87.9462,0.9999999
251,0.07310481042073716,0.06885212285603058,0.6436339983772726,-0.02582927880811734,-0.037210686384504955,1.0,0.03363589511185299,0.31947201,0.32098967,4.4773566e-05,0.45565313168478017,0.08909166693313908,0.09974873724371822,0.08581095265566667,-0.04406779661016949,-0.07966101694915258,9.243829,88.30828,1.0000002
252,0.07322634493194202,0.06516897835692169,0.25333645366501295,0.07322634493194202,0.06516897835692169,0.0,0.53484708070755,0.29060626,0.316414,8.466607e-06,0.3895177103182627,0.0774429143585157,0.09971559591958043,0.08695531469938178,-0.038983050847457616,-0.07966101694915258,9.084673,87.499,1.0000001
253,0.0732438422144708,0.0646201369197661,0.35415061024130967,-0.049052913359386066,-0.01309632836753194,1.0,0.17695453763008118,0.26356333,0.31182244,2.746071e-05,0.3197506741473552,0.06266147733426368,0.09972516511762275,0.0880753045794557,-0.03389830508474574,-0.07966101694915256,8.748158,85.2963,1.0
254,0.07328963529471437,0.06286738706535376,0.1628731530799037,0.024393703962018926,0.024713197426801684,0.0,0.03822241212051098,0.24093217,0.30787644,-5.597971e-06,0.2587810752961585,0.04824958966062333,0.0996942094396174,0.0891543565082748,-0.028813559322033895,-0.07966101694915254,8.4945135,83.556305,1.0000001
255,0.07330527456442248,0.059599043957008505,0.05925665928491226,0.07330527456442248,0.059599043957008505,0.0,0.026825454506763876,0.22539091,0.30449662,1.639348e-05,0.1961960521901113,0.037751390401067904,0.09970704461020778,0.0902054991034808,-0.02372881355932199,-0.07966101694915258,8.24366,81.755615,0.9999998
256,0.07323898489263668,0.05443857250991172,0.05779778689284781,-0.00992483279596707,0.04058560090543046,0.0,-0.14260467435374405,0.20926991,0.30125824,-1.21455105e-05,0.14201498427335385,0.027206352065851026,0.09967794313314372,0.09119637179624875,-0.018644067796610105,-0.07966101694915256,8.036493,80.12096,1.0
257,0.07322431455429053,0.053662685586395226,0.04884284785721956,0.13041009292296724,0.0995166497413107,1.0,-0.3955934408939246,0.19528553,0.29828027,1.4174551e-05,0.09258979386595283,0.017816541779384194,0.09969118749160129,0.09215315431620728,-0.013559322033898261,-0.07966101694915254,7.9873857,79.08244,1.0000001
258,0.07320975928870478,0.052880605360801074,0.060585985141774795,-0.009481498273478217,0.12267596644184668,1.0,0.05087513931435718,0.17831077,0.2949941,-1.3324427e-05,0.05257844325657497,0.010323043694667444,0.09966265107583264,0.09305953712235566,-0.008474576271186373,-0.07966101694915254,7.945889,78.10588,1.0000002
259,0.07317065023070791,0.05051073692239301,0.060514253792405465,0.09682214653313286,0.13762512827661172,1.0,0.03180916247371447,0.13872233,0.28963768,1.4310412e-05,0.02185514351101231,0.004146847606506746,0.09967871760833526,0.09390171849241051,-0.003389830508474548,-0.07966101694915254,7.9143567,77.15629,1.0
260,0.07312932298917918,0.04657038030352212,0.02057675582973533,-0.022255194641298992,-0.025848178799613854,1.0,-0.5808708676786134,0.06575239,0.28138548,-1.3627135e-05,-0.00011823742966922399,0.00018587870104446748,0.0996545422125436,0.09466980934934924,0.0016949152542373293,-0.07966101694915254,7.931796,76.44478,1.0000002
261,0.07312806682936054,0.045796324107281516,0.027854193231458376,-0.011778777437791219,0.08572235129684706,0.0,-0.7687298854192098,-0.011835418,0.27671444,1.4340339e-05,-0.015236092062876311,0.0030091356381025864,0.09967256431350631,0.09544394517142638,0.006779661016949242,-0.07966101694915254,7.9495773,75.82905,1.0000001
262,0.07313070716496677,0.045029382104212624,0.01436615182018523,-0.02144002005393766,-0.03402074727305866,1.0,0.03040735748141537,-0.012598578,0.29224828,-1.4208979e-05,-0.023510181568345848,0.004299109096270656,0.09964764602854931,0.0961227472730936,0.011864406779661087,-0.07966101694915254,7.9269156,75.25753,1.0
263,0.0731386295763991,0.04427108701716268,0.01046613832037507,0.0010226211591381137,-0.023854415857157155,1.0,0.028699697296442565,-0.011046999,0.30672178,1.43673515e-05,-0.027243375120065347,0.005341499489727069,0.09966315958838673,0.096754496762218,0.016949152542372888,-0.07966101694915254,7.8510737,74.71427,0.99999994
264,0.07315091033151043,0.043521240440884824,0.009986717365785297,-0.025984130024373654,0.037177349505548365,1.0,1.0224187233868767,-0.007320295,0.3221166,-1.4474875e-05,-0.027995037974320087,0.005329296852381446,0.09963448742766653,0.09734820067622164,0.02203389830508475,-0.07966101694915256,7.7752304,74.171,0.9999999
265,0.07316597033695846,0.0427800715382968,0.005697369113248316,0.03792047886076981,0.12515382976151046,1.0,0.3435438319164164,-0.00615672,0.34214738,1.464437e-05,-0.026485146244543144,0.0049903689962101025,0.09964329442527067,0.09791253382924926,0.027118644067796665,-0.07966101694915254,7.699115,73.36856,0.9999999
266,0.0732655022862883,0.039210140684967865,-0.001271327576150929,-0.011937672864161634,0.08849909538522893,0.0,0.03700890171450484,-0.004933805,0.36964092,-1.4761957e-05,-0.023337382704465073,0.00437327916002909,0.09960598198645075,0.09841937754955653,0.0322033898305085,-0.07966101694915258,7.6232743,72.5409,1.0
267,0.07328756768104476,0.03852838612166633,-0.001380505239193353,-0.043807432889739234,-0.001432292157215985,1.0,0.02193423379415262,-0.0044890502,0.3956921,1.4854119e-05,-0.018893714822194214,0.0036429340230256756,0.09960754757096332,0.09890159999174948,0.03728813559322035,-0.07966101694915252,7.522255,71.9265,1.0
268,0.0733097844809131,0.03785935107563867,-0.0005432142693480214,-0.03785765517893783,-0.02985755732004225,1.0,-0.32967539394603057,-0.0030766227,0.4214662,-1.4934631e-05,-0.014305133510167658,0.0027076234096791605,0.09956465696540678,0.09933139056170925,0.04237288135593221,-0.07966101694915258,7.418013,71.3426,1.0
269,0.07333101540506748,0.037204461178897905,0.00027901166860269606,0.04714960867069074,0.02499880434472056,0.0,-0.5291174334638259,-0.0023815068,0.44562694,1.5140143e-05,-0.009347506483830051,0.0018564513033820164,0.09956350335419394,0.09973733153027985,0.047457627118644055,-0.07966101694915254,7.313776,70.758675,0.9999999
270,0.07335181302277423,0.03656310626065345,0.0012699476719169754,0.022258684586184657,0.118285728665478,1.0,0.02726893117763368,-0.0011151502,0.46867704,-1.5318114e-05,-0.004526510220034103,0.0008205436287514791,0.09952168140530669,0.10009202986077667,0.05254237288135596,-0.07966101694915256,7.2095256,70.174706,1.0000002
271,0.07337297646938641,0.035934885483776324,0.0035389022094523886,0.03013586360267151,0.11691328374455483,1.0,0.03830447923214917,-0.0021986726,0.48158062,1.5330825e-05,2.3964407442788817e-05,8.606652076835448e-05,0.09952377079056211,0.10042870960397782,0.057627118644067804,-0.07966101694915254,7.1052775,69.59181,1.0
272,0.07339338861784711,0.035321296658819196,0.0040285025182972495,0.12572165027995252,-0.047324466919979206,1.0,-0.3457172921725682,-0.0036559736,0.4876747,-1.5466421e-05,0.004320654501802966,0.0007996391088330376,0.0994841943234042,0.10071627828433599,0.06271186440677964,-0.07966101694915254,7.0010333,69.00891,0.99999994
273,0.0734601908444871,0.03302526067456248,0.010656951148063474,0.12527558926504306,0.0546472660942533,1.0,-0.4610267690249852,-0.005576793,0.4930603,1.5644391e-05,0.008504777711352957,0.0016179302452643174,0.09948639087378186,0.10100322763347491,0.06779661016949157,-0.07966101694915254,6.849754,67.61175,0.99999976
274,0.07352200798917428,0.02780701918328409,0.01625104947092453,-0.02345861400703926,0.015589917944650769,1.0,0.037710749265552575,-0.0065647117,0.4988196,-1.5712189e-05,0.01236222390197964,0.0023323240810494057,0.09944532532512435,0.1012582565762173,0.07288135593220338,-0.07966101694915254,6.693047,66.12071,1.0000001
275,0.0735376139497953,0.027210410316582806,0.011417013247398938,-0.025144001561502694,0.10976123591850605,1.0,0.04632266334073555,-0.008212475,0.50264746,1.5932532e-05,0.015842916042732517,0.003013610324245859,0.09944504502357869,0.10149903327964037,0.07796610169491527,-0.07966101694915252,6.557286,64.73296,0.99999994
276,0.07354608539474221,0.02694562143561476,0.011108288757150147,0.04041472470053542,0.04311704128125407,1.0,0.5391970906938826,-0.015162177,0.49491888,-1.5991856e-05,0.018817934566152456,0.0036162056097708262,0.09940171669744483,0.10169738172262723,0.0830508474576271,-0.07966101694915258,6.4163175,63.69656,0.99999976
277,0.07355434003974397,0.026703013855953375,0.0134354505586869,-0.025382977802127973,0.10998489684902098,1.0,-0.2387940227985382,-0.019228345,0.49093536,1.6102027e-05,0.02153705257400244,0.0040579707787632,0.09939817127977288,0.10188363286304516,0.08813559322033894,-0.07966101694915258,6.247933,62.909073,0.9999998
278,0.07356116906880893,0.02648092345001884,0.010885598040959581,0.10938683509706042,0.11802101576792572,1.0,0.044920425332974696,-0.022436565,0.48683068,-1.6246098e-05,0.024083590824462226,0.00459927128470135,0.09934885658993954,0.10202791311760873,0.09322033898305082,-0.07966101694915258,6.220736,62.697826,1.0000001
279,0.0735747360901933,0.025524610974897454,0.004456356258013854,-0.011994530677013775,0.089345328312345,0.0,0.043863747640994294,-0.024957549,0.483236,1.632237e-05,0.026038500440663453,0.004948895403700671,0.09933891471708976,0.10216322175433731,0.0983050847457627,-0.07966101694915258,6.2346363,63.1115,1.0000002
280,0.07359555576190603,0.025245830758593078,0.0014195151275569397,0.08819374303321482,0.13738322090379124,1.0,-0.12921851873397827,-0.026599549,0.47996458,-1.6525764e-05,0.027960710049386838,0.005336466400778851,0.09928630022890482,0.10225808003402169,0.10338983050847454,-0.07966101694915258,6.4553,64.83466,1.0000001
281,0.07363679137207091,0.0249503711208937,-0.0011875764882819332,0.11810551656924713,0.07260238947627465,1.0,-0.03841767046186659,-0.027793285,0.47722408,1.6602038e-05,0.028794889637825873,0.00553417849207547,0.09927726839683786,0.10234428713745504,0.10847457627118645,-0.07966101694915258,6.6967816,66.804955,1.0
282,0.07365684484904166,0.024877941235702892,-0.0011800825494180638,-0.03438910898800836,0.030821342539793614,1.0,0.02661017782213241,-0.02827967,0.47494057,-1.674611e-05,0.03008176512911291,0.005614643508885471,0.09922811962389537,0.10239411858443435,0.1135593220338983,-0.07966101694915258,6.879417,68.50976,1.0000001
283,0.0736592438783132,0.024883854944932435,-0.0016291402620259754,0.0736592438783132,0.024883854944932435,0.0,0.03190028709321823,-0.028156597,0.4734653,1.6771533e-05,0.030618818520416445,0.0059083881864552545,0.09922607294987781,0.10242421240725713,0.11864406779661016,-0.07966101694915258,6.988856,69.81818,1.0
284,0.07185384521240008,0.024928744006830074,-0.006461115204631197,-0.02773715849568539,0.09929280907507786,1.0,0.8304371767573886,-0.027350174,0.47256672,-1.7017299e-05,0.03086677262092018,0.005848305879079583,0.09918548330323756,0.10241715217814562,0.12372881355932208,-0.07966101694915259,7.045248,70.383,0.99999994
285,0.0715990117473845,0.024943471628447667,-0.007401032584618538,-0.027997361745741214,0.08652821976649393,1.0,0.1317473165690899,-0.026753008,0.47160244,1.7076623e-05,0.03130479357809394,0.006079113493359733,0.09918688287876483,0.10242583323142965,0.1288135593220339,-0.07966101694915259,7.1620717,70.96467,0.9999998
286,0.0710465572144024,0.024979128181913647,-0.012880341185219132,-0.04466808886040588,0.08907020671319209,1.0,0.02580170170426491,-0.025646342,0.47082302,-1.7237644e-05,0.030647655524774664,0.005875408768766367,0.09914525839319178,0.10240954387263985,0.13389830508474587,-0.07966101694915256,7.0162816,70.30593,1.0000001
287,0.06973511531131978,0.02507064268653578,-0.007067588920713567,-0.028182799075511467,0.13783536669288682,1.0,0.02992864408133404,-0.024333654,0.47016495,1.7286373e-05,0.03127702853754643,0.006052674615689497,0.09914501213870353,0.10239499453011977,0.13898305084745763,-0.07966101694915259,6.8280253,69.37017,1.0
288,0.06935629473999759,0.02509505920446371,-0.006379486633125776,0.06935629473999759,0.02509505920446371,0.0,0.05175015088674184,-0.022547837,0.46985668,-1.750142e-05,0.030627270795573678,0.005985757380794378,0.09910426390499412,0.10235350035779257,0.1440677966101695,-0.07966101694915258,6.6397734,68.43442,1.0
289,0.06854136443000108,0.02514094637799104,-0.006887181060342947,0.08175888127280316,0.13240358666476426,1.0,4.1531080674581435,-0.020796329,0.46979752,1.761795e-05,0.03043463486163281,0.0058495446793449665,0.09910908296613344,0.10231673084068453,0.14915254237288136,-0.07966101694915259,6.4515214,67.49866,0.99999994
290,0.06810676044661977,0.025161539957505936,-0.0031912658527013435,0.13255815436754698,-0.016289691033576963,1.0,0.02476779639507844,-0.018738609,0.4701101,-1.7806511e-05,0.03004701034601438,0.005658309534526226,0.09907496340402686,0.1022569214202875,0.15423728813559326,-0.07966101694915258,6.263272,66.56291,1.0000001
291,0.06765406463938048,0.02518127766081961,0.0002054773826606144,0.06765406463938048,0.02518127766081961,0.0,0.025522478234665892,-0.016848974,0.47056592,1.7870338e-05,0.029520581585572726,0.005734761763515587,0.09908619042422814,0.10220684983994345,0.15932203389830513,-0.0796610169491526,6.0750165,65.62715,0.99999994
292,0.06403889178050881,0.02524991951999135,0.07841163386175139,0.03230666589424068,0.04449932471014317,1.0,0.150084348143758,-0.014740965,0.47132578,-1.8023413e-05,0.028679798815774506,0.005312071793250878,0.09905808542877653,0.1021373923320364,0.164406779661017,-0.07966101694915258,5.886756,64.69138,0.99999994
293,0.06345929468931974,0.025253873837213475,0.08612081319673534,0.06345929468931974,0.025253873837213475,0.0,-0.21743084691666267,-0.012766382,0.47207016,1.8055724e-05,0.027869555723261105,0.005262306176947244,0.0990728431547064,0.10207963340697548,0.16949152542372883,-0.07966101694915258,5.698449,63.75537,0.99999994
294,0.06286274109872754,0.025256312946271578,0.08481694783398161,0.024203743229894197,0.024665859323742958,0.0,0.022155784269924598,-0.010448318,0.47292662,-1.8321154e-05,0.026866770195978988,0.005271978657033844,0.09904422301878912,0.10200345717371928,0.17457627118644067,-0.07966101694915258,5.5101433,62.819355,0.99999994
295,0.06162117905652118,0.025257674705168966,0.13678868011066525,0.011079844503862145,0.06530990759314588,1.0,0.027747169790777754,-0.008270035,0.47362334,1.8331251e-05,0.02617319293859711,0.005041108427089076,0.09905656064800401,0.10194157147234553,0.17966101694915254,-0.07966101694915258,5.321846,61.88336,1.0000001
296,0.06097850265627635,0.02525850321263275,0.12070202991426754,0.015666621603181524,0.09130236555489159,1.0,0.007929230991162751,-0.005886562,0.4744931,-1.8495284e-05,0.02534231895452887,0.004775283896484018,0.09902746191048804,0.101863841894026,0.18474576271186435,-0.07966101694915258,5.1335464,60.94739,1.0000001
297,0.06032120837683945,0.02525853385974078,0.23965578039335989,-0.01298175572215117,0.14065448719316787,1.0,-0.4142649456074363,-0.00382874,0.47532412,1.8600193e-05,0.02409500146435509,0.00467573143340156,0.09904291325288025,0.10180184227490349,0.1898305084745763,-0.07966101694915259,4.9452434,60.011364,1.0
298,0.05964939090867568,0.02525675797463122,0.22963598231896684,0.019788074083651595,0.1010699883972484,0.0,0.03166030539645632,-0.0016515765,0.47641033,-1.8776806e-05,0.02348273892394233,0.004536200921419536,0.09901820590593244,0.10172680437860505,0.19491525423728814,-0.07966101694915258,4.7909284,59.135975,0.9999999
299,0.0589650439869144,0.02525378979480647,0.19445495455347378,-0.026282346830031056,0.11221196917416996,1.0,0.021756369314158266,0.0012330763,0.47890982,1.885066e-05,0.022562291416188634,0.004366627807806845,0.09903590218848043,0.1016696677478078,0.19999999999999996,-0.07966101694915258,4.9550195,58.57112,1.0
300,0.058270178503334116,0.02525007212309987,0.29393957755784395,0.09359411800690799,0.14462420417194155,1.0,-0.09333888049188413,0.005107495,0.48285624,-1.9046209e-05,0.021512372934014236,0.004143645980861419,0.09901184116130701,0.10159838566403859,-0.1,-0.07457627118644071,6.655697,63.345238,1.0000001
301,0.05756480020996046,0.02524402136943807,0.43414116435677336,0.07141190999444991,0.010913422868982538,1.0,-0.6048159348337274,0.008532956,0.486585,1.9081828e-05,0.02094415315292892,0.004073813579164573,0.0990319411987341,0.10154438227119354,-0.09491525423728814,-0.0745762711864407,6.8509226,65.32586,1.0
302,0.056849363861323325,0.025234309265153947,0.3474394226510325,0.1480866100907378,0.0946829209975386,1.0,0.02758018205593733,0.011900551,0.49031496,-1.9229872e-05,0.01994834025342692,0.0038803701598821862,0.09901149561618333,0.10147881933687425,-0.08983050847457626,-0.0745762711864407,7.0461454,67.30651,1.0000001
303,0.056127018276183153,0.025221663253053344,0.26244320840670643,-0.04416135531283854,0.04189017065395957,1.0,0.022728816919797685,0.013928898,0.49206483,1.9246821e-05,0.019441044786169513,0.0036753757148240093,0.09903311655712613,0.10143271940730118,-0.08474576271186436,-0.0745762711864407,7.241371,69.28716,0.9999999
304,0.05539862696376785,0.025207559264797636,0.4633958612982577,0.1368502608799736,0.049067379694553215,1.0,0.9114983723713801,0.014414026,0.49087813,-1.946359e-05,0.018634448384219973,0.00355232324104675,0.0990123665503223,0.10137365498633596,-0.07966101694915252,-0.0745762711864407,7.436604,71.26779,1.0000001
305,0.054663369779439926,0.02519221275683787,0.5703961434750391,0.08632135714498372,0.03729507517675264,1.0,0.17995774975189796,0.014813764,0.4897542,1.9593625e-05,0.01786071742573066,0.003435588492555477,0.09903318056500811,0.1013308364283576,-0.07457627118644065,-0.0745762711864407,7.631841,73.248436,0.99999994
306,0.05392216673030043,0.025174669504701937,0.38485805780356,0.07316734324902575,0.07837222889254664,0.0,0.038055045104391914,0.015485675,0.48865932,-1.9764973e-05,0.017286131717068116,0.003224955262119757,0.09900947588497337,0.10127426002057566,-0.06949152542372883,-0.0745762711864407,7.841292,75.232864,1.0000001
307,0.05317687528399393,0.025155224157342844,0.39451673469951254,0.13164915208894784,0.016059155465414407,1.0,0.02448827732164261,0.016046027,0.4875148,1.9779804e-05,0.01665051383067795,0.0031761099875859578,0.09902583396229868,0.10123668602755702,-0.06440677966101693,-0.0745762711864407,8.0588455,77.224304,0.9999999
308,0.05242845613046788,0.0251351970687909,0.33249946470538616,0.045950769654757015,0.041438389650052226,1.0,-0.041138666562544994,0.016787296,0.48654777,-1.9967574e-05,0.01614274933338339,0.0030344528648044385,0.09899964851527869,0.10118762743222406,-0.05932203389830507,-0.07457627118644071,8.263724,78.91422,1.0000001
309,0.05167686666922304,0.025115131162682148,0.37284392684957274,0.0582378311600559,-0.02945467555804573,1.0,0.0312769550543565,0.017328562,0.48551106,2.0105288e-05,0.01566126532960628,0.003148006352106911,0.09901509551630691,0.10115638377197296,-0.05423728813559321,-0.07457627118644068,8.476546,80.58144,0.99999994
310,0.05092293577248367,0.025094240312596064,0.5371137550755741,0.04828100826377335,0.14751850500026614,1.0,0.025282459527492692,0.018186461,0.484601,-2.02001e-05,0.015504840713333327,0.0028797239241438637,0.09898581563380102,0.1011126579448859,-0.04915254237288135,-0.0745762711864407,8.475125,81.1049,1.0000001
311,0.050168249872225686,0.025072932652278907,0.4202040605360447,0.1126661116546883,0.12379445893697551,1.0,0.01502640255707379,0.01902185,0.48352697,2.0337284e-05,0.014970034377114014,0.002886961798317353,0.09899436408334195,0.10108733029954092,-0.0440677966101695,-0.0745762711864407,8.443401,81.4666,1.0000002
312,0.04941350640784419,0.025052757502682745,0.5289370805535116,0.05148749869619029,-0.03713547234840231,1.0,0.1766943573951721,0.020291198,0.4825198,-2.0407202e-05,0.014999410725900528,0.002749458445491592,0.09895641114652902,0.10104789682698209,-0.03898305084745766,-0.0745762711864407,8.438197,81.90219,1.0000001
313,0.04865826178393959,0.025034134367622328,0.5620768345539245,0.08720428953866723,0.05811615949258804,1.0,-0.47661361694335935,0.021571564,0.4812547,2.0451693e-05,0.014595823946735472,0.0027944036691787506,0.09895600648758686,0.1010234901834713,-0.03389830508474575,-0.07457627118644071,8.132913,79.94261,1.0
314,0.04790312773206238,0.02501606439078932,0.4827480976122783,-0.032195055218716725,0.10670779513835608,1.0,0.033689348615273326,0.023424873,0.47999302,-2.0692165e-05,0.014416651699057413,0.0027767846785189177,0.09890685270694817,0.10098371071293373,-0.02881355932203392,-0.0745762711864407,7.8769135,78.15391,0.99999994
315,0.04714960867069074,0.02499880434472056,0.26378941574425346,0.1292964569613969,-0.036111293919748925,1.0,0.028290014601169297,0.025462983,0.4783883,2.0894498e-05,0.014454950890949721,0.0027505535315953417,0.09889150130338072,0.10095964561575306,-0.023728813559321982,-0.07457627118644068,7.638498,76.40953,1.0000001
316,0.04639959677902529,0.024982506387689615,0.30485256005946015,-0.02788430895384755,0.049903510987696784,1.0,-0.5590957403182983,0.028256921,0.47673675,-2.0998314e-05,0.01460021872311999,0.0027811055761992887,0.09882400871626378,0.10092064347865799,-0.018644067796610157,-0.07457627118644072,7.4438295,74.827866,1.0000002
317,0.04565338833638309,0.02496604275494035,0.4030726797532086,0.14745969100622613,0.06292935270334332,1.0,1.094246006011963,0.031401563,0.4746659,2.1101072e-05,0.015131526267737993,0.002867721122840873,0.09878662759124418,0.10089840216323005,-0.013559322033898268,-0.0745762711864407,7.402688,73.82999,0.99999994
318,0.04490963008807311,0.024949741583446733,0.3286084817600329,0.11682136786710627,0.07142305178009707,1.0,0.025024208642627437,0.035520494,0.47251245,-2.1157217e-05,0.01570729375205707,0.002987732685285801,0.09869281963824443,0.10086306425569835,-0.00847457627118642,-0.0745762711864407,7.3611937,72.853386,1.0000004
319,0.04416848977340865,0.024935142087439757,0.2685211432733992,0.025550145232643318,-0.02795450340140884,1.0,0.03426928321296145,0.040133845,0.4698529,2.1271626e-05,0.01639460899012357,0.0031137312832166834,0.09862599611324074,0.10084442624032477,-0.003389830508474556,-0.07457627118644071,7.3337817,71.92458,0.99999994
320,0.04343128397041805,0.0249224249750559,0.19979202950420272,-0.04701870404785389,0.03559588684354234,1.0,0.7797946929931641,0.04584774,0.4670646,-2.1463366e-05,0.01738839823550839,0.0032894878534960106,0.09850097160970017,0.10081100130269974,0.0016949152542373096,-0.0745762711864407,7.351308,71.23567,1.0000001
321,0.04269885885966172,0.02491026607818932,0.2830674094551354,0.04748307900243405,0.1483810902239363,1.0,0.020167871401077363,0.05216816,0.46369818,2.1511038e-05,0.0186853614610857,0.003686696816037102,0.09840026731175537,0.10079446429259406,0.006779661016949206,-0.07457627118644068,7.3691587,70.64258,0.9999999
322,0.04197239557203285,0.02489739627710677,0.21676109131820523,-0.02913291399577225,0.06439417065299347,1.0,0.01683356339987779,0.059795402,0.46019325,-2.1601081e-05,0.020456121918811947,0.003964815226184113,0.09823753730299685,0.10076495530952828,0.011864406779661022,-0.07457627118644068,7.354043,70.06707,1.0000002
323,0.04125383403373776,0.024884102154524527,0.22784488684403217,-0.04029721999626752,0.08939747650434328,1.0,0.018492216090181902,0.068149,0.4560269,2.1791762e-05,0.022639961088474762,0.004302012850682136,0.09809619344620552,0.1007522903203317,0.016949152542372857,-0.07457627118644065,7.2781997,69.52377,1.0000001
324,0.040545319030649875,0.024870652102900993,0.16599975647549692,0.0938053435843491,-0.04806217333285619,1.0,-0.08350805175013659,0.07795473,0.45170006,-2.187545e-05,0.02511641988806789,0.004741346393063198,0.09789102672648212,0.10072499236905823,0.02203389830508477,-0.07457627118644068,7.202285,68.9147,0.99999994
325,0.03984699300012624,0.02485589240236698,0.20715597294422403,0.13210511977864842,-0.012309751766149325,1.0,-0.4985540436535347,0.08857217,0.4466354,2.200893e-05,0.02860947631840944,0.00550991100941002,0.09770459397453177,0.10071476164487697,0.027118644067796606,-0.0745762711864407,7.126209,68.101524,0.9999999
326,0.03915729562530226,0.024840259141350633,0.19278438234156764,0.030517752408255563,-0.024325725367621676,1.0,0.011724519045145845,0.100885645,0.44143823,-2.2134991e-05,0.031924389394620216,0.006151681362219832,0.09745053700809415,0.10069175741680225,0.032203389830508494,-0.07457627118644065,7.045488,67.2951,1.0
327,0.03847689141567232,0.02482544003550709,0.16724388673313617,0.12043120768662403,-0.009546688521684346,1.0,0.019670576510626973,0.11406654,0.4354164,2.2268467e-05,0.03629449965057113,0.006930092039246328,0.09721228106522231,0.10068581186086506,0.03728813559322035,-0.07457627118644065,6.9412446,66.71116,1.0
328,0.03780760927512457,0.024811707019967672,0.13492902254004588,-0.014425079244416404,-0.008443892076024986,1.0,0.18270322254725865,0.12922871,0.4292308,-2.236487e-05,0.04128044646875208,0.007972203882623064,0.09690416832125998,0.10066550413649054,0.04237288135593221,-0.0745762711864407,6.837002,66.12725,1.0000001
329,0.03650238429498572,0.024783747940655666,0.21041506829377365,0.12438399142341576,0.08385584201926906,1.0,0.11375697453816731,0.14503177,0.42247397,2.2375461e-05,0.04675838822174888,0.00907208975685492,0.09660910037675617,0.10066274634601541,0.04745762711864409,-0.07457627118644068,6.732753,65.54401,1.0
330,0.03586579557871463,0.024771583453212617,0.18695606019980213,0.05623965424256826,0.05365343342147706,1.0,0.037530419153904364,0.15844384,0.4275712,-2.2666782e-05,0.0539271261854548,0.010411293463043089,0.09624208271160312,0.10064803627320984,0.052542372881355943,-0.07457627118644068,6.628508,64.961105,0.9999999
331,0.03462873175913896,0.024751733848473834,0.23987584082172475,0.13115868612776166,-0.034020312113161345,1.0,0.016753896061055804,0.16957912,0.43287423,2.2672079e-05,0.06093387043839107,0.011866168172106973,0.09588765063155309,0.10065120694345717,0.057627118644067804,-0.07457627118644068,6.5242577,64.37818,0.99999994
332,0.03402805053219584,0.02474296412270742,0.23285696987320137,-0.029554196713879044,0.0759902223026994,1.0,-0.17067725033987136,0.17178026,0.40866747,-2.284581e-05,0.06861246272136731,0.012944979442761005,0.09546332199457587,0.10064008914747548,0.06271186440677969,-0.07457627118644072,6.420014,63.79528,1.0000002
333,0.03344030493234553,0.024736754675969724,0.2715828108207847,0.0966011673195222,0.049911007716039346,0.0,1.5441620818206243,0.17405732,0.38340187,2.292632e-05,0.07789743409181626,0.014906356035154262,0.09505255870249892,0.10064577748762091,0.06779661016949154,-0.0745762711864407,6.266988,62.367954,0.9999999
334,0.032866674581656624,0.024733086350816037,0.23704363918105226,0.05539862696376785,0.025207559264797636,0.0,0.01711253603813743,0.17640837,0.35702586,-2.30259e-05,0.08758540277665453,0.016950972852112226,0.09456740156270974,0.10063780568557924,0.07288135593220342,-0.0745762711864407,6.116804,60.90904,1.0000001
335,0.03230677274894229,0.024730376679877503,0.26012344992948677,-0.0325094920190709,0.05067483031994405,1.0,0.024400706638916327,0.17890278,0.33103293,2.316997e-05,0.09718917412575676,0.018819167657647885,0.0940921103587027,0.10064518924824369,0.07796610169491525,-0.0745762711864407,6.012093,59.67446,1.0
336,0.031759995759709864,0.024728580490021797,0.18539242537715192,0.11922635431681193,-0.04354822256022235,1.0,-0.011011801140252934,0.18165314,0.3046307,-2.3381837e-05,0.10944040788186848,0.020861030541829625,0.09354174178783209,0.10063579008255234,0.08305084745762713,-0.07457627118644068,5.8694906,58.648743,1.0
337,0.031228402826726783,0.024729132716205176,0.14946567301585276,0.04303704265695618,0.1436210156674283,1.0,-0.2261561571165573,0.18441068,0.27878422,2.3449637e-05,0.12084813517802273,0.023608193290630176,0.09300023326611129,0.10064076698110981,0.08813559322033901,-0.0745762711864407,5.7014384,57.862743,0.99999994
338,0.029740085506327084,0.02473840741069977,0.21274763351228484,0.14136173890549336,0.011558292055807426,1.0,0.025278977505121678,0.18755037,0.25318742,-2.3551334e-05,0.1312854958128562,0.025546163499465126,0.09238100079489177,0.10062991726749869,0.09322033898305082,-0.07457627118644068,5.6439857,57.646606,1.0000001
339,0.028406172309552356,0.024752244885309166,0.19785826519852007,0.05756480020996046,0.02524402136943807,0.0,0.0258437377014059,0.19061927,0.22849417,2.3585231e-05,0.14331056600134295,0.027692114083771934,0.09176823905237294,0.10063415007240341,0.09830508474576272,-0.0745762711864407,5.6454854,58.078804,0.99999994
340,0.027998666926453468,0.0247553434796585,0.18950583761315543,0.14147615109352568,-0.028417312934374064,1.0,0.21855826987776644,0.19412278,0.20494188,-2.3771678e-05,0.1552541161045573,0.029741959846748295,0.091086670544037,0.10062282832439745,0.10338983050847454,-0.07457627118644065,5.873648,59.83384,0.9999999
341,0.024203743229894197,0.024665859323742958,0.12568919606936182,0.05348437970136087,0.05212737824880441,1.0,-0.26901029847389046,0.19745825,0.18250594,2.3941173e-05,0.1640097278682284,0.030926753956988563,0.09040901817708766,0.10062624726306298,0.10847457627118644,-0.07457627118644065,6.1151476,61.809444,0.9999999
342,0.024393703962018926,0.024713197426801684,0.16368005834634497,0.09583167390669549,0.020750070460314702,0.0,0.021851022961684292,0.20138052,0.16143407,-2.4102192e-05,0.1740776163265148,0.0336582645662312,0.08965908316349876,0.10061405939806267,0.11355932203389829,-0.0745762711864407,6.2703323,63.387936,1.0000001
343,0.02405871840500658,0.056254994918220703,0.19882549753547243,0.06284677645852325,0.13484222268217827,1.0,0.03929105576881509,0.20491016,0.14203785,2.4089479e-05,0.1806807633709394,0.0350224702976793,0.08892243862696274,0.10061873565030233,0.1186440677966102,-0.07457627118644065,6.365055,64.63452,1.0
344,0.02403276421621003,0.062046632190646676,0.4141982869731143,0.09581899165171953,0.019615101030435615,0.0,-0.08356038277799432,0.20938283,0.12411836,-2.4322537e-05,0.1841120388394712,0.03556907285415956,0.08811126862724011,0.10060955221557183,0.12372881355932208,-0.0745762711864407,6.4261055,65.20048,1.0000002
345,0.024249931847019787,0.07589759481651445,0.20027413463555035,0.13004849450344835,0.023899972575964296,1.0,4.455157128247348,0.21264555,0.10780906,2.4369148e-05,0.18931063994986175,0.03626286123115183,0.08730248870185374,0.10061605889272783,0.12881355932203387,-0.0745762711864407,6.4130926,64.93794,0.99999994
346,0.04970549095568874,0.07577844507925398,0.10158156501696393,0.09580629495504235,0.018510243696486375,0.0,0.013350639931963204,0.20527446,0.09862217,-2.4521692e-05,0.1864452964466697,0.03562993919675924,0.08641614041265823,0.10060775242154978,0.13389830508474587,-0.0745762711864407,6.2255216,64.00721,1.0
347,0.050481087827882,0.0757810723394357,0.11438707979591037,0.04618629834453189,0.0008111009010001733,0.0,0.016986666893631246,0.19793688,0.09681405,2.4610677e-05,0.1850738192608562,0.03592991369963062,0.08553390063101585,0.10061741255074119,0.13898305084745763,-0.0745762711864407,6.037266,63.071434,0.99999994
348,0.05805484601667212,0.07580859852871148,0.0004921005496372313,0.04312284305610628,0.0008556921392540342,0.0,0.48201150785792957,0.18737164,0.09441236,-2.47039e-05,0.17808238682277977,0.03488130801950756,0.08457294237939442,0.10061379826960554,0.1440677966101695,-0.0745762711864407,5.8490114,62.135677,1.0000001
349,0.04792077905922795,0.02591185154141928,0.31225104114066193,0.1393035898797706,0.13416503218060255,1.0,0.02977581135928631,0.17669906,0.09214942,2.4822546e-05,0.17261508412591983,0.03282487459641666,0.08361571712670786,0.10062498453586789,0.14915254237288136,-0.07457627118644065,5.6607594,61.199905,1.0000001
350,0.046403835043188665,0.025894798345952486,0.18438450087773992,0.03047884566055184,-0.018067194796663147,1.0,0.028494401063001194,0.16551101,0.08974602,-2.4934836e-05,0.16556089599505974,0.0306616293215882,0.0825796648334605,0.10062049684601297,0.1542372881355932,-0.0745762711864407,5.4725084,60.264153,1.0000001
351,0.04564698681709701,0.025885331096255338,0.23283235901937585,-0.03221665927428894,-0.0088265591745482,1.0,0.010663891888680329,0.15393364,0.08740598,2.505772e-05,0.1555795197412178,0.030970196456069892,0.08155001113596262,0.10063303397463998,0.15932203389830504,-0.0745762711864407,5.2842565,59.32841,0.99999994
352,0.04266467773314794,0.025838025440300498,0.17536908465048265,0.14731714022741432,0.041816890770880716,1.0,-0.011629454957114326,0.1420955,0.08505187,-2.5189078e-05,0.14878053631253643,0.028412993021563145,0.08044469008242,0.10063146824529892,0.16440677966101697,-0.0745762711864407,5.0960026,58.392635,1.0
353,0.04193537008416142,0.02582023715117755,0.19117418683627513,0.06286274109872754,0.025256312946271578,0.0,-0.23661076161596512,0.12984864,0.08269397,2.528442e-05,0.14193742547292348,0.02758570738211863,0.07936211103506792,0.10064445259191435,0.16949152542372878,-0.0745762711864407,4.9076967,57.456646,1.0
354,0.03911530567550828,0.025751081074097102,0.15382302776075363,0.010093971257091702,0.08846547934891506,1.0,0.022642129875185765,0.11758378,0.08036756,-2.5307725e-05,0.13604210107965053,0.026731759119838886,0.07820892195706775,0.10064160007313303,0.1745762711864406,-0.0745762711864407,4.7193947,56.520645,1.0000001
355,0.03843764622308516,0.02573455268054738,0.10412046474622186,0.07615432458236494,0.14273408207299715,1.0,0.017031577634443414,0.10414198,0.077952035,2.5448619e-05,0.13660090670034647,0.026665009073300206,0.07703256321419122,0.10065786969681606,0.17966101694915254,-0.0745762711864407,4.558856,55.634163,0.99999994
356,0.03711874223916947,0.02570696436710128,0.1906198864630704,0.06065915653481664,0.14808996717204914,1.0,-0.5505016644795736,0.09121327,0.07576803,-2.56054e-05,0.1372965819586841,0.02636932690939315,0.07576478742276742,0.10066233319065565,0.1847457627118644,-0.0745762711864407,4.4888344,54.909134,1.0000001
357,0.0340562910841308,0.025654112190597194,0.15307582666091626,0.03256802817517339,0.0010424108986083435,0.0,0.3136875245306227,0.088040665,0.07563972,2.5662606e-05,0.142790424520822,0.027037504683691153,0.07453987039220292,0.10068228921561306,0.18983050847457628,-0.07457627118644068,4.41881,54.18408,1.0000001
358,0.032933277049904015,0.025639388702521696,0.2190540928672692,0.06403889178050881,0.02524991951999135,0.0,0.029170778723432912,0.08868316,0.07674415,-2.57696e-05,0.15197543412567005,0.028375805852660436,0.07323777485143385,0.10069291934523454,0.1949152542372881,-0.07457627118644065,4.596715,53.62865,1.0000001
359,0.03187700602629387,0.025630126573400434,0.19973475127744186,0.12275207057719136,0.09723743087371452,1.0,0.024178323817927318,0.094085224,0.07974712,2.5886657e-05,0.16439744622779467,0.031137641585976275,0.0719502489013296,0.10072374950044571,0.2,-0.07457627118644065,5.0026712,53.22922,1.0
360,0.02467241482759027,0.04968266174687153,0.2791416012876758,0.10254863391914971,-0.03394285492417985,1.0,0.14036248948263086,0.09913472,0.08276336,-2.604291e-05,0.17232008122483825,0.033749695301581825,0.0706023425341699,0.10074016841200377,-0.1,-0.06949152542372883,5.755335,55.666878,1.0
361,0.024571657122606314,0.054910628663314774,0.2138599050044045,-0.0081484853512534,0.004590861199544637,0.0,-0.2849139493444692,0.1044989,0.086037025,2.6157848e-05,0.18206354269117195,0.03484948507127705,0.06926815400863151,0.10077312982696163,-0.09491525423728815,-0.06949152542372881,5.95056,57.647476,1.0
362,0.024628657996063955,0.06276206926275799,0.5915346563113968,-0.008189026723033557,0.005330215240277294,0.0,0.029207509257884103,0.10988148,0.0894959,-2.6276495e-05,0.18801979208136274,0.035473674454920064,0.06786824015812772,0.10079188404993016,-0.08983050847457626,-0.06949152542372881,6.1457953,59.62812,1.0
363,0.02464365698549747,0.06342684895659817,0.7867728798961571,-0.04525778585113552,-0.048139669324074014,1.0,0.01876820898140704,0.11532366,0.09308861,2.6305628e-05,0.1892207997883575,0.036786925954269196,0.06648898269925746,0.10082704157335307,-0.08474576271186433,-0.06949152542372881,6.34102,61.60876,0.9999999
364,0.07316734324902575,0.07837222889254664,0.34171790310088057,-0.0082764894309991,0.007762042722739119,0.0,-0.06163098825060803,0.11969794,0.09544176,-2.6447578e-05,0.18119569128587393,0.03594407424659815,0.06504898340208835,0.10084659106705003,-0.07966101694915254,-0.06949152542372884,6.536253,63.589428,1.0
365,0.07346708665838181,0.07836206238340246,0.4825919951827046,-0.00828732132502023,0.008359745172632828,0.0,0.4945647250051084,0.123605065,0.09726065,2.6489954e-05,0.1648847417646324,0.033146262313597075,0.06363283746688335,0.1008810211697195,-0.07457627118644065,-0.06949152542372881,6.7314773,65.57005,1.0
366,0.07428454000742486,0.07832349943716486,0.2885588292164078,0.04269885885966172,0.02491026607818932,0.0,0.021808348768604404,0.12761077,0.09911748,-2.666766e-05,0.1369432127802618,0.026203569607838897,0.0621583325137799,0.10089920603217199,-0.06949152542372879,-0.06949152542372883,6.926657,67.550514,1.0000002
367,0.07453045000719187,0.07830902914638603,0.36628717227971047,-0.008295602716404038,0.008993738083703892,0.0,0.03146840644605016,0.1315768,0.10100159,2.6804182e-05,0.10066774836314303,0.020124021270975973,0.06071112401144823,0.10093049636678679,-0.0644067796610169,-0.06949152542372884,7.1408567,69.54283,1.0000001
368,0.07475706634238768,0.07829430741217004,0.37765708202597736,0.028569110731368724,0.11791004144186275,1.0,0.07038478838636521,0.13564888,0.10288709,-2.6953152e-05,0.06663637711554603,0.012423122106005224,0.059209205642633295,0.10094428358099927,-0.05932203389830505,-0.06949152542372884,7.3584704,71.50926,1.0000001
369,0.07496408170077794,0.07827991491483965,0.4812994197793522,-0.008345485358895012,0.012704582448382566,0.0,-0.4953758031763929,0.1397255,0.10486821,2.6973023e-05,0.03847570603711039,0.007348963055542589,0.05773777970460298,0.10097223237224091,-0.054237288135593226,-0.06949152542372879,7.57032,73.175766,0.99999994
370,0.07515461976400405,0.07826483159525574,0.5003301130291211,-0.024365777119216326,-0.0023044593194740046,1.0,0.03929735381163322,0.14628844,0.10841519,-2.7147144e-05,0.02212788631849099,0.0039932013313181795,0.05621263947518879,0.10098437859364282,-0.04915254237288134,-0.0694915254237288,7.674474,74.262535,0.9999998
371,,,,0.13464899280314618,0.06873904669943172,1.0,0.023226195242635334,0.15394317,0.11297379,2.7188855e-05,0.01851348442812022,0.0035686373708745524,0.05472152588454971,0.10101222306607911,-0.04406779661016949,-0.06949152542372881,7.642741,74.62429,0.99999994
372,,,,0.061729352431244375,0.11281881482171245,1.0,-0.09945287539603863,0.16008328,0.11712366,-2.7289228e-05,0.024639524875596685,0.004559617624958547,0.05318146669387723,0.10102440876993014,-0.03898305084745764,-0.06949152542372883,7.63434,75.05094,0.99999994
373,,,,-0.008361184181520986,0.013559971050118715,0.0,1.4226707543464416,0.16508709,0.12104885,2.733425e-05,0.03765324930556864,0.007255235083914405,0.051677944805517115,0.10105134450754044,-0.03389830508474573,-0.06949152542372881,7.5176716,74.588905,0.9999999
374,,,,0.03332365790633669,-0.0353134722623443,1.0,0.04334908493513414,0.17039612,0.1251441,-2.7520164e-05,0.0550015135305685,0.010540227658512119,0.050128127087787945,0.10106184488085757,-0.02881355932203392,-0.06949152542372881,7.2578497,72.74476,0.99999994
375,,,,0.14337066444297586,0.1231213076571895,1.0,0.031434644330465354,0.17528816,0.1292281,2.754506e-05,0.07270444439139363,0.014224474580292164,0.04861786610765271,0.10108451628792427,-0.023728813559322052,-0.0694915254237288,7.0195293,70.99991,1.0000001
376,,,,-0.029003317005227493,0.07569675344290715,1.0,0.21357810497283936,0.18049313,0.13342115,-2.7665825e-05,0.08837205605476067,0.017073080672830202,0.047065399146388104,0.10108859190168105,-0.01864406779661018,-0.06949152542372884,6.8376546,69.46176,1.0000002
377,,,,0.13909528035615337,0.038501739078321204,1.0,-0.3458728591601054,0.18518288,0.13760674,2.774104e-05,0.10004997482168079,0.01967416184911958,0.04555763634664098,0.10110614711915768,-0.013559322033898301,-0.06949152542372884,6.799638,68.493065,0.9999999
378,,,,0.08952754481827065,-0.027016122046710313,1.0,0.018386839450401725,0.19039285,0.14195639,-2.7890406e-05,0.10302376495050962,0.020247183151990974,0.04401074484820143,0.1011073114847096,-0.008474576271186451,-0.06949152542372884,6.76164,67.5326,0.9999999
379,,,,-0.008488230592126153,0.01840168359242074,0.0,0.026090768328512388,0.19482751,0.14634107,2.791583e-05,0.09871807035030074,0.01902966320258165,0.04250748680730725,0.10112346060346933,-0.0033898305084745953,-0.06949152542372884,6.748222,66.67,1.0
380,,,,0.06810676044661977,0.025161539957505936,0.0,-0.40868377685546875,0.19664022,0.15043068,-2.7979391e-05,0.09288025292517539,0.017347960774682654,0.04096900421467641,0.10112193453918365,0.0016949152542373174,-0.06949152542372887,6.770893,66.04924,1.0000002
381,,,,0.028603953654742262,0.12536778680701294,1.0,-0.5872219502925873,0.19409707,0.15237017,2.8040833e-05,0.0864660598168181,0.01679757195402182,0.039483638275064493,0.10113353045042743,0.006779661016949198,-0.06949152542372881,6.788751,65.45613,0.99999994
382,,,,0.11959608600249232,0.04503185104519662,1.0,0.020770313896510736,0.19190006,0.1538317,-2.8009053e-05,0.08649672971817504,0.016477501628278855,0.03796787695475849,0.10112893527234422,0.011864406779660991,-0.06949152542372886,6.7811794,64.87659,1.0000001
383,,,,0.06854136443000108,0.02514094637799104,0.0,0.018256623027747353,0.18921664,0.14972007,2.9492134e-05,0.09520148752350577,0.01888606902216474,0.03650838591531512,0.10113867241913979,0.01694915254237284,-0.06949152542372886,6.7053313,64.33332,1.0
384,,,,0.06973511531131978,0.02507064268653578,0.0,1.7821782657078333,0.20090231,0.1448295,-2.4383977e-05,0.12110376307084679,0.02348722135382898,0.035019223578599046,0.10113246008230908,0.022033898305084752,-0.06949152542372881,6.6293416,63.65001,1.0
385,,,,-0.040625604027618306,0.08399968429391881,1.0,0.2422464873109545,0.2523081,0.14994624,3.2492197e-05,0.1665621696370855,0.03181487406833854,0.03359055920967166,0.10114098534543987,0.02711864406779665,-0.0694915254237288,6.5537977,62.804886,0.9999999
386,,,,0.12950707259753497,-0.02617716242928472,1.0,0.031194866868809342,0.29963854,0.15425384,-2.3852188e-05,0.23858190926550846,0.04536458302158961,0.0321371103486754,0.10113298857159592,0.03220338983050851,-0.06949152542372881,6.4644766,62.07975,1.0
387,,,,0.09991541515578532,0.14008254383600044,1.0,0.011830973897061158,0.34801117,0.15906735,3.3644763e-05,0.3345815539201179,0.06465540038357073,0.03074204026080447,0.10113878321050339,0.03728813559322036,-0.06949152542372881,6.360234,61.496227,0.9999999
388,,,,0.03847689141567232,0.02482544003550709,0.0,0.061024723004321664,0.39474237,0.16365515,-2.2898777e-05,0.44330826470178797,0.08443537885227258,0.029318320159329284,0.10112798507525096,0.04237288135593218,-0.06949152542372883,6.2559834,60.9133,0.9999999
389,,,,-0.00874581631751399,0.026580374627969867,0.0,-0.3858323018161618,0.44184744,0.16869344,3.5339715e-05,0.5536335292119338,0.10782745412633342,0.027953104730893682,0.10113111102553968,0.04745762711864409,-0.0694915254237288,6.151734,60.330387,0.99999994
390,,,,0.05418925630168299,0.12883745564674454,1.0,0.01817288418580446,0.4933083,0.17757896,-1.6508815e-05,0.6512267786182654,0.12314256506886924,0.026559584782863795,0.101118199576378,0.05254237288135596,-0.0694915254237288,6.0474887,59.74748,1.0
391,,,,-0.03155878312865415,0.049672937285736476,1.0,0.021303420723600412,0.54607594,0.18795036,5.27638e-05,0.7156985464138118,0.13418857192908085,0.025222162197457945,0.10112230514014123,0.0576271186440678,-0.0694915254237288,5.943239,59.164577,1.0000001
392,,,,-0.020894753808611388,0.1290363098655719,1.0,0.03399385690689087,0.59537387,0.19439441,-9.576469e-06,0.7508034470851853,0.14409030066988615,0.02386075649194918,0.10111334830866785,0.06271186440677971,-0.06949152542372884,5.8389964,58.581676,1.0000001
393,,,,0.13403046474475228,0.00691878128251968,1.0,2.2894238471984862,0.6488759,0.19954415,3.5288864e-05,0.7500752604173834,0.14547561771450188,0.022559435755057474,0.10112137554195563,0.06779661016949153,-0.0694915254237288,5.6842284,57.12413,0.99999994
394,,,,-0.028093985031030666,0.07658521739052083,1.0,0.029272182723264754,0.70112014,0.20481858,-2.6746315e-05,0.7551614139641589,0.14119965433091175,0.021233547428116017,0.10111584769570885,0.07288135593220346,-0.0694915254237288,5.5716114,55.850567,1.0000001
395,,,,0.12937690881996028,-0.017117435655720305,1.0,0.007964582523591595,0.7534462,0.21026695,2.9797226e-05,0.7224904634227656,0.13514797518604132,0.01996694968343931,0.1011283028539235,0.07796610169491533,-0.06949152542372881,5.4669013,54.615963,1.0
396,,,,-0.024923583257641036,0.07182172101845884,1.0,0.39430139124393465,0.80466586,0.21588394,-2.894975e-05,0.6862739913717777,0.13522692379572646,0.01867089235701543,0.10112719928670486,0.08305084745762711,-0.06949152542372881,5.322665,53.600956,1.0000001
397,,,,0.13832542452542124,-0.017897145947139363,1.0,-0.15931889653205872,0.83810586,0.2213658,2.9424336e-05,0.6636088876067069,0.1256381018099465,0.017435922889540583,0.1011426307903609,0.08813559322033893,-0.0694915254237288,5.154948,52.816425,0.99999994
398,,,,-0.008851306261575405,0.0292027720470341,0.0,0.03283462596885372,0.84606284,0.22636183,-2.9322639e-05,0.6437486251471648,0.12521781626376052,0.016197435919798192,0.10114433730434293,0.09322033898305082,-0.0694915254237288,5.0611773,52.615704,1.0000001
399,,,,-0.00897445262362657,0.03193476885798115,0.0,0.028694631641874798,0.8560449,0.23153254,2.9390438e-05,0.631693029944744,0.11922983104678804,0.015031265402914594,0.1011618171958623,0.09830508474576267,-0.06949152542372879,5.0679255,53.04941,0.99999994
400,,,,0.058915760185735036,-0.01875891076415577,1.0,-0.16778640127649494,0.8647464,0.23674507,-2.9356537e-05,0.6255587813024965,0.1203066349628992,0.013849135425012524,0.10116418856043818,0.10338983050847451,-0.06949152542372879,5.2917304,54.83905,0.9999999
401,,,,0.05943852086683375,0.0589235832371373,1.0,-0.1775265511344461,0.8741774,0.24193457,2.9559933e-05,0.6373200616914277,0.1255328436405941,0.012733630904109578,0.10118296953450016,0.10847457627118638,-0.06949152542372879,5.52312,56.766083,0.9999999
402,,,,0.07515461976400405,0.07826483159525574,0.0,0.02828307429317941,0.88309896,0.24738526,-2.9559933e-05,0.6782027037953559,0.1256860678191657,0.011586125600808506,0.10118720884798306,0.11355932203389826,-0.06949152542372879,5.6612525,58.266148,1.0000001
403,,,,-0.018630634699484498,-0.014806168646855467,1.0,0.01472135573649047,0.8923738,0.2525919,2.962773e-05,0.7207235216253765,0.13737558839742692,0.010493021529382852,0.10120820968167281,0.11864406779661016,-0.0694915254237288,5.750212,59.453243,0.9999998
404,,,,-0.026492941209551236,0.09782968283708622,1.0,1.0025104336878832,0.8982761,0.25434986,-2.9661629e-05,0.7803758529902852,0.1476637322561033,0.009379070051559803,0.10121579165397566,0.12372881355932201,-0.06949152542372879,5.7593274,59.522568,1.0000001
405,,,,0.07715571547308654,0.12452336445908478,1.0,-0.28101197527904137,0.90350705,0.25472802,2.9746376e-05,0.8356721616118958,0.1641021549076947,0.008336670964267736,0.10124036321359768,0.12881355932203384,-0.06949152542372879,5.6220984,58.637466,0.99999994
406,,,,-0.0282138122905369,0.04310125593372789,1.0,0.012849952419394815,0.90563726,0.25239316,-2.964468e-05,0.8884514730875329,0.17507987043941103,0.0072753058012929,0.10125018233376926,0.13389830508474582,-0.0694915254237288,5.434554,57.7069,1.0
407,,,,0.1312566374023753,-0.02495961658871748,1.0,0.020092553773850157,0.90556896,0.24766466,2.9797226e-05,0.9572452546642727,0.18086352766888225,0.006300897642842619,0.10127407729718022,0.13898305084745766,-0.06949152542372879,5.2465105,56.77271,0.99999994
408,,,,-0.009356617074987484,0.039187441156663366,0.0,-0.015105644097694984,0.9052528,0.24336629,-2.9746376e-05,1.0078408222158808,0.20058846573374015,0.005319119758345687,0.10128155562310197,0.14406779661016947,-0.0694915254237288,5.0582576,55.83698,1.0
409,,,,0.02842846800691208,0.14870723968508798,1.0,0.7782979149084824,0.90520746,0.23899212,2.9814175e-05,1.078631606937145,0.204585807950055,0.0043797722254511305,0.10130446677417981,0.14915254237288136,-0.06949152542372879,4.8700023,54.9012,1.0
410,,,,0.0715990117473845,0.024943471628447667,0.0,0.017056175672268574,0.9049784,0.23499617,-2.9797226e-05,1.1150665182195516,0.21749291403286092,0.0034289781423585903,0.10131222761936666,0.1542372881355932,-0.0694915254237288,4.681749,53.96542,0.99999994
411,,,,-0.009438205569307575,0.040692652041135424,0.0,0.014704039434773117,0.90508175,0.23101328,2.9915873e-05,1.162017734451211,0.22665326571618497,0.00254812931218801,0.10133541827787186,0.15932203389830502,-0.06949152542372879,4.4934993,53.029686,0.99999994
412,,,,-0.00960195295209118,0.043739482283241544,0.0,0.12958601804879996,0.90545213,0.22798331,-2.9856548e-05,1.1951029375326923,0.23586596219789369,0.0016504993330916584,0.10134236705293771,0.164406779661017,-0.06949152542372881,4.326792,52.132355,1.0000001
413,,,,0.14075814939288184,0.04064742973639841,1.0,-0.5538212152627798,0.9074987,0.22557469,2.996672e-05,1.2179549148796636,0.23099792391606983,0.0008294566172587504,0.10136339381061395,0.16949152542372883,-0.0694915254237288,4.256761,51.40731,1.0000001
414,,,,0.08285067437382561,0.03245685996014487,1.0,0.02099113930334768,0.9106276,0.21931572,-2.9839599e-05,1.2305572128387823,0.23680356603621552,-1.2476444197205872e-05,0.10136835394663385,0.1745762711864406,-0.0694915254237288,4.186739,50.682255,1.0000001
415,,,,0.1342041178435453,0.01524727854268941,1.0,0.01787855699096513,0.91396654,0.21389405,2.9847015e-05,1.2289973833150747,0.23850545188990588,-0.0007976410324211128,0.10138835366453838,0.17966101694915249,-0.0694915254237288,4.1167107,49.957203,0.9999998
416,,,,0.05905236169385766,0.11894482430693544,1.0,0.9217345489645904,0.9181783,0.2093157,-2.9898987e-05,1.2134580495723621,0.23881560664180845,-0.0016158360970105997,0.10139288884684879,0.18474576271186438,-0.06949152542372879,4.046688,49.232136,0.9999999
417,,,,0.05888813256254248,-0.03901680040384688,1.0,0.2293766329310975,0.9222955,0.20482397,2.9900842e-05,1.2019158035681885,0.23434461955711164,-0.0023875417776212954,0.10141272772215078,0.18983050847457625,-0.06949152542372877,4.2384033,48.68616,0.9999999
418,,,,0.1318598085675073,0.008145382205862382,1.0,0.02684149332104073,0.9265733,0.20058563,-2.9796365e-05,1.1872094273708989,0.23751156744863916,-0.0031932562507033368,0.10141688018420147,0.19491525423728817,-0.06949152542372877,4.644358,48.286747,1.0000001
419,,,,0.07359555576190603,0.025245830758593078,0.0,0.015963173024469132,0.9310329,0.19657877,2.9945468e-05,1.1781527329961152,0.23175171954469181,-0.00393852864298048,0.10143560028218503,0.2,-0.06949152542372879,5.050316,47.887318,0.99999994
420,,,,-0.010027967580572167,0.051497752388730444,0.0,-0.142784095597717,0.932433,0.19131863,-2.9884388e-05,1.1482984490703607,0.21942501753515442,-0.004704248107576444,0.10143843887085931,-0.1,-0.06440677966101702,4.8549786,47.98846,0.9999999
421,,,,0.0735747360901933,0.025524610974897454,0.0,-0.4362169852796591,0.93401057,0.18686669,2.9872404e-05,1.117325849755478,0.21729621748542166,-0.005416965270096484,0.10145651607843846,-0.09491525423728811,-0.064406779661017,5.0502086,49.969097,0.9999999
422,,,,0.11952697016990292,0.09923776153668092,1.0,0.02363870515274052,0.9353219,0.18250121,-2.9749224e-05,1.0809666990542148,0.21275808415319955,-0.006154125341318103,0.10145866691597026,-0.08983050847457624,-0.06440677966101699,5.245396,51.94956,1.0000001
423,,,,0.014510089083435693,0.12049053465819083,1.0,0.025161030115241297,0.93670654,0.17842898,2.9836785e-05,1.0629903440488089,0.20548133627454254,-0.006819777293760208,0.10147583213960698,-0.08474576271186436,-0.06440677966101699,5.440535,53.92993,1.0000002
424,,,,-0.0024688142598649834,0.14568883036675911,1.0,-0.09838741576230084,0.9382848,0.17470725,-2.9791334e-05,1.030977307969565,0.1977091026817382,-0.007516289699893634,0.10147772147331124,-0.07966101694915252,-0.06440677966101702,5.635666,55.910244,1.0000002
425,,,,0.12799050694494246,0.052678739549297124,1.0,-0.6591415184515493,0.942207,0.17251231,2.9711286e-05,0.9978902743459364,0.1888973565182804,-0.008170574137034826,0.1014949661524171,-0.0745762711864407,-0.064406779661017,5.8308043,57.890617,1.0
426,,,,-0.010113877485855412,0.053059358908197816,0.0,0.02147676167741022,0.9456626,0.1702062,-2.9643488e-05,0.961345015141137,0.18728352029167422,-0.0088547585059123,0.10149670285256704,-0.06949152542372874,-0.06440677966101702,6.025972,59.871113,1.0000001
427,,,,0.1418917884879834,0.02737916883707192,1.0,0.022409562109315377,0.94920003,0.16811742,2.961343e-05,0.9354691593463242,0.18029121850188048,-0.009465374405753953,0.10151291673712681,-0.06440677966101688,-0.064406779661017,6.2226386,61.860714,1.0000001
428,,,,0.03711874223916947,0.02570696436710128,0.0,3.7341990294279874,0.9522401,0.16612925,-2.9587476e-05,0.9133197918626095,0.17548540077963917,-0.010077943462299219,0.10151265038220783,-0.05932203389830507,-0.06440677966101703,6.442465,63.874897,1.0000001
429,,,,-0.010199077813030729,0.054620399538587744,0.0,0.3649209147250211,0.9552919,0.16429785,2.9485778e-05,0.8850053822867892,0.1693738434122866,-0.010609833477265046,0.10152733109877014,-0.05423728813559321,-0.06440677966101699,6.6640797,65.770035,0.99999994
430,,,,0.10495628569386774,0.12964359607017922,1.0,0.014168388249583459,0.95799285,0.16292703,-2.9428573e-05,0.8718575431448283,0.1689308536348795,-0.011147447270060597,0.10152712404323784,-0.049152542372881344,-0.064406779661017,6.873819,67.420204,1.0000002
431,,,,0.08272896194809855,-0.04960784605450435,1.0,0.023532389293618516,0.9606492,0.16313784,2.9407385e-05,0.8468285994608392,0.16596224459765027,-0.01160847314175275,0.10154347816327414,-0.04406779661016944,-0.06440677966101702,6.8420854,67.78195,1.0000001
432,,,,-0.010283801409135785,0.05617897747707582,0.0,0.40587964389811865,0.9631202,0.16316032,-2.919128e-05,0.8353258310341151,0.16142577987170717,-0.012084788436903228,0.10154532513355975,-0.03898305084745765,-0.06440677966101699,6.8304796,68.19968,1.0
433,,,,0.03462873175913896,0.024751733848473834,0.0,0.19144766127521343,0.9656313,0.16329738,2.9059922e-05,0.8261839983568956,0.15846129964692637,-0.012487028987442386,0.1015629689201266,-0.03389830508474574,-0.06440677966101699,6.8659625,68.898346,0.99999994
434,,,,0.13381198695510726,0.014220363108081571,1.0,0.03673961541898657,0.9678388,0.16334975,-2.9081108e-05,0.8193291045391772,0.1516460141859752,-0.012893806551271777,0.10156496044749863,-0.02881355932203391,-0.064406779661017,6.6387825,67.335594,1.0
435,,,,-0.031801879181390796,0.10898493553843346,1.0,0.021559877061059454,0.96993726,0.16345458,2.8881952e-05,0.8072070751331811,0.150758939358351,-0.013220958450798478,0.10158121332378348,-0.023728813559322087,-0.06440677966101702,6.4005566,65.59027,1.0
436,,,,0.014100370374014834,-0.03811261653917746,1.0,0.01875261908227747,0.9717104,0.16350207,-2.8727287e-05,0.801435728224111,0.15479043612913046,-0.013556167235553635,0.10158113705209294,-0.018644067796610164,-0.06440677966101702,6.231488,64.1024,1.0
437,,,,-0.010368228519809895,0.057733616659294176,0.0,-0.25072404823519967,0.97344786,0.16358295,2.8636185e-05,0.7897178159820846,0.15196115174375532,-0.013824049119656935,0.1015958404651213,-0.013559322033898284,-0.064406779661017,6.1934886,63.14192,1.0000001
438,,,,0.07354608539474221,0.02694562143561476,0.0,0.023576929870452477,0.97490835,0.16362685,-2.8495293e-05,0.7794748066035259,0.15288758624066823,-0.014103628629117461,0.10159447369397367,-0.008474576271186451,-0.064406779661017,6.155486,62.18143,0.99999994
439,,,,0.05791149058724779,0.015778222193131478,1.0,0.016629268586745176,0.97622466,0.16368401,2.8323679e-05,0.769728046554055,0.14973572892930398,-0.014303538119833792,0.10160727253113482,-0.00338983050847454,-0.06440677966101702,6.1475387,61.345783,1.0
440,,,,0.08213917499697877,-0.028522293578648307,1.0,0.17886723365102494,0.9771898,0.16371173,-2.8193379e-05,0.7740631249294111,0.14510435174543915,-0.01450712061651308,0.10160327671159244,0.0016949152542373096,-0.064406779661017,6.188648,60.854347,1.0000001
441,,,,0.11346474298610969,0.14382973801248816,1.0,-0.21691324881144933,0.9780475,0.16374348,2.7982569e-05,0.7685594248591116,0.15035958104067831,-0.01463723940913377,0.10161376207049594,0.0067796610169491905,-0.06440677966101699,6.208336,60.26968,1.0
442,,,,0.041969729809227196,0.04393159305518811,1.0,0.01532408814387054,0.9787249,0.163765,-2.7904707e-05,0.7656232268577893,0.14800910080589233,-0.01479087618096086,0.10160851922970339,0.011864406779661022,-0.06440677966101699,6.208303,59.686123,0.99999994
443,,,,0.10310093543870345,-0.02462536932882946,1.0,0.015360482855734298,0.97938865,0.16378586,2.7583197e-05,0.7708795738277688,0.14798853493852568,-0.014885711006073127,0.10161838280251487,0.016949152542372902,-0.06440677966101702,6.1324553,59.142845,0.9999999
444,,,,0.05656366661910654,0.12226156451220228,1.0,1.35834835256849,0.97986203,0.16380484,-2.742959e-05,0.763091432417902,0.14564572678510881,-0.01500050188830714,0.10161242092682383,0.022033898305084745,-0.06440677966101703,6.056726,58.36547,1.0000001
445,,,,0.07352200798917428,0.02780701918328409,0.0,0.4567554678235735,0.98027706,0.16381261,2.7211367e-05,0.7688095874790628,0.14670660713486472,-0.01505303832595255,0.10162130450210233,0.027118644067796623,-0.06440677966101699,5.9813747,57.50832,0.9999999
446,,,,0.032880958224674,-0.034064895271139345,1.0,0.008448505304372564,0.98053426,0.16382657,-2.7005324e-05,0.764919719302804,0.14533160190275698,-0.015131879661950799,0.10161430878896913,0.03220338983050845,-0.06440677966101702,5.8834605,56.865498,1.0000001
447,,,,0.0734601908444871,0.03302526067456248,0.0,0.008449838228829542,0.98076653,0.16382325,2.6727248e-05,0.7663627255754144,0.14703803648789165,-0.015155331300403193,0.10162237494186928,0.03728813559322032,-0.064406779661017,5.7792115,56.2826,0.9999997
448,,,,0.08023001154928332,0.11074280172340721,1.0,1.0066888844757749,0.98090446,0.1638372,-2.6588474e-05,0.7694670310657302,0.14903046421217983,-0.015210161441880355,0.10161500625380747,0.042372881355932195,-0.06440677966101699,5.6749644,55.6997,1.0000001
449,,,,-0.029289010823389017,-0.048338761494959484,1.0,0.1405751054224215,0.9810308,0.16382833,2.622247e-05,0.7633799563287195,0.14912435269607255,-0.015210235016268692,0.10162299800056916,0.04745762711864404,-0.06440677966101699,5.570719,55.11677,0.99999994
450,,,,0.11256590842427906,0.04267136366231253,1.0,0.029136880124538925,0.98105645,0.16384354,-2.5871295e-05,0.7705750514662837,0.1433952900139874,-0.015238963839710082,0.10161545389963615,0.052542372881355895,-0.06440677966101699,5.46647,54.533863,1.0000002
451,,,,0.0042929156603126045,0.14849050410253245,1.0,0.025825644906924294,0.981057,0.16382769,2.5635063e-05,0.7779932086758857,0.14936240073783122,-0.015214677422749633,0.10162314432643564,0.057627118644067804,-0.06440677966101699,5.362222,53.950954,0.9999999
452,,,,-0.03118162057700831,-0.012141577567625461,1.0,-0.32339186731137726,0.9809836,0.16384399,-2.528654e-05,0.7569591114100092,0.14753313798580758,-0.015221390973363735,0.10161538704058229,0.06271186440677966,-0.06440677966101702,5.2579722,53.368053,1.0000001
453,,,,0.12119484924136721,0.1352043752384241,1.0,-0.09579965733645256,0.9808403,0.16381957,2.4965559e-05,0.755123646642356,0.14818340970396413,-0.015172941974530658,0.10162253235499923,0.06779661016949153,-0.06440677966101699,5.1311293,52.02665,1.0
454,,,,0.07339338861784711,0.035321296658819196,0.0,0.017383111174654062,0.98059624,0.16383016,-2.4578898e-05,0.7676545523060064,0.14545155539549,-0.015157193958137721,0.10161361429297638,0.07288135593220339,-0.06440677966101699,5.0264173,50.79207,1.0000001
455,,,,-0.040628632906341514,0.013711910599271238,1.0,0.007122473589637978,0.98027843,0.16379118,2.4150922e-05,0.7731685602440496,0.14923883959676523,-0.015092579347481438,0.1016193581536301,0.07796610169491525,-0.06440677966101697,4.921709,49.557465,1.0000001
456,,,,-0.006773204377295339,0.11103880634908016,1.0,1.0790342765635457,0.9799029,0.16379647,-2.3839475e-05,0.7662586904433533,0.1473970856603519,-0.015064100853973325,0.10160927376531742,0.08305084745762716,-0.06440677966101697,4.775841,48.553192,1.0000001
457,,,,-0.04502968945127084,0.04678406522444825,1.0,-0.12594693899154663,0.9794609,0.16374575,2.3398788e-05,0.7670284844865135,0.147877794640899,-0.014988973281622055,0.10161399170179604,0.08813559322033898,-0.06440677966101697,4.6042466,47.77637,1.0000001
458,,,,0.1343813542074379,0.12597938662466251,1.0,0.05508912808631194,0.9788849,0.16373792,-2.2962338e-05,0.7663466416690978,0.1449576741672291,-0.014952272497879851,0.10160155480776734,0.09322033898305083,-0.06440677966101697,4.483619,47.586327,0.9999999
459,,,,-0.026051469493968707,0.008012362704188238,1.0,0.0069646362361432375,0.9780911,0.16365217,2.2398768e-05,0.7678583808441442,0.14730113704023123,-0.014870447779219217,0.10160196798346327,0.09830508474576267,-0.06440677966101697,4.4904556,48.076015,0.9999999
460,,,,0.07337297646938641,0.035934885483776324,0.0,-0.2523835671359095,0.9771038,0.16360918,-2.195808e-05,0.7761667049243853,0.14832471386765883,-0.014829205314362838,0.1015841224974362,0.10338983050847454,-0.06440677966101702,4.709049,49.84772,1.0000001
461,,,,0.13222618987386492,-0.0009631127000818696,1.0,-0.5665221090974479,0.97578245,0.16346969,2.1451713e-05,0.7683300449711512,0.14857942067041324,-0.014744731866841955,0.1015776429425715,0.10847457627118641,-0.06440677966101696,4.918286,51.64543,0.9999999
462,,,,-0.04914381185059191,0.07382171690760275,1.0,0.005694699776078317,0.97413266,0.16336673,-2.0991958e-05,0.7713459353835111,0.14567468102730335,-0.014702330719955041,0.1015507819163372,0.1135593220338983,-0.06440677966101699,5.0611515,53.146755,1.0000004
463,,,,0.07335181302277423,0.03656310626065345,0.0,0.03399832678134296,0.9720423,0.16314879,2.0402962e-05,0.7758587578835311,0.1490106007659054,-0.01461850009702323,0.1015339734331433,0.11864406779661019,-0.06440677966101699,5.1202235,54.09955,0.99999994
464,,,,0.07333101540506748,0.037204461178897905,0.0,0.194064689894854,0.96969706,0.16298252,-1.986058e-05,0.7734631180586752,0.1531395220507404,-0.014577075610677361,0.10149752171526463,0.12372881355932203,-0.06440677966101697,5.02561,53.254845,1.0000001
465,,,,-0.02835519452677551,-0.043384037930230185,1.0,0.8112340560656482,0.9669579,0.1626981,1.9159294e-05,0.7791524749981593,0.1501729378808471,-0.014492560727145817,0.10147210404402641,0.1288135593220339,-0.06440677966101695,4.8311024,52.33698,0.99999994
466,,,,0.14856908759754334,0.14447937098343444,1.0,0.018906101680677783,0.9638595,0.16246514,-1.8549112e-05,0.7732669508231077,0.14732901975503285,-0.014449024289029616,0.1014254307312376,0.13389830508474584,-0.06440677966101696,4.6435585,51.40644,1.0000002
467,,,,0.0867110474539844,0.13586115571521085,1.0,0.027602290687044836,0.960051,0.1620742,1.7996135e-05,0.7631380403357569,0.14923244895961263,-0.014362693695616864,0.10138580020905799,0.13898305084745768,-0.06440677966101696,4.4557486,50.47397,0.99999994
468,,,,0.07328756768104476,0.03852838612166633,0.0,-0.3543691392672264,0.9558085,0.16173835,-1.7366883e-05,0.7701633469213492,0.14668514676722622,-0.014318401716398399,0.10132349454888394,0.1440677966101695,-0.06440677966101702,4.267497,49.538204,1.0
469,,,,0.07296998953442983,0.1400841911639072,1.0,0.6388081312179565,0.9508256,0.16122912,1.6509875e-05,0.7717102364809618,0.14881379890301794,-0.014231715272683309,0.10126821436505412,0.14915254237288136,-0.06440677966101699,4.094861,48.630314,0.9999999
470,,,,0.027222792483380914,0.013470941224366054,1.0,0.02446463861747211,0.9450986,0.16076256,-1.5818123e-05,0.7631200326516098,0.15054864923213293,-0.01418719119477359,0.10118554401865405,0.1542372881355932,-0.064406779661017,4.0247874,47.90532,1.0000001
471,,,,0.04669842700201372,0.1429091719109275,1.0,0.03389769747185258,0.93834114,0.16007486,1.5115777e-05,0.7664164782089985,0.14525276105967047,-0.014100502092800912,0.10110662868567652,0.15932203389830507,-0.06440677966101699,3.9547234,47.180347,1.0
472,,,,0.102334349051719,-0.013362092614997899,1.0,0.9530126333236695,0.93084496,0.15946364,-1.4439916e-05,0.7747887627544443,0.14937494511958865,-0.014055447589275941,0.10099946744545912,0.164406779661017,-0.06440677966101699,3.8846536,46.455376,1.0000001
473,,,,0.032933277049904015,0.025639388702521696,0.0,-0.010673431555430095,0.9220867,0.15855208,1.3580258e-05,0.7669356473376727,0.14444206064939835,-0.01396799084205841,0.10089461625138314,0.1694915254237288,-0.06440677966101699,3.8146145,45.730335,1.0
474,,,,-0.04830186352588617,0.12735216245045444,1.0,0.03897939224371616,0.91291285,0.15792845,-1.2937768e-05,0.7570760991788579,0.14474882532907654,-0.013922900129652749,0.10076119171742742,0.17457627118644062,-0.06440677966101702,3.7445912,45.00529,0.9999998
475,,,,0.04639959677902529,0.024982506387689615,0.0,0.019679754617006762,0.905725,0.15941694,1.2119953e-05,0.7479413023198207,0.14394122265556952,-0.013835536174364485,0.10062407081820207,0.17966101694915254,-0.06440677966101702,3.6745665,44.28023,0.99999994
476,,,,0.05020968881696915,0.08540276350962013,1.0,-0.1069546639919281,0.89784586,0.16121781,-1.14764025e-05,0.743033763078435,0.14311675475452768,-0.013789684269188507,0.10045292497821078,0.18474576271186438,-0.06440677966101703,3.8800943,43.74369,1.0000002
477,,,,0.13547158639101559,0.09532887598466201,1.0,-0.27857155402501427,0.8893347,0.16331366,1.0909123e-05,0.7454751329948028,0.13807915446662145,-0.013700732990688283,0.10028336746359634,0.18983050847457625,-0.06440677966101699,4.2860503,43.34427,1.0
478,,,,0.13204575230035054,0.08958058757899558,1.0,0.009446847660770148,0.8799202,0.16672336,-1.0396931e-05,0.7417161787316154,0.14279083254996774,-0.013652939103560862,0.10007817387140362,0.19491525423728817,-0.06440677966101702,4.6920033,42.944843,1.0000001
479,,,,-0.010451947792890411,0.059282542497854175,0.0,0.03486302130366758,0.8702121,0.17142804,1.0089886e-05,0.738732644222701,0.1428794015612769,-0.013561210659992612,0.0998594961817195,0.2,-0.06440677966101702,5.0979633,42.545425,1.0000001
480,,,,0.04969491894562912,0.13624213350213243,1.0,0.4980365809847097,0.86204916,0.17856915,-9.984978e-06,0.7353909905907733,0.14449359124722067,-0.013510258467479955,0.09960017366241093,-0.09999999999999996,-0.0593220338983051,3.9546762,40.310677,1.0000001
481,,,,-0.02803136757343192,-0.016130073335887632,1.0,0.026738434052858195,0.85276383,0.18628176,1.0139377e-05,0.7252435934668284,0.13963362629682372,-0.013417143567543316,0.09933565351661468,-0.09491525423728817,-0.059322033898305065,4.1497884,42.290863,1.0
482,,,,-0.010534637607884501,0.0608241743916205,0.0,0.038974563298882124,0.8430057,0.19514775,-1.1016911e-05,0.7277384979163672,0.14254440941214414,-0.01336736985102333,0.09903180433842465,-0.08983050847457626,-0.05932203389830508,4.344888,44.271095,1.0000001
483,,,,0.004807822917437421,0.11362078758042972,1.0,0.019432477926235016,0.8321174,0.20517306,1.2542102e-05,0.7202638783524192,0.1415491101101663,-0.013276456973721849,0.09871798541133228,-0.08474576271186435,-0.05932203389830511,4.5399933,46.251244,1.0
484,,,,-0.010616571935225968,0.062356474755221436,0.0,0.06457081730248498,0.82039917,0.21591547,-1.535678e-05,0.7181452191240766,0.141770220641169,-0.013227459434617873,0.09836233658644804,-0.07966101694915251,-0.05932203389830511,4.735098,48.23143,0.9999999
485,,,,0.05823134593590089,0.09243841014589084,1.0,0.32801636711495824,0.80288297,0.21801515,1.9974988e-05,0.7328288079538307,0.1337398561953231,-0.013135105546502823,0.09799571471497627,-0.07457627118644065,-0.05932203389830509,4.930202,50.211586,0.9999999
486,,,,-0.027695787853506085,0.024801264441392717,1.0,0.036656243090762874,0.78250873,0.21759523,-2.7844855e-05,0.7205229636090205,0.1393336441006475,-0.01308375849419637,0.0975855404405976,-0.06949152542372879,-0.05932203389830511,5.1253695,52.192036,1.0
487,,,,0.11279833059678061,-0.021183350012087224,1.0,0.015245547526037595,0.7598018,0.21642563,4.1367377e-05,0.719455385843828,0.13955465906784645,-0.012989989119392623,0.09715815327176297,-0.06440677966101688,-0.0593220338983051,5.3214426,54.183334,1.0
488,,,,0.06565253120079335,0.09151166232201961,1.0,-0.3500443216293089,0.736338,0.21601044,-6.3573345e-05,0.7202182138357086,0.13697881309863622,-0.012939004114067724,0.0966826302204387,-0.05932203389830509,-0.059322033898305114,5.5242596,56.192844,1.0000001
489,,,,0.13740433594851198,0.0705617481899754,1.0,2.1718349764423985,0.7096091,0.21441808,0.00012279279,0.7243638074549673,0.13992109840796732,-0.012846158707814418,0.09618164450470316,-0.05423728813559317,-0.05932203389830511,5.750717,58.210674,0.9999999
490,,,,0.0731386295763991,0.04427108701716268,0.0,0.04179531591401119,0.6822138,0.21416318,-8.200381e-05,0.7244659303474394,0.14036117997264688,-0.01279611463890896,0.0956190349685092,-0.049152542372881386,-0.0593220338983051,5.970733,60.03134,0.99999994
491,,,,-0.013032258839304416,0.11768307258479536,1.0,0.031647154160530974,0.6507483,0.2111405,0.0021179821,0.7245786689743267,0.13872769455765607,-0.012704702079129002,0.09505030647525396,-0.044067796610169456,-0.059322033898305135,6.0414267,60.939625,1.0000001
492,,,,-0.01018668959509137,-0.03650979873907383,1.0,0.04688073790842487,0.6133271,0.19752468,0.012029025,0.717521365480414,0.13820569084352677,-0.012657036535359505,0.09444969381360925,-0.03898305084745764,-0.05932203389830511,6.026619,61.348404,1.0000001
493,,,,0.14845633604161634,-0.01258564275889771,1.0,-0.18873921517402895,0.59733844,0.19359092,0.013153311,0.7114624140447464,0.13720867331600353,-0.012569945753987611,0.09383302415931923,-0.03389830508474574,-0.05932203389830508,6.085652,62.07305,1.0000001
494,,,,-0.010806205868975474,0.13817441526253477,1.0,0.035265024928569005,0.57753444,0.18796755,0.016762728,0.6901693980439774,0.1281065471351745,-0.012526909846298522,0.09317198512436103,-0.028813559322033926,-0.05932203389830509,6.019718,61.926426,1.0000001
495,,,,-0.04059746065471739,-0.01793627779033609,1.0,0.03598806890560377,0.55842876,0.18311207,0.01942467,0.6651867031923274,0.12924336168076578,-0.012444346196102348,0.09248902196023118,-0.023728813559322014,-0.0593220338983051,5.7815824,60.180645,0.9999998
496,,,,0.07313070716496677,0.045029382104212624,0.0,-0.1581947257121404,0.5372768,0.17759198,0.024130387,0.6373420919061876,0.1262201489815028,-0.012406112222404985,0.09175570603030793,-0.01864406779661015,-0.0593220338983051,5.62534,58.75123,1.0
497,,,,0.14036927993498,0.12326293133787596,1.0,0.03732501325153169,0.5164671,0.17249486,0.0283102,0.6079658591529123,0.11279138396541355,-0.012326001619875937,0.09101966712367647,-0.013559322033898268,-0.05932203389830507,5.587338,57.790745,1.0000001
498,,,,-0.010778597680196317,0.06538481724370447,0.0,0.026442250678550352,0.4940851,0.16704307,0.035101403,0.5691266574339184,0.1097984783371601,-0.012286970527274049,0.09023423792571157,-0.00847457627118642,-0.05932203389830508,5.5493374,56.830265,1.0
499,,,,0.028127387829543896,-0.03236970989197367,1.0,0.032505366157292215,0.47127724,0.16171886,0.04176019,0.5282440937135345,0.10459312891171868,-0.012204121158093346,0.08943195759113749,-0.00338983050847454,-0.05932203389830508,5.546992,56.061363,0.9999999
500,,,,0.09247866031138365,0.1277921755389056,1.0,1.0549938698846197,0.44686726,0.156176,0.052338198,0.47963663751475155,0.09286225058725582,-0.012160666167922678,0.08856960293876034,0.0016949152542372937,-0.0593220338983051,5.5881186,55.575367,1.0
501,,,,0.1256675520820107,-0.024968477881871044,1.0,-0.24527650905980003,0.4210428,0.15047699,0.063292295,0.4309139815997948,0.08351724998097042,-0.012072746251689819,0.08766465335124889,0.006779661016949206,-0.0593220338983051,5.627925,55.083225,1.0000001
502,,,,-0.010858069080381403,0.06687719758468297,0.0,0.017626904692371163,0.39442402,0.1448913,0.079894595,0.3880358502291229,0.0741142308140882,-0.0120267462538948,0.08671350727678356,0.011864406779661054,-0.05932203389830509,5.635437,54.49567,1.0000001
503,,,,0.1474330212050215,0.13151068512665132,1.0,0.02823773853472982,0.36968175,0.13916077,0.08181335,0.338162952971211,0.06558133717805179,-0.011937814816230555,0.08574280519168823,0.016949152542372888,-0.05932203389830508,5.5596585,53.92606,0.9999998
504,,,,-0.010936746266443535,0.06835322719589107,0.0,1.0111237987875938,0.35230258,0.1343959,0.06593916,0.2878934960710848,0.055709028785086975,-0.011889945461906288,0.08471192296949795,0.022033898305084752,-0.05932203389830511,5.4843082,53.06964,1.0
505,,,,0.02734586516050118,0.12449173463441475,1.0,2.0649316385388374,0.34771484,0.13516219,0.104752995,0.24730342490194132,0.046671717119647856,-0.011799021405950214,0.08366339240655528,0.027118644067796623,-0.05932203389830511,5.406686,52.23481,0.99999994
506,,,,0.04472723297409975,0.0527331118964318,1.0,0.05790198979541726,0.3414631,0.13527054,0.15339422,0.2141733035579909,0.04155102917002623,-0.01175013145408381,0.0825678224813981,0.03220338983050846,-0.05932203389830511,5.3024387,51.651882,0.9999999
507,,,,0.01912919293017981,0.14662393199303198,1.0,0.022242810843246325,0.3359512,0.13578884,0.22699608,0.19663691947015288,0.037035326609636876,-0.011658616416322529,0.08144626975261922,0.03728813559322032,-0.05932203389830511,5.198194,51.069004,0.99999994
508,,,,0.017212956317072467,-0.04340553647984724,1.0,0.33580876886844635,0.32956493,0.13608143,0.32193696,0.19494097563771354,0.03824908623155716,-0.011609225670765857,0.0802679947145798,0.04237288135593218,-0.059322033898305135,5.0939436,50.48607,0.9999999
509,,,,0.07156663574458211,0.08883804606171318,1.0,-0.06980891898274422,0.32354796,0.13657875,0.44005117,0.20229873395055556,0.04003732640476646,-0.011517681435690668,0.07906351136038606,0.047457627118644034,-0.05932203389830511,4.989699,49.90316,0.9999999
510,,,,0.07312932298917918,0.04657038030352212,0.0,0.0364588084035462,0.31687188,0.13697839,0.56728774,0.217694280586092,0.041833295320784405,-0.011467179530553063,0.07780346538319907,0.05254237288135591,-0.05932203389830511,4.8854504,49.32025,1.0000002
511,,,,-0.011014922627362953,0.0698101593178649,0.0,0.057877521458378794,0.31039616,0.13746624,0.6908624,0.2348722429461348,0.04472517049927792,-0.011372328526395425,0.07652076111985731,0.05762711864406781,-0.05932203389830513,4.781204,48.73735,1.0
512,,,,0.06561153483563738,-0.027379967161998354,1.0,0.0013027392900907076,0.30340725,0.13794012,0.79333395,0.24252782641411275,0.04537371817932785,-0.011318182238888717,0.07518763837860615,0.06271186440677964,-0.05932203389830508,4.690646,48.202744,1.0
513,,,,0.030805523940490215,0.08787660909451712,1.0,2.189132956358103,0.2965633,0.13842498,0.87029546,0.24634600689426908,0.04682047613009504,-0.011221776799249076,0.0738387622099373,0.06779661016949154,-0.05932203389830509,4.5859365,46.968155,0.99999994
514,,,,0.0006458877165778087,0.022744779683653488,1.0,0.040326950067032276,0.2893623,0.13898724,0.92141396,0.24908322241938582,0.04863694750427694,-0.011167610035863107,0.0724462771371916,0.07288135593220335,-0.05932203389830508,4.481226,45.733578,1.0
515,,,,0.12449889101221918,-0.045040312663671325,1.0,0.024986271823410976,0.28220662,0.13945507,0.954504,0.2631739440081062,0.04970893657610359,-0.011070557811899572,0.07104317130881194,0.07796610169491526,-0.05932203389830508,4.376518,44.498966,0.9999999
516,,,,-0.011092047035128956,0.07124266536977243,0.0,0.01795057883629432,0.27482718,0.14011662,0.97373396,0.30245883151094916,0.05902386342545403,-0.011014308519357087,0.0695988917328701,0.08305084745762713,-0.05932203389830515,4.2290144,43.5054,0.99999994
517,,,,0.024553642071508702,0.12627392816596045,1.0,1.3834113964667687,0.26730973,0.14050373,0.98568904,0.36699874193253057,0.0715746975658976,-0.010914930209182978,0.06814614648829495,0.08813559322033894,-0.05932203389830513,4.0312963,42.769554,0.9999998
518,,,,0.1428200468288342,-0.01595815595657111,1.0,0.04520246267226905,0.261015,0.1423952,0.990346,0.4490841052066981,0.0860995141196496,-0.010857242697763139,0.06665961595955167,0.09322033898305081,-0.05932203389830512,3.9060955,42.58049,1.0
519,,,,-0.011167825814594546,0.07264940531867613,0.0,0.0223927415131964,0.26030678,0.14945076,0.98728365,0.5245959284736199,0.10132330669671459,-0.010756500067140774,0.06517219940407072,0.09830508474576274,-0.05932203389830513,3.923755,43.120743,1.0
520,,,,-0.01124303881654458,0.07402996797158884,0.0,0.22471236098896374,0.25870588,0.15633388,0.98387957,0.5692174981700144,0.10728913163655876,-0.010696814689419564,0.06365447341553247,0.10338983050847456,-0.059322033898305135,4.138458,44.859657,1.0
521,,,,-0.009364347610822388,-0.03843268558531687,1.0,-0.3773713292497577,0.25763673,0.16380396,0.97942173,0.5639154198460583,0.11030984006241065,-0.010594200667583225,0.06213923219221956,0.10847457627118645,-0.05932203389830515,4.32095,46.526787,1.0
522,,,,-0.000703325997629213,-0.0430406115838361,1.0,0.08337874719318296,0.2561471,0.17156605,0.9737326,0.5061992326394947,0.09635507141262341,-0.010533250234293526,0.06059731552127381,0.11355932203389832,-0.05932203389830512,4.4635334,48.026615,0.99999994
523,,,,0.06943200253829085,0.12694629030959542,1.0,0.05447885220980457,0.25497428,0.17971069,0.9664894,0.4100238539739453,0.07783258930018781,-0.01042930362256773,0.059061776471889996,0.11864406779661021,-0.05932203389830516,4.386506,47.831814,0.99999994
524,,,,-0.013908275446248487,0.14520645125378662,1.0,2.1889722564003686,0.2535014,0.1882944,0.95746994,0.31639189577784305,0.06205938680909313,-0.010366514505348768,0.057503801487271376,0.12372881355932204,-0.05932203389830517,4.2870097,46.983776,1.0000001
525,,,,0.04280517279333551,-0.03535385058207803,1.0,0.1629198518666354,0.25223774,0.19713522,0.9460095,0.2436443964722491,0.04563334909805358,-0.010260917714853936,0.055955734005536564,0.1288135593220339,-0.05932203389830512,4.0453944,46.038006,0.99999994
526,,,,-0.011538223023171295,0.07923352223255382,0.0,0.048461516557906106,0.25079462,0.20658086,0.93194944,0.19819533252154886,0.038036847151571435,-0.010197211460704876,0.05438858915909682,0.13389830508474587,-0.05932203389830515,3.8623557,45.123444,1.0000001
527,,,,-0.043992245150774094,0.0533641926704521,1.0,0.028448938749866877,0.24945752,0.21613456,0.9142145,0.1754078205528298,0.03413272979324252,-0.010090805292235282,0.052834582709063244,0.13898305084745768,-0.05932203389830515,3.792856,44.403286,1.0
528,,,,-0.03162371986219679,0.07357029274793984,1.0,-0.011992616439933207,0.24804243,0.22646877,0.89327717,0.17742299173042053,0.03438708140199378,-0.010025841536149403,0.05126494725431491,0.1440677966101695,-0.05932203389830508,3.7227907,43.678314,1.0
529,,,,0.10789063798165645,-0.04145284197555004,1.0,-0.27488787316564306,0.24658206,0.23664565,0.86742175,0.20025834473325688,0.03864959491138231,-0.009918066362630273,0.04971216286568523,0.1491525423728813,-0.05932203389830507,3.6527214,42.953327,0.99999994
530,,,,0.11936658960327055,0.03473280055458665,1.0,0.029184388008467056,0.24528413,0.2480099,0.83747864,0.23104668859421434,0.04411609777228514,-0.009853081822490476,0.04814688535124894,0.1542372881355932,-0.05932203389830506,3.5826552,42.22834,1.0000001
531,,,,-0.03707804688490177,0.027235523036359496,1.0,0.025846497063204688,0.24365744,0.25866294,0.80043554,0.256606802798283,0.04960998718300209,-0.00974697618083883,0.046601375082908715,0.15932203389830507,-0.05932203389830509,3.5125859,41.503365,1.0
532,,,,0.03984699300012624,0.02485589240236698,0.0,-0.398165960532071,0.24291074,0.27175763,0.7577643,0.26842774532413655,0.05208476883246844,-0.009683603810472575,0.045046800216650355,0.164406779661017,-0.05932203389830509,3.4425201,40.77839,1.0
533,,,,0.14463848698247306,-0.04160969718120005,1.0,1.3593428579728994,0.24265763,0.28212336,0.63303065,0.2599820812354891,0.05070244331208827,-0.009579163812590349,0.04351627392675164,0.1694915254237288,-0.059322033898305065,3.3724713,40.05338,0.99999994
534,,,,0.0730554959158948,0.07139474963321618,0.0,0.012920490102519498,0.22753811,0.25820118,0.35768446,0.22038679755520196,0.04179314480587247,-0.009518191409687493,0.04198074877912417,0.1745762711864406,-0.05932203389830507,3.302445,39.328304,1.0
535,,,,0.035298646751255894,-0.023083265469895187,1.0,0.030133098942025163,0.20915642,0.22841252,0.1399372,0.16688896668681183,0.03239987060495529,-0.009415546145104764,0.04047196240818696,0.17966101694915254,-0.05932203389830508,3.5217857,38.801243,1.0000001
536,,,,0.04941350640784419,0.025052757502682745,0.0,0.283464393194984,0.19024122,0.20116773,0.045068294,0.1154026214377127,0.021888448359831038,-0.009355010384106514,0.03896068774140463,0.18474576271186435,-0.05932203389830508,3.9277413,38.401806,1.0000002
537,,,,0.03637436519197035,0.1194983335322382,1.0,-0.1448027491569519,0.16885203,0.17535813,0.012594899,0.07117637697064194,0.01395731053928303,-0.00925282507751058,0.037480004549022596,0.18983050847457625,-0.059322033898305065,4.3336973,38.00238,0.9999999
538,,,,0.04416848977340865,0.024935142087439757,0.0,0.06678893652130685,0.14367472,0.1499014,0.0023990173,0.03971829488805515,0.007670229107251765,-0.009194933587511304,0.036002346609871026,0.19491525423728814,-0.05932203389830507,4.7396536,37.602962,0.9999999
539,,,,0.14283343990282737,-0.03868837397738037,1.0,0.05866623358615266,0.119573005,0.12884992,0.0009936449,0.0202894310092491,0.0039016101051725137,-0.009097159666408096,0.034560169765955884,0.19999999999999993,-0.0593220338983051,5.145609,37.20355,1.0
540,,,,0.10535185545807153,-0.005500373566899898,1.0,0.15164625644683838,0.095373325,0.11039304,-0.00018129557,0.009442758699942811,0.0017745477782675878,-0.009044292609904666,0.033124452433364794,-0.09999999999999998,-0.054237288135593247,3.0699375,32.914192,1.0000001
541,,,,0.07245869495504179,0.07376405614170523,0.0,0.5191831185537226,0.07183704,0.09496675,0.0003519579,0.005344299077849249,0.0010675674555143584,-0.008953854626177789,0.03172962019630654,-0.09491525423728812,-0.054237288135593226,3.2495391,34.6136,1.0
542,,,,-0.01181937718228208,0.08380935674778343,0.0,0.05864662437373598,0.049072605,0.08202659,-0.0002935667,0.005745218679555021,0.0010843121637970142,-0.008911504457884165,0.030346264576115587,-0.08983050847457623,-0.05423728813559324,3.444645,36.59377,1.0000001
543,,,,-0.033328255282334365,0.11616142886586801,1.0,0.061494171781611914,0.034211863,0.07683034,0.00029467558,0.009173745942987113,0.0017587201342995284,-0.008832284140479986,0.029004896657556817,-0.08474576271186433,-0.054237288135593226,3.6397536,38.573982,0.9999999
544,,,,-0.032768955358505394,0.09165747699631362,1.0,-0.22915944154711737,0.021743426,0.07351212,-0.0002776535,0.01353676373454373,0.0026512219633758804,-0.00879942912010144,0.027675315862544077,-0.07966101694915251,-0.05423728813559322,3.8348525,40.554157,1.0
545,,,,0.1352308916761349,0.04486993386907111,1.0,1.0910024686136108,0.010006372,0.07083209,0.00027249238,0.01807749493933715,0.0035150168354585506,-0.008727820100810085,0.02639062890030188,-0.07457627118644061,-0.05423728813559322,4.0299616,42.534325,0.99999994
546,,,,0.11451792668936049,-0.021943440344557752,1.0,0.05220125096290781,-0.0017801427,0.06801537,-0.00026227927,0.02107899590049134,0.004171101393877068,-0.008701597506725367,0.025122291907288513,-0.0694915254237288,-0.05423728813559322,4.225166,44.514885,1.0000001
547,,,,0.05805484601667212,0.07580859852871148,0.0,0.038004945686576634,-0.0108130155,0.06811743,0.00025630931,0.022582440790870763,0.00437165365025911,-0.008637656728850559,0.023901311555235324,-0.06440677966101692,-0.05423728813559322,4.421387,46.50818,0.99999994
548,,,,0.041833592244517354,0.04073857611725332,1.0,0.1644194419833197,-0.018334473,0.06970456,-0.00024978694,0.0225411578552811,0.004247638344110614,-0.008621223658962633,0.02269676757383322,-0.05932203389830505,-0.05423728813559323,4.6187696,48.51626,1.0000001
549,,,,0.1028635088528407,0.11083033708264649,1.0,-0.19400721421276312,-0.021865226,0.07203058,0.00024432284,0.02130875473540202,0.004080535867396933,-0.00856681749809198,0.02153997138118708,-0.05423728813559318,-0.054237288135593226,4.8321447,50.5302,1.0000001
550,,,,-0.049942628211760834,0.11637154095674036,1.0,0.03625137683429291,-0.019371683,0.07456214,-0.00023948483,0.019325344595745343,0.003625075283970861,-0.00855667679419062,0.02040117251152618,-0.04915254237288133,-0.054237288135593226,5.061348,52.549446,1.0
551,,,,-0.023521381279914922,0.13193862226327618,1.0,0.018692424535061782,-0.014502147,0.076863445,0.00023492619,0.017227298769081464,0.003287731888475464,-0.008504364030424283,0.019310739215203,-0.04406779661016946,-0.05423728813559321,5.2410846,54.098404,1.0
552,,,,-0.01188912026492855,0.08486127571585239,0.0,0.21369184766496932,-0.010145417,0.078955136,-0.00023104795,0.015201222508090778,0.0028825574866243103,-0.008493996717403548,0.018236364595455683,-0.038983050847457616,-0.05423728813559324,5.223044,54.498215,0.99999994
553,,,,0.10972820761351708,0.1346737635382177,1.0,0.2668832438332694,-0.0057364446,0.08120864,0.00022747822,0.013538624347374927,0.002631740004063571,-0.008442949962060898,0.017209605931926924,-0.03389830508474575,-0.05423728813559324,5.285696,55.22527,1.0
554,,,,0.004836044660069351,0.02600914408130757,1.0,0.06660754283494098,-0.0035681922,0.08234422,-0.00022425277,0.011716126189649536,0.0021627359703911557,-0.008436892879951963,0.016201575516149383,-0.028813559322033864,-0.05423728813559322,5.3631186,56.179115,0.99999994
555,,,,0.11685039921268948,-0.004072094177991502,1.0,0.04952103129944929,-0.0018121687,0.08338171,0.00022128157,0.010392726062706229,0.0020245967277780054,-0.008390724882188214,0.015244430819188078,-0.023728813559321913,-0.05423728813559323,5.1626964,54.77085,0.99999994
556,,,,0.06428613733391715,0.09189852792197774,1.0,-0.047981878689357216,-0.00047090804,0.08414606,-0.00021865533,0.009041706776938191,0.0017684736976181284,-0.008388614251346968,0.01430953073782296,-0.018644067796610132,-0.05423728813559328,5.019263,53.400066,1.0
557,,,,0.04210322025224393,0.012649024869290607,1.0,0.6683530747890473,0.0012003045,0.08517869,0.00021625313,0.00821923573265505,0.001563344330536118,-0.008347908863555397,0.013428963426199814,-0.013559322033898237,-0.05423728813559322,4.981253,52.439583,0.99999994
558,,,,0.06079890209423418,0.10991317525603843,1.0,0.03778634357100753,0.0024808901,0.085973896,-0.0002140824,0.007490405973237345,0.0014465220360185154,-0.008353965547035987,0.01257157257262931,-0.00847457627118642,-0.05423728813559323,4.943243,51.4791,1.0000001
559,,,,-0.01195790235922752,0.08587841173867329,0.0,0.0504000348456761,0.003979726,0.08701338,0.00021195502,0.007325475510292359,0.001411233777214153,-0.008321046813350526,0.011768013729823681,-0.003389830508474477,-0.054237288135593247,4.946504,50.782303,0.9999999
560,,,,0.1498006968602016,0.10387465743387901,1.0,-0.39048927434733216,0.003750535,0.087710544,-0.00021028265,0.0069974357200756855,0.0013508239493435132,-0.008331403190706315,0.010987360533934799,0.0016949152542372937,-0.05423728813559322,4.987618,50.296303,0.9999999
561,,,,0.04384757462589338,0.05725451889809985,1.0,2.206904483722969,0.0035168352,0.08858217,0.00020858865,0.007338544848470236,0.0014120440563440344,-0.008300088180817929,0.010259038152735924,0.006779661016949223,-0.05423728813559319,5.0287323,49.810314,0.9999999
562,,,,0.08333543860464888,0.0669538976137396,1.0,0.06622570134476731,0.0028628558,0.08921698,-0.00020717694,0.00733234197047908,0.0014289305761413112,-0.008312543176603359,0.00955218868409739,0.011864406779661054,-0.05423728813559322,5.0625668,49.30598,1.0000001
563,,,,0.06832514959640289,0.07376612789133848,0.0,0.05738421750152645,0.002701882,0.09002883,0.00020565254,0.00785588464646199,0.00152895166350236,-0.00828386248066609,0.008896091662571283,0.01694915254237287,-0.054237288135593205,4.987233,48.630894,0.9999998
564,,,,0.1269830061515767,0.11813921054873112,1.0,0.3662281959829196,0.002094039,0.090623476,-0.00020455559,0.008121744724983697,0.0015433608319244522,-0.008296369192730729,0.008259836235659117,0.022033898305084752,-0.05423728813559324,4.9118795,47.774708,1.0
565,,,,0.02916127284633678,-0.013688990586458581,1.0,-0.08951317382530427,0.0018150331,0.09118979,0.00020334001,0.008603739088227898,0.0016684733317492903,-0.008263964034012352,0.007675449176082433,0.027118644067796592,-0.05423728813559324,4.8256683,47.021187,0.9999999
566,,,,-0.012092622304607139,0.08779015203803803,0.0,0.05571102615998907,-0.001677433,0.09024182,-0.000202376,0.009027093367565086,0.0017798089529829097,-0.008270608553786257,0.007113323989301817,0.03220338983050845,-0.05423728813559326,4.7214212,46.43828,1.0000001
567,,,,-0.02422494685216592,0.05975807205046604,1.0,0.04346026909641094,-0.0039880867,0.08946657,0.00020140775,0.009547113451884134,0.0018472580072790997,-0.008232103459384247,0.00660426769377971,0.03728813559322032,-0.054237288135593226,4.6171756,45.855366,1.0000001
568,,,,0.008491218011446325,0.1147446623368829,1.0,-0.14846002641651365,-0.008608643,0.088474244,-0.00020062967,0.010032586951954737,0.0019103864671050623,-0.008234516923355027,0.006116794697639095,0.042372881355932195,-0.05423728813559326,4.512924,45.272465,1.0000001
569,,,,-0.012159276856155204,0.0886959409659472,0.0,-0.36222924457656014,-0.022915177,0.08781171,0.00019986853,0.01050339196149401,0.002031793943530993,-0.008194615493228252,0.0056810130953957845,0.04745762711864406,-0.05423728813559324,4.408678,44.689537,0.99999994
570,,,,0.062412504611163905,0.07398709669772081,0.0,0.037204976778289774,-0.035019968,0.086952955,-0.00019919903,0.010867198625769053,0.002068350462566276,-0.008196486124818037,0.005263619636471203,0.05254237288135591,-0.05423728813559323,4.3044324,44.10665,1.0
571,,,,0.016837729750413005,0.13897725567747543,1.0,0.03217829205095768,-0.046657927,0.08640148,0.00019863121,0.011388970612290375,0.0021770939776265155,-0.008155473530986663,0.004891724169624268,0.057627118644067776,-0.05423728813559323,4.2010055,43.527786,1.0
572,,,,-0.026466962567257668,0.08427389406000162,1.0,-0.10741545094384088,-0.05715892,0.08565473,-0.00019808883,0.011647198296042943,0.002292750664313674,-0.00815555193146384,0.00453334236371843,0.06271186440677966,-0.05423728813559326,4.145453,43.144264,1.0000002
573,,,,-0.012403683677342056,0.09186059568978891,0.0,0.16892928216192457,-0.06676375,0.08520067,0.0001976312,0.012085570208722965,0.0023713182878432287,-0.008110331849723857,0.004221484227693939,0.06779661016949153,-0.054237288135593247,4.040744,41.90968,0.99999994
574,,,,0.054515322301626035,-0.04036631872029062,1.0,0.03514421250455693,-0.075362824,0.084552094,-0.00019730916,0.012322617505668048,0.0023785835536781538,-0.008102975817829022,0.003924122922090966,0.07288135593220336,-0.05423728813559327,3.9360344,40.67506,1.0000002
575,,,,0.01572620215791802,0.14373737462473818,1.0,0.027055153286140134,-0.083081186,0.08418185,0.00019697017,0.012744900627115406,0.0023940678424172646,-0.008049582769596626,0.0036681278885818337,0.07796610169491522,-0.05423728813559327,3.8313231,39.440483,1.0
576,,,,-0.01246317115686791,0.09258269279468699,0.0,-0.15477938684698653,-0.09010771,0.08360422,-0.00019674982,0.013010409593596478,0.002547097208931329,-0.008035442589292627,0.0034206438477062556,0.08305084745762713,-0.054237288135593247,3.682188,38.45761,1.0
577,,,,0.10164665614367456,0.13866092807988756,1.0,0.90425146401745,-0.09620289,0.083337344,0.00019647864,0.01334817944538875,0.0025681218833878,-0.007978438348995929,0.003212387164574958,0.088135593220339,-0.05423728813559323,3.458392,37.792816,0.99999994
578,,,,-0.02763522347813263,0.07502632772814392,1.0,0.06809096377063456,-0.1007633,0.08326209,-0.00019634304,0.013544278898492388,0.002716502843522721,-0.007964580906075054,0.0030121318395165617,0.09322033898305083,-0.05423728813559322,3.339674,37.625286,1.0000001
579,,,,0.0057207167536884596,0.12781447010974595,1.0,0.04520007062317996,-0.10441311,0.08350618,0.00019610574,0.013924100429332087,0.0026392677742264467,-0.007909858992367536,0.0028482722115007915,0.09830508474576276,-0.05423728813559323,3.3585925,38.16586,0.99999976
580,,,,0.03778123087612131,0.13628214562044827,1.0,-0.16205671388808995,-0.10785088,0.08348758,-0.00019617354,0.01409941678380549,0.0027073121202529802,-0.007898444112870903,0.0026881359494925305,0.10338983050847454,-0.05423728813559326,3.5678668,39.87155,0.99999994
581,,,,-0.032593596435254946,0.11976866285340847,1.0,-0.10773992074066646,-0.1113243,0.08357371,0.00019610574,0.014323860568428695,0.002746627190652071,-0.007844028070040152,0.002562023028023538,0.10847457627118645,-0.05423728813559324,3.7236156,41.40811,0.99999994
582,,,,0.1273807442799461,-0.01613811982138818,1.0,0.039021260524088594,-0.11455873,0.08337395,-0.00019617354,0.014573210781188787,0.002744454236556745,-0.00782966276679905,0.002438568575881984,0.11355932203389833,-0.054237288135593247,3.7468941,41.90299,1.0000001
583,,,,-0.00962907549661636,-0.02999539095694963,1.0,0.044642278073982224,-0.11741304,0.08329341,0.00019610574,0.014826537657738352,0.0028161389750123457,-0.007771063100971955,0.0023463993437303206,0.1186440677966102,-0.054237288135593226,3.6570432,41.571697,1.0000002
584,,,,0.11878248247392163,0.09223359154103351,1.0,1.265713188293818,-0.120062925,0.08295453,-0.00019620745,0.01499639456807453,0.0028053575513248947,-0.007753045740020563,0.002252973371297963,0.12372881355932207,-0.05423728813559322,3.634667,40.90605,1.0000001
585,,,,0.12486650370502443,0.02709140991377393,1.0,-0.024997093790286296,-0.12230568,0.08274254,0.00019637693,0.015237109057504252,0.002990810472903628,-0.007691677344171732,0.0021907725151048088,0.1288135593220339,-0.05423728813559322,3.5111232,40.17085,1.0
586,,,,0.009880812215819178,0.1411360623479035,1.0,0.0561257154581933,-0.12426134,0.08227908,-0.00019654643,0.015344878339210003,0.0030179896320430464,-0.0076716561647069675,0.002130660862889457,0.13389830508474587,-0.05423728813559323,3.4200218,39.44477,0.99999994
587,,,,-0.03747517184764877,-0.01823509097280438,1.0,0.029533934756702428,-0.12577844,0.0819444,0.00019668203,0.015611292908039582,0.002954593191586767,-0.007609158019758798,0.0021026165550772293,0.13898305084745763,-0.054237288135593247,3.350548,38.724834,1.0
588,,,,0.11493749921901868,0.09432241554659852,1.0,0.020387040602194297,-0.1270305,0.08139304,-0.00019695322,0.015641864351579618,0.0030079323112206283,-0.00758899549312525,0.0020740819490256573,0.1440677966101695,-0.05423728813559327,3.2806532,38.00132,1.0000001
589,,,,0.11429041924834808,0.02076783839764991,1.0,0.5206031750988316,-0.12795573,0.08096467,0.00019725831,0.015956774155805147,0.003080999381001073,-0.007526713660792036,0.00207422912705397,0.1491525423728814,-0.054237288135593247,3.2105842,37.276337,0.99999994
590,,,,0.055194957630011546,0.07426805621613461,0.0,0.025417604433748527,-0.1285407,0.080373816,-0.00019756341,0.015953131365790525,0.0030794520096722065,-0.007505330715779583,0.0020715901454377386,0.15423728813559323,-0.054237288135593247,3.1405175,36.55135,1.0000001
591,,,,0.13594494210530955,0.035508707427113206,1.0,0.03286500470068378,-0.12749664,0.0804166,0.00019786849,0.016321105098296526,0.0030802991024519574,-0.007439335232674769,0.002096091236408942,0.15932203389830507,-0.054237288135593247,3.0704498,35.826378,0.9999999
592,,,,-0.01279519349265701,0.09570030311292568,0.0,-0.17798854112625123,-0.12627396,0.080261335,-0.00019827527,0.016316855086343403,0.0031111514556472135,-0.007413442460982388,0.002115086920778592,0.16440677966101697,-0.05423728813559321,3.0003793,35.101402,1.0
593,,,,0.1275448636126698,0.1425253294808474,1.0,-0.4084950828552246,-0.124559686,0.08033987,0.00019878377,0.016789818267973607,0.0031812178218385517,-0.00734427588222898,0.0021574916007425747,0.1694915254237288,-0.05423728813559322,2.9303262,34.37639,1.0000001
594,,,,0.03586579557871463,0.024771583453212617,0.0,0.03655526162103512,-0.12283872,0.08021433,-0.00019912275,0.016768721544075882,0.0033202026155851523,-0.0073172043522877405,0.00219026526118893,0.1745762711864406,-0.054237288135593205,3.163476,33.858738,1.0
595,,,,-0.012866429660325597,0.09624981935747642,0.0,0.018931046343343548,-0.12081573,0.08030392,0.00019959734,0.016839889385243594,0.0032824192186143167,-0.007247985915931251,0.0022419747228974575,0.1796610169491525,-0.05423728813559321,3.5694315,33.45932,0.99999994
596,,,,0.0554869771520381,0.016225812280878965,1.0,-0.0011714712778727215,-0.11889852,0.08019074,-0.00020003803,0.017043786953572372,0.0033056164225169224,-0.007220654975814231,0.00228025750641509,0.1847457627118644,-0.05423728813559324,3.975392,33.05992,0.99999994
597,,,,-0.046804556414978694,-0.04004796211548012,1.0,0.880570462445418,-0.11680966,0.08028156,0.0002005465,0.017356644936113583,0.003289707878025392,-0.007151357561582164,0.002333977825380592,0.18983050847457625,-0.05423728813559324,4.3813443,32.660484,0.99999994
598,,,,0.054467146253881306,0.07429466530747807,0.0,0.023649761992138484,-0.11496799,0.080168135,-0.0002012245,0.017309531347424835,0.003337424124205742,-0.007124948235346211,0.0023702212725217127,0.1949152542372881,-0.05423728813559322,4.7873015,32.26106,1.0
599,,,,-0.02650468337749179,0.14330096255067942,1.0,0.022013092200639982,-0.113116644,0.080250405,0.00020169908,0.017557743821789682,0.003415846117733024,-0.0070576518255458095,0.002417555945728443,0.2,-0.054237288135593226,5.193256,31.861635,0.99999994
600,,,,0.11634244119192173,0.1487782621774712,1.0,-0.12626685437403226,-0.111636125,0.08012579,-0.00020237706,0.017480186628567464,0.0032942178618524678,-0.007033914836754016,0.0024438999766839722,-0.1,-0.04915254237288135,2.212555,26.013126,1.0000001
601,,,,0.03971458382979176,0.1348088435975649,1.0,-0.04568938812927196,-0.11016085,0.08019071,0.00020293638,0.017867524886595567,0.0033660538574141535,-0.006967689721223201,0.0024805278906240664,-0.09491525423728814,-0.04915254237288135,2.384968,27.5823,1.0000001
602,,,,0.061837984381189814,0.1385729976521996,1.0,0.033690177092023994,-0.10902347,0.08004461,-0.00020364828,0.017842370903024176,0.00345979223361569,-0.006941920748233146,0.0024962788189758695,-0.08983050847457627,-0.049152542372881344,2.557371,29.151466,0.99999994
603,,,,0.12168156832631867,0.14327995201486549,1.0,0.010970874897249348,-0.10793018,0.080082804,0.00020425739,0.018274915878062594,0.0034896254131268527,-0.0068727064951828575,0.002520956743767935,-0.08474576271186436,-0.04915254237288135,2.739511,30.896725,0.9999999
604,,,,0.04921463975289016,0.07443069814447886,0.0,-0.1881149073964671,-0.107184924,0.07991507,-0.00020498039,0.018129040738651632,0.003468737773235071,-0.006846128817786715,0.0025250068223359613,-0.07966101694915254,-0.049152542372881414,2.9346097,32.876865,1.0
605,,,,0.046240706921453885,0.07449329890189788,0.0,0.6857279212655205,-0.10645705,0.079939924,0.00020573995,0.01850785578376993,0.0034998197559434553,-0.006779073900435162,0.0025395585537895003,-0.07457627118644065,-0.04915254237288137,3.1297193,34.857086,0.99999994
606,,,,0.008826049320181849,0.06016928875007384,1.0,0.009745177786258918,-0.10611416,0.07975842,-0.00020652439,0.01842601917387771,0.0034899198298927584,-0.006755270115193618,0.002532557321504265,-0.06949152542372876,-0.04915254237288137,3.3249469,36.83776,1.0000002
607,,,,0.0004846334952264969,0.11730435969879142,1.0,0.025513925787397283,-0.10585678,0.07976418,0.00020729877,0.018761995762873768,0.0036506771106188636,-0.006690238356563759,0.0025338559372908285,-0.06440677966101692,-0.04915254237288139,3.52133,38.833046,0.99999994
608,,,,-0.013083031442202846,0.09764553792844258,0.0,-0.26524954802030093,-0.105982274,0.07956644,-0.00020808268,0.01880512394818395,0.003584678021648889,-0.0066696768340698265,0.0025140017473878934,-0.05932203389830502,-0.04915254237288136,3.718713,40.84111,1.0
609,,,,-0.04310504990122255,0.013182958639519099,1.0,0.2798385699461033,-0.106083825,0.07956373,0.00020893652,0.018981347757593636,0.0037523534248319374,-0.006608442127308265,0.0025057769651266352,-0.05423728813559321,-0.049152542372881344,3.9210093,42.851868,1.0
610,,,,-0.0427318606804678,-0.021669792022620916,1.0,0.028877932653800665,-0.10644442,0.07935618,-0.00020986555,0.019122067336693253,0.0036261253128548675,-0.006588889085216202,0.002479321000732555,-0.04915254237288134,-0.04915254237288135,4.1428127,44.869133,0.99999994
611,,,,0.1066411811106474,-0.016653652587259107,1.0,0.032804254528494795,-0.10667934,0.079340965,0.000210748,0.019694201057613634,0.0037448636157873015,-0.006524759584196039,0.0024664215673985707,-0.04406779661016949,-0.04915254237288136,4.372013,46.888336,1.0000001
612,,,,-0.047443052109490694,0.11742522602161996,1.0,0.109137052645931,-0.10704375,0.07912032,-0.00021164738,0.01937760099716888,0.0036329926358934232,-0.00649980595399859,0.0024384553936458663,-0.03898305084745762,-0.0491525423728814,4.4195757,47.64837,1.0
613,,,,-0.015114971320896236,0.10161808850843722,0.0,0.5891061603248894,-0.10713129,0.07909727,0.0002125616,0.019790922542030513,0.0038032494256176794,-0.006428564177843439,0.0024279770310589375,-0.03389830508474574,-0.0491525423728814,4.485871,48.37797,0.99999976
614,,,,0.0412671348549948,0.0745669212866145,0.0,0.021152321993785816,-0.10727369,0.07886431,-0.00021350123,0.02003524965044788,0.0039038790976852152,-0.006393711904438852,0.0024039552774460012,-0.028813559322033923,-0.04915254237288137,4.6046042,49.500046,1.0000001
615,,,,0.13675694984289016,0.12839918713033743,1.0,0.03182686045212445,-0.107183956,0.07882306,0.00021444511,0.020393555888712625,0.0038874225169849624,-0.006309840837561088,0.0023953198200168647,-0.023728813559322038,-0.049152542372881386,4.543901,49.360886,1.0
616,,,,0.03729223419658789,0.07460451811596149,0.0,0.25838898236934954,-0.107238024,0.07855881,-0.00021563475,0.020447302764086014,0.003996124068792974,-0.006259860894094672,0.002369967568936467,-0.018644067796610188,-0.04915254237288137,4.4132905,48.048923,1.0000001
617,,,,0.1158738916010462,-0.021355892676309864,1.0,-0.2992304135591556,-0.107057974,0.07848106,0.00021664643,0.021001379359395608,0.004072899907779331,-0.006157163972568115,0.002358982844145741,-0.013559322033898324,-0.04915254237288136,4.375278,47.08842,0.9999999
618,,,,-0.030551705476312276,0.08574599670429918,1.0,0.05285561515764784,-0.106981546,0.07816987,-0.00021772589,0.02113435376375469,0.004047727448421511,-0.006084191629614986,0.0023315015422097273,-0.008474576271186451,-0.04915254237288135,4.3372655,46.127953,0.9999998
619,,,,0.06778312499835847,0.08592228652512275,1.0,0.02921050456257499,-0.10665632,0.078042805,0.00021872458,0.021534766398634515,0.0041549500983224805,-0.005955292006816997,0.0023178203222765145,-0.0033898305084745636,-0.04915254237288135,4.3461475,45.50299,0.9999999
620,,,,0.07571019087215418,0.08975597700036493,1.0,0.48477720755797166,-0.10638343,0.07767475,-0.00021995687,0.021836362914836684,0.004229828580887246,-0.005853490092812657,0.0022886437989919277,0.001694915254237286,-0.0491525423728814,4.3872523,45.017197,1.0000001
621,,,,0.11315376683920188,0.09434211524870874,1.0,-0.31748548532143617,-0.10575303,0.07749526,0.0002210813,0.022830828884188924,0.004382522613673496,-0.005692762665950214,0.0022754241129460543,0.006779661016949179,-0.0491525423728814,4.4282784,44.53251,0.9999999
622,,,,0.13043005681404518,0.03947160435286948,1.0,0.03671735592636993,-0.105156906,0.07706228,-0.0002223008,0.02327293468089983,0.0045561992171571945,-0.0055556547034523035,0.0022466247673550875,0.011864406779660988,-0.049152542372881386,4.471195,44.01702,1.0000001
623,,,,-0.027297357469055462,-0.023085542135694095,1.0,0.023838410709063645,-0.10420587,0.07681811,0.00022348462,0.02395950440108689,0.004503258871887628,-0.005356343050610298,0.002232490493232508,0.01694915254237286,-0.0491525423728814,4.4064846,43.297417,1.0
624,,,,-0.0142892254841534,0.10160288731978391,0.0,1.6595813503748253,-0.10325818,0.076308936,-0.0002247841,0.024657861619356708,0.004661461896126106,-0.005178023553381692,0.0022034445691059,0.022033898305084763,-0.04915254237288138,4.335826,42.46284,1.0000001
625,,,,0.022496336256777466,-0.02288752427259826,1.0,0.6517875918859168,-0.10185188,0.07599784,0.0002260193,0.02549299263160738,0.004970754952429371,-0.004934771262486653,0.0021907813018337825,0.02711864406779667,-0.04915254237288137,4.244826,41.808144,0.9999999
626,,,,0.025386002527365167,0.07543498278807768,0.0,0.05106795668723692,-0.100463495,0.07540382,-0.00022736347,0.026245664963989872,0.0049585464016455505,-0.004709180703897182,0.0021627222669519225,0.03220338983050849,-0.04915254237288137,4.140566,41.225197,1.0
627,,,,0.006104287286034141,-0.02227540829523085,1.0,0.02189567274210303,-0.09860772,0.075016074,0.00022869275,0.027290221834548465,0.005229450687448925,-0.0044153347111725375,0.0021492820612488174,0.03728813559322033,-0.0491525423728814,4.036302,40.64223,1.0
628,,,,-0.028185100905114793,-0.02731391138490651,1.0,0.5236750371471236,-0.09680084,0.07432268,-0.0002301396,0.027527313648073065,0.0054677642518986,-0.004136559146347628,0.0021207213131221566,0.04237288135593217,-0.0491525423728814,3.9320383,40.05926,1.0
629,,,,0.11114652604772084,0.10430185245714911,1.0,0.06272259128244617,-0.09431769,0.0738665,0.0002314885,0.029035024704920195,0.005553709806152917,-0.0037878667011194103,0.002108186961959496,0.04745762711864407,-0.04915254237288137,3.8277745,39.476307,0.9999999
630,,,,0.006740400954960667,0.1425089793210289,1.0,0.023588014027730416,-0.09104699,0.073110305,-0.00023299684,0.03011896928423668,0.005650180630861547,-0.003451631176134167,0.0020797640103190043,0.05254237288135592,-0.049152542372881386,3.7235107,38.89334,1.0000002
631,,,,0.098780108036139,0.14870731716714547,1.0,0.018446729465174568,-0.086838834,0.07264075,0.0002344121,0.030869197688819735,0.005939258351498864,-0.0030412253119926577,0.002065249282280788,0.057627118644067804,-0.049152542372881386,3.6576428,38.499767,1.0
632,,,,-0.030620378093420643,0.08899215637837994,1.0,0.12610045075416565,-0.0827433,0.071753666,-0.00023603298,0.03159567999736015,0.006094998477755476,-0.002640512021927641,0.002034942413833572,0.06271186440677973,-0.04915254237288141,3.6003315,38.085983,1.0000002
633,,,,-0.005342217515992411,0.10145147977877556,0.0,-0.24283988475799562,-0.07755151,0.071291015,0.00023746815,0.03210881281944274,0.006180771274858835,-0.002166203608098086,0.0020198641078714285,0.06779661016949154,-0.04915254237288136,3.4956064,36.851322,0.99999994
634,,,,0.12785300414070006,-0.04172005744357739,1.0,0.032058903347286914,-0.07436624,0.06968776,-0.00023913069,0.03269866006321083,0.006171668533213868,-0.0017022646900103349,0.0019879486006088762,0.07288135593220343,-0.04915254237288138,3.3908796,35.616676,1.0000001
635,,,,0.024709331017379658,0.0755349586523298,0.0,0.015572253418051534,-0.07994979,0.06483905,0.00024067138,0.03343518700232848,0.006338631767044639,-0.001161995537913639,0.001970728620416584,0.07796610169491532,-0.04915254237288139,3.286156,34.382057,1.0
636,,,,0.13156090605687926,0.10688148937579207,1.0,-0.3553012728691101,-0.08450059,0.060311843,-0.00024243313,0.033588613802151994,0.006395671942504505,-0.0006298743384866905,0.0019394718034451747,0.08305084745762714,-0.04915254237288139,3.1145952,33.475395,1.0000002
637,,,,-0.030472729697303594,-0.049419058009777486,1.0,1.102989822626114,-0.090101756,0.05572699,0.00024411234,0.03305198249362504,0.006354296593479962,-2.2072574776589247e-05,0.0019268446734632227,0.088135593220339,-0.04915254237288137,2.887089,32.858963,1.0
638,,,,0.003487316471030219,0.02933593915068969,1.0,0.03512338415883413,-0.09537577,0.051238235,-0.00024599308,0.03214667325962231,0.0060451833883568935,0.0005759249465860317,0.0019019717986621428,0.09322033898305083,-0.04915254237288139,2.7745106,32.67043,1.0000001
639,,,,0.12264351206776185,0.07399016658269178,1.0,0.014281257112182815,-0.10144944,0.046912916,0.00024767578,0.030583185366829836,0.005775706406972283,0.0012478528765472454,0.0018939658363032383,0.0983050847457627,-0.04915254237288135,2.7934327,33.211006,0.9999999
640,,,,-0.033001668338480616,-0.046681031806232356,1.0,-0.08602935885205681,-0.107284956,0.04270379,-0.000249594,0.02862276114556812,0.0054369898952072344,0.0019102136197986148,0.0018708813935944596,0.10338983050847453,-0.04915254237288137,2.9992254,34.84568,1.0
641,,,,0.02340323834006784,0.0758820491173197,0.0,-0.31286735584338504,-0.113987036,0.03872595,0.0002515165,0.025448389999763062,0.004932422085529238,0.0026487766055338325,0.0018639574199193828,0.10847457627118641,-0.04915254237288135,3.1547005,35.693474,1.0
642,,,,0.025052365720365136,0.11077886063767224,1.0,0.0360520939902085,-0.12029708,0.034897726,-0.00025368272,0.0221287829064239,0.004207695200769719,0.003379839765560461,0.0018424075681464178,0.1135593220338983,-0.04915254237288135,3.2480128,36.04765,0.99999994
643,,,,0.14949652457505358,0.14447932485067067,1.0,0.014522827279501552,-0.1278602,0.031312265,0.00025573693,0.018524613408422777,0.0035426872289123874,0.004186939883942235,0.0018352178260110745,0.11864406779661019,-0.04915254237288134,3.2719862,35.925804,0.9999999
644,,,,-0.03805498369478333,0.1194644249022933,1.0,0.15431168969766593,-0.13218138,0.028580034,-0.0002581589,0.014580044354202392,0.0028348021639957735,0.004985699291634353,0.0018103316914934023,0.12372881355932204,-0.049152542372881386,3.2086732,35.232014,0.99999994
645,,,,0.08421532327826413,-0.03522164102357797,1.0,-0.24995552316124056,-0.124854185,0.0285285,0.0002609698,0.010882269176817169,0.002129251417018221,0.005861432705487542,0.0017990086648368689,0.12881355932203384,-0.04915254237288135,3.085129,34.4968,1.0000001
646,,,,0.02365655317194382,0.07246906394207236,0.0,0.02513510333830758,-0.119121954,0.027694529,-0.0002620727,0.0072823550646887395,0.0013427209504663074,0.006731228384620909,0.0017704883522020286,0.13389830508474584,-0.04915254237288137,2.9776878,33.766125,1.0
647,,,,-0.0030923652477006197,0.10141938265412255,0.0,0.03195105692407049,-0.11190085,0.027544666,0.0002930582,0.004436915926037639,0.0008834189514115206,0.007679828183873448,0.0017537278863250265,0.13898305084745766,-0.04915254237288136,2.9082124,33.046173,1.0000001
648,,,,0.14442738462690324,0.019610359997971935,1.0,0.5030414156797456,-0.10541768,0.028281042,-0.00010836065,0.002404969005624121,0.00042864605108714984,0.008622195697415094,0.0017168667744822627,0.1440677966101695,-0.04915254237288135,2.838517,32.32434,1.0
649,,,,-0.014678476380844074,-0.018242939747827425,1.0,-0.28996025280254645,-0.10401199,0.028318297,0.0005481665,0.002112577393825514,0.0004514026066385128,0.00964322812550562,0.001691729099146138,0.1491525423728814,-0.049152542372881323,2.7684474,31.59935,1.0000001
650,,,,0.11928072416717571,0.09024790586557231,1.0,0.08338588468606503,-0.098352455,0.029151179,1.7977936e-05,0.003787902219600063,0.0006702245573857752,0.010658133382726498,0.0016497596263204083,0.15423728813559326,-0.04915254237288136,2.6983807,30.874376,1.0
651,,,,9.163422743878997e-05,0.10137076315699717,0.0,0.07345953539303071,-0.08667895,0.031754334,0.00039649702,0.008512204610047834,0.0016395658435802195,0.011751258485815205,0.0016235633853421843,0.15932203389830504,-0.04915254237288134,2.6283116,30.149395,0.99999994
652,,,,0.05452257796502309,0.1165680118620513,1.0,1.1907222096512957,-0.0742825,0.03461711,-0.00020520535,0.01650462407886978,0.003246068467316621,0.012839001621893782,0.0015824626019743553,0.16440677966101702,-0.049152542372881414,2.5582423,29.424402,1.0000001
653,,,,-0.021450577509837632,0.12022668684369305,1.0,0.8979365476747838,-0.060113862,0.03872284,0.0003028884,0.029431767338716924,0.005730272904347404,0.014004747203920451,0.0015562539247070812,0.16949152542372886,-0.04915254237288135,2.8051677,28.916283,1.0
654,,,,0.07396502919873675,-0.01587543382659369,1.0,0.04119509905438987,-0.045299206,0.043124076,-0.00026259545,0.04659385552755033,0.008870043780607557,0.015162018293554295,0.0015148999795744935,0.17457627118644062,-0.04915254237288138,3.2111218,28.516842,1.0000001
655,,,,0.025816055523823822,0.08712879494041663,1.0,0.05201587914239594,-0.03155019,0.048240393,0.00028651286,0.06927822209723881,0.013641122303117545,0.016393280131584295,0.001489214494345275,0.1796610169491525,-0.04915254237288137,3.61708,28.11744,1.0
656,,,,0.000914169593563516,0.10135806881653668,0.0,0.12582115200628718,-0.02694964,0.052480068,-0.00026624498,0.09579249454733754,0.01845276621632515,0.017613894970741624,0.0014468526324263485,0.1847457627118644,-0.04915254237288137,4.0230374,27.718016,1.0000001
657,,,,0.023648296532318744,0.07203268897890805,0.0,-0.11637201373386814,-0.020421032,0.059165847,0.00029909692,0.1270870656334003,0.024351578374317118,0.01890682177560704,0.0014175749456282166,0.18983050847457628,-0.04915254237288135,4.428989,27.318588,0.99999994
658,,,,-0.03525958348899736,-0.0007928653820952897,1.0,0.03509319491773871,-0.014789186,0.06698129,-0.00027317804,0.16199761338436308,0.030205932446646357,0.02018384611760728,0.0013714901597970239,0.19491525423728817,-0.04915254237288135,4.8349485,26.91918,1.0
659,,,,0.12848596200682694,0.13870770711579083,1.0,0.02952233478530127,-0.0080755735,0.076642305,0.0003032637,0.19691740380768671,0.03786098804673286,0.021526496149302975,0.0013396644556401874,0.20000000000000004,-0.04915254237288135,5.2409043,26.519743,0.9999999
660,,,,0.13353342505070448,0.00460402344677846,1.0,-0.11000697242926402,-0.0022850472,0.08677286,-0.00028104318,0.23584387903413123,0.04477721435165881,0.022850562010204377,0.0012906708332848273,-0.09999999999999995,-0.044067796610169546,1.3551676,19.11208,0.9999999
661,,,,0.023638631074471988,0.0715780483581239,0.0,-0.09305057028330953,0.0025296623,0.09508088,0.00030665725,0.2761130180292679,0.05251514599693455,0.024241904662282945,0.0012566092266156688,-0.09491525423728807,-0.04406779661016952,1.5275764,20.681211,0.9999998
662,,,,-0.00696225158460273,-0.03852398658205543,1.0,0.03945454580938084,0.006597678,0.103276595,-0.00029046377,0.31831118871419245,0.06109845804387813,0.025614329151336945,0.00120856533875503,-0.08983050847457619,-0.04406779661016954,1.6999905,22.250395,1.0000001
663,,,,0.023627159098357175,0.07110342643565018,0.0,0.02456382277833568,0.01123852,0.1125442,0.00031016755,0.3621874045315817,0.06967247198105264,0.027047286474751672,0.0011774471813047608,-0.08474576271186436,-0.044067796610169505,1.8723981,23.819563,1.0
664,,,,0.035535267967803555,0.11791321008054349,1.0,-0.038099978651319234,0.0154380305,0.12234254,-0.00029922876,0.3976448672224456,0.07740793595007225,0.028453930494108135,0.001132087137771949,-0.07966101694915251,-0.044067796610169525,2.044808,25.388716,1.0000002
665,,,,0.023526842706913555,0.06783999677599906,0.0,0.3154580052055064,0.020193417,0.13339467,0.00031499963,0.4319808255003508,0.08161104127456262,0.02991970298347529,0.0011045203757218474,-0.07457627118644063,-0.044067796610169505,2.2294915,27.179861,1.0
666,,,,-0.00033079843737200687,0.08547343028419592,1.0,0.02489897886435484,0.024512777,0.14503385,-0.00030772245,0.46502870939871904,0.08755201940408294,0.03135860480642096,0.0010641352087877509,-0.06949152542372873,-0.044067796610169505,2.424737,29.160587,0.99999994
667,,,,0.0035434969200311317,0.10131429846692755,0.0,0.007504435888460641,0.029376565,0.15813848,0.00032059982,0.48069522539210846,0.0907283510521791,0.032852213549270745,0.0010405172897210864,-0.06440677966101688,-0.04406779661016951,2.6212697,31.157894,1.0
668,,,,0.1179269829540786,0.09708002634132974,1.0,-0.2774390024798257,0.03377024,0.17192748,-0.0003159832,0.4966351962422586,0.09678446785106895,0.034315250469875554,0.0010022985646564743,-0.05932203389830504,-0.04406779661016957,2.818653,33.16598,1.0000001
669,,,,0.03932462338683025,0.056121716397782725,1.0,0.2940778320743924,0.038730953,0.18742228,0.00032714658,0.49940223020181973,0.09741372355735443,0.03583133805377637,0.0009809101225223807,-0.05423728813559316,-0.04406779661016952,3.0200884,35.176247,0.99999994
670,,,,0.015945111826323605,0.08771018898181786,1.0,0.037340999393624244,0.0431768,0.20363252,-0.00032428635,0.4973754642743112,0.09727695216764992,0.0373148755543415,0.0009460241588422927,-0.04915254237288134,-0.04406779661016954,3.2268958,37.189507,1.0000002
671,,,,0.05482812372847856,0.09063878765818305,1.0,0.013809068386427495,0.04824053,0.22182634,0.00033434588,0.4992618277064167,0.09552651492154988,0.03884865134291323,0.0009276747576776487,-0.04406779661016943,-0.04406779661016952,3.4534724,39.20802,1.0000001
672,,,,0.05856972440198438,-0.04563821149818708,1.0,-0.33594209586872775,0.052694816,0.24076095,-0.00033305772,0.4885921883167123,0.09470725598300322,0.04034626531764839,0.0008945766364734953,-0.038983050847457686,-0.04406779661016947,3.6567726,40.925053,1.0
673,,,,0.02346633106028866,0.06601291059958675,0.0,-0.4525452552472844,0.05775055,0.26184916,0.00034221046,0.48227112483615625,0.09237173098694605,0.0418912571125184,0.0008780930888550705,-0.03389830508474576,-0.04406779661016945,3.8438396,42.021458,0.99999994
674,,,,0.005365160260558707,0.0670919080897207,1.0,0.034304455769986496,0.057658896,0.2773739,-0.00034131212,0.4749553655769195,0.09209838194313232,0.043398682578520816,0.0008476622441684968,-0.02881355932203391,-0.04406779661016947,4.039681,43.373573,1.0000001
675,,,,-0.0002764114355972014,-0.01625332418579748,1.0,0.02599843785870597,0.04931596,0.281525,0.00035482086,0.46773042353416466,0.0903526780732471,0.04495147271804037,0.0008331349815311287,-0.023728813559322062,-0.044067796610169484,4.11737,44.153496,1.0000001
676,,,,-0.02132493117938652,0.08587257184020126,1.0,1.23071848154068,0.039580088,0.28239894,-0.00034339694,0.4485802382661608,0.08837941322218733,0.04646365599592918,0.0008030366881093261,-0.018644067796610177,-0.044067796610169505,4.0288744,43.386875,0.9999999
677,,,,-0.015372273484477915,0.13828386425856382,1.0,-0.06930835374137935,0.028850732,0.28123093,0.0003738043,0.4268950429553156,0.08293250889769727,0.048018554804569256,0.0007885855584332291,-0.013559322033898293,-0.04406779661016945,3.9053953,42.160564,0.99999994
678,,,,0.06401529529451865,0.11402795317065333,1.0,0.03665207132690668,0.018315785,0.2809424,-0.000340346,0.3972967926939635,0.0763531270136558,0.04953032376497777,0.000759977827599029,-0.008474576271186413,-0.0440677966101695,3.7819128,40.93426,1.0
679,,,,0.0905617763044561,-0.032602340848176016,1.0,0.0133220753606735,0.00829095,0.28191823,0.00039929638,0.35704544271483407,0.07030377918242099,0.051081562396444825,0.0007476236749374471,-0.003389830508474556,-0.044067796610169456,3.7457213,40.224773,1.0
680,,,,0.09003105949458017,0.1478971386869286,1.0,-0.2221912485222484,-0.002137095,0.28216568,-0.0003303797,0.3135366310538508,0.06082610826749449,0.05258658956809965,0.0007196036902474639,0.001694915254237278,-0.04406779661016946,3.7867491,39.740105,1.0
681,,,,-0.03049092819785093,0.11220906852076228,1.0,0.28743812649749045,-0.011980942,0.28336516,0.00043797513,0.26141342380327165,0.048241515004561274,0.05412933203122878,0.0007070905422018178,0.0067796610169491905,-0.044067796610169456,3.828477,39.24402,1.0
682,,,,0.1260777455558788,0.010152794712056191,1.0,0.053114350025866244,-0.022487244,0.2832485,-0.0003028876,0.203497618269399,0.03932843302587493,0.055624081422416455,0.0006804854004206127,0.011864406779661016,-0.04406779661016946,3.8733256,38.697025,0.9999999
683,,,,0.054203438784450136,0.051450940128528674,1.0,0.03257173822393459,-0.031717196,0.28533152,0.0005030951,0.1492398911937058,0.027870503791396304,0.05715310506025374,0.0006706032817455842,0.016949152542372916,-0.04406779661016947,3.817842,37.927597,1.0000001
684,,,,0.13658045937129687,0.015649651074483573,1.0,-0.03583927625833556,-0.043322895,0.28245616,-0.00024729324,0.10242829525653017,0.019696522993893684,0.0586296664768499,0.0006472131262116321,0.02203389830508476,-0.044067796610169484,3.7471812,37.093006,1.0
685,,,,-0.0411232398701052,0.06414786046018195,1.0,-0.2781124281328778,-0.060528792,0.26513985,0.0005519097,0.06012310894419913,0.01127583745638113,0.06013646955266495,0.0006429254263512861,0.027118644067796634,-0.044067796610169456,3.6560552,36.558582,1.0
686,,,,0.07453045000719187,0.07830902914638603,0.0,0.03561927283330243,-0.06615912,0.26325604,0.000109459885,0.02767385061288755,0.005563002779857325,0.06158877943171916,0.0006273300704847856,0.032203389830508466,-0.04406779661016949,3.5597653,36.01229,1.0000001
687,,,,0.1315479983915281,0.13021959438644864,1.0,0.0267038576538172,-0.07336378,0.2527128,0.0025116112,0.005055566228140655,0.0009171100582594292,0.06306853647979382,0.0006300490512712898,0.03728813559322034,-0.04406779661016946,3.4555027,35.429325,0.9999998
688,,,,-0.04553829994004295,0.03204428423285542,1.0,0.31643526033423414,-0.08450874,0.23499812,0.00660417,-0.005454663754386803,0.0011931889032641729,0.06448886445128357,0.0006199448078686393,0.04237288135593221,-0.044067796610169456,3.3512387,34.846363,1.0000001
689,,,,0.1294101368311405,-0.03377987047036657,1.0,0.02428230540505771,-0.09483125,0.21865821,0.023211868,-0.005024903115660164,0.0007049519744266381,0.06593181050923533,0.0006283592787982693,0.04745762711864407,-0.04406779661016943,3.246975,34.263412,1.0000001
690,,,,0.0125050570408127,0.11076553489036346,1.0,0.01804432682281749,-0.10470029,0.20408213,0.069548145,0.0035458098475454666,0.0006665238127173745,0.06730997964990121,0.0006249035469983827,0.052542372881355943,-0.04406779661016944,3.1666827,33.798683,1.0000002
691,,,,0.13179089197529736,0.03822459143537886,1.0,0.033643864721519035,-0.11439367,0.19021663,0.19358462,0.017743046553814448,0.003427957945339733,0.06870640512008938,0.0006391124418618902,0.05762711864406783,-0.04406779661016944,3.114414,33.47218,0.99999976
692,,,,-0.00864970815269963,0.14114770143480754,1.0,-0.2869954218809632,-0.12374736,0.17791356,0.42703035,0.03489479965867438,0.006848800758648178,0.07003573141491105,0.0006394691797801289,0.06271186440677967,-0.044067796610169505,3.055359,33.028202,1.0000001
693,,,,0.12890645762244118,0.06425335040117962,1.0,0.6606052839893034,-0.13289522,0.16620919,0.6963748,0.05296222571622542,0.010251434602168843,0.07137991898440946,0.0006574158053333105,0.06779661016949154,-0.044067796610169456,2.950633,31.79355,1.0000001
694,,,,-0.03305484299144601,0.1350947056548813,1.0,0.023021808422959675,-0.14164402,0.15589139,0.8721324,0.07032641160114164,0.013589945701713574,0.07265189231630573,0.0006625090344238272,0.07288135593220343,-0.04406779661016944,2.8459077,30.558907,1.0
695,,,,0.11106528904382194,-0.0476263037095489,1.0,0.042908762352564224,-0.1501728,0.14607437,0.9531898,0.08461117029775497,0.016600632554842575,0.07393468026337137,0.0006842842715257185,0.07796610169491527,-0.04406779661016944,2.741183,29.324274,1.0
696,,,,0.12227806933322653,0.04752514147002525,1.0,-0.009140072898431257,-0.1583939,0.13740773,0.98219955,0.09619914922485742,0.018612884105703314,0.07514309201578641,0.0006913166250438918,0.08305084745762714,-0.04406779661016945,2.5416486,28.540457,1.0000001
697,,,,0.011367050168797285,0.08405641532309772,1.0,-0.3059399588541551,-0.16634916,0.12915657,0.9944312,0.10004060426273816,0.019728085531855403,0.07636277339533139,0.0007153815887328307,0.08813559322033897,-0.044067796610169456,2.3263488,27.92855,1.0
698,,,,0.023338235114742215,0.06208457670924915,0.0,0.046959286271457505,-0.17402478,0.12181135,0.99705136,0.09970581727318205,0.019398926925234303,0.07751064926542484,0.0007264809261492924,0.09322033898305082,-0.044067796610169456,2.2657423,27.816532,1.0
699,,,,0.03780760927512457,0.024811707019967672,0.0,0.026899150761036092,-0.18260285,0.1128592,0.9999753,0.09392066594035484,0.017872385488145206,0.07867074002133713,0.0007543268042941423,0.09830508474576266,-0.04406779661016945,2.473524,28.693909,0.99999994
700,,,,-0.04389588130235531,0.025994749975807308,1.0,-0.09854051741686734,-0.19372715,0.101095684,0.9991236,0.08361149609711994,0.016008416084181333,0.07975786568982528,0.0007675578684002631,0.10338983050847451,-0.04406779661016949,2.6642485,29.589233,1.0
701,,,,0.02326602357127673,0.06001633892281006,0.0,0.2711652598597787,-0.20251495,0.092328615,1.0006993,0.07363692209973048,0.014081524314940676,0.08085613218578655,0.0007979573113789619,0.10847457627118641,-0.04406779661016946,2.787273,30.157255,0.9999999
702,,,,0.12771531405587067,0.06891417231597695,1.0,0.03282229057603057,-0.19909807,0.09301439,0.99915963,0.06031164551255028,0.011773448246691628,0.08188131057923137,0.0008155632487147803,0.1135593220338983,-0.04406779661016946,2.8628304,30.394611,1.0000001
703,,,,-0.005262532759871853,0.12012746235170628,1.0,0.029995479912887438,-0.19732557,0.092912346,1.0007435,0.048297843271715046,0.009089248768780617,0.08291753311474688,0.00085004446356047,0.11864406779661016,-0.04406779661016947,2.8868253,30.278875,0.9999999
704,,,,0.012967697680649162,0.060523155399230325,1.0,-0.23425335579373863,-0.20831867,0.086771145,0.99909514,0.036415019815559106,0.007070030297320782,0.08387889036070657,0.0008699953416073438,0.12372881355932208,-0.04406779661016945,2.782589,29.557056,1.0
705,,,,0.14105480650296143,0.1399076482920797,1.0,-0.070077462812488,-0.22176325,0.07970737,1.0008996,0.025731242080841682,0.004924236663946626,0.0848493229099181,0.0009070209369578976,0.12881355932203387,-0.044067796610169435,2.6590571,28.821976,0.99999994
706,,,,0.012848995144751971,0.10117784762347386,0.0,0.05166851230054628,-0.23467301,0.07364605,0.99900705,0.017182248035230288,0.0033659604923035736,0.08574479803180905,0.0009310327618202544,0.13389830508474582,-0.04406779661016944,2.5355253,28.086897,1.0000001
707,,,,0.023122879714832137,0.05576136386515877,0.0,0.021117239028347647,-0.24718578,0.06793663,1.0010587,0.010830056874700926,0.0019824551178892927,0.08664838696620163,0.0009716246617568839,0.13898305084745766,-0.04406779661016945,2.4658334,27.367012,0.9999998
708,,,,0.023100758391393552,0.05504237378467375,0.0,0.048463351061839736,-0.25855812,0.063495636,0.998837,0.006666597584549887,0.0013767579560384291,0.08747407249988037,0.0009973855151632666,0.14406779661016947,-0.044067796610169525,2.3963482,26.646997,0.9999998
709,,,,0.1441169574853191,0.14039772396581834,1.0,-0.451479910464769,-0.2638283,0.06326431,1.001278,0.005322875224202629,0.00098496038057645,0.08830663916725792,0.0010398272029882919,0.1491525423728813,-0.04406779661016949,2.326292,25.92216,0.9999999
710,,,,-0.03590672514864823,0.14555474022907172,1.0,0.010450279687362816,-0.26602313,0.06530148,0.99854034,0.006371490673550676,0.0013396514664415242,0.08906180093517956,0.0010687976032477285,0.1542372881355932,-0.044067796610169484,2.2562375,25.197313,1.0000001
711,,,,-0.047342907683183305,0.016063220374710335,1.0,0.02136043079849076,-0.26821664,0.06699732,1.0015842,0.010062861719413686,0.0018923028768275405,0.08982140106304873,0.0011136432826286602,0.15932203389830507,-0.04406779661016949,2.1861756,24.4724,1.0000001
712,,,,-0.008179451995081521,-0.014103419518241171,1.0,2.300566848781374,-0.2702879,0.06884853,0.9978438,0.01525758664935649,0.003044866390829603,0.09049975193801493,0.001141161074290252,0.164406779661017,-0.04406779661016952,2.4466763,23.97358,1.0000001
713,,,,0.017562129225184867,0.10113785022912714,0.0,-0.11785958078172472,-0.27226213,0.070447564,1.0017002,0.022132287952818522,0.004210032041257191,0.09118226289850506,0.001180122140175208,0.1694915254237288,-0.04406779661016947,2.8528044,23.574354,0.99999994
714,,,,0.06018218465019298,-0.009659686152109347,1.0,0.11636532564036582,-0.27413538,0.07220491,0.99505013,0.029354865425523256,0.005696575832553025,0.09178483259650182,0.0011998683745597018,0.17457627118644056,-0.0440677966101695,3.25877,23.174944,1.0
715,,,,-0.025684027346305063,0.11767328495885122,1.0,0.01949387893702572,-0.27595192,0.07364529,0.9989421,0.03800342202353245,0.006888120563573024,0.09239249655981299,0.0012326039192463183,0.1796610169491525,-0.04406779661016947,3.664727,22.775528,1.0
716,,,,0.022692331509894328,0.10111742407840212,0.0,0.0566376699341668,-0.27754205,0.0753386,0.98020476,0.045450229784604335,0.00852279755411519,0.09292084096067219,0.0012483747817671523,0.18474576271186438,-0.04406779661016954,4.0706835,22.37612,0.99999994
717,,,,0.0253582476596136,0.10111873129994418,0.0,-0.2879984239737193,-0.2792613,0.07648344,0.9812843,0.05316374016717146,0.009907539231061194,0.0934506416817614,0.0012769827081271562,0.18983050847457628,-0.04406779661016949,4.476637,21.976675,0.9999999
718,,,,-0.024656549034189925,0.03406627361957429,1.0,0.03532080627237436,-0.27983487,0.078865476,0.8800585,0.06045896280226906,0.01183234675195109,0.09389741103311333,0.0012877098387733823,0.19491525423728817,-0.04406779661016949,4.882595,21.577267,1.0000001
719,,,,-0.0013319172035074073,0.08285427715233488,1.0,0.036599536469019846,-0.2763563,0.08551239,0.36609703,0.06764754325612331,0.013063434005102518,0.09435016206912127,0.0013125108681310436,0.2,-0.044067796610169484,5.2885504,21.177822,0.99999994
720,,,,0.055299898414632995,0.0572044249179164,1.0,-0.06797422943534431,-0.27393794,0.09137835,0.035925623,0.0737021842374237,0.014124550020086094,0.09472580510160665,0.0013198882951666504,-0.1,-0.03898305084745765,0.4977805,12.210977,1.0
721,,,,-0.04188640233982069,0.0720815383520709,1.0,-0.2855974344106821,-0.27125338,0.097447105,0.006351029,0.08110342968435015,0.015269482112645604,0.09510937134608745,0.0013406418084987352,-0.09491525423728817,-0.03898305084745764,0.6701928,13.780137,0.99999994
722,,,,0.08546046603981157,-0.0401102712274138,1.0,0.026985251678534116,-0.26917946,0.103035204,-0.00013718927,0.08671328391961051,0.016780379074322425,0.09541743797904573,0.0013458524843510916,-0.08983050847457627,-0.03898305084745764,0.84260184,15.349298,1.0000001
723,,,,0.02403276421621003,0.062046632190646676,0.0,0.021661876005954584,-0.2669625,0.108528376,0.0002813363,0.09118953730914871,0.01759405432207405,0.09573583263012363,0.0013675687976345246,-0.08474576271186439,-0.03898305084745764,1.0150121,16.918455,1.0
724,,,,0.03843764622308516,0.02573455268054738,0.0,-0.29901819471474533,-0.26522955,0.113568015,1.6483391e-05,0.09611552741397784,0.018712711744008063,0.09598312130121446,0.0013741572110403425,-0.07966101694915252,-0.03898305084745767,1.1874217,18.487621,1.0
725,,,,0.031759995759709864,0.024728580490021797,0.0,0.1992516000192244,-0.26342654,0.11836683,-8.068811e-05,0.10045390457620582,0.0192237451876501,0.09624304675363501,0.001394530168027741,-0.07457627118644068,-0.03898305084745765,1.3598801,20.056938,1.0
726,,,,-0.016493065469601144,0.1389976010669141,1.0,0.03237168505825409,-0.26209527,0.12259026,0.000116332914,0.10482483799916165,0.020027071045973524,0.09643000764921612,0.0013982054465815456,-0.0694915254237288,-0.03898305084745764,1.53242,21.6265,1.0000001
727,,,,0.13318764116260223,0.01930368892672074,1.0,0.012998424170369761,-0.26069623,0.12646075,-0.00012161268,0.10590733185067473,0.02024775152836905,0.09663137482000803,0.0014171901372195623,-0.06440677966101696,-0.03898305084745765,1.7212248,23.48279,1.0000001
728,,,,0.08962055016490707,0.07897723639038558,1.0,-0.3071565310592237,-0.2596986,0.12980044,0.00011634138,0.10909923800275073,0.020595990605760894,0.09676589984813916,0.001420294342057163,-0.05932203389830509,-0.03898305084745766,1.9186025,25.490843,1.0000001
729,,,,-0.042948044929360066,0.13804253021794027,1.0,-0.0993310809135437,-0.25862235,0.13279559,-0.00010434114,0.11110980661429233,0.020937618936009362,0.09691969876535998,0.0014383965854639195,-0.05423728813559322,-0.03898305084745762,2.1191611,27.500624,1.0
730,,,,-0.005225285640341901,-0.02810388309664265,1.0,0.03392307834286966,-0.25790408,0.13523987,8.9628964e-05,0.1117934478459509,0.02206494409912205,0.09700852550638252,0.0014423461515302581,-0.04915254237288138,-0.03898305084745764,2.3259768,29.513903,0.9999999
731,,,,0.07262938658077592,-0.03418814838636506,1.0,0.0472365278078658,-0.25707844,0.13730751,-7.376423e-05,0.11321903172964097,0.022008325379898344,0.09711828528878075,0.0014640093456923658,-0.04406779661016949,-0.03898305084745765,2.696434,32.030014,0.99999994
732,,,,0.0011993347268045781,-0.03202955957336322,1.0,-0.3020597307578377,-0.25656945,0.13889465,5.741644e-05,0.11424008669863042,0.021835126227523146,0.09716783572627265,0.001471726687165829,-0.03898305084745764,-0.03898305084745768,3.1278331,34.67443,1.0000001
733,,,,-0.03231777561327405,0.1421167641194624,1.0,-0.07116982211237369,-0.25596166,0.14016762,-4.1475432e-05,0.11565318249390479,0.02230660424665594,0.09724236294065537,0.001494541663842057,-0.03389830508474574,-0.03898305084745764,3.3781435,36.21345,1.0
734,,,,0.0847884754669092,-0.009107554240434038,1.0,0.025331320802275188,-0.25567722,0.14096667,2.5890364e-05,0.11622222293337997,0.02224330651536131,0.09725766279676898,0.0015016209103017892,-0.028813559322033895,-0.03898305084745767,3.573982,37.56554,1.0
735,,,,-0.031459862190460465,0.03812831863765474,1.0,0.022324735181911033,-0.2552752,0.14148296,-1.0881581e-05,0.11575574409734962,0.022450313336163978,0.09730010111692437,0.0015246904526268461,-0.023728813559322014,-0.03898305084745764,3.6981902,38.530876,0.9999999
736,,,,-0.019380917476652604,-0.04996243608486393,1.0,-0.24521854007115929,-0.25516212,0.14161958,-3.3983752e-06,0.11564617185659672,0.0220661458081395,0.09728764083703441,0.0015322946516676734,-0.01864406779661015,-0.03898305084745762,3.750639,39.055103,1.0
737,,,,-0.02574118097987359,0.1365576690925996,1.0,0.009974538358629392,-0.2549177,0.14159262,1.7135946e-05,0.11610407096290462,0.0219415985050121,0.09730735364355374,0.0015544084916515263,-0.013559322033898332,-0.03898305084745761,3.6271873,37.82928,1.0000001
738,,,,-0.008853644574889838,0.1467299658810982,1.0,0.03209445388094082,-0.25493985,0.14127772,-3.0223082e-05,0.11587622378523008,0.02192841384365002,0.09727596742287889,0.0015606221156405178,-0.008474576271186389,-0.03898305084745763,3.5039167,36.648098,1.0000001
739,,,,0.14368707843624284,0.07503515327646564,1.0,0.026948959852155892,-0.25481087,0.14087085,4.265819e-05,0.11453483944798999,0.022332339202396828,0.09727968434898493,0.001581606440323415,-0.0033898305084745554,-0.038983050847457616,3.3606758,35.601307,0.9999999
740,,,,0.02671822033683998,0.10112256425320411,0.0,-0.309287396810388,-0.2549278,0.14025046,-5.4487355e-05,0.114122701253424,0.022196410363434345,0.09723537797562928,0.0015866950000170213,0.0016949152542373093,-0.038983050847457665,3.2125828,34.52177,1.0000001
741,,,,0.09620681946072825,0.13233099407144006,1.0,-0.13299209408221707,-0.2548736,0.13954766,6.583611e-05,0.11375378333188459,0.021734376062026488,0.09722650202992705,0.001608255273752424,0.00677966101694919,-0.03898305084745762,3.2276232,33.898525,1.0000001
742,,,,0.08432876202728849,0.03190819730217778,1.0,0.040793576054121664,-0.25503826,0.138617,-7.6706565e-05,0.11368739762115962,0.021204800491593366,0.09716917507504767,0.0016167736916941698,0.011864406779661071,-0.03898305084745764,3.2741153,33.365566,1.0
743,,,,-0.021186877983040378,0.1370505572426962,1.0,0.024213398188567308,-0.25501314,0.13767001,8.720585e-05,0.11068573075823986,0.02126607000226869,0.09714983771100119,0.0016420043410980932,0.016949152542372902,-0.03898305084745762,3.2288868,32.555107,1.0000001
744,,,,0.11001284833987311,0.018379795192508236,1.0,0.041482511987077426,-0.25522873,0.13654663,-9.721553e-05,0.1111973851077769,0.021274133126530276,0.09708384041121955,0.001651007425903252,0.022033898305084777,-0.03898305084745764,3.152884,31.80609,1.0
745,,,,0.11371224194469827,0.08089392329486124,1.0,-0.27119973079955323,-0.25529364,0.13543013,0.00010682868,0.11004799969629164,0.020789358550197014,0.09705616305962286,0.0016727090445982876,0.027118644067796644,-0.038983050847457616,3.061141,31.280727,1.0
746,,,,0.10971994931171881,-0.0457281739312488,1.0,0.06715652641841982,-0.2556001,0.13420174,-0.00011619917,0.11002156657542941,0.021166490283386644,0.09698446869273145,0.0016766063130126102,0.0322033898305085,-0.03898305084745761,2.9693985,30.755362,0.99999994
747,,,,0.040545319030649875,0.024870652102900993,0.0,0.04452857175940678,-0.2557144,0.13305032,0.00012523802,0.10901605859827448,0.0205381666222164,0.09695406925678755,0.0016951999004279563,0.037288135593220355,-0.03898305084745762,2.8747044,30.216423,1.0
748,,,,-0.03859290196012906,0.1385865065440537,1.0,0.18048541596595277,-0.25602776,0.13182797,-0.00013376946,0.10603934593272599,0.020725975508300083,0.09688184310666606,0.0016988382087451985,0.0423728813559322,-0.038983050847457686,2.770443,29.633465,1.0000001
749,,,,0.037227974176291576,0.09097534580716556,1.0,-0.3330229425683935,-0.25612295,0.13075884,0.00014259033,0.10572558917457925,0.020658469863055712,0.09685417166211352,0.0017174805944225467,0.047457627118644055,-0.03898305084745762,2.6757274,29.097607,0.99999994
750,,,,-0.017059615335303493,-0.008200867902330988,1.0,0.034081987507975024,-0.25643083,0.12967008,-0.00015030024,0.10596790345485335,0.019703821502909762,0.09678699254822572,0.0017186696251851605,0.05254237288135593,-0.03898305084745764,2.6234577,28.771103,1.0000002
751,,,,0.009779459090590567,-0.0247903816842187,1.0,0.020803110265399462,-0.25653273,0.12873235,0.0001589213,0.1041083987528867,0.01958842423685083,0.09676407361851094,0.0017336108327983986,0.05762711864406782,-0.03898305084745762,2.5711882,28.444601,0.99999994
752,,,,0.028091519602717274,0.10112783076500992,0.0,-0.14875097055184214,-0.25682798,0.12777662,-0.00016590663,0.10352997525790456,0.019277469098033722,0.09670223220391577,0.001732864918227576,0.06271186440677967,-0.03898305084745764,2.5103877,27.97042,1.0
753,,,,-0.03702181957900017,0.07434794176929294,1.0,-0.09681962414791709,-0.25688827,0.12704669,0.00017447631,0.10188936590968975,0.019631145006389843,0.09668802622070019,0.001746306779297377,0.06779661016949154,-0.03898305084745761,2.4056633,26.735767,0.9999999
754,,,,-0.022902820315226325,0.0847664608061398,1.0,0.06031627766394639,-0.257158,0.12633948,-0.00018086046,0.10182433042402811,0.01989036510485394,0.09663692986474641,0.001741539975934565,0.07288135593220338,-0.03898305084745764,2.3009377,25.501143,1.0
755,,,,0.029479292106444354,0.10113222304923555,0.0,0.030478080665718204,-0.25721142,0.12582362,0.0001895022,0.10183065297886328,0.019690939203565936,0.09663171977447928,0.0017499455186061766,0.07796610169491526,-0.03898305084745762,2.1852756,24.314014,0.99999994
756,,,,-0.02377745742081048,0.09915060278471775,1.0,-0.05809769928455353,-0.25746068,0.12528881,-0.00019493888,0.10202013567682885,0.01950254091529678,0.09658829658428766,0.00174261843752613,0.08305084745762711,-0.038983050847457686,1.9687034,23.605526,1.0
757,,,,0.12839838768568113,0.017384110140154577,1.0,-0.47980852503525584,-0.25745806,0.12495432,0.00020389457,0.10029651183219332,0.01929813861478852,0.0965912374673149,0.0017511524914744464,0.08813559322033894,-0.03898305084745766,1.8895121,23.2166,0.9999998
758,,,,0.12635168826513382,-0.04428023069649676,1.0,0.023803809513648883,-0.25766307,0.12457263,-0.00020874954,0.09969891551005318,0.019863017295449197,0.09655499971954963,0.001743869205681195,0.09322033898305081,-0.03898305084745764,2.0483215,23.482288,1.0
759,,,,-0.048877704650588695,-0.013587924468352462,1.0,0.030260187852808772,-0.25763312,0.12435482,0.00021776244,0.1016129746964557,0.019094982061876008,0.09656308424569901,0.0017516049675605294,0.0983050847457627,-0.03898305084745764,2.1799467,23.688616,1.0
760,,,,0.03769260085026693,-0.0363819091773175,1.0,0.8632106482982635,-0.2577971,0.12407583,-0.00022206205,0.09957884607347821,0.018775284325550846,0.09653188251823426,0.0017454046071023073,0.10338983050847456,-0.03898305084745767,2.2979522,24.056988,1.0000001
761,,,,0.1308118733918911,-0.01495622909031176,1.0,0.18853027746081352,-0.25768653,0.123977676,0.00023136826,0.10035918332826109,0.018981365402042857,0.09654574287599955,0.001757016302282433,0.10847457627118647,-0.03898305084745764,2.4209323,24.624847,0.99999994
762,,,,0.11578214388943923,-0.016418451193733974,1.0,0.029263770668325525,-0.25778016,0.12377134,-0.00023506516,0.10003759545824985,0.019016809206698668,0.09651853438015229,0.0017553723223027908,0.11355932203389832,-0.03898305084745764,2.4775696,24.741169,0.99999994
763,,,,-0.04319624771861311,0.048361499995245125,1.0,0.02859747516102647,-0.25760785,0.12369152,0.0002446263,0.1002446628322154,0.019014919279274168,0.09653347938570175,0.0017718765005614345,0.11864406779661014,-0.03898305084745763,2.479929,24.616156,0.99999994
764,,,,0.005165890062413858,0.14469110692977677,1.0,-0.2874823560317357,-0.25762516,0.12347529,-0.00024777147,0.09854605517767329,0.019360866988319007,0.09650667051545231,0.0017776151947636793,0.12372881355932208,-0.03898305084745772,2.3563993,23.88109,1.0000001
765,,,,-0.04315075072288539,0.06680137675495124,1.0,0.6130866408348083,-0.25733596,0.12340126,0.00025765604,0.09899326872514119,0.019300435667609254,0.09652254909178733,0.0018043088406927716,0.1288135593220339,-0.03898305084745766,2.232867,23.146004,0.99999994
766,,,,0.0396320036553866,0.10112931773247415,0.0,0.02890545200474941,-0.2572397,0.12314302,-0.00026004683,0.09820636931371171,0.01859193987771759,0.096495055611025,0.0018217609258105573,0.13389830508474584,-0.03898305084745767,2.1093369,22.410912,1.0000001
767,,,,0.022670294976254987,0.012528383971146528,1.0,0.02643329809151291,-0.25682533,0.12297452,0.00027085003,0.09776438797233945,0.0192344541049283,0.09650739783498394,0.001862089130379127,0.13898305084745766,-0.03898305084745766,2.0233195,21.686428,1.0
768,,,,0.023539655725734465,-0.029527912993023264,1.0,0.023875042949755166,-0.2565877,0.12259494,-0.00027170894,0.09622733017880543,0.018597453252626264,0.09647588467506495,0.0018960157481089665,0.1440677966101695,-0.03898305084745767,1.9538579,20.966608,1.0
769,,,,0.0018848734370751283,0.12331365547217697,1.0,0.09161859689299594,-0.25598446,0.122334555,0.00028458712,0.09534195214881572,0.01857882051653828,0.09648520110331253,0.0019556423097966415,0.14915254237288136,-0.03898305084745763,1.8839755,20.243242,0.99999994
770,,,,0.09001765253948925,0.12705966642458194,1.0,0.0550311374237783,-0.2555482,0.12182074,-0.00028216056,0.09482139807380877,0.01867348847261292,0.09644955670703212,0.0020117096775635356,0.15423728813559323,-0.03898305084745764,1.8139216,19.518398,1.0000001
771,,,,0.013725875040509327,0.02126555524798971,0.0,0.03954251118618978,-0.2547134,0.121389925,0.0003000256,0.09386631270391112,0.017457102684051474,0.09645247667808407,0.0020966044155728064,0.15932203389830507,-0.03898305084745767,2.0873542,19.02855,1.0000001
772,,,,0.10761235928108,-0.025032789397099766,1.0,-0.2877574575316046,-0.2540369,0.12069084,-0.00028896047,0.09190103817811708,0.017682245165816693,0.09641061807872006,0.0021802689436128905,0.164406779661017,-0.038983050847457686,2.4935431,18.629501,0.99999994
773,,,,0.05153110867215585,-0.022787002480038555,1.0,0.6973556667259059,-0.25290638,0.12012191,0.0003216468,0.09029600098867964,0.01759372297908205,0.09640897454868765,0.002295134364012331,0.1694915254237288,-0.03898305084745764,2.927972,18.373787,0.99999994
774,,,,0.12931642251429393,0.102512510677373,1.0,0.046520135522221104,-0.25191417,0.11927161,-0.0002837462,0.0877509824744544,0.017270301595659465,0.09636269160826517,0.002413018917047132,0.17457627118644067,-0.038983050847457665,3.367199,18.142942,1.0000001
775,,,,0.05029760503931757,0.10106391238398799,0.0,0.05242326584312694,-0.25039425,0.11852582,0.0003687358,0.08577943040735776,0.01623014519325013,0.09635617850876221,0.002566050289415694,0.17966101694915257,-0.03898305084745766,3.8063564,17.911892,1.0000001
776,,,,0.07285589960393642,-0.0341917563592,1.0,0.5422420817978528,-0.249038,0.117667906,-0.00022663173,0.0824003913302842,0.016154706278541868,0.09630601315172777,0.0027252259530772018,0.18474576271186438,-0.03898305084745768,4.245513,17.680838,1.0000002
777,,,,0.0586644895890156,0.14089833310805533,1.0,-0.1796743979259413,-0.24729341,0.11867929,0.0004856052,0.0787638507467946,0.015438089738420743,0.09629706044276204,0.0029241920675434296,0.1898305084745763,-0.038983050847457616,4.684665,17.44977,0.9999998
778,,,,-0.014035203360944638,-0.03999139993814491,1.0,0.0432384086531911,-0.24577193,0.1197381,-8.849621e-05,0.07518818820124198,0.014687505902123353,0.0962444840091987,0.003133803858232188,0.19491525423728817,-0.03898305084745766,5.123824,17.218708,0.99999994
779,,,,0.058119796590063055,0.05028277282722336,1.0,0.008347521297708289,-0.24357381,0.12165814,0.00075268873,0.0709659848289958,0.013616704030805338,0.09623235065266679,0.003384968848648803,0.19999999999999996,-0.03898305084745766,5.5629787,16.987621,1.0
780,,,,0.07460753587909115,0.12805099714779622,1.0,-0.33045822138689,-0.24226083,0.12135478,0.00034656437,0.06634242706989424,0.012874687520728541,0.09617585048955259,0.003649288323750227,-0.09999999999999996,-0.03389830508474584,-0.35960653,5.3148327,1.0
781,,,,0.03994877391857281,0.0651444207919352,1.0,0.6324932003507808,-0.24258144,0.11566467,0.0014793043,0.0617497879439704,0.01191211899518896,0.09615921928224923,0.00396046666642544,-0.09491525423728812,-0.033898305084745825,-0.18719159,6.880085,1.0
782,,,,0.051825530795238786,0.1010455319578878,0.0,0.05350090199038183,-0.24285337,0.110493995,0.0015597573,0.05604104716615663,0.010683342761532164,0.09609922834739548,0.004288880542984505,-0.08983050847457624,-0.03389830508474584,-0.014781935,8.448448,1.0000001
783,,,,0.12078687411468601,0.06555979074467413,1.0,0.017347372173376632,-0.2429683,0.10488825,0.0036984903,0.049630220460679025,0.009134772286898886,0.09608195959832275,0.0046652139914444704,-0.08474576271186436,-0.033898305084745804,0.15762581,10.017414,0.99999994
784,,,,0.060850841546513545,0.10092436553138527,0.0,0.1406818905262032,-0.24322774,0.09938241,0.0055608177,0.04340536141614054,0.008277332325242068,0.09602395919043823,0.005059831867607613,-0.07966101694915251,-0.03389830508474579,0.33003542,11.5865345,1.0
785,,,,0.11985171567574864,0.09506959451002873,1.0,-0.2617414382973103,-0.24319126,0.0937956,0.01105387,0.036898372908168324,0.0070419014187358365,0.09601095377744848,0.0055056114239127145,-0.0745762711864406,-0.03389830508474578,0.5025242,13.155949,1.0
786,,,,0.0637687409448522,0.10087448881391689,0.0,0.049370617445582035,-0.24334702,0.08826934,0.019038541,0.029046093433375178,0.005773282304446524,0.0959588600982203,0.0059710764121743976,-0.06949152542372881,-0.03389830508474579,0.6750669,14.725527,1.0
787,,,,0.13910760530497623,0.001730097470684755,1.0,0.024271219763824306,-0.2431653,0.08280337,0.036146153,0.022368257370779358,0.004247037303622946,0.09595078484141183,0.006486991986271679,-0.06440677966101693,-0.033898305084745776,0.8483419,16.299814,1.0
788,,,,0.12421886942888778,-0.0018808784583711283,1.0,-0.2003737095028463,-0.24324891,0.0773234,0.06622405,0.014244646300156644,0.002850370557114266,0.09590153866725466,0.007024333898783502,-0.05932203389830508,-0.03389830508474584,1.021857,17.875662,1.0
789,,,,0.1419897942872257,0.1300153733224793,1.0,-0.12471808026535343,-0.24294508,0.07200875,0.12356267,0.006770701029022085,0.0010770415167364118,0.09589650259056068,0.007615286186153385,-0.054237288135593184,-0.03389830508474579,1.2885419,20.043686,1.0
790,,,,0.13453694756146756,0.14292797152391662,1.0,0.04699756599601707,-0.24293226,0.06670668,0.21989504,-0.0009029520878602847,0.0002485311831282497,0.09585159271037676,0.008230263200588913,-0.049152542372881344,-0.033898305084745776,1.6972946,22.685055,1.0
791,,,,0.14480713134772094,0.14801653506355789,1.0,0.03768735391183589,-0.24250002,0.06165638,0.36952573,-0.007772385844815091,0.0015377633835439025,0.09584980989333335,0.008898929143091292,-0.04406779661016947,-0.03389830508474578,2.1060443,25.326391,1.0
792,,,,0.01079126402663661,0.01872922677599177,0.0,-0.2097671675682068,-0.2424393,0.056597758,0.55597603,-0.01430749492892709,0.0028016870034760443,0.0958057953707765,0.009590656710458834,-0.03898305084745766,-0.033898305084745804,2.5217752,27.968967,1.0
793,,,,0.10850361742762564,0.0876946299255079,1.0,-0.011918386220932007,-0.24189925,0.05188754,0.73504186,-0.01935612796394794,0.0036912153141125084,0.095805259944866,0.01033838999139814,-0.033898305084745776,-0.033898305084745776,2.8913462,30.222872,1.0000001
794,,,,0.07207069098135346,0.10071754990200958,0.0,0.0878820159083063,-0.24174118,0.047217563,0.8607774,-0.023306508546758184,0.004555462039103084,0.09576604619274572,0.011111082154748833,-0.02881355932203394,-0.033898305084745776,3.1082869,31.757467,0.9999999
795,,,,0.03467503948174909,-0.042144786833577655,1.0,0.03636147913946347,-0.2409862,0.04303625,0.9336723,-0.02499982569302559,0.0047481652675430055,0.09577458473454291,0.011940790200399858,-0.023728813559321965,-0.03389830508474576,3.27923,32.909027,0.9999999
796,,,,0.10427000987796665,0.13781650926970818,1.0,0.12581140756607057,-0.2406323,0.03888277,0.9687313,-0.024368854436716512,0.004730742873649001,0.09574747556582593,0.012796195111969931,-0.01864406779661018,-0.03389830508474587,3.3496616,33.590046,1.0
797,,,,0.07990873830251706,-0.015749709839122918,1.0,0.17982909917831422,-0.2396584,0.035303086,0.9865224,-0.019980233147140036,0.0038799494844924845,0.09576834156597726,0.013705359719152928,-0.013559322033898332,-0.033898305084745804,3.3490412,33.499046,1.0000001
798,,,,0.05934319875276857,-0.024282008220493312,1.0,0.04922646857459437,-0.23881502,0.031651653,0.9932427,-0.013362091201863099,0.002590279552108932,0.09575237504416985,0.01463569137827841,-0.00847457627118642,-0.033898305084745804,3.1620338,31.817198,1.0000002
799,,,,0.1494638511228195,-0.03774066765866316,1.0,0.03860644639215686,-0.23253678,0.028729945,0.99674964,-0.004043068844680989,0.0008281283176733165,0.09578306461200001,0.015617124856686636,-0.003389830508474508,-0.033898305084745825,3.0162427,30.752983,1.0000001
800,,,,0.04565338833638309,0.02496604275494035,0.0,-0.18999325078312712,-0.22459905,0.025442556,0.9972084,0.006018825516210817,0.001094926053675152,0.09577376669523471,0.016621043074598146,0.0016949152542372618,-0.03389830508474581,2.893896,29.910267,1.0
801,,,,0.06557310069049571,0.0840494181765981,1.0,7.868904543690162,-0.214074,0.02353311,0.9987787,0.01638925623699254,0.0031717860235362947,0.09580709874223983,0.017676749421815012,0.006779661016949142,-0.033898305084745776,2.7558742,28.937284,0.99999994
802,,,,0.003860914043219865,-0.0460240155801142,1.0,0.09330967331235783,-0.1956593,0.02523475,0.9976895,0.024191343613853302,0.0048249455540271486,0.0957985741392627,0.018749859127290082,0.011864406779660991,-0.03389830508474579,2.6663952,27.945967,1.0
803,,,,0.07337753673222518,0.10069461361535215,0.0,0.02439047508855282,-0.17659,0.027205206,0.99829113,0.02862743136961648,0.005528784254061476,0.0958323571859395,0.019869523696760982,0.01694915254237287,-0.03389830508474579,2.6244154,27.101961,1.0000001
804,,,,0.14590342145078083,0.08652929103008376,1.0,0.022364367057781408,-0.1570361,0.029356355,0.99713475,0.02876437097653631,0.005486708044128112,0.09582404590897617,0.021003853884070642,0.022033898305084752,-0.03389830508474585,2.5552588,26.506853,1.0
805,,,,-0.040396038079426405,-0.04276429133995266,1.0,-0.07259224694554169,-0.13665108,0.031905755,0.9975625,0.026176881434181586,0.004822483628818939,0.09585950066684454,0.02218510057549655,0.027118644067796592,-0.03389830508474584,2.4662247,26.00289,0.99999994
806,,,,0.02467241482759027,0.04968266174687153,0.0,0.02923777336854239,-0.11617869,0.03451458,0.9962767,0.02066953394505234,0.004053550164238317,0.09585539072044828,0.023383159760404924,0.032203389830508466,-0.033898305084745825,2.3744824,25.477524,1.0
807,,,,0.09172880399932405,-0.04510883437009126,1.0,0.02451375736353782,-0.09446547,0.037783317,0.99637246,0.014450708248960753,0.002748417154401797,0.09589530171906899,0.024627449435527846,0.03728813559322031,-0.033898305084745804,2.2827408,24.952162,1.0
808,,,,0.008801574616798398,0.016984918101109997,0.0,0.0316352178068722,-0.07318798,0.0409674,0.9948913,0.008902796581876335,0.001795988359886407,0.09589449411790381,0.025885806064694157,0.042372881355932195,-0.03389830508474584,2.1896434,24.420565,1.0000001
809,,,,-0.017688294435491157,0.12415525426341915,1.0,-0.3278290921566533,-0.05010582,0.045209352,0.99436873,0.005266234411342728,0.0009318032487700788,0.09593848282844258,0.02718689199523096,0.04745762711864408,-0.033898305084745804,2.1324987,24.070013,1.0
810,,,,0.1122488625871388,0.08133318617051631,1.0,0.04948888965518959,-0.028162327,0.050298445,0.99113435,0.00281081148451584,0.0006416702488549907,0.09594355201764716,0.028497894832130936,0.05254237288135592,-0.033898305084745804,2.0802298,23.743507,0.9999999
811,,,,0.051780718975025716,0.1199534746352058,1.0,0.029342501801176642,-0.002410361,0.05988295,0.9828374,0.0022659942318477636,0.00032520787005503035,0.09599322496283888,0.02984793631119324,0.05762711864406778,-0.033898305084745825,2.0279615,23.417013,0.99999994
812,,,,0.07589858847036722,0.10066499642401248,0.0,0.18043001405164308,0.013104751,0.06553789,0.97129905,0.0025650157141727673,0.000602803193250642,0.09600276291215352,0.03120487816076595,0.06271186440677967,-0.03389830508474589,1.9654177,22.91264,1.0000001
813,,,,0.07714343255025076,0.10065292911231184,0.0,-0.3229207758810006,-0.001431199,0.058013458,0.9709102,0.004179173701834906,0.0007122428173722835,0.09605768893583166,0.0325975938068963,0.06779661016949153,-0.03389830508474583,1.8606902,21.678,0.9999998
814,,,,-0.03702255646376995,-0.01148430751060836,1.0,0.03718035569171102,-0.010441852,0.053382345,0.9664297,0.006177957079603848,0.0013074368541294975,0.09607426588077682,0.0339931774908574,0.07288135593220339,-0.033898305084745825,1.7500913,20.41129,1.0000002
815,,,,0.1165131685038427,0.14347633832543605,1.0,0.009777258142250878,-0.022784868,0.047864325,0.963733,0.008856035383225188,0.0015894609669680117,0.09613584709008538,0.03542043761696945,0.07796610169491522,-0.03389830508474584,1.5916969,19.249088,1.0
816,,,,-0.03113121515148014,0.06474766739054219,1.0,0.10959699171260723,-0.032882176,0.043669842,0.95853734,0.011047468549620782,0.002237111080386031,0.09615636284575937,0.03684696798900541,0.08305084745762716,-0.033898305084745776,1.4959545,18.70846,1.0000001
817,,,,0.07833299249210622,0.10064488563024344,0.0,0.18373519153270906,-0.045011535,0.03917384,0.95453256,0.013348554363964338,0.002354795910582254,0.09621881078397296,0.038302830750413644,0.088135593220339,-0.03389830508474577,1.6214846,18.616743,0.99999994
818,,,,0.10111704430087574,0.12294334814610498,1.0,0.043564710223843395,-0.055568013,0.035597358,0.9484822,0.014263670589201345,0.002866518481202874,0.09623933357436724,0.03975723850613554,0.09322033898305083,-0.03389830508474576,1.7411882,18.514372,1.0000001
819,,,,0.1108264749370955,0.005972791070504746,1.0,0.030270881914020307,-0.06777964,0.031895306,0.94355255,0.014827836938968053,0.002707479359222678,0.09630392676015834,0.041239248620405504,0.09830508474576274,-0.03389830508474576,1.8378878,18.278881,0.99999994
820,,,,0.07475706634238768,0.07829430741217004,0.0,-0.1409896274359481,-0.07841152,0.02888511,0.92991126,0.014520828372754226,0.0028779058096634965,0.09632932150183503,0.042717034972457685,0.10338983050847457,-0.03389830508474579,1.9316564,18.524736,1.0000001
821,,,,-0.03211353263588304,0.13380285685781867,1.0,-0.2702936651637253,-0.08985084,0.02553665,0.8424365,0.013555901988004946,0.0024810585392917982,0.09640050284848128,0.044220040743176627,0.10847457627118647,-0.03389830508474577,2.054636,19.092602,1.0
822,,,,0.07523822640413384,0.12175827531609697,1.0,0.02977175473768335,-0.09968268,0.022935186,0.68818194,0.012482955721139959,0.0025463086205701705,0.0964321002758619,0.045715239555204054,0.11355932203389832,-0.03389830508474579,2.0923061,19.087704,0.99999994
823,,,,0.04125383403373776,0.024884102154524527,0.0,0.02867644722146005,-0.111496486,0.020154782,0.45240104,0.012899754513905433,0.0023234536417838575,0.09650827140268564,0.0472313177474349,0.11864406779661016,-0.033898305084745776,2.0537422,18.940191,1.0000001
824,,,,0.007158952188831739,0.015521671024602163,0.0,-0.30637923112282384,-0.11739987,0.018832836,0.3000594,0.017980859351855855,0.0036073128710272617,0.09654505415713927,0.048736966907026384,0.12372881355932208,-0.0338983050847458,1.95999,18.356232,1.0000001
825,,,,0.005516907886052826,0.01404817641018082,0.0,-0.2812248537173638,-0.10966831,0.020213755,0.38000247,0.03045455390819579,0.0056232827259902005,0.09662526008370496,0.05026312159202198,0.12881355932203387,-0.03389830508474574,1.8695865,17.789274,1.0
826,,,,-0.006723739490653212,0.1470587458564903,1.0,0.06932864748987545,-0.10412392,0.021229547,0.42228007,0.05303671451833438,0.010174304399443695,0.0966629553000975,0.051777294168549606,0.13389830508474584,-0.03389830508474576,1.7791836,17.222296,0.9999999
827,,,,0.0062433842187853,-0.03200952021194803,1.0,0.017396169729814257,-0.09744003,0.02264307,0.48407575,0.08245684837276424,0.0157904481192608,0.09674227336652025,0.0533079985390106,0.13898305084745763,-0.03389830508474577,1.7099684,16.661337,1.0000001
828,,,,0.10968063002558255,-0.04996271574678011,1.0,0.060091032431675837,-0.091155455,0.024686135,0.48098627,0.11337852875561732,0.022034313904148936,0.0967780745575255,0.05482234095437294,0.1440677966101695,-0.03389830508474579,1.6736348,16.109642,1.0000002
829,,,,0.06798000127956823,-0.04186457476057122,1.0,-0.39946091175079346,-0.08444082,0.026943991,0.5063665,0.14120698108228233,0.026169637680605658,0.09685288637990251,0.05635005451739856,0.1491525423728813,-0.03389830508474576,1.6371404,15.5564,1.0
830,,,,-0.026939807391099427,-0.022347556390613522,1.0,0.041007300996157486,-0.07818829,0.029332321,0.51856536,0.15482070966114692,0.029778113533102647,0.09688189233505771,0.0578595974487868,0.1542372881355932,-0.033898305084745776,1.9567155,15.244294,1.0000002
831,,,,0.12886634280743375,-0.043948105059584,1.0,0.015342615813057384,-0.07161237,0.031949647,0.5541428,0.16417094586188263,0.030892034422108826,0.09695103835138486,0.05938045153886917,0.15932203389830504,-0.03389830508474575,2.3961985,15.014227,0.9999999
832,,,,0.004701583349761406,0.013319868285161058,0.0,0.11641294743333544,-0.065466814,0.03470421,0.57404304,0.17591629431906952,0.03461786580376572,0.09697650205787332,0.060880192533849874,0.16440677966101697,-0.03389830508474574,2.8356798,14.784144,1.0
833,,,,0.12850686473978473,0.038533446697996895,1.0,-0.2715607668672289,-0.058941036,0.037734944,0.61534685,0.20846506558571562,0.039202074400657934,0.09704184490382467,0.06238788368616563,0.16949152542372878,-0.033898305084745714,3.2751575,14.5540695,1.0
834,,,,0.011181743110087239,0.07958101657751289,1.0,0.061327015983606625,-0.053051364,0.04086706,0.6426401,0.26403280636997045,0.051169602155746285,0.09706261216180917,0.06387134381219758,0.1745762711864406,-0.03389830508474573,3.7144482,14.3234005,1.0000001
835,,,,-0.020957444090277555,0.04734843217572156,1.0,0.03277286823198402,-0.0464097,0.04435322,0.68685377,0.3434160796375541,0.0665231075442446,0.09712437624898658,0.06535988127762403,0.1796610169491525,-0.033898305084745714,4.1536036,14.092345,1.0
836,,,,0.11210427983376024,-0.017110460980265363,1.0,-0.31418420871098834,-0.04119985,0.04791198,0.71325064,0.43741739344552827,0.08510937401158708,0.0971433215034527,0.06682136413448592,0.18474576271186438,-0.03389830508474579,4.5927596,13.861296,1.0000001
837,,,,0.13583901323156594,0.06728649679972858,1.0,-0.05116157606244087,-0.03247234,0.051991966,0.7488791,0.5346581318732024,0.10213753399734299,0.09720337675144088,0.06828570231288317,0.18983050847457625,-0.03389830508474576,5.031912,13.630221,1.0000001
838,,,,0.06217098000998737,0.04113557825541732,1.0,0.026768061609694322,-0.009221897,0.056694865,0.7111354,0.6125478274855476,0.11842103769943926,0.09721995043556579,0.06972092352901847,0.19491525423728812,-0.03389830508474574,5.471071,13.399168,1.0
839,,,,-0.028506663772391375,-0.015208526906626045,1.0,0.02023875826139559,0.013465676,0.061994795,0.7032426,0.6875743611384122,0.13199496434678928,0.09727821568720045,0.07115648383529359,0.19999999999999993,-0.03389830508474574,5.9102273,13.168115,0.99999994
840,,,,0.11681991465620052,0.1083712434007215,1.0,-0.23636458392413157,0.03705304,0.067420125,0.64977044,0.741464481057343,0.14113232906077644,0.09729412945909247,0.07256074074767715,-0.09999999999999998,-0.028813559322033926,-1.1962796,0.20819099,0.9999999
841,,,,0.024367037155936355,0.11018932836191318,1.0,-0.22765491340520247,0.059913278,0.07383298,0.675134,0.7739443803090849,0.15051807635329906,0.09735170421267231,0.0739659415022785,-0.09491525423728814,-0.028813559322033864,-1.0445765,0.6821878,1.0000001
842,,,,0.12184250956022592,0.12596658285906714,1.0,0.06149925750884047,0.08761599,0.082744196,0.87842727,0.7969452242229329,0.1514027799667478,0.09736608798614181,0.07534171779942289,-0.08983050847457626,-0.028813559322033895,-0.87216854,1.7401004,1.0
843,,,,0.1453696458799052,0.08972269526703956,1.0,0.08514738904740021,0.114923045,0.09359404,0.9765674,0.8086029921421375,0.15671083676187653,0.09742183972212175,0.07671731528604472,-0.08474576271186436,-0.02881355932203387,-0.6997591,3.1596632,0.99999994
844,,,,0.03408882510847598,-0.021602353341216674,1.0,-0.1537172243280231,0.14316341,0.105283596,0.99304646,0.8027617378196465,0.15181142862878003,0.09743440313779166,0.07806067086738112,-0.07966101694915254,-0.028813559322033958,-0.5273466,4.6946507,1.0
845,,,,0.09046615210486489,0.10062284130671281,0.0,-0.469760869471532,0.16923946,0.11840276,1.0015928,0.789875109113485,0.15457611067953342,0.09748736554994407,0.07939875847071855,-0.07457627118644065,-0.02881355932203392,-0.3548306,6.2568955,1.0
846,,,,-0.029245216507982133,-0.02771709307469683,1.0,0.049360197535960194,0.19649369,0.13253014,0.9966361,0.771441669440447,0.14982500983163055,0.09749633418119484,0.08070088526242658,-0.06949152542372876,-0.02881355932203391,-0.18229032,7.8249025,1.0000001
847,,,,0.09116109771881899,0.10062703238736988,0.0,0.034555122382588566,0.20988663,0.15072058,1.0036461,0.7313503681178729,0.1390555483517075,0.0975464630791867,0.08199738165864506,-0.06440677966101692,-0.02881355932203391,-0.008943956,9.399374,1.0
848,,,,0.11518330414652332,-0.03593176435220247,1.0,0.19297983290227216,0.19708338,0.1702647,0.9955727,0.6885017808485122,0.13244678509815583,0.09755365016696811,0.08325535431429498,-0.05932203389830504,-0.028813559322033926,0.33236885,11.497051,1.0000001
849,,,,0.11341879024660668,-0.028806562651932377,1.0,-0.4391339928190285,0.18393649,0.18842845,1.0049556,0.6203122541016716,0.119463667790556,0.09760211357279845,0.084505406637209,-0.05423728813559321,-0.028813559322033888,0.7223739,13.740419,0.9999999
850,,,,0.05806665010431929,0.12861751574461544,1.0,0.06555661093527762,0.16706294,0.20519482,0.9940678,0.5497609099855695,0.10521524226689503,0.09760743361171582,0.0857177596833297,-0.04915254237288134,-0.02881355932203391,1.1090546,15.981988,0.99999994
851,,,,0.0042918491173940835,0.012956403144422162,0.0,0.022582425800684352,0.1526966,0.22496857,1.0066408,0.4765000299605959,0.09441638144571159,0.09765391203170899,0.08692152735317865,-0.04406779661016947,-0.028813559322033888,1.5178041,18.623339,1.0
852,,,,0.04970549095568874,0.07577844507925398,0.0,0.27174407689370844,0.13529444,0.24080132,0.9917745,0.39947126771982727,0.07438366298797604,0.09765594808832034,0.08807797761862857,-0.038983050847457595,-0.02881355932203395,1.926556,21.264702,0.9999999
853,,,,0.10385590841845187,-0.007138629950876663,1.0,-0.3550352016899073,0.110594794,0.23891187,1.0092576,0.31928994168941965,0.06218584940835233,0.09769696008019536,0.08921112999628973,-0.03389830508474573,-0.02881355932203391,2.3791306,24.016026,0.9999999
854,,,,0.14481903365183174,0.04623742300784754,1.0,0.052536501743104695,0.09225716,0.2373493,0.9867844,0.24469105680796566,0.04696627028152374,0.09769336609674595,0.09028973163790219,-0.028813559322033895,-0.02881355932203395,2.6338828,25.874254,1.0000001
855,,,,0.003064485447677238,0.011885665197617773,0.0,0.02990293383279474,0.07765318,0.23487158,1.0121267,0.1758485486570857,0.03492745206819472,0.09773013120225241,0.09134512652106826,-0.023728813559322014,-0.028813559322033926,2.8366508,27.191324,1.0000002
856,,,,0.05144278511014222,0.12335460474651776,1.0,-0.023248080302167823,0.063574284,0.23326114,0.9671626,0.11988535743578255,0.02219135883776713,0.09772134925885469,0.09233883701879121,-0.018644067796610164,-0.028813559322033926,2.9324796,27.975483,1.0000001
857,,,,0.09244941770800995,0.10063407249809221,0.0,-0.35668002013806943,0.049884714,0.23115873,1.0074469,0.07146158126253548,0.013743830322863375,0.09775064748968361,0.0932990782489028,-0.013559322033898317,-0.02881355932203391,2.9241467,27.850029,1.0000001
858,,,,0.09917792807455628,0.10242207827308641,0.0,0.06831200856741497,0.044616062,0.23192455,0.751486,0.035836501253864235,0.006695156614965693,0.09773482779163796,0.09419856979134529,-0.00847457627118642,-0.02881355932203391,2.7423866,26.301437,0.99999994
859,,,,0.03837137717219406,0.01589566357062075,1.0,0.042559770255312594,0.056705493,0.23894817,0.05624884,0.011696960310164593,0.002403101330331516,0.097759148335659,0.09506934505487491,-0.003389830508474492,-0.02881355932203391,2.590911,25.270378,1.0
860,,,,0.005873964986126044,0.07681521050136776,1.0,-0.3853430483076308,0.07531429,0.25561458,0.020081056,-0.0015619603282197951,-0.00010087685978384986,0.09773993255081383,0.09587923541380539,0.0016949152542373093,-0.028813559322033975,2.4583874,24.395737,0.99999994
861,,,,0.13230430166162654,0.14124275538845948,1.0,-0.1767990732634509,0.08575477,0.27341768,-0.016014615,-0.007641446294730541,0.001775184274889941,0.09776320878934915,0.09665748733852834,0.006779661016949158,-0.02881355932203391,2.3258612,23.521076,0.99999994
862,,,,-0.02865825958659938,-0.034567345880753636,1.0,0.024566681191513468,0.087679885,0.29022607,0.012668528,-0.007576972554611677,0.0012041678362977436,0.09774570747518657,0.09737375267018053,0.011864406779661007,-0.02881355932203394,2.1932507,22.56119,1.0000001
863,,,,0.053336174892925636,-0.020372385178474752,1.0,0.02935943036299831,0.08933438,0.31281838,-0.01037747,-0.004559930640999913,0.0010584085832567379,0.09777098406116892,0.09805661134493329,0.01694915254237292,-0.028813559322033926,2.0252876,21.264528,0.99999994
864,,,,-0.025009936590874072,-0.04875601021346381,1.0,-0.19322985595245973,0.08856621,0.34566408,0.008762966,0.0011407078776890303,-0.00012614929501159972,0.09775457974528212,0.09867608123566515,0.022033898305084745,-0.028813559322033958,1.9048632,20.834393,1.0
865,,,,0.014249420321802833,-0.034369288429538306,1.0,-0.4661359879948677,0.08828049,0.37587997,-0.007575874,0.007424788897763349,0.0017287526576525416,0.09778247124218395,0.09926438895203951,0.02711864406779663,-0.02881355932203394,1.8619546,20.693233,0.99999994
866,,,,-0.040577383145258744,0.1336246543626502,1.0,0.060457527713902205,0.08767195,0.40816647,0.0066699004,0.01441633589718375,0.0025149754970932125,0.09777106415350853,0.09979163096846326,0.03220338983050846,-0.02881355932203394,1.7795676,20.199677,1.0
867,,,,-0.042219504270153085,0.07989671245039572,1.0,0.028289320588958382,0.08659915,0.43561602,-0.005957315,0.020590091470997718,0.004223516443980929,0.09780348398865177,0.10028871800155435,0.03728813559322033,-0.028813559322033964,1.6878235,19.674316,0.9999999
868,,,,0.002656474081413436,0.01153794663743575,0.0,-0.2588451450024176,0.08298588,0.45029858,0.0053826883,0.026730612511348943,0.004992631954197066,0.09779470986886465,0.10072718087992565,0.042372881355932174,-0.028813559322034006,1.627644,19.305006,1.0
869,,,,0.09924071395761187,0.10239455482205082,0.0,0.6381525415756287,0.077259555,0.45618173,-0.004909919,0.03212439080325418,0.006359431354575926,0.09783015338558741,0.10114151431392586,0.04745762711864404,-0.028813559322033958,1.5860916,19.027802,1.0
870,,,,0.12119579804445217,-0.02100941577547253,1.0,0.04380988144560157,0.060464602,0.44368088,0.0045142453,0.03667549073485009,0.006791867305831471,0.09782594934277178,0.10150217821671481,0.05254237288135592,-0.028813559322033958,1.5370027,18.715933,1.0000001
871,,,,0.041113147877811757,0.1412164237036393,1.0,0.008474890851878416,0.041392908,0.42563918,-0.0041783336,0.04040661784995429,0.007974675477390811,0.09786540536487544,0.10184029227507706,0.057627118644067776,-0.028813559322033958,1.4847342,18.389435,1.0000001
872,,,,0.14119415286877707,0.0028011918641331,1.0,-0.29460414918986233,0.029475864,0.41818428,0.0038896431,0.043938436051415036,0.00804645130623321,0.09786359178096465,0.10212706008845787,0.06271186440677969,-0.028813559322033958,1.4102653,17.7993,1.0000001
873,,,,-0.013317714919003201,0.1426924787443321,1.0,-0.32408436049114575,0.021651924,0.4152664,-0.0036389404,0.04590794191103111,0.009194518637668299,0.09790584728730611,0.10239623645257588,0.06779661016949153,-0.028813559322033926,1.2776064,16.412226,1.0
874,,,,-0.0012288051941974924,0.008316881766518514,0.0,0.05727743183866747,0.014088035,0.4127931,0.0034191553,0.0485078233548624,0.009092829414997634,0.0979081897287303,0.10261895054483591,0.07288135593220343,-0.02881355932203394,1.1441605,15.032033,0.9999999
875,,,,0.07017880202856752,-0.043097158337496035,1.0,0.011804808599052129,0.007672955,0.41074976,-0.003225034,0.050193344687168254,0.009622472288686216,0.09795390327523643,0.10282735656645718,0.07796610169491532,-0.02881355932203395,1.1305931,14.311146,1.0
876,,,,0.12468132760494637,0.006376089605032199,1.0,-0.4150470798665827,0.0017317042,0.40928626,0.0030522537,0.051278496813758075,0.009841542663480172,0.0979580466080201,0.10299210603590171,0.08305084745762713,-0.02881355932203399,1.2277783,14.107122,1.0000001
877,,,,0.02390478733485704,-0.012426882002109244,1.0,-0.4338992281393571,-0.0032596604,0.40814352,-0.0028975087,0.05256889306804982,0.010265597633632544,0.09800595929947788,0.10314620100810344,0.08813559322033897,-0.028813559322033958,1.1975063,13.761266,0.99999994
878,,,,0.00970075924423304,0.03680108185935696,1.0,0.02438396146806242,-0.007902048,0.4075855,0.0027581442,0.053148688534058554,0.010246661229797673,0.09801364231873928,0.10326089430216723,0.09322033898305082,-0.028813559322033958,1.0708927,12.794093,1.0
879,,,,0.14732678541348931,0.07042694924072368,1.0,0.0326763625080521,-0.011704511,0.40724993,-0.0026320468,0.05412936210644578,0.01053519498565619,0.09806435494295461,0.10336871372794372,0.0983050847457627,-0.028813559322033958,1.1619282,12.72191,0.9999999
880,,,,0.1468695792654377,0.07550156823442096,1.0,-0.3825648770676003,-0.015170824,0.40737024,0.002517232,0.054745583017726654,0.01027644187148067,0.0980730693990461,0.10344075407143982,0.10338983050847456,-0.028813559322033958,1.3773053,13.442391,0.99999994
881,,,,0.0987144633524026,-0.018489591916316543,1.0,-0.027964481093862036,-0.017929764,0.40767038,-0.0024123963,0.05441227585876706,0.010721687933423008,0.09812507654749458,0.10350956525459373,0.10847457627118647,-0.028813559322033895,1.5919367,14.189623,0.9999999
882,,,,-0.022623291658131973,0.06939019070464206,1.0,0.02819860382252863,-0.02047996,0.4084247,0.0023163639,0.054546876371579275,0.010519098095683393,0.09813633113685082,0.10354607874151323,0.11355932203389829,-0.028813559322033926,1.7061754,14.339881,1.0
883,,,,0.1401260199639056,0.013764492751883822,1.0,0.012913418648526421,-0.022392659,0.40928254,-0.0022279317,0.054568534875919,0.010473552797789366,0.09819000730934198,0.103582473989356,0.11864406779661019,-0.028813559322033902,1.7211488,14.435645,0.99999994
884,,,,-0.009453961221554669,0.00702575061022506,0.0,0.11727380906944876,-0.024100194,0.4104691,0.002146214,0.05409210171063064,0.01018346067951938,0.09820106836300772,0.10358957266252262,0.12372881355932204,-0.028813559322033982,1.6920885,13.972094,1.0
885,,,,0.07703024603306664,0.1229438989151065,1.0,-0.41850700840219723,-0.025286349,0.4117282,-0.002070702,0.05438193683139682,0.010414362994973685,0.09825483722646947,0.1035999195849761,0.12881355932203384,-0.028813559322033964,1.6630237,13.505675,1.0
886,,,,0.03915729562530226,0.024840259141350633,0.0,0.01691803841360842,-0.026399355,0.41332245,0.0020005163,0.053951751845555215,0.01024974952050991,0.09826733259421219,0.10358421602144703,0.13389830508474582,-0.02881355932203395,1.6339613,13.03926,1.0
887,,,,0.075513414300394,0.14365693555808035,1.0,0.018751736869909788,-0.02702768,0.41493085,-0.0019352371,0.05345785095374281,0.010444827016371777,0.09832172082958761,0.10357385068934913,0.13898305084745768,-0.02881355932203394,1.567915,12.50563,1.0000001
888,,,,0.09693371198651178,0.060342752186300655,0.0,-0.19603733079774038,-0.027551545,0.41677552,0.0018741695,0.05248109599647612,0.009982142327101382,0.09833306802321337,0.1035388879843366,0.1440677966101695,-0.028813559322033958,1.5315819,11.953951,0.99999994
889,,,,0.0013183590009169938,0.06268351579083112,1.0,-0.3406053440911429,-0.027694771,0.418624,-0.0018173124,0.05224755869582554,0.010046863777150838,0.09838686565018358,0.10351199632533141,0.14915254237288136,-0.028813559322033933,1.8644224,11.654659,1.0
890,,,,-0.025235032198768593,0.0907669150996188,1.0,0.0376112515428405,-0.027880698,0.42072424,0.0017637758,0.05095464196196197,0.009717922093780362,0.09839922604307737,0.10346382723195954,0.1542372881355932,-0.02881355932203394,2.3039057,11.424585,0.9999999
891,,,,0.051199385451325394,0.06025023496762505,1.0,0.03926373920704928,-0.027709976,0.42277887,-0.001713668,0.04989776389634799,0.009670228695555654,0.09845329746218047,0.103425350885279,0.15932203389830504,-0.028813559322033926,2.7433844,11.194518,0.9999998
892,,,,0.09949613469383976,0.10069861309771001,0.0,-0.027283947382654463,-0.027532151,0.42500028,0.0016664343,0.050075962640674286,0.00967148927525959,0.09846422778925176,0.10336624544424165,0.164406779661017,-0.02881355932203402,3.1828673,10.964447,1.0
893,,,,0.10734417668851644,-0.028780106160155472,1.0,-0.327310643025807,-0.027092429,0.4271764,-0.0016219215,0.048766947138654856,0.00928282620957539,0.09851756418916655,0.10331914546252391,0.16949152542372883,-0.028813559322033958,3.622346,10.734371,0.99999994
894,,,,0.12558359802235403,0.021030702873950077,1.0,0.024680745913546614,-0.026799615,0.42953923,0.0015799799,0.0476865957096648,0.009201231651983742,0.09852948889985377,0.10325471931131024,0.17457627118644062,-0.028813559322033958,4.061693,10.503891,1.0000002
895,,,,0.09689027907404679,0.05885100302131882,0.0,0.019891061712573148,-0.026269553,0.43181375,-0.0015402426,0.04720980211039508,0.009238029028319232,0.09858323554571763,0.10320381850552131,0.1796610169491525,-0.028813559322033958,4.50085,10.272859,0.9999999
896,,,,-0.011080265869033143,-0.03221047971976712,1.0,-0.09089416694060891,-0.025841897,0.4341964,0.0015026618,0.04543290599888038,0.008840525473536634,0.09859402507125636,0.10313614544459873,0.18474576271186435,-0.028813559322033975,4.940005,10.041806,1.0
897,,,,0.010061876598614482,0.12356416988042697,1.0,-0.2776619828907789,-0.025274081,0.43649247,-0.0014670539,0.04425318303340456,0.008893450563709429,0.0986474284874638,0.10308432007864518,0.18983050847457625,-0.028813559322033933,5.412173,10.167096,0.99999994
898,,,,0.01955750386813529,0.13390984292293523,1.0,0.037937194147454334,-0.024963303,0.4389255,0.0014331299,0.04364162626658175,0.008293413272555545,0.09865973898899152,0.10301883041331979,0.19491525423728817,-0.02881355932203394,5.9295197,10.780075,0.99999994
899,,,,0.14136979992803045,0.04027743669174691,1.0,0.02384786079123094,-0.024530087,0.441239,-0.0014009578,0.04302754415935324,0.008326197203437543,0.09871422234667622,0.10297031955460918,0.2,-0.02881355932203394,6.4468613,11.393027,1.0
900,,,,0.09669833137145022,0.05134731970425734,0.0,-0.14076248523408333,-0.024301577,0.4436101,0.0013703683,0.04174207574166924,0.007881196965784494,0.09872602240755904,0.10290844815176545,-0.1,-0.023728813559322087,-1.8406885,0.0008655846,1.0
901,,,,0.05092293577248367,0.025094240312596064,0.0,-0.44833795950476046,-0.02404292,0.44585618,-0.0013411855,0.04055235501405932,0.007858965707283297,0.09878064364921724,0.10286591910237874,-0.09491525423728808,-0.02372881355932207,-1.694783,0.0035250343,0.9999998
902,,,,0.07513044346339538,-0.04357729959172945,1.0,0.022115390539430384,-0.024137404,0.4481882,0.0013133608,0.039969106474881326,0.007528768567699767,0.09879438174979588,0.10281297719261888,-0.08983050847457624,-0.02372881355932207,-1.54888,0.014313513,1.0000001
903,,,,0.11996128697990362,0.01651616013484443,1.0,0.027317974264988706,-0.024186453,0.45036596,-0.0012867639,0.038787519914072845,0.007606096861967632,0.09885031916950933,0.10277962400882565,-0.08474576271186436,-0.023728813559322062,-1.4029754,0.05713065,1.0
904,,,,0.12041216633941564,0.12702589491401256,1.0,0.31109373715885896,-0.024492351,0.45257857,0.0012613586,0.03820778717864626,0.007212755334570936,0.09886385956450867,0.10273443229126696,-0.07966101694915251,-0.023728813559322093,-1.2570659,0.21492545,1.0000002
905,,,,0.06637638808955984,0.1159938786271676,1.0,-0.45230550933302494,-0.024776943,0.45469773,-0.001237089,0.03727218859939839,0.007276539815093565,0.09892066963645277,0.10270826880323078,-0.0745762711864407,-0.023728813559322045,-1.1110263,0.6822018,1.0
906,,,,-0.038751305590244735,0.0070361335014760065,1.0,0.02618956092002683,-0.025315607,0.45684317,0.001213809,0.036797524682819154,0.0070360527226187505,0.0989349944563509,0.10267030606562266,-0.06949152542372874,-0.023728813559322045,-0.962964,1.6127138,0.9999999
907,,,,-0.03940508525308306,0.019605605752674962,1.0,0.012572953941700127,-0.025669428,0.45877123,-0.0011914356,0.036066248704886,0.006929409855749432,0.09898928187443239,0.1026499073929491,-0.06440677966101689,-0.023728813559322062,-0.583347,3.5548933,0.9999999
908,,,,-0.04142751794953703,0.13663385310089676,1.0,-0.42542017342751487,-0.02607364,0.46058044,0.0011700707,0.035225393977643564,0.006720102216951846,0.09899725082310383,0.1026155119108047,-0.05932203389830509,-0.02372881355932213,-0.20403959,5.6642528,1.0000001
909,,,,-0.020828567567341617,-0.019364049949080298,1.0,0.12493663189703957,-0.026183208,0.46206224,-0.0011494792,0.035028973685301064,0.006651582602535609,0.09904260383107824,0.10259819379681392,-0.054237288135593205,-0.023728813559322087,0.17699002,7.8139257,0.9999999
910,,,,0.09966225364663264,0.09538641150117563,0.0,0.024098385637249843,-0.02627462,0.4633188,0.0011297945,0.03397337134084492,0.006567792464444957,0.09903959237201229,0.10256707973919515,-0.04915254237288134,-0.023728813559322076,0.5609505,10.005937,1.0000001
911,,,,0.01843069950143579,-0.029817296060566358,1.0,0.01258561973726708,-0.025887974,0.46410027,-0.0011108449,0.033656858127999505,0.006597117717468168,0.09907019464412913,0.10255154394058687,-0.04406779661016944,-0.02372881355932207,0.94490886,12.19826,1.0000001
912,,,,-0.0019431780245544857,0.007748605068044953,0.0,-0.45804635338161304,-0.025277894,0.4645086,0.0010925819,0.033451480108775945,0.006360899900599853,0.09904854626171172,0.10251999815989078,-0.03898305084745767,-0.023728813559322076,1.3384856,14.563017,1.0000001
913,,,,0.14533634175498406,0.03855083535822264,1.0,-0.202498197555542,-0.024140159,0.4643965,-0.0010749671,0.03325147374989113,0.006475585138115408,0.09905942930620368,0.10250372938492094,-0.03389830508474579,-0.023728813559322062,1.7816664,17.317078,0.99999994
914,,,,0.06413157376503467,-0.031055587743888037,1.0,0.041821870737345765,-0.022799555,0.46387306,0.0010580092,0.03342631255117442,0.006476870128386043,0.09901773726602912,0.1024725430088907,-0.028813559322033902,-0.023728813559322062,2.1227474,19.673409,1.0000001
915,,,,0.014043531684843555,0.05552009583121156,1.0,0.02825461255277887,-0.020865887,0.46265614,-0.0010417418,0.033331780475383814,0.006528788241205168,0.09900534569882229,0.10245864180884647,-0.023728813559322073,-0.02372881355932207,2.3717828,21.385975,1.0
916,,,,0.03911530567550828,0.025751081074097102,0.0,-0.5812224020128665,-0.018636461,0.46079195,0.0010259491,0.033899795719388566,0.006426056831564492,0.09893609402222127,0.10243205761553252,-0.018644067796610177,-0.0237288135593221,2.409783,21.43116,1.0
917,,,,-0.04409517445264595,-0.04599727458968659,1.0,0.062842138176379,-0.015775977,0.45817307,-0.0010107878,0.034041234740775236,0.006657089350888719,0.0988946747547544,0.10242343895280166,-0.013559322033898277,-0.023728813559322087,2.3652492,20.989052,0.9999999
918,,,,-0.0008625515753062613,0.008610145061549982,0.0,0.025285651551083466,-0.012605684,0.4549298,0.0009960968,0.03488943424475721,0.006567669080823156,0.09879643153056798,0.10240146160714064,-0.008474576271186404,-0.023728813559322076,2.2823727,20.644407,1.0000001
919,,,,0.09020720721189403,0.07430915604122211,1.0,0.03218159723709517,-0.008661468,0.45090204,-0.0009819737,0.03555537508910259,0.006899657052475316,0.09872393960657605,0.10239524567982256,-0.003389830508474587,-0.023728813559322076,2.1412573,19.710552,1.0
920,,,,0.07955250326824996,-0.04243074907204798,1.0,-0.4270839310925582,-0.004215765,0.44616544,0.0009682827,0.036836226074485,0.007080987598241701,0.09859138717624372,0.10237299581695117,0.0016949152542372658,-0.023728813559322093,2.008733,18.835907,1.0000002
921,,,,0.03868739340684328,-0.011525155812543451,1.0,-0.7015746893553898,0.0010803952,0.44065103,-0.00095497735,0.03891359973966751,0.007373840078202577,0.09848333777098119,0.10236559013489117,0.006779661016949158,-0.02372881355932203,1.8766773,17.980125,0.99999994
922,,,,0.006251987257811488,0.11968623577550609,1.0,0.037161523453293765,0.006861218,0.4344468,0.00094218896,0.03974829539412365,0.007623595768858427,0.09831517934016121,0.10234262209780487,0.011864406779661,-0.02372881355932207,1.7447724,17.000652,1.0000001
923,,,,0.02274373053391794,-0.02344831172936379,1.0,0.01221333236406861,0.01354311,0.42739972,-0.0009298243,0.041968993726719514,0.00837295091447346,0.09816905600686035,0.10233616949070641,0.01694915254237288,-0.023728813559322076,1.5945866,15.919615,0.9999999
924,,,,0.04656543032747314,0.12617890299749446,1.0,-0.32029426817236273,0.02080148,0.41948953,0.0009177435,0.04431988990637401,0.00836124342070216,0.09795868033420542,0.10231604071773967,0.022033898305084742,-0.0237288135593221,1.4849052,15.635353,1.0000002
925,,,,0.12154142838153266,0.05904305001871783,1.0,-0.5082622129341652,0.029030226,0.4107795,-0.00090609497,0.04738404765458171,0.009054949383002164,0.09776863024579441,0.10231257156401556,0.027118644067796623,-0.023728813559322076,1.375222,15.351072,1.0
926,,,,0.09456203836346548,-0.015238999629149208,1.0,0.04781723830817221,0.03786766,0.40122816,0.0008948151,0.05044585569711044,0.009803072541111858,0.0975139449485682,0.1022943847579006,0.03220338983050848,-0.023728813559322093,1.263852,15.052378,1.0000001
927,,,,0.0997390787168682,0.0857245760633156,0.0,0.026708963555767865,0.047830157,0.39099848,-0.00088400976,0.05440406907319122,0.0105666228440519,0.09727654267891647,0.10229178993170705,0.03728813559322033,-0.023728813559322062,1.1638762,14.69772,0.9999998
928,,,,0.09979970143248998,0.08081393778302137,0.0,0.44420358665987975,0.058577597,0.37952086,0.0008732553,0.059232810299311975,0.011213072156287059,0.09696937416439935,0.10227469535953441,0.042372881355932195,-0.023728813559322052,1.091894,14.315057,1.0
929,,,,0.10488056156739826,0.14504536036311355,1.0,-0.23289927789288709,0.070518516,0.36869022,-0.000863039,0.06434783029615708,0.012318361393503311,0.09667539571349668,0.10227386966135675,0.04745762711864406,-0.02372881355932203,1.0099242,13.868215,1.0000001
930,,,,0.14022154810347187,0.1392381062875344,1.0,0.035899909136269906,0.08216751,0.36821347,0.0008529583,0.07055602940081787,0.01325227039175201,0.09631037951141856,0.10225695151548302,0.05254237288135596,-0.023728813559322038,0.96009743,13.510535,1.0
931,,,,0.05341530453539221,0.013134968305592104,1.0,0.012056604289969191,0.094582655,0.3769709,-0.00084329286,0.07598319539652194,0.014681027263484124,0.09595794433185059,0.10225365769543167,0.05762711864406779,-0.023728813559322052,0.9422182,13.201869,0.99999994
932,,,,-0.0373477018047673,-0.029109336439117686,1.0,-0.5051233819407276,0.10688578,0.3825001,0.0008337799,0.08352982618206262,0.015597723130723919,0.09553120946394776,0.1022339096449526,0.06271186440677966,-0.023728813559322093,0.9009846,12.605639,1.0
933,,,,0.1117541252330067,-0.021155016291742545,1.0,-0.28767142177392274,0.113274336,0.37001312,-0.0008246018,0.09095730332313062,0.017364999236994267,0.09511335268837226,0.10222847207259006,0.0677966101694915,-0.023728813559322076,0.81625634,11.302937,1.0000001
934,,,,-0.01849176848125922,0.005802492475285595,1.0,0.012790272041118054,0.11600124,0.34653515,0.00081579224,0.09795187059114582,0.01831588788650446,0.0946209015121299,0.1022057483423596,0.07288135593220339,-0.023728813559322052,0.7937181,10.313415,1.0000001
935,,,,0.12066127312863338,0.14417976509955033,1.0,0.010552417192793215,0.11951363,0.32417452,-0.0008070167,0.10652473943851136,0.020781889717316187,0.09413990801175856,0.1021977105842983,0.07796610169491527,-0.023728813559322038,0.7570996,9.569777,1.0000001
936,,,,0.06454146874760518,0.13658335096592605,1.0,-0.4344717142945629,0.1228593,0.30135232,0.0007986182,0.11702309475114568,0.022879723736616116,0.09358796178201818,0.10217465165783948,0.08305084745762713,-0.023728813559322062,0.62902427,9.25832,1.0000001
937,,,,-0.014136603588004636,0.12248267709826595,1.0,-0.35627688896858084,0.12662175,0.279033,-0.0007904189,0.1259314850605416,0.024654110711318154,0.09304730544500774,0.10216795696370838,0.08813559322033901,-0.023728813559322076,0.5382261,8.982032,1.0000001
938,,,,0.10897502531165466,0.010577431546385775,1.0,0.035278262548008685,0.13036509,0.25686368,0.0007824547,0.1368764550004697,0.025828745831704393,0.0924328186776729,0.10214712869244932,0.09322033898305088,-0.023728813559322076,0.3902246,7.7417874,0.9999998
939,,,,0.017868165068446393,0.14684657438163068,1.0,0.019716820727608105,0.13486475,0.23570889,-0.0007747088,0.14717772313475277,0.028029014606318157,0.09182946452166495,0.10214160899168793,0.09830508474576267,-0.023728813559322038,0.45300186,7.525183,0.9999999
940,,,,0.1135887560265584,0.12114247335703658,1.0,0.035815157753936316,0.13937502,0.21495466,0.00076702645,0.1539421647166812,0.029549410002873356,0.09115155294584046,0.10212020177891229,0.10338983050847458,-0.023728813559322125,0.6620112,8.178355,1.0000001
941,,,,0.013088207016135667,0.06915616361170018,1.0,-0.4549008759401612,0.1443606,0.1952314,-0.00075973495,0.16263214872969758,0.03081427477228142,0.09048327042794954,0.10211476541565838,0.10847457627118645,-0.023728813559322076,0.9120419,9.089039,1.0
942,,,,0.06629509743919525,0.08787204632503724,1.0,0.039869126248588266,0.1490045,0.17573647,0.0007524647,0.16879421856925667,0.03325983750569372,0.08974258580539887,0.10209519250941036,0.11355932203389832,-0.023728813559322076,1.024851,9.233643,1.0000001
943,,,,-0.023701143268038672,0.039041993403625574,1.0,0.016790981501530796,0.15285587,0.15521863,-0.00074553443,0.17357043947574943,0.033663681036669765,0.08901446010342572,0.10209146095312072,0.11864406779661013,-0.023728813559322062,0.9988923,9.301254,1.0
944,,,,-0.009800471369683185,0.1106830858504413,1.0,-0.11000037568957866,0.15623823,0.13527124,0.00073862326,0.17239299229647734,0.03348231690790785,0.08821300577175435,0.10207289081858242,0.12372881355932211,-0.0237288135593221,0.96983564,8.843366,1.0000001
945,,,,-0.000661036397380757,-0.025528789690648625,1.0,-0.5401623133851701,0.15958585,0.11793062,-0.00073195156,0.1710966169045309,0.0331192633048552,0.08742255011645406,0.10207173809540092,0.12881355932203392,-0.023728813559322062,0.94077176,8.37704,0.9999999
946,,,,0.00012066194486977377,0.11947171910216788,1.0,0.04141947048634788,0.15948017,0.10788189,0.00072555046,0.1681523182354725,0.03341280572573798,0.08655873975469151,0.10205831088811955,0.13389830508474587,-0.023728813559322076,0.91170925,7.910754,1.0000001
947,,,,0.1352435318950686,0.028897735123121868,1.0,0.010766975614313,0.1566235,0.105363026,-0.000719205,0.16175402655395055,0.030320494220110655,0.0857080203713995,0.10206239501293897,0.13898305084745766,-0.02372881355932207,0.8826455,7.444566,0.9999999
948,,,,0.014049111228951208,0.11051450716946266,1.0,-0.49599541385634605,0.15346336,0.106198706,0.00071298616,0.15194374482930748,0.029659163057097718,0.08478403390749628,0.10205159815295323,0.14406779661016947,-0.023728813559322107,1.2786267,7.251932,0.9999999
949,,,,0.008393008465956756,0.016622927237317328,0.0,0.20331254513824687,0.15029097,0.106562644,-0.0007069029,0.1405480438592896,0.027560380212538333,0.08386685430518183,0.10205709722440053,0.1491525423728813,-0.0237288135593221,1.7795763,7.1264997,0.9999998
950,,,,0.03402805053219584,0.02474296412270742,0.0,0.022381300660111576,0.14680815,0.107263446,0.0007010971,0.12612897756291025,0.024466010839021186,0.08287434910469138,0.10204915815755351,0.1542372881355932,-0.023728813559322093,2.280619,6.9985495,1.0000001
951,,,,0.06311094692437223,-0.03455101655693127,1.0,0.011028373895563711,0.14342648,0.10777819,-0.0006953428,0.11401262485660985,0.02243234645547994,0.0818946938931513,0.10205761028826396,0.15932203389830507,-0.023728813559322087,2.781697,6.8695645,0.99999994
952,,,,-0.022157647815214787,0.0841533112716119,1.0,-0.5621698538462321,0.1396885,0.108494066,0.00068967737,0.10177948263701876,0.019262692759203663,0.08083980573179211,0.10204964970859245,0.16440677966101697,-0.023728813559322107,3.3449051,7.4106874,1.0000001
953,,,,0.09981870374759266,0.07952288904312756,0.0,0.19745261073112488,0.13615198,0.10902056,-0.000684248,0.08826214513214758,0.017346606496771028,0.07979250551073633,0.10205455544887494,0.1694915254237288,-0.02372881355932207,3.9241157,8.124701,0.99999994
954,,,,0.0379239853234699,0.1479934658764525,1.0,0.09927420383485566,0.13217561,0.10971858,0.0006788811,0.07874887666607955,0.01507256637029995,0.07867202721627228,0.10204214747699311,0.1745762711864406,-0.023728813559322093,4.503252,8.838757,0.99999994
955,,,,-0.02894877748708853,0.12144504514371372,1.0,0.016451206880654875,0.12856448,0.11022491,-0.0006737952,0.07202605338583455,0.013743827010663139,0.07756464936070218,0.10204305630122099,0.17966101694915254,-0.023728813559322087,5.0821285,9.552509,1.0
956,,,,0.009206406810637056,0.017342142222501855,0.0,-0.422028390566508,0.124279864,0.11090794,0.0006686685,0.06866239560566091,0.013637007808719128,0.07638290499734814,0.10202440300663532,0.18474576271186435,-0.02372881355932215,5.6610036,10.266314,1.0000001
957,,,,-0.024163485416656496,0.08991986385795121,1.0,-0.2609667350848516,0.122028664,0.111339554,-0.00066368334,0.0732788829719454,0.01397837180322332,0.07521097053353049,0.1020157243668632,0.18983050847457625,-0.0237288135593221,6.1793737,10.880907,0.9999999
958,,,,0.09985445387834395,0.07688188521993267,0.0,0.03993886213200832,0.12464131,0.111886695,0.0006587619,0.08233227089040218,0.015873837544983244,0.0739686960530238,0.10198735120102385,0.19491525423728817,-0.0237288135593221,6.6967196,11.493888,1.0000001
959,,,,0.07991568465336442,-0.0464108808408599,1.0,0.01490667392873937,0.12703188,0.112721205,-0.000654023,0.0977414613832704,0.0186560456837182,0.07274179199266013,0.10197074880274279,0.2,-0.023728813559322087,7.2140613,12.106832,1.0
960,,,,0.02464365698549747,0.06342684895659817,0.0,-0.3053493573645915,0.12915526,0.113263406,0.00064934813,0.11511770171462167,0.021843027507201903,0.07144594980137074,0.10193621640827817,-0.1,-0.01864406779661018,-2.436886,3.8087044e-06,1.0
961,,,,-0.03546661918633252,0.0752294943059497,1.0,-0.41280344128608704,0.13130707,0.1138504,-0.0006447845,0.13279656000566709,0.02545622149100705,0.07016472625506694,0.10191673364695032,-0.09491525423728817,-0.01864406779661018,-2.3240812,1.5997344e-05,0.9999999
962,,,,-0.03458201455233117,-0.048675200074722084,1.0,0.02923435553184569,0.13357832,0.11453171,0.0006403927,0.1503306821879372,0.029120805596392015,0.0688147713685255,0.10188342498547155,-0.0898305084745763,-0.01864406779661018,-2.1892707,5.5350738e-05,1.0000001
963,,,,0.014022204361422985,-0.0221672029277451,1.0,0.019464065132874093,0.1359627,0.11524222,-0.0006360583,0.16153990371105834,0.031420972759515255,0.06748465311846089,0.10186702369662914,-0.0847457627118644,-0.01864406779661018,-2.0457823,0.00022228438,0.99999994
964,,,,0.12910760652995495,0.012617375209266646,1.0,-0.5515860393027628,0.13836624,0.1160339,0.0006317074,0.17098088159178143,0.03249069889799731,0.06608901213496474,0.10183512203309192,-0.07966101694915252,-0.01864406779661023,-1.9014505,0.0008977892,0.99999994
965,,,,0.010005822646613814,0.01804345595277243,0.0,0.1429366171360016,0.14083716,0.11675936,-0.0006275715,0.17239811083513998,0.03276285784703383,0.0647121692713646,0.10181761404703249,-0.0745762711864407,-0.018644067796610212,-1.7554121,0.0036570174,1.0
966,,,,0.11576700036675024,0.04983138673611372,1.0,0.04518399642486321,0.14329469,0.117583804,0.0006235281,0.16215881855786674,0.03128196261050385,0.0632726043073841,0.10178445165678661,-0.06949152542372879,-0.018644067796610198,-1.4140023,0.027078744,1.0
967,,,,0.12639275611372197,0.13604198466164202,1.0,0.025852211921357025,0.14583679,0.118327074,-0.0006195983,0.14310292188253407,0.0271557508960388,0.061857875039406096,0.10176636310290198,-0.06440677966101693,-0.018644067796610198,-1.0346214,0.20875058,0.99999994
968,,,,0.012297235896773263,0.020034410163955154,0.0,-0.4952416459067923,0.14831059,0.11915398,0.00061570876,0.11395961644444903,0.02213727610884047,0.0603835929264815,0.10173085515603474,-0.05932203389830508,-0.018644067796610198,-0.6553133,1.0861676,1.0
969,,,,0.13905107677396544,0.06609151816053616,1.0,-0.4818799435848095,0.15073326,0.119748086,-0.00061182765,0.08452983564168745,0.01649153675116974,0.05893509100616107,0.10170774168173637,-0.054237288135593184,-0.01864406779661015,-0.27601022,2.86779,1.0
970,,,,0.1071961316195746,0.12112286682822161,1.0,0.008202868314141023,0.1533209,0.120661534,0.00060817174,0.05775964949910394,0.010898744534686209,0.05743133080681548,0.10166730324389386,-0.04915254237288136,-0.01864406779661018,0.09646973,4.894063,0.99999994
971,,,,-0.024152231131090662,0.001306275573967966,1.0,0.022005213221199745,0.15752809,0.12283348,-0.00060460565,0.041400884318630905,0.007875424627802349,0.05595689953505246,0.10164213019071203,-0.04406779661016949,-0.01864406779661018,0.4689296,6.964617,1.0000001
972,,,,0.00177978502028249,0.08250499652399697,1.0,-0.10630079859592875,0.16238257,0.12583436,0.000601003,0.0325093358857774,0.006086775034618976,0.05442831865625967,0.10160281366874155,-0.038983050847457616,-0.01864406779661023,0.8413928,9.040919,1.0000001
973,,,,-0.024671688313554777,-0.02917287680781544,1.0,-0.31130069469819305,0.16723944,0.12871411,-0.0005975072,0.033219307334291584,0.0062980776379400255,0.05293296408162208,0.10158024744948235,-0.03389830508474574,-0.018644067796610198,1.2522395,11.286396,0.99999994
974,,,,0.013377261000465927,0.020965458840156322,0.0,0.004403923514642322,0.1726414,0.13219297,0.00059414364,0.039361510914702386,0.007567178364323823,0.05138851277057176,0.10154401829537026,-0.028813559322033895,-0.01864406779661018,1.6488588,13.868555,1.0000001
975,,,,-0.04756832899607591,-0.026128946566281508,1.0,0.014011197410102223,0.18078142,0.13697909,-0.0005908616,0.05099021937816388,0.009704982178238562,0.04988113145408534,0.10152462534312902,-0.02372881355932199,-0.018644067796610198,1.8371125,15.016371,0.99999976
976,,,,0.09992093190773403,0.07140520303086881,0.0,-0.4610642383738262,0.18665478,0.14115207,0.0005875638,0.06372249272856118,0.012085143581666817,0.048327925509253744,0.10148963013301952,-0.018644067796610105,-0.018644067796610198,1.8626274,14.74349,1.0
977,,,,0.09996141470460743,0.06563047309332301,0.0,-0.3002259074672451,0.18937463,0.14361237,-0.00058438204,0.0772785421209105,0.015106900049807524,0.04681522215847866,0.10146868440279809,-0.013559322033898261,-0.018644067796610132,1.7709651,14.0147295,1.0
978,,,,0.016590814550891828,0.02365687103451282,0.0,0.022194125827595522,0.19063362,0.14548141,0.00058128266,0.0863385684278556,0.0169176078757325,0.04526070395677457,0.10143176529970747,-0.008474576271186373,-0.018644067796610164,1.6879222,13.768043,1.0
979,,,,-0.011519221152866813,0.12929293824473098,1.0,0.01350271173298327,0.19241525,0.14731036,-0.0005782781,0.08998013463644255,0.017328610704779184,0.04375018146517973,0.10141121959409477,-0.0033898305084745475,-0.018644067796610132,1.6339278,13.6479025,1.0
980,,,,-0.03738318602869113,-0.03430199115627186,1.0,-0.19989122026334932,0.19361034,0.14933309,0.00057518994,0.0872485781498162,0.016617567462656132,0.04220062269546246,0.10137610944212316,0.001694915254237329,-0.01864406779661018,1.5608008,13.345391,1.0000002
981,,,,0.09996856975116798,0.06265979519657999,0.0,-0.583795755859313,0.19551313,0.15105923,-0.0005723193,0.08293738255255473,0.015788501699270294,0.04069822418403058,0.10135612012591187,0.006779661016949241,-0.018644067796610198,1.4246734,12.494046,1.0000001
982,,,,0.09997523381219613,0.05963135252683481,0.0,0.010722551552681642,0.19611849,0.15337999,0.00056948443,0.07990864609219914,0.01565449085213607,0.03916056057317135,0.1013211178846852,0.011864406779661087,-0.01864406779661018,1.2111402,11.333533,1.0
983,,,,0.12174824881904607,-0.04737310613695278,1.0,0.01802957587316052,0.19301449,0.15334085,-0.0005665816,0.08370335990585752,0.016294118033283393,0.037673825271930715,0.10130312723908226,0.016949152542372888,-0.01864406779661018,1.105689,10.608126,1.0
984,,,,0.02041748851600337,0.026480465487130258,0.0,0.302189264085985,0.19204149,0.14667445,0.0005645999,0.09645890555704963,0.01819654411470549,0.036155238598363885,0.10127102891167125,0.02203389830508475,-0.018644067796610198,1.0422314,10.369608,1.0
985,,,,-0.027488953301935418,0.12015304687655255,1.0,-0.30610430817450246,0.21906158,0.1461124,-0.0005595778,0.12919789223454448,0.024742345980031152,0.0346912304541218,0.10125449458718261,0.02711864406779666,-0.01864406779661018,0.97877526,10.131079,1.0
986,,,,0.11705452321004352,0.0764311673913632,1.0,0.01946758967720708,0.27025327,0.15120515,0.00056067255,0.18033340413531185,0.03515494173718764,0.03319950700750806,0.10122337263789952,0.0322033898305085,-0.018644067796610198,0.9167025,9.900233,1.0
987,,,,0.050168249872225686,0.025072932652278907,0.0,0.0041175485531956095,0.31676647,0.15565835,-0.00055329007,0.2619254305151067,0.051126559161779064,0.031765775741669534,0.10120964906727087,0.03728813559322035,-0.01864406779661018,0.8638318,9.696236,1.0
988,,,,0.05622369639913334,0.05193736433869696,1.0,-0.3967225032467996,0.36520997,0.16054235,0.0005569596,0.36803723123530374,0.07092821266083356,0.03030590436166897,0.10118211424987839,0.04237288135593221,-0.01864406779661023,0.8085209,9.471348,1.0
989,,,,0.014023611248207363,-0.0410237225056137,1.0,-0.2517178524886408,0.41110453,0.16510858,-0.0005464858,0.4802952252087187,0.09192845894479662,0.028905881082114202,0.10117047126723024,0.047457627118644055,-0.018644067796610212,0.7532094,9.246464,0.9999999
990,,,,0.14323456780247484,-0.0298744046689432,1.0,0.024363212715930702,0.45925272,0.17087336,0.0005546131,0.5878465361707617,0.11384474456297074,0.027482783088246386,0.10114443545282902,0.05254237288135596,-0.018644067796610212,0.6978986,9.021591,1.0000002
991,,,,0.09997566500529913,0.05502977568409842,0.0,0.0034139483124746863,0.5126173,0.18186286,-0.0005303287,0.6730570298004337,0.13405558098155326,0.02611999077362471,0.10113562619073335,0.057627118644067804,-0.018644067796610198,0.63903916,8.765484,0.99999994
992,,,,0.04343128397041805,0.0249224249750559,0.0,-0.4265908396244049,0.56390774,0.19085793,0.00057042704,0.7348460117933932,0.14114117965584497,0.024730023528836548,0.1011128869020865,0.06271186440677964,-0.018644067796610212,0.53074205,8.044138,1.0
993,,,,0.04790312773206238,0.02501606439078932,0.0,-0.37674263381958006,0.61289823,0.19561175,-0.00052865496,0.7504528237376922,0.14302464448353883,0.02339705519553981,0.10110624566775865,0.06779661016949157,-0.018644067796610198,0.3427736,6.5766606,0.99999994
994,,,,0.06407370513050062,-0.04450988872640136,1.0,0.04780056371208694,0.6662731,0.20036289,0.0005449689,0.7492104065884908,0.14439430538752993,0.02203921317789705,0.10108531360949631,0.07288135593220338,-0.018644067796610198,0.22772732,5.796442,1.0000001
995,,,,0.08739924255682331,-0.046588363572542035,1.0,0.006046648635753122,0.716696,0.20509881,-0.00053622294,0.737752992391024,0.13948660912786146,0.02074174976151111,0.10108140367887833,0.07796610169491527,-0.01864406779661018,0.12550795,5.135674,1.0
996,,,,0.048906437092979024,0.11657586150364076,1.0,-0.033440532684326174,0.7696282,0.21000928,0.0005365704,0.7057893302141134,0.13827616269257212,0.019418924592854332,0.10106333954825253,0.0830508474576271,-0.018644067796610212,0.1767174,5.594189,0.9999999
997,,,,0.10515157442487096,-0.04579674523038582,1.0,-0.2270810182094574,0.8145428,0.21475855,-0.00053360424,0.6864950956510864,0.1313647964221805,0.01815122335555471,0.10106105748938952,0.08813559322033893,-0.018644067796610212,0.072601594,4.620149,0.9999999
998,,,,0.0999705280987236,0.05348284154213511,0.0,0.012240784884120027,0.8296971,0.21865512,0.0005321466,0.6554618127577083,0.12569743134796268,0.016856463271471202,0.10104372044971548,0.09322033898305081,-0.018644067796610212,-0.014255168,3.557559,1.0000001
999,,,,0.02107462722090289,0.02688022704196752,0.0,0.024494542708633365,0.8369994,0.22315794,-0.00053010415,0.6304121793937073,0.11952554290647599,0.01562762311140687,0.10104217245203356,0.0983050847457627,-0.018644067796610198,-0.039042395,3.0648773,1.0000001
1000,,,,0.021286898660685196,0.027007749177220052,0.0,-0.5120574557591998,0.84393823,0.22725032,0.0005282482,0.6297789062624712,0.12015664020448968,0.01438136016336143,0.10102571546117703,0.10338983050847456,-0.018644067796610198,0.015392795,3.2157102,1.0000001
1001,,,,0.1335564593014028,0.003751517325410701,1.0,-0.14873893866463314,0.8514119,0.23175895,-0.0005263371,0.6365319981214993,0.11790037162611747,0.01320400998094483,0.10102481289883114,0.10847457627118645,-0.018644067796610198,0.19266874,3.8443496,0.99999994
1002,,,,0.022006819001142926,0.027453517625251028,0.0,0.04631178330821953,0.8577161,0.23562223,0.00052462943,0.6629350408587245,0.12914911237278992,0.012019997492525813,0.10100788922489735,0.1135593220338983,-0.01864406779661018,0.30535057,4.124747,1.0
1003,,,,0.14967329725190448,0.13507001001211388,1.0,0.015517515093638176,0.8648309,0.2401715,-0.0005229303,0.6977303094337634,0.136123092468951,0.010909739428025284,0.10100581518548457,0.11864406779661014,-0.01864406779661018,0.27663302,4.1820374,1.0
1004,,,,0.044185542678457826,0.043967329662943186,1.0,0.08336388875567724,0.86973315,0.24297678,0.00052123534,0.7631872136670571,0.14814133621966666,0.009784280232671486,0.10098826066726704,0.12372881355932208,-0.018644067796610243,0.24758504,3.7384396,0.99999994
1005,,,,0.09991525626069245,0.045739188795511226,0.0,-0.5346310129241337,0.8709421,0.24179219,-0.0005195595,0.8212972466337658,0.15986628369699846,0.008732771513790195,0.10098633094886901,0.1288135593220339,-0.018644067796610212,0.21852027,3.2860572,0.99999994
1006,,,,0.11358242522108687,0.11267313747535011,1.0,0.039880802366474226,0.8732034,0.24134712,0.00051808276,0.8781481326533693,0.17010219474187174,0.007672864684903703,0.10096922359058716,0.13389830508474587,-0.01864406779661023,0.20302632,2.9801145,1.0000002
1007,,,,0.02791030710331255,-0.03714828023631592,1.0,0.0072541520190565825,0.8761289,0.2414677,-0.00051658694,0.9380236083226975,0.18245077987270858,0.006686909577554794,0.10096673061883646,0.13898305084745763,-0.018644067796610198,0.6477055,3.6025372,0.99999994
1008,,,,0.022079815590006456,0.02749879374524249,0.0,-0.3931360150885394,0.8788669,0.24133803,0.00051504344,1.0019615350004594,0.19356493867900065,0.0056846733875812175,0.10094753312373239,0.1440677966101695,-0.018644067796610198,1.1989318,4.297838,1.0
1009,,,,0.13886758788743475,0.14862327519343654,1.0,-0.5656918521941178,0.8797757,0.23921545,-0.00051357626,1.0645095726979854,0.2082257586179255,0.0047459027672969315,0.10094296682571396,0.14915254237288136,-0.018644067796610198,1.777939,5.007952,0.99999994
1010,,,,0.1438829918882863,0.07943388738143943,1.0,0.024697763960177477,0.88104814,0.23769304,0.00051225844,1.1163937215663269,0.20625311447219125,0.00379283354544958,0.10092323632329839,0.15423728813559326,-0.01864406779661018,2.357023,5.7205834,1.0000001
1011,,,,0.022346077445989942,0.027661127356554616,0.0,0.022043306293411887,0.8821062,0.23591164,-0.0005108535,1.1484553839242526,0.22332330009963605,0.002915715716322705,0.10092009233573686,0.15932203389830513,-0.018644067796610198,2.9362357,6.4332366,0.99999994
1012,,,,0.0098520268839873,0.06972434660187224,1.0,0.11216815138661017,0.8833048,0.23440874,0.00050952146,1.1743646261913736,0.22667686362356196,0.002025225754414887,0.10090336028881258,0.164406779661017,-0.018644067796610212,3.5154476,7.146728,1.0
1013,,,,0.02248787948269975,0.038060894352448735,0.0,-0.5023677109733341,0.8845084,0.23260818,-0.0005083509,1.1994445649428382,0.22874926437501408,0.0011941144302810168,0.10090296344714887,0.16949152542372883,-0.018644067796610198,4.0946584,7.8606486,0.99999994
1014,,,,0.09981734519374956,0.039644807543168376,0.0,0.029259056395507306,0.88653326,0.2287746,0.00050709996,1.238055524474097,0.23527160049336268,0.00033135209759450646,0.1008872295979387,0.17457627118644067,-0.01864406779661023,4.673855,8.574751,0.99999994
1015,,,,0.022980331433724344,0.0514472017491557,0.0,0.006640473926840053,0.8893401,0.22278385,-0.00050597586,1.230679926909225,0.24644916008337744,-0.00047064856662201704,0.10088675846274771,0.17966101694915254,-0.018644067796610212,5.252731,9.28847,1.0000001
1016,,,,0.02405871840500658,0.056254994918220703,0.0,-0.41728904470801353,0.89187986,0.21758218,0.00050486345,1.231645679719667,0.23137992194447085,-0.0012943730124483743,0.10087113667854287,0.18474576271186435,-0.018644067796610212,5.831609,10.002261,1.0000001
1017,,,,0.028406172309552356,0.024752244885309166,0.0,-0.5158026218414307,0.8945414,0.21226439,-0.0005036932,1.2147501322672587,0.22839693502863465,-0.0020632337155603846,0.10087117491156883,0.1898305084745763,-0.018644067796610164,6.410483,10.716054,1.0000001
1018,,,,0.002421075654969164,0.02803654327662801,1.0,0.02975091080888049,0.89698976,0.20737603,0.00050270767,1.1797045581910452,0.22775170881914786,-0.0028597192699236266,0.10085585531402452,0.19491525423728814,-0.018644067796610198,6.9893594,11.429842,0.9999999
1019,,,,0.053809185744297605,0.007282007789829459,1.0,0.010602752885228875,0.8995383,0.20254818,-0.00050168345,1.1757334226195812,0.22407311068880978,-0.003595748101953869,0.10085554254726535,0.19999999999999996,-0.018644067796610198,7.5682383,12.143692,0.9999999
1020,,,,0.0011505450356027458,0.06703295663841595,1.0,0.01761690154671669,0.9017483,0.19806664,0.0005008125,1.1343254514863543,0.22028932490668277,-0.004354046745247379,0.10083909846698377,-0.1,-0.013559322033898364,-2.861498,-6.2848267e-06,1.0000001
1021,,,,0.09978863904299451,0.0381454159506686,0.0,-0.6163565516471863,0.9042036,0.19377136,-0.0004998638,1.1068280813473745,0.21159816595861128,-0.005049151617162667,0.10083769159611,-0.09491525423728814,-0.013559322033898332,-2.7367964,-1.7759644e-06,1.0
1022,,,,0.09975833437047425,0.03666206002581851,0.0,0.021378270193318512,0.9058626,0.18944137,0.0004990515,1.0882200405848375,0.21270485335635914,-0.005772443807746498,0.10082110508316364,-0.08983050847457626,-0.013559322033898348,-2.6188037,-2.839112e-06,1.0000001
1023,,,,0.08409904686544371,0.08461375657087113,1.0,0.0030562810545930875,0.905551,0.18401447,-0.0004982893,1.044566466286043,0.20246782240480352,-0.006439837762333314,0.10082044411839138,-0.08474576271186436,-0.013559322033898317,-2.507109,1.5323511e-06,0.9999999
1024,,,,0.016784939654084383,-0.043179059305604506,1.0,0.40628849258718563,0.90522844,0.1790975,0.0004975149,1.019194197656256,0.1940492957520964,-0.0071238712938330945,0.1008051434554293,-0.07966101694915252,-0.013559322033898317,-2.39535,4.1970115e-06,1.0000001
1025,,,,-0.025582109200375937,0.025974997346066703,1.0,-0.5072118404299714,0.9048475,0.17422886,-0.00049676007,0.9979148673999573,0.18694056329079023,-0.007741953268286349,0.1008056047210309,-0.07457627118644065,-0.013559322033898284,-2.2166257,4.8167705e-05,0.99999994
1026,,,,0.07628484526871286,0.1336315664081958,1.0,0.02129042048556949,0.9045079,0.16984357,0.0004961531,0.9539627427552145,0.18577448054705267,-0.008384203449341309,0.10079065008655033,-0.06949152542372883,-0.013559322033898301,-1.8482602,0.00032916124,1.0000001
1027,,,,0.01967484773652113,-0.017601524737259337,1.0,0.010863141345224807,0.90414906,0.16559035,-0.0004955632,0.9275904401088381,0.17815765985973425,-0.00895372051484495,0.10079085517705524,-0.06440677966101693,-0.013559322033898284,-1.4761639,0.0024806943,0.9999999
1028,,,,0.09969197493885476,0.03374240827549408,0.0,-0.21004143796225852,0.9037197,0.1627344,0.0004949644,0.9096298614664109,0.17624580550352154,-0.009528287537014821,0.10077614676831982,-0.05932203389830507,-0.013559322033898332,-1.0972263,0.020453203,1.0000001
1029,,,,-0.045325387839102206,0.056930255209042754,1.0,0.03146982285403466,0.9032245,0.16129811,-0.00049441063,0.8841029586541178,0.17045682358129224,-0.010033044652880097,0.10077717245354462,-0.054237288135593205,-0.013559322033898317,-0.7179962,0.15889199,1.0
1030,,,,-0.02658719847951854,0.07121100902003048,1.0,0.010820823808924927,0.90345424,0.16048424,0.0004940165,0.8522181940582989,0.1666643585452149,-0.010547453932178269,0.10076267694807725,-0.04915254237288135,-0.013559322033898332,-0.33851537,0.89160305,1.0000001
1031,,,,0.07573096044125273,-0.032065065787406574,1.0,0.03289378621725595,0.90452886,0.16024218,-0.000493686,0.8441875518131079,0.16118874018239696,-0.010980975371372504,0.10076382929033727,-0.0440677966101695,-0.013559322033898317,0.047370877,2.6174686,1.0000001
1032,,,,0.12741840065000415,-0.022186235525268196,1.0,-0.13309336258814886,0.90530294,0.15994139,0.000493204,0.8230800691096877,0.16021867655717723,-0.01142748381762701,0.10074975879796268,-0.03898305084745766,-0.013559322033898317,0.42743626,4.650261,1.0000001
1033,,,,0.11514577923644047,0.014863656942688735,1.0,-0.608656094624446,0.9061215,0.15969852,-0.00049288623,0.8200105459366744,0.15482823990325392,-0.011802412763002963,0.10075032492666232,-0.03389830508474575,-0.013559322033898301,0.83818984,6.8536415,1.0000001
1034,,,,-0.04337628409108529,-0.028638373754644644,1.0,0.025763719257964564,0.906656,0.15949076,0.00049259915,0.8012276715950676,0.15516799328793904,-0.012188981833104254,0.10073421107763468,-0.02881355932203392,-0.013559322033898317,1.2327873,9.169907,0.99999994
1035,,,,0.12068784148002347,0.0531933219260725,1.0,0.008393071861128917,0.90719974,0.15931207,-0.00049244234,0.7872751567479224,0.15152807861689854,-0.0125033854902275,0.10073259486345651,-0.023728813559321982,-0.013559322033898301,1.4015304,9.821222,1.0
1036,,,,0.08970945927920417,-0.030314677053751772,1.0,-0.006866850302769588,0.907521,0.15917192,0.0004922464,0.7780910847976316,0.14708426388361154,-0.012822800093628703,0.10071579484066165,-0.018644067796610157,-0.013559322033898364,1.3953906,9.34186,1.0000001
1037,,,,0.12451424757624131,0.09894724572057566,1.0,-0.4600695004829994,0.9079255,0.15903664,-0.000492133,0.7564112044081203,0.1491800166320662,-0.013068984866550165,0.10071516318753138,-0.013559322033898268,-0.013559322033898348,1.3298079,8.768006,0.99999994
1038,,,,0.023382269325565447,0.06342956798185453,0.0,0.003155538606028839,0.9081667,0.15892528,0.00049213564,0.7683433262494774,0.1443705621095275,-0.013336783560103547,0.10069970158121887,-0.00847457627118642,-0.013559322033898317,1.143397,8.312839,1.0000004
1039,,,,-0.0023589321405589544,-0.0428747865470929,1.0,0.02111958048439578,0.90850145,0.15881482,-0.000492114,0.7551560689379245,0.14659356334406798,-0.013542737029824177,0.1006998723825273,-0.0033898305084745554,-0.013559322033898332,0.95173204,7.790898,0.99999994
1040,,,,0.004092132058383324,0.06751824240336235,1.0,-0.28414777672017805,0.90864885,0.15873161,0.0004921473,0.7495951286895566,0.1461602864149297,-0.013767669062155282,0.1006849666139668,0.0016949152542373093,-0.013559322033898332,0.77308416,7.2597713,1.0000001
1041,,,,0.14853655983194075,0.09973089503749823,1.0,-0.22889929327345987,0.9088993,0.15865271,-0.000492427,0.746479829868866,0.14581676281679853,-0.01392167417839486,0.1006862855949085,0.006779661016949205,-0.013559322033898332,0.6683324,6.8340507,0.9999998
1042,,,,0.13356711482625866,0.05270632274356672,1.0,0.03606649941458449,0.90897566,0.15859269,0.0004924752,0.752168331305954,0.14094822753768235,-0.01409606557745877,0.10067288252101032,0.011864406779661022,-0.013559322033898317,0.58338296,6.158756,1.0000001
1043,,,,-0.037767710394513924,0.13265378315519688,1.0,0.03956825250239815,0.90917224,0.15853702,-0.0004927962,0.7582704540040868,0.1436437537813927,-0.014209421000060564,0.1006753329255208,0.016949152542372857,-0.013559322033898317,0.56083363,5.94222,1.0000001
1044,,,,0.06897350333946276,0.010380049484405227,1.0,-0.5274509541860973,0.9091909,0.15849474,0.0004930441,0.7440515411885948,0.13949821480422353,-0.014343971927416776,0.10066310334754441,0.02203389830508477,-0.013559322033898364,0.49103394,5.6192365,1.0
1045,,,,0.06361926158813745,-0.018675492666747465,1.0,-0.3027776120273212,0.90935004,0.15845911,-0.000493525,0.7401486900235538,0.1436295783743516,-0.014414716585635468,0.10066714556015884,0.027118644067796602,-0.013559322033898348,0.4229784,5.3094883,0.9999999
1046,,,,-0.04206910755911748,0.13283010500590037,1.0,0.039128976832263365,0.90934134,0.158427,0.0004939149,0.7398643819458685,0.14415456024046172,-0.01450942056176756,0.10065673763218369,0.032203389830508494,-0.013559322033898332,0.380164,5.1664166,1.0000001
1047,,,,0.04923957499367748,-0.03951786492565006,1.0,0.022320288419816148,0.90949816,0.1584022,-0.00049458223,0.74604903924232,0.14385854729367492,-0.01454635590552838,0.1006625996023293,0.03728813559322035,-0.013559322033898332,0.33531374,4.997811,1.0
1048,,,,0.007218190378945624,0.03750125433305572,1.0,-0.0025626944773124924,0.90946996,0.15837635,0.000495078,0.7422310852086039,0.14350906132954463,-0.014609452160416864,0.10065371897332503,0.04237288135593221,-0.013559322033898332,0.28465712,4.7801666,1.0000001
1049,,,,-0.04978646956184301,0.1337784123696235,1.0,-0.6032949785391489,0.9096055,0.15836622,-0.00049581745,0.7484265889996206,0.13961518358236272,-0.014617260166143892,0.10066070932837139,0.04745762711864409,-0.013559322033898317,0.23400174,4.562918,1.0
1050,,,,0.049841586971229423,0.1176119207324902,1.0,0.05869754029819643,0.9095545,0.15834564,0.0004965145,0.7426826222836765,0.1471468095146451,-0.014656510744215846,0.1006528381816842,0.052542372881355943,-0.013559322033898301,0.1833465,4.3461695,0.9999998
1051,,,,0.14008085669806175,0.0538019021761353,1.0,0.03542010247762489,0.9096711,0.15834875,-0.00049752725,0.7461619652912105,0.1435183548318096,-0.0146429420891775,0.10066056121646963,0.057627118644067804,-0.013559322033898284,0.13461372,4.130547,0.9999998
1052,,,,0.09946717639911412,0.024196299786312114,0.0,-0.12157752477761471,0.90957385,0.158338,0.00049845944,0.7312864145674486,0.14189837680277295,-0.014661382162474005,0.10065302443564689,0.06271186440677967,-0.01355932203389838,0.08919827,3.8049624,1.0000002
1053,,,,-0.035669384564644614,-0.042866413416516626,1.0,-0.2834343431573926,0.90964216,0.15836063,-0.0004995357,0.7381150148941374,0.14164798951012725,-0.014629072377472374,0.10066069188908218,0.06779661016949154,-0.013559322033898348,0.023966065,3.2688177,0.99999994
1054,,,,0.11545105270759122,0.09264084144383535,1.0,0.02260848232995014,0.9094828,0.1583615,0.00050062896,0.7353222067580963,0.14093252566304074,-0.014631464400851446,0.10065289645723852,0.07288135593220342,-0.013559322033898332,-0.08906277,2.5885873,1.0000001
1055,,,,0.09943251716816125,0.021680792504501455,0.0,0.020133731289396092,0.9095492,0.15839319,-0.00050201034,0.7422976778623909,0.14281309982970145,-0.014584490889344185,0.1006612304067428,0.07796610169491525,-0.013559322033898317,-0.20165555,1.9522456,1.0000001
1056,,,,0.023726736585901922,0.07745615111674821,0.0,-0.5886231902846717,0.9094413,0.15837915,0.0005032307,0.7353106314850334,0.14471531569262144,-0.01457410893656746,0.10065540994160263,0.08305084745762713,-0.013559322033898332,-0.22042291,1.8051574,1.0
1057,,,,0.09940829560886356,0.019279727519197886,0.0,-0.290000784890096,0.9095854,0.15840088,-0.0005047731,0.7405021315900266,0.14605185604429352,-0.014516888329038366,0.10066585872478095,0.088135593220339,-0.013559322033898317,-0.3613489,0.86043125,1.0
1058,,,,0.04564698681709701,0.025885331096255338,0.0,0.031248165169173468,0.90948147,0.15838072,0.0005063833,0.7489872856719807,0.14483651945399317,-0.01449819093572423,0.10066076102647889,0.09322033898305081,-0.013559322033898317,-0.43082228,0.39202705,1.0000001
1059,,,,-0.04370671620569633,0.0621057307957313,1.0,0.013997661756828194,0.909543,0.15843002,-0.0005082647,0.7461125749905088,0.14090673984920152,-0.014434323021028792,0.10066966106083138,0.09830508474576272,-0.013559322033898301,-0.45319635,0.24207036,1.0
1060,,,,0.054419397709540435,-0.02690579831749882,1.0,-0.5557811412596165,0.90923196,0.15845108,0.00051002746,0.7492982509462662,0.1441789484800509,-0.014409668437592381,0.10066068201459544,0.10338983050847456,-0.013559322033898364,-0.4209603,0.21584299,1.0
1061,,,,-0.03442592319676581,0.0007833254409132656,1.0,-0.3736155942866677,0.909031,0.15856943,-0.0005120529,0.7328398959162458,0.1433247258297141,-0.014340655220540765,0.10066410730444741,0.10847457627118644,-0.013559322033898348,-0.30107668,0.35075572,0.9999999
1062,,,,0.09939630303183199,0.017007519208353323,0.0,0.012137530510258735,0.90837246,0.15866257,0.0005142818,0.7442126034146792,0.1389162788049817,-0.014312518168412286,0.10064812068989507,0.11355932203389829,-0.013559322033898348,-0.19675714,0.78947675,1.0
1063,,,,-0.03852780169427066,0.04687208590957255,1.0,0.016013114802010803,0.9077594,0.15888599,-0.0005166801,0.7415470389954059,0.14135534007821332,-0.01424154880382377,0.10064267196737044,0.11864406779661019,-0.013559322033898301,-0.19466431,1.2903655,1.0
1064,,,,0.0021860313512665347,0.07348794486821245,1.0,-0.5194919389575275,0.90661764,0.1590809,0.0005191717,0.7460542230533587,0.14094895503152258,-0.014212060799401606,0.10061670259540789,0.12372881355932208,-0.013559322033898348,-0.22304769,1.3803555,1.0000001
1065,,,,-0.030388467370072836,0.017958649337918506,1.0,-0.4112280678393236,0.90551,0.15943027,-0.00052197685,0.7537859329135862,0.14606266927382794,-0.0141389819060086,0.10060060445470027,0.12881355932203387,-0.013559322033898301,-0.18799086,1.6356429,0.9999999
1066,,,,0.12876217384624444,0.1350761538822972,1.0,0.11157940449167712,0.90380293,0.15974526,0.0005249091,0.7478384222260888,0.1449973498281181,-0.014106797354774247,0.10056301801384927,0.13389830508474587,-0.013559322033898317,0.2695037,2.1879098,1.0
1067,,,,0.05113870379231948,-0.028392575192629523,1.0,0.019986264787883724,0.9020685,0.16025524,-0.000528138,0.7494369593096271,0.14239095586419998,-0.014031818832145396,0.10053338625501107,0.13898305084745763,-0.013559322033898317,0.79399973,2.82588,0.99999994
1068,,,,0.029161697439188155,0.07506823807274482,0.0,0.21880215673304315,0.89956313,0.16074255,0.000531583,0.7477192464641053,0.14130329779342815,-0.013998882213013252,0.10047916077681493,0.1440677966101695,-0.013559322033898364,1.3284594,3.4943178,1.0000001
1069,,,,0.010319251346088153,-0.017787374673164845,1.0,-0.5997745563734823,0.8969736,0.16147375,-0.00053535,0.7404586341108138,0.14312974965695982,-0.013922833377187213,0.10043103288677825,0.14915254237288136,-0.013559322033898317,1.9070243,4.189863,1.0000001
1070,,,,-0.005137098779117277,0.133610019571468,1.0,0.019459303553878104,0.8935261,0.16216135,0.00053945184,0.7405053889226497,0.14403190588465994,-0.01388750403927044,0.10035725962165364,0.1542372881355932,-0.013559322033898348,2.4856024,4.893179,1.0000001
1071,,,,0.09939072981937809,0.014878867902346864,0.0,0.004873718934012281,0.88993424,0.16319688,-0.00054387987,0.7373888337300019,0.14172765454077332,-0.013808747816757123,0.10028751787137664,0.15932203389830504,-0.013559322033898301,3.064427,5.5984316,0.9999999
1072,,,,0.11486286809682326,0.029973500552778587,1.0,-0.1105381393874133,0.8853895,0.1645402,0.0005485961,0.734840638051364,0.14042774488721574,-0.013771316692601558,0.10019082644335225,0.16440677966101697,-0.013559322033898332,3.6432517,6.305632,0.99999994
1073,,,,0.04407480303581405,0.07453279150133225,0.0,-0.5679837580080386,0.8806919,0.16645592,-0.0005539267,0.7361062823548495,0.13661339324656313,-0.01369109845176041,0.1000972473678402,0.16949152542372878,-0.013559322033898301,4.222075,7.0137873,0.9999999
1074,,,,0.09939131085238001,0.01387323742979672,0.0,0.029583965571769535,0.87497914,0.16846861,0.00055974675,0.7415155569159679,0.13998762056833958,-0.01365233889668493,0.09997414064134663,0.1745762711864406,-0.013559322033898317,4.8009014,7.722411,1.0000001
1075,,,,-0.028175002913549463,-0.022208069292168387,1.0,0.03367256461027271,0.870022,0.17183153,-0.0005661282,0.7342920579617808,0.1463344994279996,-0.01356959689798205,0.09984767564540371,0.17966101694915254,-0.013559322033898301,5.379455,8.431125,0.99999994
1076,,,,0.04966507449653666,-0.022978943293605704,1.0,-0.4280204157034556,0.8647956,0.17601375,0.0005731707,0.7333935224661061,0.14261888775390635,-0.013527890302956393,0.09968825609704088,0.1847457627118644,-0.013559322033898348,5.957968,9.139937,1.0000001
1077,,,,0.12815068267610535,0.10545839610469608,1.0,-0.5441869020462036,0.8593868,0.18097357,-0.00058098865,0.7296355230525592,0.14178309035769787,-0.013443833278151794,0.0995267669655962,0.18983050847457628,-0.013559322033898317,6.5364823,9.848796,1.0000001
1078,,,,0.01916790264717505,0.11246037555819237,1.0,0.019846138555406786,0.8527425,0.18634701,0.0005899783,0.7340968064684481,0.13980644128856454,-0.013401853834562915,0.09932887475975877,0.1949152542372881,-0.013559322033898348,7.1149964,10.557704,1.0000001
1079,,,,0.04266467773314794,0.025838025440300498,0.0,0.008753018134011014,0.8459392,0.1929336,-0.0005999298,0.7391160006943439,0.1366602338443577,-0.013317786212585668,0.09912318512700023,0.2,-0.013559322033898317,7.6935105,11.2666,1.0
1080,,,,0.12238639925750465,0.03471809640368588,1.0,-0.1457244666183696,0.8376682,0.19987053,0.0006114427,0.7287356499540439,0.14022747743306269,-0.013275803310554253,0.09887999291193038,-0.1,-0.0084745762711865,-3.271635,1.5722959e-06,1.0000001
1081,,,,-0.044249625643455914,0.14242661399586592,1.0,-0.5564581225900089,0.82952404,0.2085353,-0.0006248397,0.7267250582328577,0.14096504398960955,-0.013190418710029829,0.09862933851581149,-0.09491525423728815,-0.008474576271186467,-3.155416,-6.5416016e-06,0.99999994
1082,,,,0.14344081594909402,0.08634421124282866,1.0,0.05987224935264569,0.8189278,0.2165937,0.0006406859,0.7261668832239655,0.140327639496277,-0.013145061794654215,0.09833394329256809,-0.08983050847457626,-0.0084745762711865,-3.0408266,2.6393425e-06,1.0
1083,,,,0.09942847790303601,0.009449829927318397,0.0,0.013609127751895895,0.80457586,0.2190489,-0.00066005066,0.72583986510765,0.13851950742452532,-0.013055823522415246,0.09802331403076907,-0.08474576271186433,-0.008474576271186467,-2.9271696,-4.221405e-06,0.9999999
1084,,,,0.1420784738020417,0.09730178847250424,1.0,-0.4568715025396908,0.7862014,0.21794392,0.0006841539,0.7248229739479322,0.1387872893688528,-0.013008561002056638,0.09767184174435395,-0.07966101694915254,-0.00847457627118653,-2.8134248,2.319548e-06,1.0
1085,,,,-0.03081740595758269,0.10211190865682522,1.0,-0.3043685485334957,0.7681421,0.21777397,-0.00071579334,0.7240648635940626,0.1398693675031732,-0.012919232135238684,0.09731358385527078,-0.07457627118644065,-0.0084745762711865,-2.570031,-3.2631558e-06,0.9999999
1086,,,,0.12941939673988212,0.009908182874646475,1.0,0.02376689461467117,0.74755114,0.21660478,0.0007604177,0.7259713230975804,0.13715308187194783,-0.0128718709513844,0.0969209538803009,-0.06949152542372879,-0.008474576271186515,-2.1971474,1.2101862e-05,1.0000002
1087,,,,-0.03009991981193756,0.008010664187209152,1.0,0.028247840097092067,0.72772056,0.21651942,-0.00082377216,0.737537444989555,0.14202054811602208,-0.012781661188482191,0.09652125034361089,-0.0644067796610169,-0.0084745762711865,-1.811592,0.0001059458,1.0000001
1088,,,,0.13362840723395913,0.08420638533636284,1.0,-0.5851878319343511,0.7036676,0.2147959,0.0009675446,0.7287095021419503,0.14347463144894804,-0.012732274297927573,0.0960726098701457,-0.05932203389830505,-0.008474576271186515,-1.433057,0.00076124724,1.0000002
1089,,,,0.09859882547544425,-0.024943756779467766,1.0,-0.5074072681421781,0.6814364,0.21542047,-0.0010308203,0.7148146061787221,0.1376030416177114,-0.012639120670746335,0.09560164319630345,-0.05423728813559322,-0.008474576271186467,-1.0571895,0.0053665987,0.99999994
1090,,,,0.03963390994644381,0.059029083525613854,1.0,0.009429075177688989,0.64982146,0.21034648,0.0039218133,0.7263192787596914,0.1403325301359726,-0.01258794469655597,0.09508159823631705,-0.04915254237288134,-0.008474576271186484,-0.68727213,0.035811245,0.9999999
1091,,,,-0.03805948110839535,0.14656676570183014,1.0,0.002144783973634872,0.6140179,0.19722345,0.01285497,0.7197908273975528,0.1357305277835721,-0.012494957731628054,0.09455388137250514,-0.04406779661016949,-0.008474576271186467,-0.31899115,0.21824355,1.0
1092,,,,0.001345761368260437,-0.026238328425714053,1.0,-0.13618671480756606,0.5999476,0.19406866,0.017733103,0.7084502299965388,0.1379321668012355,-0.012444601617383443,0.09399010353160668,-0.03898305084745764,-0.008474576271186546,0.05240831,1.0004756,0.99999994
1093,,,,-0.008229346535878944,-0.026261593883690315,1.0,-0.6199253606100152,0.5809156,0.18827365,0.020434463,0.7035265026146753,0.13362969730901625,-0.012353284304846883,0.0934077136930584,-0.03389830508474573,-0.008474576271186515,0.46029326,2.8090396,0.9999999
1094,,,,-0.036820539302921285,0.1286396068644396,1.0,0.0023386474815658034,0.56416696,0.18430117,0.02586469,0.6892564815946229,0.13086235552367181,-0.012305058944247323,0.09277394370867112,-0.02881355932203392,-0.008474576271186546,0.8548908,5.0703897,1.0
1095,,,,0.1267650328431591,-0.02047474567871506,1.0,0.014667093702031892,0.544051,0.17868458,0.030156026,0.6628922507404948,0.12571857951384244,-0.012215345005294477,0.09212314074978774,-0.023728813559322052,-0.0084745762711865,1.0554912,5.8385983,1.0000001
1096,,,,0.0721323769048162,-0.031903504533843094,1.0,-0.13240099298781244,0.5250265,0.17425498,0.037909534,0.6395721200490888,0.11959659945528764,-0.012169562781574496,0.09141998259704232,-0.01864406779661018,-0.0084745762711865,1.0204647,5.103227,1.0000002
1097,,,,-0.047716342306043026,-0.01830024375180317,1.0,-0.5407381256421407,0.50307274,0.1685594,0.044471096,0.6091998445330855,0.11607488171166482,-0.012084652582801877,0.09068938924429013,-0.013559322033898301,-0.008474576271186467,0.76858115,4.0653906,1.0000001
1098,,,,0.05591271101448057,0.07424127968484448,0.0,0.036079924929680825,0.48176348,0.16382205,0.055174638,0.5655704792015319,0.10908283559580871,-0.012045463540188197,0.08990376815456215,-0.008474576271186451,-0.0084745762711865,0.39633843,2.980677,0.99999994
1099,,,,0.09943818864343307,0.008676509198355541,0.0,0.0025240990529876196,0.45785916,0.15804155,0.06484219,0.5237941318169839,0.10005623585938152,-0.011966497543667964,0.08909570822920151,-0.003389830508474595,-0.008474576271186451,0.21746881,2.206932,0.99999994
1100,,,,0.09499437941835555,-0.02676996868123871,1.0,-0.6110750626826632,0.434402,0.15312074,0.07970439,0.4750089048525884,0.09290297577952904,-0.011931086117839943,0.08822768683435074,0.0016949152542373171,-0.008474576271186562,0.12140354,1.8280029,1.0000001
1101,,,,0.04849773140190783,0.12448271443523685,1.0,-0.29222970769025275,0.4079875,0.14718266,0.0945409,0.42636364555250594,0.08328207168367693,-0.011855183078849687,0.08733304635174663,0.0067796610169491974,-0.008474576271186515,0.15805936,2.0771065,0.9999998
1102,,,,0.09723099656236471,-0.010428318108175481,1.0,0.029458274948615287,0.3834568,0.14228725,0.11122706,0.3743880028411931,0.072945062124402,-0.011824185044884169,0.08638758566949602,0.011864406779660991,-0.008474576271186515,0.23216593,2.1880975,1.0000001
1103,,,,0.004773039263626044,0.13756778974202016,1.0,0.004812380310224929,0.3618364,0.13650501,0.09301075,0.32816012423762364,0.06268949510070401,-0.011753050461635469,0.08542541093020066,0.01694915254237284,-0.008474576271186515,0.24271145,2.2360768,1.0000001
1104,,,,0.10393937693272644,0.1317693035417859,1.0,-0.5408958839855605,0.3487973,0.13373554,0.08975535,0.28375898310951825,0.054118929919394765,-0.011725052112452965,0.08440895352031334,0.022033898305084752,-0.008474576271186451,0.20171835,2.1905112,1.0000001
1105,,,,0.0868514144880118,0.07174925647836612,1.0,-0.5998888414540737,0.34465742,0.13450894,0.13663991,0.23914541783750384,0.045252286699468326,-0.01165513963775133,0.08336563041593228,0.027118644067796648,-0.008474576271186451,0.1688147,2.1853218,0.9999999
1106,,,,0.09944620857875336,0.007942914248043624,0.0,0.05709677520610762,0.33871004,0.13491346,0.19292651,0.20912676916985443,0.042107600369967885,-0.011628023144817605,0.08226413012779016,0.03220338983050851,-0.008474576271186435,0.14278388,2.2123327,1.0000001
1107,,,,-0.04385315839378756,-0.02795921137389086,1.0,0.04540497364132494,0.33330014,0.13536225,0.27245522,0.1959230000013585,0.03698383724221176,-0.011558689507127648,0.08113718767307031,0.03728813559322036,-0.008474576271186435,0.08866998,2.0110898,0.99999994
1108,,,,0.06304149402974539,-0.021630843311403927,1.0,-0.4754869328985969,0.3272981,0.1359555,0.3714845,0.19654248495859614,0.03757882842202453,-0.011529555449202552,0.07995445520731859,0.04237288135593218,-0.008474576271186467,0.026594238,1.7592375,0.9999999
1109,,,,0.09762608286856651,-0.0006839876729945297,0.0,-0.6733695851813117,0.32129407,0.13636102,0.48795122,0.20582922690437389,0.03935647289486822,-0.011454956556023828,0.07874629986385841,0.04745762711864409,-0.008474576271186451,-0.03804389,1.5029083,0.99999994
1110,,,,-0.04392806691481726,0.07310200789011288,1.0,0.04218049329289344,0.31499043,0.13701859,0.6090822,0.22049275068446803,0.0426036138507506,-0.01141991676704478,0.07749000872931658,0.05254237288135596,-0.008474576271186467,-0.09905328,1.26487,1.0000001
1111,,,,0.02309979791994002,-0.040822815516327784,1.0,0.03216001302213592,0.30857792,0.13741277,0.7206293,0.236333637010246,0.04439340343404079,-0.011340237388757767,0.07621826172395309,0.0576271186440678,-0.008474576271186451,-0.15248618,1.0486065,1.0000001
1112,,,,0.07145763573847463,0.07378760023032768,0.0,0.6648318754775183,0.3019871,0.13811593,0.8127066,0.24642016468089958,0.04799404169939347,-0.011300939973827709,0.0748994128594049,0.0627118644067797,-0.008474576271186467,-0.21117012,0.7855721,1.0000001
1113,,,,0.008991129770576325,0.11457052671204511,1.0,-0.524761814730508,0.2952287,0.1385287,0.8800935,0.24847525505532078,0.046973234279992344,-0.011219456562188704,0.07356248392266844,0.06779661016949153,-0.00847457627118642,-0.2780576,0.5412137,1.0
1114,,,,-0.015106341525336235,-0.029407462167480403,1.0,0.013288988925010096,0.28838855,0.1393037,0.92671436,0.250901646518944,0.04870424714507228,-0.011181405639231184,0.0721792342632934,0.07288135593220346,-0.00847457627118642,-0.33425593,0.4176389,1.0000001
1115,,,,0.0720808483628368,0.07377373642027928,0.0,0.019154254329674714,0.28139493,0.13975812,0.95561624,0.26762056391970596,0.05027819400814366,-0.01110224295861787,0.0707870148486547,0.07796610169491533,-0.00847457627118642,-0.41049045,0.2727965,1.0
1116,,,,0.07282851520546127,0.07388886702234672,0.0,-0.4187628899301801,0.27435547,0.14057417,0.9744977,0.3115746773634709,0.05821546050490229,-0.01106646820854351,0.06935621794920332,0.08305084745762711,-0.008474576271186484,-0.5284277,0.11019857,1.0000001
1117,,,,0.13035278810793216,0.11778561101678615,1.0,-0.7303898981639317,0.26744893,0.14132248,0.9841532,0.3801192756908281,0.07212995671445017,-0.01098917780787617,0.0679172301237866,0.08813559322033891,-0.00847457627118642,-0.61691135,0.059728462,0.9999999
1118,,,,0.09814376270954663,-0.03566009122897793,1.0,0.015532635165411129,0.2640707,0.14583522,0.9855322,0.45909205814014986,0.08849854687307947,-0.010953203075109217,0.06643873255192344,0.09322033898305081,-0.008474576271186451,-0.60764927,0.059261,1.0000001
1119,,,,0.07310481042073716,0.06885212285603058,0.0,0.0213690367171933,0.26382565,0.15335682,0.97826356,0.5305157520460497,0.10306776054124807,-0.010873199458507472,0.06495479860825056,0.09830508474576267,-0.008474576271186435,-0.53830916,0.07848402,0.99999994
1120,,,,0.0732438422144708,0.0646201369197661,0.0,-0.12750435847762628,0.2629511,0.16103198,0.9717453,0.5634419733730842,0.11018653988604582,-0.010834109601155962,0.0634396387245736,0.10338983050847453,-0.008474576271186435,-0.46833754,0.13182102,1.0
1121,,,,0.03344030493234553,0.024736754675969724,0.0,-0.6459450721740723,0.26238564,0.16911002,0.95980245,0.5462340101516515,0.10705067508222964,-0.010752397587271777,0.06192529895777596,0.10847457627118638,-0.008474576271186389,-0.31398153,0.3175584,0.9999999
1122,,,,0.07323898489263668,0.05443857250991172,0.0,0.029855608716884613,0.261626,0.17779373,0.94638103,0.4788047717683725,0.09239614883868989,-0.010713073843427743,0.060384153479928274,0.11355932203389826,-0.00847457627118642,-0.26167148,0.68730885,1.0000001
1123,,,,-0.012741110919418007,0.11820681802787107,1.0,0.010841115342541275,0.26103267,0.18672848,0.9250581,0.3916554643132892,0.07663088371402597,-0.010631620559916819,0.05884899296024964,0.11864406779661014,-0.008474576271186389,-0.22868286,1.2627257,0.9999999
1124,,,,-0.006778779491281736,-0.019175247903975137,1.0,0.3584883520577816,0.26030666,0.19640353,0.8997443,0.29933138171438606,0.05659199517053091,-0.010591999580684472,0.057289301223332534,0.12372881355932201,-0.008474576271186451,-0.24472955,1.3801959,1.0000002
1125,,,,0.028406267590208104,-0.01826926470444208,1.0,-0.5679190306798786,0.2596759,0.20624517,0.8632302,0.22714610892910223,0.0439278133886412,-0.010509468311532103,0.055737001954967565,0.12881355932203384,-0.008474576271186404,0.15329415,1.6721257,1.0
1126,,,,0.11813724465102114,0.033425381689958664,1.0,0.01365335205774738,0.2589421,0.21694563,0.8200665,0.18648796174213697,0.03616167255622016,-0.010468816173163087,0.05416288580590055,0.13389830508474582,-0.008474576271186451,0.6009382,2.0492077,1.0
1127,,,,-0.02982628388973385,-0.00245043215859915,1.0,0.019530645401158276,0.25828677,0.22772877,0.7627075,0.17013794528345733,0.03328994529013519,-0.010385487146750649,0.05259983231716365,0.13898305084745766,-0.008474576271186389,1.048579,2.4488397,1.0
1128,,,,0.07322431455429053,0.053662685586395226,0.0,0.07882769846580398,0.25752524,0.2394783,0.6989762,0.17810791524148575,0.03402187520925088,-0.010343489244361553,0.05101900942330252,0.14406779661016947,-0.008474576271186467,1.4972351,2.8673959,0.99999994
1129,,,,0.04490154273606266,0.14240711559778735,1.0,-0.5010082520229716,0.2568376,0.25117517,0.6216816,0.2049275307008898,0.0390626183616458,-0.01025917853923525,0.04945289254367899,0.14915254237288136,-0.008474576271186451,2.0689628,3.5305166,1.0
1130,,,,0.07320975928870478,0.052880605360801074,0.0,0.022823655425382113,0.25609985,0.2640878,0.54213417,0.23765130153005332,0.0461845473788944,-0.01021798996504343,0.047872682306559805,0.1542372881355932,-0.008474576271186435,2.6446576,4.208837,0.99999994
1131,,,,0.0006867019717839568,0.06758908171130687,1.0,0.01101218777481995,0.25549492,0.27680764,0.45476565,0.2633038895202835,0.05081441914052753,-0.010135273083731204,0.04631124680840313,0.15932203389830502,-0.00847457627118642,3.2205334,4.8929863,0.99999994
1132,,,,-0.028082880881610796,0.13001933538761618,1.0,-0.47210523612062694,0.25424394,0.2897992,0.37156972,0.2749138329542609,0.05179473781024574,-0.010094893296344677,0.0447396136339757,0.164406779661017,-0.008474576271186484,3.7969136,5.581665,1.0000001
1133,,,,0.0101861155578475,0.14726104544265423,1.0,-0.2632885995045514,0.24502167,0.28236666,0.22331542,0.25503479101439813,0.0492043234403969,-0.010013039805652829,0.043190422016195364,0.16949152542372883,-0.008474576271186451,4.3351717,6.0521083,1.0000001
1134,,,,0.024182440014918954,0.149865290223461,1.0,0.01983535882463147,0.22524083,0.24913633,0.06752306,0.2135664850468213,0.040975073431159366,-0.009975044867938853,0.041635125209533864,0.1745762711864406,-0.008474576271186467,4.872366,6.5169306,1.0000001
1135,,,,0.1088561780739709,0.14680663786314696,1.0,0.013630834880595678,0.20771997,0.22111449,0.0219665,0.15999917722278034,0.030593286290737043,-0.00989614064145894,0.040106506378581847,0.17966101694915249,-0.008474576271186467,5.409399,6.982302,0.9999999
1136,,,,0.0023294393730048726,-0.020706685461765975,1.0,-0.48991205350502387,0.1866365,0.19241944,0.0035652777,0.10608319227172774,0.020502315104672018,-0.009860013450177445,0.0385748862984434,0.18474576271186438,-0.008474576271186451,5.9463634,7.4479938,1.0
1137,,,,0.016044519426699266,0.12511378642462478,1.0,-0.4386605503675821,0.16068554,0.164174,0.0019835003,0.06314887754334954,0.01163791273139213,-0.009782579782789099,0.03707300865953403,0.18983050847457625,-0.00847457627118642,6.483329,7.9138246,0.9999999
1138,,,,0.04835064532151652,0.11822840337301278,1.0,0.007794800250728273,0.13562387,0.14000925,-0.000610326,0.033961865824054194,0.0066790662846437495,-0.009749457130227112,0.035573453387520326,0.19491525423728817,-0.008474576271186451,7.0202947,8.379707,1.0000001
1139,,,,0.011141169519635175,0.08367004844260263,1.0,0.002591569307960948,0.11102482,0.1199213,0.0006761475,0.016047594612715835,0.0030280909306309657,-0.00967696640004451,0.03410994533530869,0.2,-0.008474576271186389,7.5547266,8.838709,0.99999994
1140,,,,0.03197667877751671,0.01423684543629719,1.0,0.008703428131717069,0.08606093,0.101915754,-0.0005043319,0.0069723832023657435,0.0013744147622568933,-0.009648942323245084,0.03265318230869826,-0.1,-0.0033898305084746026,-3.4953058,3.1268207e-06,0.9999999
1141,,,,0.0904870691213225,-0.0007666724949163266,0.0,-0.5448604717954889,0.064126015,0.08913786,0.00041878672,0.004375957292229055,0.0007962064038465877,-0.00958058463512862,0.03123493287306202,-0.09491525423728811,-0.003389830508474587,-3.3790908,-4.993658e-06,0.9999998
1142,,,,-0.04556554405173899,0.05538200484322456,1.0,0.0033042453630426176,0.050865654,0.08510398,-0.00034035588,0.006094344484750067,0.0012348879853739453,-0.009555694258931819,0.029826699740389803,-0.08983050847457624,-0.003389830508474587,-3.2633116,-5.244104e-06,1.0000001
1143,,,,0.07834472144046727,0.11286014942847138,1.0,0.0005077919385984182,0.037846316,0.08124944,0.00028103637,0.010291363025313463,0.0019134998846902155,-0.009488387745909762,0.028462905328115354,-0.08474576271186436,-0.003389830508474571,-3.1496594,-1.3896243e-06,1.0000001
1144,,,,-0.03672458354510673,0.14246470713752474,1.0,-0.4531444013118744,0.025903538,0.078398116,-0.00022994186,0.015094248902918807,0.002961637288064181,-0.009462060176853842,0.027114444559764857,-0.07966101694915252,-0.003389830508474587,-3.0358837,-2.3203427e-06,1.0000001
1145,,,,0.03549881822793921,0.0835445714628076,1.0,-0.5423779487609863,0.0133334445,0.07474607,0.00018833923,0.01917437191717413,0.003649082507740449,-0.009392460855646982,0.025812683010614092,-0.0745762711864407,-0.0033898305084745397,-2.7351649,-3.5688613e-06,1.0
1146,,,,0.14528620661208996,-0.024438087073480254,1.0,0.044309361281982214,0.0025929983,0.07320826,-0.00015225275,0.02151450183882459,0.004255304953669163,-0.009363940697550024,0.024528859486416806,-0.06949152542372874,-0.0033898305084745554,-2.358354,-2.632141e-06,1.0
1147,,,,0.08904005772332156,-0.026376636077254757,1.0,0.046280806826572485,-0.004874609,0.075450964,0.000121384786,0.021970361413303958,0.004158439293587045,-0.009292630657764008,0.023294748977145067,-0.06440677966101688,-0.0033898305084745397,-1.9897966,1.6700427e-05,1.0000001
1148,,,,0.11513329518556854,0.0705476711476758,1.0,-0.6793171962102255,-0.013122788,0.076935895,-9.4610536e-05,0.021112398762694932,0.004129232326045803,-0.00926494007236886,0.022079402404827524,-0.05932203389830507,-0.0033898305084746026,-1.6246018,0.00016159481,1.0000001
1149,,,,0.07315091033151043,0.043521240440884824,0.0,-0.4063027972976367,-0.018915135,0.07901397,7.096969e-05,0.019309946164114557,0.0037374639421036957,-0.0091978634561305,0.020913565604953343,-0.054237288135593205,-0.003389830508474571,-1.2594094,0.0008999486,0.99999994
1150,,,,-0.025278765677560225,0.0824521332695023,1.0,0.03738776983923631,-0.016545605,0.08132663,-4.997667e-05,0.01726777334821582,0.0032856859822423994,-0.009175138340600776,0.019766654349298685,-0.049152542372881344,-0.003389830508474587,-0.89947,0.0051350677,1.0000001
1151,,,,0.07316597033695846,0.0427800715382968,0.0,0.01620231820775157,-0.011767573,0.08365876,3.1265477e-05,0.0156235854803367,0.002931287741905981,-0.00911019861743182,0.018670001217251386,-0.04406779661016944,-0.003389830508474571,-0.5363417,0.031936355,1.0000001
1152,,,,0.12317915907739739,0.08791007561363852,1.0,0.06734897037004603,-0.0072232676,0.085887834,-1.4504537e-05,0.013557101012484992,0.002600436014368829,-0.009086071235892798,0.017593403161363565,-0.03898305084745765,-0.003389830508474587,-0.17287137,0.18734924,1.0
1153,,,,0.13201711487190448,-0.03944635280844664,1.0,-0.3433277833050695,-0.002903899,0.088139996,-7.817958e-07,0.011924811393660001,0.0022636938995149393,-0.009018745175525237,0.016568877477094898,-0.03389830508474574,-0.003389830508474571,0.22392198,0.89592177,0.99999994
1154,,,,-0.04081294778054323,-0.019115065259716426,1.0,0.010925642863425882,0.0011824863,0.09017393,1.4636955e-05,0.010364385019965627,0.0020097606044461374,-0.008992063905666483,0.015567675136617769,-0.02881355932203391,-0.003389830508474587,0.6004492,2.522654,1.0000001
1155,,,,0.11662079008113312,0.09090503536126031,1.0,0.016638743361370743,0.003425164,0.091312684,-2.7242088e-05,0.009286802318175266,0.0017366423207682748,-0.008919374337478407,0.014621471040597949,-0.023728813559322087,-0.0033898305084745554,0.8439719,3.328235,1.0
1156,,,,0.0732655022862883,0.039210140684967865,0.0,-0.3548214673995972,0.004593849,0.09171589,3.890017e-05,0.00823184471996935,0.0016371613029618726,-0.008884000703821112,0.013698753766250746,-0.018644067796610164,-0.003389830508474587,0.541645,1.8263075,0.99999994
1157,,,,0.10541393965429587,-0.02860745896033461,1.0,-0.6417006250085502,0.005787907,0.09215229,-4.963344e-05,0.007617536083827115,0.001435057059181182,-0.008802898571206037,0.012830270023522666,-0.013559322033898284,-0.003389830508474587,0.19760905,0.7494092,1.0000002
1158,,,,-0.02013553319738717,0.11511275796196015,1.0,0.03791784040149968,0.0066130348,0.092422396,5.951394e-05,0.007138662705694134,0.0014294568920936307,-0.00876263601812402,0.011984769722964953,-0.008474576271186451,-0.0033898305084746026,-0.04211643,0.34817037,0.9999998
1159,,,,0.07544570048356593,-0.0008144953629681304,0.0,0.007663383446715154,0.005934661,0.09261257,-6.874507e-05,0.007033832253035437,0.0013425162428058776,-0.008680573213329906,0.011193290394731947,-0.0033898305084745397,-0.0033898305084745554,-0.17835015,0.18193391,0.2025374
1160,,,,0.12217097924202751,0.031783495248075666,1.0,-0.039150463391656745,0.0053413305,0.09271275,7.727331e-05,0.007002074848957266,0.0013998849849758937,-0.008640688760202039,0.01042673401554491,0.0016949152542373093,-0.0033898305084746026,-0.14908312,0.16787161,0.28146577
1161,,,,0.11871667681838032,0.0368790155837319,1.0,-0.594501795017556,0.004431731,0.092753604,-8.542602e-05,0.0072366241999479225,0.0013642163034743497,-0.008557369170408533,0.00971584312209548,0.00677966101694919,-0.0033898305084745397,-0.08331082,0.20051593,0.004787666
1162,,,,0.0733097844809131,0.03785935107563867,0.0,0.023785305649316812,0.0039593526,0.09276266,9.297226e-05,0.0074903725853283564,0.00150185034014236,-0.008516188422446952,0.00902776407053849,0.011864406779661022,-0.003389830508474587,-0.03464708,0.17098084,1.3902453e-06
1163,,,,0.06664739391341967,0.0892133686244704,1.0,0.00854009361454102,0.0028279142,0.0926149,-0.00010000683,0.007973763320054424,0.001462683129985314,-0.008434495858333894,0.00839282320079869,0.016949152542372902,-0.0033898305084745554,-0.035630967,0.14502814,-1.0172526e-07
1164,,,,0.031484510877482524,-0.012291033896550285,1.0,-0.5616445084140725,0.00086329743,0.09173665,0.0001066513,0.008250845743172185,0.001636853523719791,-0.008396212952733054,0.007781318363487718,0.022033898305084745,-0.0033898305084746187,-0.06684163,0.13538663,-3.390842e-08
1165,,,,0.12497167518145662,0.03938160240870969,1.0,-0.05594190628561255,-0.0021734855,0.09061467,-0.00011301194,0.008809367133170863,0.001680356371674146,-0.008315758859870273,0.007223151147152749,0.02711864406779662,-0.0033898305084746026,-0.09731907,0.13096964,-2.3735895e-07
1166,,,,0.1372282736335801,0.011447063391176716,1.0,0.01477071002835203,-0.0038495369,0.08959314,0.000118914395,0.009306473523365317,0.0018486909695436956,-0.008278144293957552,0.0066853001781970196,0.03220338983050845,-0.0033898305084746187,-0.116739504,0.14166097,0.0
1167,,,,-0.04306283577429731,0.09664820255419761,1.0,0.00522542129189262,-0.008182761,0.08863906,-0.00012455632,0.010043222239023661,0.0018826912976894895,-0.008198449666708425,0.006197182294492252,0.03728813559322032,-0.003389830508474587,-0.13433947,0.15597154,-1.3563368e-07
1168,,,,0.1223127114324473,0.09269838648235591,1.0,-0.5445128257582788,-0.02030659,0.087735474,0.00013000613,0.010474329672484498,0.0020477320569156888,-0.008159040878887362,0.005728934988803491,0.042372881355932195,-0.003389830508474587,-0.15295628,0.17024279,3.390842e-07
1169,,,,-0.019327514768464615,-0.0007087860453530298,1.0,-0.5921381616673502,-0.032593165,0.08689942,-0.00013511084,0.011163250983955616,0.002104767407444202,-0.008074476132655368,0.005309716159213658,0.04745762711864404,-0.0033898305084745554,-0.18106188,0.17240451,3.390842e-07
1170,,,,0.1369476707963786,0.12103376297747985,1.0,0.015376522988858434,-0.04415587,0.08611083,0.00013994251,0.011650510070388871,0.002250246437963306,-0.00803039789489574,0.004906127023612779,0.052542372881355895,-0.0033898305084746026,-0.2007544,0.17495877,5.0862633e-07
1171,,,,0.10980929791778384,0.12614712455394672,1.0,0.019501510933861658,-0.054463778,0.08539116,-0.00014470691,0.012220970389383782,0.0022869323996700863,-0.00794422614508254,0.004549939333214157,0.057627118644067804,-0.0033898305084745554,-0.2168171,0.17769532,3.7299264e-07
1172,,,,0.1223633624426491,0.05770603999111293,1.0,-0.5675827447248964,-0.06396536,0.08472335,0.00014913549,0.01277763870998954,0.0024985360385449177,-0.007900006078490396,0.004211705470819173,0.06271186440677964,-0.0033898305084746026,-0.24512574,0.15920627,3.7977431e-06
1173,,,,0.04197239557203285,0.02489739627710677,0.0,-0.6107776571496003,-0.072264604,0.08411911,-0.0001535466,0.01328578746517713,0.0025680180676815514,-0.007812322184142516,0.003921094717766655,0.06779661016949153,-0.003389830508474571,-0.2837629,0.12419108,0.00043178984
1174,,,,0.0735376139497953,0.027210410316582806,0.0,0.00762555578489552,-0.079786465,0.08355991,0.00015754456,0.013546655103085184,0.0026327804878032556,-0.007766340789473867,0.003645090363315733,0.07288135593220339,-0.003389830508474571,-0.3223995,0.096503094,0.04752428
1175,,,,0.12451815975214851,0.14090094321712526,1.0,0.002179282396363842,-0.086343646,0.08305377,-0.00016168978,0.014251110335083386,0.0027224712445196664,-0.00767798323086994,0.0034117250679475694,0.07796610169491525,-0.0033898305084745554,-0.36103693,0.07475505,0.85211825
1176,,,,0.0818123020504767,0.01143183907322174,1.0,-0.13085058250942747,-0.09217104,0.08259079,0.00016543562,0.014848019907883796,0.0028370915275465944,-0.007632749055287702,0.003189112209239196,0.08305084745762716,-0.0033898305084746026,-0.41456673,0.046593696,0.99981064
1177,,,,0.06650781693952504,0.1256114649224988,1.0,-0.2611247707863112,-0.09730538,0.08217397,-0.00016931705,0.015270974294673821,0.0027919054990943144,-0.007548555421767184,0.0030089599760489806,0.08813559322033897,-0.003389830508474587,-0.43179742,0.039683025,0.9999636
1178,,,,0.07283687977583615,-0.0008450228055321292,0.0,0.013251735209929514,-0.10244081,0.08176777,0.00017271966,0.015329088368091359,0.003083657696246068,-0.007511352321570941,0.0028386046018035044,0.09322033898305082,-0.003389830508474571,-0.3846688,0.07119541,0.058649328
1179,,,,0.06876406966232736,-0.0008902614167770378,0.0,0.004078530212714197,-0.10665385,0.081422135,-0.00017628542,0.015783602838679637,0.0029573784855190075,-0.007435929344239511,0.0027055923763858857,0.09830508474576267,-0.0033898305084745554,-0.32748318,0.16073413,-2.7126737e-07
1180,,,,0.09053641808995457,0.1330981502403803,1.0,-0.6165093586251542,-0.11032657,0.08110852,0.0001796732,0.01605059656735694,0.0031988901602852055,-0.007404755601912137,0.0025794660944008763,0.10338983050847456,-0.0033898305084746187,-0.28690648,0.33149943,9.731717e-06
1181,,,,0.008672348881878157,-0.03251809681685838,1.0,-0.49291568994522095,-0.1130832,0.08084766,-0.00018290209,0.016415125359969477,0.0031124380099049873,-0.007332325517988188,0.002490473427807887,0.10847457627118641,-0.003389830508474571,-0.2133962,0.6221463,0.99999064
1182,,,,-0.03475321359602517,0.13431053840967705,1.0,0.010560940518506352,-0.11536196,0.08061248,0.00018619664,0.016714086640718523,0.0032340048025401268,-0.007303481481583272,0.0024053802188281725,0.1135593220338983,-0.0033898305084746026,-0.26682076,0.89446753,1.0000004
1183,,,,0.06452304248892922,0.0355072122072327,1.0,0.0033786099244684682,-0.11689148,0.08042136,-0.00018935559,0.016752014698762464,0.0032371687100027037,-0.007233293237642375,0.0023531726089587196,0.11864406779661016,-0.0033898305084746026,-0.2771953,1.3513985,0.99999994
1184,,,,0.025582235660427097,-0.04622905713483823,1.0,-0.2756093364433954,-0.11797063,0.08024695,0.00019234295,0.016916772836986532,0.0033168033680426234,-0.007204070097343624,0.002302898635434316,0.12372881355932203,-0.0033898305084746187,0.11056343,1.6578996,1.0000001
1185,,,,0.12370075245816874,0.13446868870355505,1.0,-0.4816740755266791,-0.11834288,0.08010742,-0.0001953303,0.01733842415763569,0.0033481711821143467,-0.007130312093419981,0.002283770870457685,0.1288135593220339,-0.003389830508474571,0.51091486,1.7600578,0.99999994
1186,,,,-0.04850884043726642,0.1191023676705641,1.0,0.02148422604938199,-0.11839654,0.07997585,0.00019814604,0.017422685638881975,0.0034110637196000456,-0.007097005621600031,0.002262338004445143,0.13389830508474584,-0.0033898305084746026,0.9115727,1.8748041,1.0000001
1187,,,,0.1106502345605808,-0.02841390443198051,1.0,0.028927240330236335,-0.11792442,0.0798725,-0.00020117365,0.017765475078775125,0.0033373452968938184,-0.007019948542451733,0.002267144870298169,0.13898305084745768,-0.0033898305084745554,1.3132194,2.0264752,1.0
1188,,,,0.12633407142051972,0.08656601150529496,1.0,-0.04059111471944207,-0.11727169,0.07977108,0.00020383365,0.01792572014014683,0.003529967872360541,-0.0069843964151293115,0.002265752525181698,0.1440677966101695,-0.0033898305084746187,1.7148682,2.181734,0.99999994
1189,,,,0.03230677274894229,0.024730376679877503,0.0,-0.2785604144102775,-0.11617076,0.07970193,-0.00020666316,0.018244549233253086,0.003437236595809702,-0.00690805422309017,0.00228918741022948,0.14915254237288136,-0.003389830508474587,2.1533644,2.3495276,0.9999999
1190,,,,0.07356116906880893,0.02648092345001884,0.0,0.01423275750869409,-0.11493588,0.07963931,0.00020926808,0.018296917757023454,0.003485693160117817,-0.006876671883539446,0.0023059014996532233,0.1542372881355932,-0.0033898305084746026,2.6088357,2.5247862,1.0000001
1191,,,,0.06453153684941285,-0.0009270456697653477,0.0,0.019306959284451652,-0.11336764,0.079606235,-0.00021199696,0.01849572701336636,0.003509632360399109,-0.0068054316870819155,0.002344370064577398,0.15932203389830507,-0.003389830508474587,3.0908747,2.7790544,0.99999994
1192,,,,0.10409267797712153,0.11079203764128114,1.0,-0.2693686079978943,-0.11179597,0.07957202,0.00021457169,0.018685200828159967,0.0036131482219140714,-0.006779327294740515,0.0023723248416489804,0.164406779661017,-0.003389830508474587,3.6239486,3.1876802,1.0000001
1193,,,,0.10301236932657955,-0.024271055090747607,1.0,-0.46509484767913817,-0.109963536,0.07957201,-0.00021712524,0.018927529678286457,0.0035385229072926127,-0.0067162625476137015,0.0024206597051768964,0.1694915254237288,-0.003389830508474587,4.157021,3.603723,1.0
1194,,,,-0.04065091593051937,0.058645423271021555,1.0,0.15607105425032586,-0.10819638,0.079573885,0.00021960358,0.018870917084952636,0.003728477770552937,-0.006701728527365239,0.0024573789512087087,0.17457627118644062,-0.003389830508474587,4.6900964,4.024718,0.9999998
1195,,,,0.020461078651682785,-0.03103034685415436,1.0,0.025601637138296728,-0.10626954,0.07960524,-0.00022221328,0.018950043413934522,0.0035249657603436324,-0.00664983229292398,0.0025113830819866838,0.17966101694915254,-0.0033898305084745554,5.2230487,4.449156,0.9999999
1196,,,,0.14746989759838414,-0.01408233309484859,1.0,-0.5273632677396138,-0.104444206,0.079626694,0.0002246193,0.018897883984361062,0.0037241987874689084,-0.006642920104166597,0.0025518352463340666,0.18474576271186438,-0.0033898305084746187,5.7558875,4.8759165,1.0000001
1197,,,,-0.03387408991098051,0.1281978862909368,1.0,-0.22977267185846964,-0.10246479,0.07967107,-0.00022701979,0.01915380956125977,0.0034873550498342493,-0.006595096725607136,0.0026084030003282427,0.18983050847457625,-0.003389830508474587,6.286785,5.2987747,1.0
1198,,,,0.1374189711367637,-0.04997983714630321,1.0,0.02647421565372497,-0.10068904,0.079694696,0.00022956035,0.018962507667081734,0.0036402459492953605,-0.006590617706184908,0.0026480825003700505,0.19491525423728817,-0.0033898305084746026,6.8169947,5.720673,1.0000001
1199,,,,0.07363679137207091,0.0249503711208937,0.0,0.03891515628454964,-0.09888184,0.07973423,-0.00023194388,0.019055274209555332,0.00349627671009893,-0.006543944516967203,0.002699871173042442,0.2,-0.003389830508474587,7.3472047,6.1431785,1.0000001
1200,,,,0.08567783174915967,0.13791991722197455,1.0,-0.5830882679152962,-0.09730048,0.07974313,0.0002342898,0.019245413443580914,0.0037807987818132237,-0.006537754250514244,0.0027334589114269632,-0.09999999999999996,0.001694915254237246,-3.70263,1.1027577e-06,1.0000001
1201,,,,0.05725162233104329,-0.000915734431994691,0.0,-0.30352681046290114,-0.095619835,0.07977051,-0.0002367014,0.019223230247949273,0.003588595928239008,-0.006488165988329691,0.0027807165387970447,-0.09491525423728817,0.0016949152542372618,-3.590852,1.5790029e-06,1.0
1202,,,,0.01661803568153583,-0.0434686903633637,1.0,0.030181414356746903,-0.094185814,0.07976968,0.00023901182,0.019084905074305596,0.0037793072370486307,-0.00648152671639552,0.0028099427191249603,-0.08983050847457626,0.0016949152542372618,-3.4790778,5.41139e-06,1.0000001
1203,,,,0.07365684484904166,0.024877941235702892,0.0,0.0030937033620162635,-0.092696786,0.0797945,-0.0002414605,0.01943169016730033,0.0036589678137915194,-0.006434514620340887,0.002852199369710143,-0.08474576271186435,0.0016949152542372935,-3.3690739,2.1866958e-06,1.0
1204,,,,0.14742325596238298,0.05341231278896885,1.0,-0.6293652708956737,-0.091413915,0.0797907,0.00024372431,0.019431163494515697,0.0037649671065660435,-0.00643045319544989,0.0028777531436790346,-0.07966101694915251,0.001694915254237246,-3.244618,-1.7537011e-06,0.9999999
1205,,,,0.05983645232421071,-0.040478043856491744,1.0,0.22950048399287343,-0.09005117,0.079810135,-0.00024611948,0.01927701037110284,0.003735633186198788,-0.006383226385227685,0.0029161691990731466,-0.07457627118644065,0.001694915254237246,-2.892767,3.2742818e-07,0.9999998
1206,,,,0.11794002866315999,0.03491552796273978,1.0,0.01442998703727968,-0.08899275,0.07979035,0.00024850725,0.019412037431112337,0.003826101263566912,-0.006377854943131538,0.0029348926504888058,-0.06949152542372879,0.0016949152542372146,-2.5188332,2.5002162e-06,1.0
1207,,,,-0.04780364396309947,0.14608556073292228,1.0,0.0009332577205923742,-0.087913774,0.07979792,-0.00025077214,0.019442205414136358,0.0037117532593298527,-0.006331003471842319,0.0029650107235917964,-0.06440677966101688,0.0016949152542372618,-2.1536407,3.2838186e-06,1.0
1208,,,,0.07185384521240008,0.024928744006830074,0.0,-0.5126653909683228,-0.087073855,0.07976726,0.00025313869,0.019330701253100126,0.0037821584207767714,-0.0063263576601541366,0.002977632043854126,-0.05932203389830509,0.0016949152542372304,-1.788444,5.2615273e-05,1.0000001
1209,,,,0.14783582901003672,-0.0004955321716120925,1.0,-0.4669361083131087,-0.08606956,0.07977144,-0.0002555455,0.01966468543081214,0.0037455232986735145,-0.006278926759150557,0.0030053025062810336,-0.05423728813559316,0.0016949152542372935,-1.4232528,0.0002787283,0.9999998
1210,,,,0.14903950289911921,-0.03777135741162044,1.0,0.02244553634955082,-0.08520071,0.07973449,0.0002578316,0.019801919789397136,0.0038042213613998926,-0.006271754273139003,0.0030182192336822822,-0.049152542372881386,0.0016949152542372618,-1.0626161,0.0016361335,0.99999994
1211,,,,-0.03539662868343019,-0.009554385996383433,1.0,0.01319769256669032,-0.08412287,0.07973014,-0.00026020873,0.019863131052077834,0.003802230095886821,-0.006218256588559709,0.0030463317862850997,-0.044067796610169456,0.0016949152542372618,-0.7050073,0.0090504885,0.99999994
1212,,,,0.12823010207978564,0.02222102302978146,1.0,-0.5134300777786657,-0.083169036,0.079672106,0.00026259018,0.019972507394539853,0.00387895784500046,-0.006201009109437359,0.0030592379228847,-0.03898305084745764,0.001694915254237246,-0.33777887,0.05080435,1.0000001
1213,,,,0.03613191692586433,0.05348646917884836,1.0,-0.47950610675309835,-0.081933804,0.079650745,-0.00026498004,0.020150442766327128,0.0038366558121058414,-0.006135718807939223,0.0030887227442210263,-0.03389830508474574,0.0016949152542372304,0.059620228,0.29048806,1.0000001
1214,,,,0.04722179987948753,0.11477801641908374,1.0,0.021031071391917067,-0.08085722,0.07957154,0.00026734237,0.020268463189405582,0.003849548580007212,-0.006107614977846755,0.0031025302547733956,-0.028813559322033926,0.001694915254237246,0.4403665,1.2436204,1.0000001
1215,,,,0.031228402826726783,0.024729132716205176,0.0,0.004390156437794859,-0.07959121,0.07952829,-0.00026982126,0.020194995380523006,0.003927640942131434,-0.006031064102332087,0.003129795760932578,-0.023728813559322014,0.0016949152542372618,0.74708474,2.0170174,0.9999998
1216,,,,0.09562329205208618,0.12003218902358719,1.0,-0.2887343616267435,-0.07853389,0.0794126,0.0002721931,0.020282003800379714,0.0039001624363519463,-0.00598880366687608,0.0031395163370234215,-0.01864406779661015,0.0016949152542372304,0.4193647,0.80531335,1.0
1217,,,,0.09302174793041822,-0.03427318413391385,1.0,-0.769899825255076,-0.07726387,0.07933031,-0.0002747578,0.02086222517986947,0.0039963960460801164,-0.005893889480352691,0.0031618920833886644,-0.013559322033898268,0.0016949152542372777,0.09342285,0.2728249,0.9202747
1218,,,,-0.0104685788573005,-0.004382633912086598,1.0,0.044053008615104715,-0.07618556,0.079159774,0.0002771535,0.021144700601212114,0.004106709393703236,-0.005828691238103577,0.003166440185266694,-0.00847457627118642,0.001694915254237246,-0.11880236,0.09509572,6.781684e-08
1219,,,,0.04618828103385801,-0.03520025285580264,1.0,0.008508561265570857,-0.07478448,0.07902943,-0.0002796272,0.021468797802806187,0.0039802335624484,-0.005708216858861207,0.003185710283081924,-0.0033898305084745397,0.0016949152542372935,-0.102655984,0.0725393,0.0
1220,,,,0.11346554675885824,0.0884071121483423,1.0,0.05976292646788304,-0.07347708,0.07880335,0.00028222887,0.02150040723310733,0.004333878866969394,-0.005615439155222586,0.0031900205300953634,0.0016949152542372935,0.0016949152542372618,-0.10644938,0.045107745,1.3563368e-07
1221,,,,-0.01953983325357758,-0.03144383388727148,1.0,-0.6155958713269701,-0.07179429,0.078622796,-0.00028480735,0.022399853261331672,0.004188131862596479,-0.005464411238038932,0.0032092048096949684,0.006779661016949205,0.0016949152542372935,-0.11983127,0.027896797,1.9666884e-06
1222,,,,-0.03205003519745873,0.1468347938326845,1.0,0.007051524160961328,-0.070315085,0.07832531,0.0002874639,0.022393462658735288,0.004362665763987206,-0.005338612131846669,0.0032102946387269566,0.011864406779661054,0.0016949152542372304,-0.085036896,0.03179162,0.00015780979
1223,,,,0.125028832705329,0.04580569160977842,1.0,0.004644140944566934,-0.068537235,0.07807722,-0.00029008268,0.023430555333823714,0.004459838597207212,-0.005152334719121301,0.003222553972333834,0.016949152542372888,0.0016949152542372935,-0.03004259,0.048292372,2.2989909e-05
1224,,,,0.043150193814616086,0.05164297667351836,1.0,-0.323523951041234,-0.06700473,0.07769066,0.00029279015,0.023627278440225604,0.004668903813729185,-0.0049888843474716095,0.0032159165502453515,0.022033898305084752,0.0016949152542372304,-0.00727729,0.07166775,5.3168405e-05
1225,,,,0.04839816319957863,-0.0008696230315419287,0.0,-0.7643657481515562,-0.065018535,0.07737505,-0.0002954975,0.024414273537406966,0.0047894279310239105,-0.004762328058861808,0.003222972938222134,0.02711864406779662,0.0016949152542372777,0.0132023115,0.10503513,6.503635e-05
1226,,,,0.04865826178393959,0.025034134367622328,0.0,0.016669315402547343,-0.06320763,0.0768922,0.00029821604,0.02496755652345072,0.004861982952148736,-0.004554858264469649,0.003214005693772351,0.03220338983050846,0.0016949152542372618,0.02950738,0.13941407,6.632487e-05
1227,,,,0.0598191454546928,0.016255686530080957,1.0,0.016566747330147104,-0.06079362,0.07651444,-0.0003012039,0.02566437657043298,0.00490111375313892,-0.004279909054408418,0.003219317790913407,0.03728813559322032,0.0016949152542372777,0.045810547,0.18403564,6.785075e-05
1228,,,,0.04792077905922795,0.02591185154141928,0.0,-0.33375352079218085,-0.058660924,0.07589814,0.00030396954,0.026677770259682487,0.0052088282874267495,-0.004019711598478981,0.0032087675123262213,0.04237288135593218,0.0016949152542372304,0.06211575,0.24131945,6.961399e-05
1229,,,,0.13924925081745348,0.13378314814161824,1.0,-0.4151366001793316,-0.055520773,0.07552147,-0.00030687207,0.02739416478513421,0.005118188548040085,-0.0036894313067067598,0.003214380486751402,0.047457627118644034,0.0016949152542372618,0.07646797,0.31200114,4.035102e-05
1230,,,,-0.032331385951818545,-0.022250616531812997,1.0,0.040188321134211356,-0.053874783,0.07440683,0.00031001752,0.028334334918239844,0.005522944076735306,-0.0033740998176739925,0.0032041910974198898,0.05254237288135591,0.0016949152542372146,0.04721775,0.31907716,0.00011661106
1231,,,,-0.02221996099156325,-0.018065096802904045,1.0,0.021470133893530165,-0.05643798,0.07143578,-0.00031311717,0.02914079663377044,0.005479426626399602,-0.0029878608076975496,0.0032074160151474287,0.05762711864406781,0.0016949152542372777,0.014598524,0.31895941,0.00033474393
1232,,,,0.04254356212857706,-0.0008241056606735982,0.0,-0.47205265645057926,-0.060215004,0.06775736,0.0003164451,0.029750863372661203,0.005693614311514918,-0.0026134303503949456,0.003193917037383628,0.06271186440677964,0.0016949152542372304,-0.016937256,0.29217964,0.0056082155
1233,,,,0.04109382642732823,-0.0008089655070090958,0.0,-0.5537385167614106,-0.06387578,0.063949555,-0.0003196067,0.03075606386053126,0.005714150760861653,-0.0021667011988578174,0.003195734703964739,0.06779661016949154,0.0016949152542372618,-0.055398222,0.22720975,0.3004643
1234,,,,-0.0028473405631426613,-0.0331360628709777,1.0,0.04148333514298098,-0.068042874,0.060069494,0.00032299926,0.030982164514723676,0.006125156069899774,-0.001732012912107014,0.0031810459661182353,0.07288135593220335,0.001694915254237246,-0.093858235,0.17544597,0.97033715
1235,,,,-0.03875282495236015,0.011797175249659883,1.0,0.008070749838259958,-0.07226652,0.05624338,-0.00032658302,0.03140945600773846,0.005990428233815941,-0.0012227336069982372,0.003179140203260888,0.07796610169491526,0.0016949152542372935,-0.15019356,0.11629991,0.99827135
1236,,,,0.11532756663303316,0.041705669431882905,1.0,-0.20214953441773692,-0.07707052,0.05233971,0.00033027376,0.03138351112699712,0.0060886433918233085,-0.0007216414637595894,0.003159979488969324,0.08305084745762713,0.0016949152542372146,-0.1874372,0.09231066,0.99999243
1237,,,,0.1419113339743508,0.08783968566114257,1.0,-0.6121468121005643,-0.08186584,0.0485753,-0.00033400583,0.03140568547155297,0.006107895685380371,-0.00014487888545299107,0.003155728828405375,0.08813559322033893,0.0016949152542372304,-0.25607103,0.06250977,0.99999934
1238,,,,0.03987862427327693,-0.03106942114820257,1.0,0.012845034995014241,-0.08731417,0.04475244,0.00033825383,0.030557835263138752,0.005908655312945152,0.0004232052576260533,0.003134731010254653,0.0932203389830508,0.0016949152542371987,-0.27384454,0.07564453,0.9934047
1239,,,,0.11721084013114565,0.08159575790999408,1.0,0.008807559476286432,-0.09268629,0.041180205,-0.00034243823,0.029768151093345286,0.005731104491005795,0.0010694642395090834,0.0031263327948188773,0.09830508474576274,0.0016949152542372304,-0.24764554,0.16711488,-3.390842e-08
1240,,,,0.03446488122217568,0.12676313320944432,1.0,-0.26382158658443355,-0.09889307,0.037511293,0.00034694572,0.027911581031594534,0.005348770743081516,0.0017110805986736014,0.003100653192766216,0.10338983050847457,0.0016949152542372304,-0.22944032,0.30358195,3.0517577e-07
1241,,,,-0.02633199015515786,0.0847157429552106,1.0,-0.7907155736898764,-0.104788296,0.03423736,-0.00035183193,0.025906269949930734,0.005059400963279282,0.0024318080306273892,0.003089898936166454,0.10847457627118645,0.0016949152542372304,-0.32579604,0.37337577,0.9992934
1242,,,,0.012093358936893651,0.041153719331680313,1.0,0.021271955538921115,-0.1119688,0.030715862,0.0003571419,0.023343721385470622,0.004559632315956939,0.0031455092456551194,0.0030632025852725324,0.11355932203389832,0.001694915254237246,-0.43470913,0.4619863,0.99999994
1243,,,,0.11072506862991892,0.14452332096604648,1.0,0.00899688067759293,-0.11693469,0.028299253,-0.00036261886,0.020249340581533028,0.0039030615733691536,0.003937431104004803,0.0030520565004709278,0.1186440677966102,0.001694915254237246,-0.2258716,0.75336766,0.99999994
1244,,,,0.10948091490280394,-0.04092943080256764,1.0,0.8814432861713263,-0.11417475,0.027796414,0.00036901535,0.01697983287375889,0.0033221453424609982,0.0047258502115766965,0.003027736442003333,0.12372881355932204,0.0016949152542372304,0.230314,1.0216686,1.0000001
1245,,,,0.016885604852591857,0.11536661950337816,1.0,-0.41496218014986086,-0.10738693,0.02748569,-0.00037073568,0.013736426371475997,0.002604034286638963,0.005594639025151065,0.003022310937567355,0.1288135593220339,0.001694915254237246,0.6248862,1.0524018,0.99999994
1246,,,,0.06162117905652118,0.025257674705168966,0.0,0.02280861299559893,-0.10141395,0.026793862,0.00041251283,0.010486266288143543,0.002096857555996796,0.006455676339240175,0.0030044784050267314,0.13389830508474587,0.0016949152542372146,1.019459,1.0836562,1.0000001
1247,,,,0.06097850265627635,0.02525850321263275,0.0,0.02136234134781526,-0.09359651,0.027250312,-7.6142164e-06,0.007905712376928392,0.0014985975286029684,0.00739396921949859,0.003004799116806136,0.13898305084745768,0.001694915254237246,1.4146235,1.1315001,1.0
1248,,,,0.0589650439869144,0.02525378979480647,0.0,-0.6183130691765221,-0.08728549,0.028716475,0.0021834811,0.0060713487841637685,0.001178531663405627,0.008326224321309571,0.0029917450701095805,0.1440677966101695,0.0016949152542372777,1.8104169,1.1979889,1.0
1249,,,,0.03263898732486588,-0.0006720541730450197,0.0,-0.6689782415985301,-0.085415944,0.028500937,0.002905948,0.005512876599512131,0.0010520510370059025,0.009338079907362934,0.0029939705962375657,0.1491525423728813,0.0016949152542372935,2.2286808,1.2712831,0.99999994
1250,,,,0.09437145552096372,0.13077350733695187,1.0,0.03603380595631402,-0.08398503,0.028459512,0.0068284175,0.0065757666545991295,0.001287615492457168,0.010344842158005565,0.0029791255338564838,0.1542372881355932,0.0016949152542372777,2.6821263,1.3940051,1.0000001
1251,,,,0.13578021273357843,-0.028767743639400312,1.0,0.0048465863688123305,-0.08104836,0.028513648,0.009087277,0.010234201501160568,0.0018957739741381934,0.01142854691397299,0.002978166040189507,0.15932203389830507,0.0016949152542372935,3.135574,1.5218327,0.99999994
1252,,,,0.027998666926453468,0.0247553434796585,0.0,-0.44767931046759246,-0.07123344,0.030479291,0.006967772,0.01675451860539806,0.0031701595943798098,0.012503542284995128,0.0029618773317648004,0.164406779661017,0.0016949152542372935,3.589169,1.6525673,1.0
1253,,,,0.029740085506327084,0.02473840741069977,0.0,-0.47725330454528714,-0.05915095,0.03296656,0.0029442147,0.0270178024991494,0.005126149100004366,0.01365352620155974,0.0029618027129363874,0.1694915254237288,0.0016949152542373093,4.045696,1.795062,0.9999999
1254,,,,0.056849363861323325,0.025234309265153947,0.0,0.014543799126227752,-0.046661846,0.03594536,0.0020876422,0.041273392698506495,0.007952982849527336,0.014793021596962061,0.002946298846813892,0.1745762711864406,0.001694915254237246,4.572733,2.132391,1.0000001
1255,,,,0.1443431029943224,0.08979527939392236,1.0,0.012197255615583713,-0.034667358,0.03892125,0.0005200995,0.059594880763548665,0.011579372290603369,0.01600532917616316,0.0029463453622529897,0.17966101694915254,0.0016949152542373093,5.098596,2.483247,1.0000001
1256,,,,0.056127018276183153,0.025221663253053344,0.0,-0.6122818830647047,-0.027752606,0.041646097,0.0012186948,0.08245367906257885,0.015692743402522736,0.01720475211787335,0.0029328085889749342,0.18474576271186435,0.0016949152542372618,5.622658,2.8417406,1.0000001
1257,,,,0.054663369779439926,0.02519221275683787,0.0,-0.7323800536650645,-0.025189165,0.043634705,0.0008525628,0.10816521310305884,0.020960170188347203,0.018474418742618157,0.002937433984257029,0.18983050847457625,0.0016949152542373252,6.14672,3.2084484,0.99999994
1258,,,,0.05392216673030043,0.025174669504701937,0.0,0.02836703358501371,-0.020821752,0.04652859,0.0021036733,0.13588512910814696,0.02661085305888497,0.019728269630514408,0.0029286950461324965,0.19491525423728814,0.0016949152542372777,6.6750855,3.6069076,1.0
1259,,,,0.022316292100147298,-0.00040290621081692546,0.0,0.017419253939533048,-0.015200906,0.050303586,0.0020622492,0.16692966982659796,0.03225331018208422,0.021047972241163893,0.0029372661106238707,0.19999999999999993,0.0016949152542373093,7.205293,4.021116,0.99999994
1260,,,,0.018838800142202156,-0.0003248138662164293,0.0,0.27995094091077394,-0.009562519,0.054478373,0.0039138207,0.2000292589962073,0.038959769863414574,0.02234884458878179,0.002934193349817842,-0.09999999999999998,0.006779661016949205,-3.8364856,5.159812e-07,1.0000001
1261,,,,0.01667269871085011,-0.00028155237242426365,0.0,-0.6398886072484753,-0.0038438505,0.058816493,0.0048252577,0.2350738725819909,0.045274013332093604,0.023715810488930362,0.0029512985849512383,-0.09491525423728812,0.006779661016949205,-3.7160316,-2.0907498e-06,1.0
1262,,,,0.05242845613046788,0.0251351970687909,0.0,0.02356535287121844,0.0020517625,0.06412511,0.00791256,0.26927398973548033,0.05250352142232325,0.025062466518691734,0.0029562035734599203,-0.08983050847457623,0.00677966101694919,-3.595459,-7.313325e-07,1.0000001
1263,,,,0.05167686666922304,0.025115131162682148,0.0,0.015538504463309465,0.008291231,0.07156665,0.008717441,0.30324343418787486,0.05727287548024027,0.026471115909885306,0.0029776849301975466,-0.08474576271186433,0.006779661016949222,-3.4754267,-2.3418004e-06,0.9999999
1264,,,,0.006686301448391221,-0.00015651811085209567,0.0,-0.5261378055848416,0.014772186,0.0810004,0.0108782835,0.3357797242496918,0.06376813155565457,0.027857372839788192,0.0029833433127457185,-0.07966101694915251,0.00677966101694919,-3.3572533,4.8425463e-06,0.9999998
1265,,,,-0.0005960092740666875,0.14890054235246808,1.0,-0.7680584503419744,0.02125238,0.09128723,0.011566639,0.36828632303529873,0.06895537214002606,0.029306206889092773,0.0030036937625085532,-0.07457627118644061,0.006779661016949222,-2.9998088,4.8836073e-06,0.99999994
1266,,,,0.06636821149290813,0.13754765765684107,1.0,0.03402843364040237,0.027996112,0.103723444,0.014279462,0.3878370008377554,0.07685577603965342,0.03072890476974665,0.0030086224832774284,-0.0694915254237288,0.006779661016949205,-2.6111112,3.3722984e-06,1.0000001
1267,,,,0.06295412836482939,-0.032546601455740995,1.0,0.00994375377240156,0.034178577,0.11592875,0.015117068,0.4155303938080757,0.07993331695096575,0.032207950890699576,0.00302807963686457,-0.06440677966101692,0.006779661016949237,-2.2328408,2.6893617e-06,0.9999998
1268,,,,0.006092518385040196,-0.00015139516956654345,0.0,-0.3782203821641094,0.038826387,0.12555508,0.016615551,0.4276852111964014,0.08219204670176782,0.03365989152939438,0.003030137818695818,-0.05932203389830505,0.006779661016949237,-1.8582197,2.9360453e-05,1.0
1269,,,,0.09655356396010055,0.04538464196648573,0.0,-0.6257013142483789,0.043739583,0.13633274,0.01659636,0.4373506525058982,0.0837398694584,0.03516757997452476,0.0030460707759291934,-0.05423728813559317,0.006779661016949253,-1.4872917,0.00021813605,1.0
1270,,,,0.146972919538505,0.08205308153482944,1.0,0.010527823708226615,0.04855084,0.14801456,0.017567715,0.44393596935098756,0.08459309768990841,0.036643755826093305,0.003046177330727445,-0.04915254237288133,0.00677966101694919,-1.1202216,0.0013260206,0.99999994
1271,,,,0.1183267821263035,-0.027805263440501604,1.0,0.015103019850812808,0.053948976,0.16187143,0.015031507,0.44575541988157663,0.0854290147376017,0.038170569593055044,0.0030608564603530133,-0.04406779661016946,0.006779661016949253,-0.7568796,0.007724023,0.99999994
1272,,,,0.046403835043188665,0.025894798345952486,0.0,-0.4689491242170334,0.059128728,0.17674796,0.014588512,0.44805117153360985,0.08586412502833787,0.03966303345051784,0.0030587343359821826,-0.038983050847457616,0.006779661016949174,-0.37827557,0.04476306,0.99999994
1273,,,,0.06807618230725775,0.14399313249802448,1.0,-0.8718037009239197,0.06454453,0.1931878,0.012101925,0.4506310298640419,0.08398387728170695,0.04120522426587318,0.003070680323318212,-0.03389830508474575,0.006779661016949205,0.018145887,0.25784096,1.0
1274,,,,-0.029189840068834384,0.08826590464994989,1.0,0.017325900139383458,0.06980002,0.21103093,0.011819435,0.44951930830744924,0.08679251730983804,0.04271131917276007,0.003065443276140643,-0.028813559322033864,0.006779661016949174,0.39694554,1.1432108,0.99999994
1275,,,,0.12110741321570133,0.00510270712061163,1.0,0.006369335832002027,0.07516488,0.23038556,0.009388673,0.44421891021688475,0.08479862872204864,0.04426437664182376,0.00307287750906419,-0.023728813559321913,0.006779661016949237,0.70291454,1.7630442,0.99999994
1276,,,,0.004995821374409716,-0.00014084136148191547,0.0,0.3218974098563194,0.08056588,0.25182906,0.009332672,0.43226183408620344,0.08263734358359019,0.045778412668325864,0.0030626698255160046,-0.018644067796610132,0.00677966101694919,0.45409724,0.68879545,1.0000001
1277,,,,0.0040202594246337596,-0.00013615706669785964,0.0,-0.6802856206893921,0.085327804,0.2733193,0.006746807,0.41242195596166065,0.08023817076047508,0.04733649071252277,0.003066891098211954,-0.013559322033898237,0.006779661016949237,0.15085639,0.22297543,0.44245186
1278,,,,0.02237124490241793,0.11511349395557331,1.0,0.013307875346247878,0.08756295,0.29139322,0.005521017,0.3925207943121673,0.07423570124123725,0.04885266024397634,0.003055689317729082,-0.00847457627118642,0.006779661016949174,-0.0075043403,0.09013567,1.3563368e-07
1279,,,,0.0055405804657838315,0.0703654456803302,1.0,0.007881095066690689,0.08992189,0.31020477,0.0028608313,0.3560565691395756,0.06832560447678793,0.05040972307354682,0.0030593506881550834,-0.0033898305084744764,0.006779661016949237,-0.02997613,0.046520524,-1.3563368e-07
1280,,,,0.058270178503334116,0.02525007212309987,0.0,-0.6509117909840175,0.09195093,0.32994473,0.0028246704,0.31375638904163183,0.060301433008967516,0.051921787953704744,0.0030463514748087063,0.0016949152542372935,0.006779661016949158,-0.07675754,0.023863968,2.4414062e-06
1281,,,,0.06032120837683945,0.02525853385974078,0.0,-0.6189686511614307,0.09420468,0.3505018,0.0009703445,0.261874468190334,0.05159736056500061,0.05347216782327258,0.003048005098875544,0.006779661016949222,0.006779661016949205,-0.03542752,0.031789925,0.19511655
1282,,,,0.14811962432076092,-0.018968499838367393,1.0,0.02638575266058012,0.09592588,0.37204215,0.0016310086,0.21161311904339133,0.03994629158077859,0.05497493626100242,0.00303349011346576,0.011864406779661054,0.006779661016949174,-0.017235786,0.03726125,0.2926446
1283,,,,0.00014296808003452002,5.626312161110966e-05,0.0,0.007907514495479905,0.088809565,0.37465164,0.00040184305,0.15660587778288507,0.030295471552377766,0.056512801797894016,0.0030325163136967637,0.01694915254237287,0.006779661016949222,0.008888889,0.04467638,0.051635403
1284,,,,-0.009240763832994325,-0.03869536529644231,1.0,0.4084725890840803,0.067691974,0.34512088,0.001532882,0.10771489651263516,0.020288222944039983,0.057999474366068865,0.0030138749146428425,0.022033898305084752,0.006779661016949158,0.020791017,0.05236593,0.37400517
1285,,,,0.006851768266106471,0.05301504356159713,1.0,-0.49938169630788126,0.054491658,0.33499995,0.00053955294,0.06509663207481359,0.012570360855103716,0.0595175928010034,0.003008945008049863,0.02711864406779659,0.00677966101694919,0.0326926,0.061330568,0.86765575
1286,,,,0.015223876800441419,-0.024030291952226526,1.0,0.008565088946756913,0.049948286,0.33880523,0.0044308417,0.0304746472166742,0.005811597758341867,0.060980842977817425,0.0029868794154185663,0.03220338983050845,0.006779661016949158,0.044596627,0.07178792,0.9862906
1287,,,,0.08579698643452639,0.11266181987407804,1.0,0.0007196212981046542,0.047177523,0.33690628,0.01836264,0.0067811231898322645,0.001476433769818322,0.06247075265582568,0.0029770594251681466,0.03728813559322032,0.00677966101694919,0.056497127,0.08394884,0.99873513
1288,,,,0.0710465572144024,0.024979128181913647,0.0,-0.7020967080269331,0.037486207,0.32080704,0.067774795,-0.005555389658728864,0.000757283269760021,0.06390029211722201,0.0029480144318765043,0.042372881355932195,0.006779661016949158,0.07497342,0.10755724,0.99975085
1289,,,,0.13571736939007079,0.13065027639313426,1.0,0.767672382755044,0.025600392,0.2977556,0.1895071,-0.006315595429024675,0.0011730903705576125,0.06535443947401261,0.0029317686967164375,0.04745762711864406,0.00677966101694919,0.09939087,0.16459717,0.9997867
1290,,,,0.07122315063070346,0.13970799673068396,1.0,0.011346052027477365,0.013145975,0.27706772,0.43272176,0.0024058064555606655,0.0004587606566151371,0.06674675468521983,0.0028980231431413074,0.05254237288135591,0.006779661016949158,0.114667565,0.23340984,0.99957705
1291,,,,-0.03784783293100789,0.0702532067153773,1.0,0.008218994683076068,0.0017369088,0.25811127,0.7050533,0.017096071517660166,0.0034256683861524227,0.06815767158537804,0.0028765544470987572,0.057627118644067776,0.00677966101694919,0.09384345,0.22869766,0.9954458
1292,,,,0.04193537008416142,0.02582023715117755,0.0,-0.633160866337058,-0.010884885,0.23977986,0.88134444,0.03573815915214316,0.006787254063051116,0.06950092890635585,0.0028367572233948864,0.06271186440677964,0.006779661016949158,0.09183838,0.25018257,0.9999247
1293,,,,0.07541119570330972,0.12053969099897373,1.0,-0.023088197649261098,-0.021891562,0.22397652,0.9562281,0.05579006848667581,0.011113849049299145,0.07086069092844585,0.002811015032066536,0.06779661016949153,0.006779661016949205,0.050384387,0.19716771,0.99999595
1294,,,,0.13560797772201522,0.05101765341339613,1.0,0.009070604720205813,-0.034670215,0.20758747,0.98534906,0.07592933668389772,0.014608278279948093,0.07215169864692458,0.0027692730750288348,0.07288135593220336,0.006779661016949158,-0.013784993,0.1278993,0.99999917
1295,,,,3.86837964961947e-05,7.54507355904827e-05,0.0,0.012824180416501145,-0.046975408,0.19178525,0.99294215,0.09296679376860842,0.017875225712056825,0.07345523098516087,0.002741528840425409,0.07796610169491522,0.006779661016949174,-0.10901029,0.062939994,0.99999666
1296,,,,0.049516195806867835,0.13606241043043626,1.0,-0.373144653677209,-0.061188787,0.17557018,0.99816555,0.104997648913753,0.020043120303815557,0.07468428868259827,0.0026972287530823507,0.08305084745762713,0.006779661016949174,-0.14002754,0.070740834,0.9999999
1297,,,,0.07428454000742486,0.07832349943716486,0.0,-0.5081945390789055,-0.074988276,0.16012812,0.99781895,0.11125393809051858,0.02176798226363268,0.07592424688928273,0.002668817974002888,0.08813559322033898,0.00677966101694919,-0.23988906,0.035322674,1.0
1298,,,,0.08495323425048508,0.12559913702346248,1.0,0.010429001446696564,-0.10345046,0.12944615,0.99903697,0.11261049624658351,0.021524660723234727,0.07709223933640001,0.002626178596975542,0.09322033898305082,0.006779661016949174,-0.26515245,0.04282369,0.9999675
1299,,,,0.0005618502204186998,-0.03180215654880407,1.0,0.004455105694866101,-0.11537366,0.12212191,0.9979559,0.10708923637182964,0.021120562899374282,0.07826888280941609,0.0025993165265594254,0.09830508474576276,0.00677966101694919,-0.21242385,0.16015452,-6.781684e-08
1300,,,,0.11741954386478122,0.04933013208587689,1.0,-0.4410158075803628,-0.12009145,0.12850846,1.0011848,0.09797951037639414,0.01849985007494343,0.07936691122403493,0.0025576060548286508,0.10338983050847456,0.006779661016949174,-0.17476082,0.36020944,5.1879883e-06
1301,,,,0.0684284256312326,0.09122913094890335,1.0,-0.6739840024819403,-0.14277875,0.11266906,0.99885994,0.08658926294373431,0.016298512696571215,0.0804723321813946,0.0025334078630787097,0.10847457627118645,0.00677966101694919,-0.31008986,0.35718656,1.0000001
1302,,,,0.08281277177308584,0.06297335517752982,1.0,0.016769622608511576,-0.15553503,0.105498396,1.001146,0.07311966860091566,0.013939081605897083,0.08150187217015928,0.0024962915243749583,0.11355932203389833,0.006779661016949158,-0.45060426,0.31512684,1.0000001
1303,,,,0.07317065023070791,0.05051073692239301,0.0,0.007526595959520155,-0.17225839,0.09490314,0.99881345,0.059077800710148586,0.01174874935216893,0.08253774442123843,0.002475928358617113,0.11864406779661019,0.006779661016949222,-0.057172175,0.56318635,1.0000001
1304,,,,-0.044490484255765385,0.09624797807582235,1.0,-0.21311808068577837,-0.18546784,0.08848444,1.0012355,0.04670556191187039,0.009077638176018872,0.08349516733758829,0.00244133924060568,0.12372881355932207,0.00677966101694919,0.3888516,0.78982115,1.0000001
1305,,,,1.2344274641265243e-05,6.871127898406396e-05,0.0,-0.7494273098503671,-0.20026909,0.080512226,0.99870145,0.03574447636106634,0.0069861588837435455,0.08445933977511529,0.002424620148794548,0.1288135593220339,0.006779661016949205,0.7834241,0.8161095,1.0
1306,,,,0.09400853485745196,-0.04451283203210608,1.0,0.02663416020721005,-0.21298167,0.075154714,1.001371,0.025553019792234333,0.004857033225499988,0.08534494160177951,0.002395075960287145,0.13389830508474587,0.006779661016949174,1.177999,0.8429644,0.99999994
1307,,,,0.056081664760324654,-0.02653442384195688,1.0,0.0016928737450237433,-0.22614853,0.069097474,0.9985441,0.0175871221605113,0.003471604678326778,0.08623556330784263,0.0023818893865204037,0.13898305084745763,0.00677966101694919,1.5727127,0.87369114,1.0
1308,,,,0.12223371220521127,0.03728074148402592,1.0,0.9324821553579191,-0.23846439,0.06445356,1.0015539,0.011838722127128963,0.0021820409643415087,0.08704654546491009,0.0023537508932057155,0.1440677966101695,0.006779661016949142,1.9685048,0.9311426,1.0000001
1309,,,,0.08255798344203093,-0.011157238445409653,1.0,-0.6742003167547831,-0.2484217,0.06106165,0.99833137,0.008176099317208021,0.0016263213173727767,0.08786380316058047,0.002342613330816771,0.1491525423728814,0.006779661016949158,2.367805,0.9914372,1.0
1310,,,,0.14174776241696635,0.12820822516792413,1.0,0.005592788759654202,-0.2505461,0.063594066,1.0018034,0.006786754226979989,0.001243471775096055,0.08860306722134681,0.0023177136000973285,0.15423728813559323,0.006779661016949126,2.8178222,1.0633094,1.0000001
1311,,,,0.07030370365047263,0.07378077931209544,0.0,0.020869740864280586,-0.2540896,0.06456027,0.9980357,0.007709087392759953,0.0014975453258141685,0.0893476775948166,0.0023082077705064816,0.15932203389830507,0.00677966101694919,3.26784,1.1380132,0.9999999
1312,,,,-0.03370316420023381,-0.02575796106313806,1.0,-0.6075558843034686,-0.25622872,0.066583686,1.0021524,0.010653365333489548,0.001973128214889139,0.09001287799155842,0.002282756493798743,0.16440677966101697,0.006779661016949142,3.717963,1.2142785,0.99999994
1313,,,,0.04765000142943206,-0.011341702286337754,1.0,-0.7717292139024445,-0.25992194,0.066649586,0.99759454,0.014807383661532048,0.0028394375464739505,0.09068474939961307,0.0022732961350284526,0.1694915254237288,0.006779661016949174,4.168129,1.2925657,1.0
1314,,,,1.0649228217203606e-05,1.8087823337819185e-05,0.0,0.004597325925615341,-0.26221195,0.06801676,1.0026436,0.020167646596021292,0.00383351619573453,0.09127876840704184,0.002249050743066581,0.1745762711864406,0.006779661016949142,4.6485825,1.4444271,1.0000001
1315,,,,-0.040377059367397244,0.007144989454428097,1.0,0.0018749419677714806,-0.26537853,0.06823684,0.9968052,0.025823051208050576,0.005064082655649532,0.09187705512467982,0.002239183756493429,0.1796610169491525,0.006779661016949174,5.1547117,1.6689833,0.9999999
1316,,,,0.053730015399534016,0.0743190710070817,0.0,-0.280625539114981,-0.2674869,0.069428094,1.0031692,0.032981758107115185,0.006158263738053913,0.09239564940188746,0.0022125375931215776,0.1847457627118644,0.006779661016949158,5.660548,1.9059408,1.0000001
1317,,,,0.058168497982188636,0.13772160742022427,1.0,-0.7596047141335227,-0.27015656,0.06979302,0.9947549,0.03884458067280145,0.007386478510364865,0.09292141181753799,0.002201320361525816,0.18983050847457625,0.006779661016949205,6.166387,2.1531794,1.0
1318,,,,9.530751855304359e-05,-0.046782914005415746,1.0,0.01631665179316582,-0.27222225,0.07061254,1.0025269,0.04517901451500037,0.008524843491918864,0.09336969983825809,0.0021750113518596375,0.1949152542372881,0.006779661016949158,6.6899314,2.4982476,1.0
1319,,,,-0.03000521026753149,0.09945565397555321,1.0,0.0030073898023018383,-0.27347368,0.07229138,0.9863498,0.05213743355606096,0.009982200592549431,0.09382225293274218,0.0021630451399436332,0.2,0.006779661016949205,7.2139945,2.857141,1.0
1320,,,,0.07962525795873894,0.12917359198446027,1.0,-0.27775014954877186,-0.26944438,0.08082535,0.9394038,0.05778145376638701,0.011072747030743402,0.09419505707486336,0.0021345277263051937,-0.1,0.011864406779660991,-3.8702836,-1.5877855e-06,1.0
1321,,,,1.0441052406095895e-05,9.315789624686295e-06,0.0,-0.7501498460769653,-0.26665685,0.08770054,0.57700783,0.06410439277976189,0.01224823716400583,0.09457447329123941,0.0021219260025706456,-0.09491525423728814,0.011864406779661007,-3.7496805,-4.61669e-06,1.0000001
1322,,,,0.050481087827882,0.0757810723394357,0.0,0.020024798304409844,-0.26459026,0.09286928,0.12844715,0.06881833499856616,0.013120577404381412,0.09487762318148901,0.002095199299092189,-0.08983050847457627,0.011864406779660991,-3.6290731,4.1380194e-06,0.9999999
1323,,,,0.10720185725637608,0.1107905122639176,1.0,0.00034612923485444983,-0.2631607,0.09751649,0.029508961,0.07367238841636645,0.014282666655396783,0.09519187962937575,0.002084647289685488,-0.08474576271186436,0.011864406779661054,-3.508397,-4.307429e-06,0.9999998
1324,,,,0.03351533951031463,0.10936852808237867,1.0,-0.3694038290575326,-0.26136306,0.10238379,-0.001865609,0.07861752688545291,0.01532981686604505,0.09543450076363161,0.0020597745103986325,-0.07966101694915254,0.011864406779660991,-3.389646,3.882249e-06,0.99999994
1325,,,,0.12340377871720566,0.024055411561811638,1.0,-0.39733107334159945,-0.26027676,0.10637484,0.005428296,0.08157664776290205,0.015830763093780474,0.0956915594196502,0.0020530250962512656,-0.07457627118644065,0.011864406779661022,-3.0842965,-2.998776e-06,0.99999994
1326,,,,0.05368106857341037,0.14269377541076872,1.0,0.009546977069866276,-0.25876722,0.11061934,-0.0035721278,0.08600645325597302,0.016057262919879436,0.09588053573732383,0.0020342417261966566,-0.06949152542372876,0.011864406779660976,-2.691843,3.341569e-06,1.0000002
1327,,,,0.12241114611755267,0.09640788368590227,1.0,0.00541649439642094,-0.25791755,0.11395267,0.0032441411,0.08894766052425543,0.016890059039363026,0.09608841325904466,0.002033781353270737,-0.06440677966101692,0.011864406779661007,-2.3104243,-1.8787384e-06,0.9999998
1328,,,,0.1428986637011837,0.028906762741898837,1.0,-0.7431926413210567,-0.25665998,0.11754887,-0.0027218729,0.09082034254594018,0.017951351188328118,0.09623297935188305,0.0020197674166177455,-0.05932203389830502,0.011864406779660991,-1.9321514,2.193451e-05,1.0
1329,,,,-0.033311682194366754,0.1431346342124975,1.0,-0.38121536891617464,-0.25604397,0.12024218,0.002411,0.09489153797263847,0.018215537067331956,0.09639934236096877,0.002020881218299167,-0.054237288135593205,0.011864406779661038,-1.5538797,0.00014115294,0.99999994
1330,,,,8.89854120077938e-06,2.9943586800777086e-06,0.0,0.0484071920952367,-0.25507352,0.12316905,-0.0021323534,0.09554601419408028,0.018563126375720596,0.09650450049191761,0.0020052346226097856,-0.04915254237288134,0.011864406779660991,-1.1787666,0.0009911921,0.99999994
1331,,,,-0.029732381084159012,0.0008305244357147204,1.0,0.013115597402641227,-0.2547021,0.12524429,0.0019212897,0.09695007267720186,0.018554509531428388,0.09663514315338877,0.002003430702669439,-0.04406779661016949,0.011864406779661038,-0.8080811,0.0065251426,1.0
1332,,,,0.13429580881114206,0.11069333440650457,1.0,-0.40769276933041876,-0.25398025,0.12756804,-0.0017411736,0.0980800731072731,0.01859418444283131,0.09670824363688012,0.0019852226272217455,-0.03898305084745762,0.011864406779660991,-0.418769,0.03942321,1.0
1333,,,,0.003361215360888556,0.041175890267716314,1.0,-0.7753553668895882,-0.25378495,0.12907661,0.0015939244,0.10122646509022436,0.01972200465968516,0.09680921251311267,0.0019834293640093375,-0.03389830508474574,0.011864406779661007,-0.023329265,0.22846155,0.9999998
1334,,,,0.1352861836701097,-0.011308964757004644,1.0,0.03248825859379599,-0.25322157,0.13083997,-0.0014671017,0.10212784799444816,0.019410124157998282,0.09685533442820009,0.0019679259005592285,-0.028813559322033923,0.011864406779660976,0.34111032,1.0092714,1.0000001
1335,,,,0.04601963700659217,-0.012970421233997408,1.0,0.0071253342572029045,-0.25312978,0.13187139,0.0013594984,0.1035514065867522,0.01935296726646541,0.09693311381524027,0.001969295538361066,-0.023728813559322038,0.011864406779660991,0.6320923,1.492435,1.0
1336,,,,-0.042902380823844705,-0.020188694921784635,1.0,0.025869078579403106,-0.25268647,0.13320357,-0.0012654441,0.10475784485073318,0.02008047196439663,0.09695950554018372,0.001955603750977656,-0.018644067796610188,0.011864406779660976,0.43864882,0.60205775,1.0000002
1337,,,,-0.01770147071425905,0.1449151090921082,1.0,-0.62965875012534,-0.25270408,0.13384308,0.0011837701,0.10556143583516309,0.02031763292198804,0.09701875045091615,0.0019567940879340593,-0.013559322033898324,0.011864406779660991,0.12459907,0.18752632,0.0011974081
1338,,,,0.05894629541173234,0.014311872298030076,1.0,0.012392158893356419,-0.2523914,0.13473906,-0.0011113913,0.10547517021000245,0.019963254727051467,0.09702591521900854,0.0019434938129557653,-0.008474576271186451,0.011864406779660976,0.004893121,0.08875542,-2.3735895e-07
1339,,,,0.11559238326836456,0.009943591853976884,1.0,0.0019806538609858986,-0.25249952,0.13495333,0.0010473934,0.10513132114324228,0.02086702782780287,0.09706612156610114,0.0019467798619852603,-0.003389830508474563,0.011864406779661007,-0.034715712,0.04015113,-1.0172526e-07
1340,,,,0.04281178282874745,0.12470537983983469,1.0,-0.5425349658443814,-0.25228783,0.13546549,-0.0009900606,0.10590853619476986,0.020005920792831228,0.09705690104533093,0.0019347976049637686,0.0016949152542372855,0.011864406779660991,-0.042027723,0.026741266,0.0024847751
1341,,,,-0.04557085934909282,0.03155998231954926,1.0,-0.49303788514364333,-0.25247106,0.13539393,0.0009388099,0.10582708766546424,0.02070497034113071,0.0970842865774209,0.0019379074095744154,0.0067796610169491775,0.011864406779660991,0.008393284,0.043981425,0.13343994
1342,,,,0.13312335427475697,0.0971469554192922,1.0,0.00840791031053052,-0.25233912,0.1356302,-0.0008923206,0.10666178463096852,0.02078835274633951,0.09706343931530678,0.0019263117561608973,0.011864406779660988,0.011864406779661007,0.056873918,0.061818816,0.054257713
1343,,,,0.1424903810268593,0.023604331660689273,1.0,0.0004010725815159313,-0.2525781,0.13529265,0.00085028674,0.10551662431813473,0.02005461109370985,0.09707907741054224,0.0019305068078306223,0.01694915254237286,0.011864406779661007,0.09793376,0.07936415,0.008086141
1344,,,,0.13538773413342448,0.09419770388388445,1.0,-0.062006569649340836,-0.25252542,0.13529803,-0.00081195764,0.10525569514577943,0.020616851248496583,0.09704842606026666,0.0019181036778479006,0.022033898305084763,0.011864406779661007,0.112229005,0.09438572,0.058728166
1345,,,,0.044964967000636055,0.12366059359880073,1.0,-0.7439276516084841,-0.25283867,0.13480811,0.00077721465,0.10599183750284984,0.020183664922778448,0.097056848574836,0.001918944331824006,0.027118644067796665,0.011864406779660976,0.12648547,0.11228638,0.33693364
1346,,,,-0.029469910655485966,0.12306853751531861,1.0,0.052882194074917024,-0.2528677,0.13467665,-0.00074511406,0.10514705062755617,0.020270613556939474,0.09702015708715127,0.0019031513090798312,0.03220338983050849,0.011864406779660976,0.1407422,0.13336453,0.80539143
1347,,,,0.09045654138329397,-0.0496488930192299,1.0,0.0037836774742414808,-0.25320938,0.13409425,0.0007159511,0.10591689868384495,0.0203057675484439,0.09702416426436944,0.0019032979566081232,0.03728813559322033,0.011864406779661038,0.15499811,0.15808119,0.9711864
1348,,,,0.14433858890511886,0.05475755723654843,1.0,-0.554022240920885,-0.25323898,0.1338894,-0.00068873866,0.10570316605745343,0.020089944243350012,0.0969846538665553,0.0018898156097059613,0.04237288135593217,0.011864406779661007,0.15611301,0.16728462,0.9938595
1349,,,,-0.0012269721751178922,0.14372319069470307,1.0,-0.6803261775236863,-0.25356656,0.13324624,0.000664044,0.10605477214554991,0.020094163020371356,0.09698587352584183,0.0018924469005130715,0.04745762711864407,0.011864406779661007,0.15014079,0.16664714,0.9982924
1350,,,,0.1303040750654016,-0.014021677794768664,1.0,0.004965912615069745,-0.25361118,0.1330045,-0.00064065534,0.10416005644964514,0.020026010336082298,0.09694485222972768,0.0018790071478533685,0.05254237288135592,0.01186440677966096,0.14416966,0.16601509,0.9995268
1351,,,,0.07950634287822513,0.014471720794365539,1.0,0.0023765121256868684,-0.25392777,0.13241014,0.000619511,0.10420231126424041,0.01963593768827596,0.09694782604644896,0.0018810732721340321,0.057627118644067804,0.011864406779661007,0.13745117,0.1653022,0.9998883
1352,,,,0.017663080916300592,0.024515602278381482,0.0,-0.4489300889127395,-0.25394073,0.13223813,-0.00059938215,0.10435008308533009,0.02013557721482822,0.0969101510588439,0.0018691080125458558,0.06271186440677971,0.011864406779660976,0.12526883,0.16404487,0.9999919
1353,,,,0.004840224501287516,0.06905155257610536,1.0,-0.7038502279449912,-0.25421947,0.13169715,0.00058125454,0.10558990835804918,0.019945686390784655,0.09691535016685482,0.0018729241068724547,0.06779661016949154,0.011864406779661007,0.07044705,0.11754341,0.99999726
1354,,,,-0.04791507240982876,0.12005598411595798,1.0,0.02289727909252785,-0.25422645,0.1315851,-0.0005637522,0.10377591925990874,0.019988882142371555,0.09688043167711836,0.0018603417422136527,0.07288135593220343,0.011864406779660991,-0.02557129,0.05848877,0.9999855
1355,,,,0.1057902262524673,0.13200900331479015,1.0,0.0060408657812401475,-0.25447413,0.13118231,0.00054811576,0.10371009726549035,0.020183446940459152,0.09689141170795042,0.0018630904868772431,0.07796610169491532,0.011864406779661007,-0.11782905,0.029692926,0.99994636
1356,,,,6.400040495013502e-06,-8.871710693578544e-07,0.0,-0.08408751277362599,-0.25442988,0.13121402,-0.0005328907,0.10443585360583203,0.02007546350385012,0.09686318714103449,0.001851721739603544,0.08305084745762714,0.011864406779661007,-0.09384752,0.04824409,1.0000002
1357,,,,0.012025503819541906,0.0771133990703655,1.0,-0.8401967244989732,-0.2546214,0.1309,0.0005194381,0.10384476892995156,0.020323920166819408,0.09687813913388085,0.0018569786586097965,0.08813559322033898,0.011864406779660991,-0.22290026,0.020768434,1.0000001
1358,,,,-0.0015548319654419274,0.0917466897299666,1.0,0.011767639288269944,-0.25453928,0.13094154,-0.0005060363,0.10308416429565291,0.019847532301828362,0.09685087470774394,0.0018490679749369873,0.09322033898305082,0.011864406779660976,-0.25854832,0.025142958,0.99999964
1359,,,,0.05709814509136295,0.11252661747453067,1.0,0.014381910767177685,-0.25465477,0.13063323,0.000494441,0.10235208553740305,0.019886952551848143,0.09686642359618289,0.0018608117941697829,0.0983050847457627,0.011864406779660991,-0.20831767,0.092884764,4.340278e-06
1360,,,,3.352302340657987e-06,-2.349337980924125e-06,0.0,0.3434811980403655,-0.2544681,0.13066943,-0.00048264538,0.10273380420495624,0.019793184266926216,0.09684002169385728,0.0018626712866395417,0.10338983050847454,0.011864406779660976,-0.13485582,0.49554864,2.3735895e-07
1361,,,,0.0340562910841308,0.025654112190597194,0.0,-0.611468333598466,-0.2544748,0.13031423,0.00047270808,0.10327281022732976,0.01966759535165797,0.09685418954884915,0.0018853012558061202,0.10847457627118641,0.011864406779660991,-0.30106974,0.4794204,1.0000001
1362,,,,0.05873524570937645,0.057589526145763625,1.0,0.03894057795912499,-0.25419807,0.13022768,-0.00046234633,0.10256794323391281,0.01972198767738834,0.09682356032296485,0.001898707783309984,0.1135593220338983,0.011864406779660991,-0.19005853,0.37157398,0.99999994
1363,,,,-0.031359543665618925,0.1288661509724267,1.0,0.0254090150494082,-0.25408283,0.12975878,0.0004539185,0.10138400011468085,0.019466199027801424,0.0968335447455938,0.00193523322896927,0.11864406779661016,0.011864406779661054,0.13127795,0.43728122,0.99999994
1364,,,,0.10285253373862772,-0.03807303136801663,1.0,-0.3181382982354415,-0.25365382,0.12956299,-0.00044467504,0.10142249277212874,0.019437890426854742,0.09679975968474706,0.001965408593519394,0.12372881355932204,0.011864406779661007,0.54738784,0.5955583,1.0
1365,,,,-0.0015888482312454493,0.008029456124031267,0.0,-0.7226478159427643,-0.25337195,0.12896442,0.00043790313,0.09990491225628834,0.01949288697833631,0.09680507346194127,0.002020381978920788,0.12881355932203384,0.011864406779660991,0.9419603,0.6172179,1.0000001
1366,,,,0.11249487911799948,0.01643978790907355,1.0,0.024536690350777424,-0.25278482,0.12857541,-0.00042938456,0.09860874526378241,0.01855852579382695,0.09676460669011361,0.0020700127830975456,0.13389830508474584,0.01186440677966096,1.3365349,0.63943195,1.0
1367,,,,-0.046411925952862615,0.035914099360303806,1.0,0.020102488414102483,-0.25231525,0.12782538,0.00042453993,0.09713133541181028,0.018736350915974892,0.09676422292583017,0.0021461877506224847,0.13898305084745766,0.011864406779661007,1.731107,0.662216,1.0000001
1368,,,,-0.03358197303739259,-0.0007168453539073,1.0,-0.6891889294912649,-0.25150758,0.12729779,-0.00041578698,0.09635517401239664,0.01856615991157891,0.09672002754838176,0.0022193348861403632,0.1440677966101695,0.011864406779660976,2.1265907,0.70391715,1.0
1369,,,,-0.04580450984953732,0.1243137706756479,1.0,-0.2073305318521899,-0.25079376,0.1264414,0.00041421404,0.0942637899823362,0.018443786384903897,0.09671577264479467,0.002321063295469135,0.1491525423728814,0.011864406779661038,2.5223823,0.75392365,1.0000001
1370,,,,1.1979863431636263e-06,-1.5907465481553407e-06,0.0,0.025418623101539153,-0.2497295,0.1257407,-0.0004027678,0.09160777150904942,0.017535461805794513,0.096667146109972,0.0024213698544549222,0.15423728813559326,0.011864406779660991,2.9569716,0.8123525,0.9999999
1371,,,,,,,0.01608240418841056,-0.24873,0.12482685,0.00040900582,0.0885845243779509,0.017426474573822664,0.09665993633713378,0.0025525335633216437,0.15932203389830504,0.011864406779661007,3.4069874,0.87616974,0.9999999
1372,,,,,,,-0.4990711926027786,-0.24732412,0.12393,-0.00038542668,0.08678920050896481,0.016959455463727863,0.09661011787801459,0.0026849969042701187,0.16440677966101702,0.011864406779660976,3.8570607,0.94249946,0.99999994
1373,,,,,,,-0.6992788758388785,-0.24603437,0.12343677,0.0004168818,0.08442816665860539,0.01607462416009977,0.09660138624663471,0.002851076015122424,0.16949152542372886,0.011864406779660991,4.307226,1.010804,1.0
1374,,,,,,,0.010769487836359644,-0.24457505,0.1247653,-0.00035854653,0.08210354100930005,0.016041361153074953,0.0965493385705819,0.0030214964978628983,0.17457627118644062,0.011864406779660991,4.8141994,1.2023888,1.0000002
1375,,,,,,,0.014410241785590933,-0.24307205,0.12574625,0.00044082932,0.07773404978469141,0.01491542561196094,0.09653963687867347,0.003229163168851119,0.1796610169491525,0.011864406779661007,5.3202887,1.4096214,0.99999994
1376,,,,,,,0.47656623080286675,-0.2411883,0.127509,-0.00030514915,0.07376046666429883,0.013985028027531748,0.09648808729070925,0.0034444658894378,0.1847457627118644,0.011864406779660991,5.826132,1.631964,1.0000001
1377,,,,,,,-0.6214860150579772,-0.23943156,0.12855007,0.0005193909,0.06940405761024772,0.013009875807857497,0.09647808314584712,0.0036984320929492587,0.18983050847457628,0.011864406779660991,6.331969,1.8670639,0.99999994
1378,,,,,,,0.027113895468693305,-0.23871908,0.12620908,-0.00017116475,0.06500019511908424,0.012739191400026996,0.09642496659042002,0.003962640538875079,0.19491525423728817,0.011864406779660991,6.83781,2.1127853,1.0
1379,,,,,,,0.016670491286709607,-0.2391299,0.120435655,0.00071820273,0.05943490189414221,0.011433112617822839,0.09641438556484475,0.00427107397743255,0.20000000000000004,0.011864406779661022,7.3436456,2.3671594,0.9999999
1380,,,,,,,-0.25399265744093524,-0.23909749,0.11560531,0.0001581653,0.05380340144816506,0.010483803569322452,0.09636210821851986,0.004594272372836254,-0.09999999999999995,0.01694915254237284,-3.9038966,-4.5046077e-06,0.9999998
1381,,,,,,,-0.8120353640503966,-0.23936135,0.109819405,0.0012840228,0.047726986685430885,0.008895000444255556,0.0963514226580441,0.0049618914424120145,-0.09491525423728807,0.01694915254237284,-3.7832904,-7.481045e-07,0.9999998
1382,,,,,,,0.010118705513245979,-0.23933764,0.10459016,0.0011656143,0.040805233824213444,0.007858997445701479,0.09629754608243121,0.005345305985754597,-0.08983050847457619,0.01694915254237279,-3.6626854,-4.562272e-06,1.0000001
1383,,,,,,,0.00879616989937007,-0.23953792,0.09862809,0.0031274697,0.03472061444318604,0.0064970587394975665,0.09628627387536057,0.005778411641885266,-0.08474576271186436,0.016949152542372857,-3.5419793,-1.1305279e-05,1.0
1384,,,,,,,-0.6705499024226748,-0.23945607,0.09322794,0.0045998585,0.027038354874612983,0.005427800111970916,0.09623335259743336,0.006231424160886402,-0.07966101694915251,0.01694915254237284,-3.4220374,-2.5020706e-06,1.0000002
1385,,,,,,,-0.6965472972256014,-0.23958498,0.08725009,0.009687609,0.019485631115351936,0.0036644925184811093,0.09622289259625151,0.006731719426351868,-0.07457627118644063,0.01694915254237284,-3.1687808,-2.1629864e-06,1.0
1386,,,,,,,0.03982705602623059,-0.2394368,0.08196995,0.017174758,0.012039313379328589,0.0024931044400342967,0.09617169285482835,0.007245066610461726,-0.06949152542372873,0.01694915254237281,-2.7766309,4.1357675e-06,0.99999994
1387,,,,,,,0.02150013249199484,-0.23945484,0.07626668,0.03362227,0.004736518543506505,0.0006216260676265586,0.09616584543847365,0.007804539077488989,-0.06440677966101688,0.016949152542372857,-2.3880062,3.0406318e-06,0.99999994
1388,,,,,,,-0.4166131601936516,-0.23916793,0.07131282,0.06198732,-0.0024973799882887296,0.00035161356098625026,0.09612163827895392,0.008381323136274684,-0.05932203389830504,0.01694915254237284,-2.0097337,1.4652147e-05,1.0000001
1389,,,,,,,-0.735449019519762,-0.23904464,0.06593245,0.11597953,-0.009202332945488355,0.0018209021903909093,0.09612232464320665,0.009007355900135313,-0.054237288135593156,0.016949152542372826,-1.6314614,7.891734e-05,0.9999998
1390,,,,,,,0.03555965364121934,-0.23863293,0.061310034,0.20613897,-0.015321564223110781,0.0029540663150306114,0.09608382424082239,0.009653108159793596,-0.04915254237288134,0.01694915254237281,-1.2556516,0.000540843,1.0000001
1391,,,,,,,0.00660086572926858,-0.23834363,0.05630457,0.34273523,-0.020660379038693926,0.0039120413273332644,0.09609231170701087,0.010350006784459414,-0.04406779661016943,0.01694915254237281,-0.8849639,0.0036006991,1.0
1392,,,,,,,-0.7416760739258358,-0.23776299,0.052136287,0.51033074,-0.024368821945648166,0.004716095963508814,0.0960634960460713,0.01106641087631211,-0.038983050847457686,0.01694915254237292,-0.48498508,0.023851085,1.0
1393,,,,,,,-0.3033128431865147,-0.23728554,0.047549162,0.6796657,-0.02616401423211346,0.004967976237062092,0.0960802625308876,0.011833510445743468,-0.03389830508474576,0.016949152542372902,-0.09220459,0.15320829,0.99999994
1394,,,,,,,0.0663601267118963,-0.2366084,0.043819558,0.8129467,-0.025872660106111188,0.004979032139401596,0.09605820244315026,0.01262210198646284,-0.02881355932203391,0.01694915254237292,0.27527153,0.8061388,1.0000001
1395,,,,,,,0.017678471021478046,-0.2358552,0.03964064,0.90037644,-0.022635752416851243,0.004347540588402673,0.09608307843343912,0.013463432518407216,-0.023728813559322062,0.016949152542372902,0.5615983,1.2397711,1.0
1396,,,,,,,-0.40864329508372715,-0.23531036,0.03641114,0.9493539,-0.01659605991896977,0.0034016013888424177,0.09607016396262878,0.014325680280730809,-0.018644067796610177,0.016949152542372933,0.42320177,0.5235734,0.99999994
1397,,,,,,,-0.6498164335318974,-0.23278613,0.032630276,0.97418296,-0.00819259431086067,0.0012276286395673179,0.09610214719105437,0.01524018341768428,-0.013559322033898293,0.016949152542372902,0.09834039,0.15727392,1.5936957e-06
1398,,,,,,,0.04604173018847855,-0.22406095,0.029966002,0.98055273,0.0018479493853658367,0.0005947117523172105,0.09609416152150595,0.016177223491083692,-0.008474576271186413,0.016949152542372888,-0.004621582,0.082005106,3.390842e-08
1399,,,,,,,0.019160611622550703,-0.21661094,0.026558356,0.9885064,0.012338049264990065,0.0023125845274012255,0.0961313790116884,0.017167208648362516,-0.0033898305084745554,0.016949152542372933,-0.04409614,0.03705775,6.612142e-06
1400,,,,,,,-0.4016442136331038,-0.20303276,0.026402304,0.9880993,0.021854003695252713,0.004153100177198378,0.09612894137269819,0.01818015085540343,0.0016949152542372777,0.016949152542372902,-0.033890516,0.031436194,0.107167125
1401,,,,,,,-0.6244173645973206,-0.18418482,0.028606124,0.98715925,0.02837502816123363,0.005497649958399412,0.096169431832985,0.019249312669492754,0.00677966101694919,0.016949152542372933,-0.017862413,0.03640808,0.19232334
1402,,,,,,,0.05785826741726715,-0.1652869,0.030987998,0.9831995,0.030776955719116164,0.006097736663559782,0.09616750262705813,0.020341323096658176,0.011864406779661016,0.016949152542372902,0.020439725,0.045222033,0.020661078
1403,,,,,,,0.014793547581117854,-0.14586537,0.033306256,0.9819594,0.029529839588551068,0.005629924201762912,0.09620753490385894,0.021481619867532165,0.016949152542372916,0.016949152542372933,0.0690012,0.061421037,0.0026928373
1404,,,,,,,-0.7439325939525258,-0.12555689,0.036387578,0.97678787,0.025348863034898597,0.004835602388941443,0.0962038493353791,0.02263930377382384,0.02203389830508476,0.01694915254237292,0.11535672,0.09109009,0.009736871
1405,,,,,,,-0.5387876033782959,-0.10527699,0.03911976,0.9751799,0.019156103952625934,0.0037201746344486717,0.09624090560640246,0.0238446437678534,0.02711864406779663,0.016949152542372933,0.16147488,0.13544054,0.048851725
1406,,,,,,,0.026651668692509355,-0.083677925,0.042989187,0.96846664,0.012905512958406702,0.002442311570432748,0.096235662372102,0.025065078483562694,0.032203389830508466,0.016949152542372902,0.18929796,0.17083551,0.113940604
1407,,,,,,,0.011949117177277757,-0.06266414,0.04625731,0.96610904,0.007527096579410259,0.0014271184120718049,0.09627300320447887,0.02632986027217143,0.03728813559322034,0.01694915254237292,0.18991944,0.17089912,0.10114509
1408,,,,,,,-0.6357027767068248,-0.039704014,0.05119722,0.9567282,0.004194322500649573,0.0008246510097239653,0.09626737820733965,0.027606438339284445,0.04237288135593221,0.01694915254237292,0.18411241,0.17027941,0.2817385
1409,,,,,,,-0.29773259836401644,-0.018450042,0.054843586,0.954921,0.0023310542119726147,0.0004146480640229871,0.09630328671233514,0.028923387889020147,0.04745762711864407,0.01694915254237295,0.17814074,0.16963325,0.58622444
1410,,,,,,,0.03210113107714111,0.006154485,0.061956514,0.9364691,0.0021276017412159296,0.0004528933890455337,0.09629781489271032,0.03024829198944514,0.052542372881355943,0.016949152542372933,0.17217068,0.16899252,0.83652747
1411,,,,,,,0.02222838717126153,0.013629885,0.063871495,0.9190158,0.0030097912960894324,0.0005430302897651127,0.09633586444267805,0.031610413893788755,0.05762711864406783,0.016949152542372933,0.16297527,0.1659272,0.9574338
1412,,,,,,,-0.812416216747909,-0.0014635302,0.05636919,0.9196556,0.004983720312280803,0.0009859633878831452,0.09633190973895443,0.0329771192048761,0.06271186440677967,0.01694915254237295,0.12597576,0.13466227,0.977586
1413,,,,,,,-0.6423628916174678,-0.010185534,0.05206639,0.9167771,0.007374586569936352,0.001319604566486834,0.09637041087647563,0.03437710110932773,0.06779661016949154,0.016949152542372933,0.062274985,0.08992079,0.9694299
1414,,,,,,,0.012976299717443929,-0.023062572,0.04660476,0.913629,0.010247291374577843,0.0019928596875053335,0.09636842120320835,0.03577825712346499,0.07288135593220343,0.01694915254237292,-0.013142632,0.05364095,0.9350505
1415,,,,,,,0.00578369743148682,-0.032951392,0.042633716,0.9113453,0.012615709841962206,0.0023675107544479834,0.0964108765468639,0.03720993326976062,0.07796610169491527,0.016949152542372933,-0.10703708,0.026908096,0.8616909
1416,,,,,,,-0.5017362441239732,-0.045546323,0.038204458,0.90549326,0.014628581048197862,0.002865633635974578,0.09641223097206554,0.03863930805278447,0.08305084745762714,0.016949152542372888,-0.04089532,0.06272597,1.0000001
1417,,,,,,,-0.7833374926213468,-0.055859987,0.034813024,0.9043949,0.015578723181665416,0.0028535208765826923,0.09645694740058815,0.040095211923089485,0.08813559322033894,0.016949152542372902,-0.16277738,0.028286744,1.0000001
1418,,,,,,,0.034018790855148334,-0.06839842,0.031134946,0.8889321,0.015834327981760838,0.0031160874876569244,0.09646206826713155,0.04154567351573759,0.09322033898305081,0.016949152542372902,-0.22690675,0.015993686,0.99999994
1419,,,,,,,0.011116320102875625,-0.07818182,0.028121654,0.8215505,0.015229531360216141,0.002846143459909439,0.09651261722620832,0.04302025184144033,0.09830508474576266,0.016949152542372933,-0.19533177,0.053225778,0.00026753743
1420,,,,,,,-0.5276555331905236,-0.090193756,0.024856457,0.66545206,0.014138143452094156,0.0027881862909462534,0.09652300185894705,0.04448617918134095,0.10338983050847453,0.016949152542372902,-0.13101712,0.34377733,2.0345053e-07
1421,,,,,,,-0.8474760075633445,-0.09943379,0.022446495,0.4854431,0.01273882669164558,0.0024197511800464837,0.09657771078697124,0.045972605394092515,0.10847457627118641,0.016949152542372902,-0.14418465,0.7332955,0.99999994
1422,,,,,,,0.014009128474048437,-0.11236943,0.019644653,0.27744454,0.013699145508982297,0.002797167845030774,0.09659284897718892,0.04744936910950261,0.1135593220338983,0.016949152542372902,0.09314358,0.6221558,1.0000001
1423,,,,,,,0.00619616350118531,-0.11588889,0.018809075,0.2120603,0.019445643903222325,0.003624750626291755,0.09665111201567232,0.04894840488720231,0.11864406779661014,0.016949152542372902,0.33047032,0.5236988,1.0
1424,,,,,,,-0.5220052976182054,-0.10824323,0.020325625,0.30784816,0.03308347899461849,0.006538861839851297,0.09666629151625643,0.05043737201667557,0.12372881355932208,0.016949152542372902,0.7147506,0.5513032,1.0
1425,,,,,,,-0.8113933609351099,-0.103097685,0.021275606,0.3792111,0.05561066957411352,0.010782846981179454,0.09672298544382113,0.051945126277712396,0.12881355932203387,0.01694915254237292,1.1004983,0.45598933,1.0
1426,,,,,,,0.008311906054583785,-0.09672177,0.022890406,0.46096402,0.08621763493101128,0.016949976846717084,0.096738446729311,0.05344005545775089,0.13389830508474582,0.016949152542372902,1.4950725,0.47369793,1.0000001
1427,,,,,,,0.000963311034831968,-0.09064919,0.02479212,0.49583966,0.11557327408360153,0.021804639836269075,0.09679769302370389,0.05495136489439804,0.13898305084745766,0.016949152542372933,1.8896444,0.4919336,0.9999999
1428,,,,,,,-0.30196816295218865,-0.08441267,0.02693683,0.5515706,0.1404574788526133,0.027447347724986366,0.09681533496055075,0.05644599375721989,0.14406779661016947,0.01694915254237292,2.2846782,0.51815265,0.99999994
1429,,,,,,,-0.3358400057813975,-0.07816996,0.029162271,0.5874151,0.1535349082622896,0.02986309533545488,0.09687595872074278,0.057952941034402135,0.1491525423728813,0.016949152542372902,2.680471,0.5583686,0.9999999
1430,,,,,,,0.004336059789955431,-0.07202679,0.031700317,0.63115203,0.1636881457740635,0.031329599485313664,0.09689666559677601,0.059440320356482106,0.1542372881355932,0.016949152542372902,3.0961204,0.60341907,1.0000001
1431,,,,,,,0.0022305500813462726,-0.06566565,0.034358352,0.6550267,0.1766547470148607,0.03351081371505436,0.09696217420733405,0.060937986183696835,0.15932203389830507,0.016949152542372902,3.5461357,0.6557026,1.0000001
1432,,,,,,,-0.7007105191548665,-0.059542716,0.037370082,0.68566245,0.2087879646310394,0.039726890931677875,0.09698707054073052,0.06241329316397557,0.164406779661017,0.01694915254237287,3.9961598,0.7110802,1.0000001
1433,,,,,,,-0.713071690665351,-0.053220812,0.04048889,0.70399714,0.2645326475108803,0.050193882199343884,0.09705414619643829,0.06389587512222158,0.1694915254237288,0.016949152542372888,4.4730086,0.81370664,0.99999994
1434,,,,,,,0.04024609821943282,-0.047067698,0.043982904,0.73188996,0.34064424321031106,0.06739042250074284,0.09707823527094812,0.0653537307179509,0.17457627118644056,0.01694915254237287,4.979742,0.98311853,0.99999994
1435,,,,,,,0.020946300728295897,-0.041266564,0.047563184,0.74993265,0.43532153229928017,0.08320257123732311,0.09714423028660776,0.06681508141002084,0.1796610169491525,0.016949152542372888,5.4858294,1.1704363,0.99999994
1436,,,,,,,-0.3541622877120972,-0.032553904,0.051677518,0.7672556,0.5305500915843718,0.10101951322372314,0.09716750822932844,0.06824881521635877,0.18474576271186438,0.01694915254237292,5.9917173,1.3751758,0.9999999
1437,,,,,,,-0.851690509584215,-0.011108282,0.056365646,0.73320514,0.6088848099506957,0.11630340398664307,0.09723241167492006,0.06968543216754827,0.18983050847457628,0.016949152542372902,6.4975533,1.5952659,0.9999998
1438,,,,,,,0.029040098184662584,0.012306284,0.061719205,0.7037463,0.6784080987472604,0.13144124368685778,0.09725360217669607,0.07109139234857167,0.19491525423728817,0.016949152542372902,7.0033946,1.8284582,1.0000001
1439,,,,,,,0.013359500234847952,0.036052674,0.06715567,0.65575373,0.7294522048527508,0.14271636064471863,0.09731376180239941,0.07249559571364324,0.2,0.016949152542372902,7.5092316,2.0726182,0.9999999
1440,,,,,,,-0.27668004141328084,0.058330495,0.07344979,0.6784897,0.7570501649986985,0.1448606291707497,0.09732847760575514,0.07387068985788213,-0.1,0.02203389830508475,-3.937505,-2.9839412e-06,1.0
1441,,,,,,,-0.7547785198490923,0.08551099,0.08186091,0.85447335,0.787089944466956,0.15468884911371936,0.09738324825062447,0.07525125283855966,-0.09491525423728817,0.022033898305084752,-3.8169038,3.5264757e-06,0.99999994
1442,,,,,,,0.02074894291500263,0.11207067,0.09266735,0.9798793,0.8070501490871581,0.15761511244418538,0.09739389056088674,0.07660587634215382,-0.08983050847457627,0.022033898305084756,-3.696295,6.510417e-06,1.0000001
1443,,,,,,,0.006290463451779102,0.14047405,0.10385542,0.9902402,0.8065365274032883,0.15466867997968167,0.09744454079274711,0.07796057297223863,-0.08474576271186439,0.02203389830508479,-3.5755603,4.611545e-06,0.99999994
1444,,,,,,,-0.2205006358373231,0.16475293,0.11685133,1.0027915,0.7967901875435949,0.15404009652420284,0.09745079108462211,0.07928118976377095,-0.07966101694915252,0.02203389830508478,-3.454827,-5.9678823e-06,1.0
1445,,,,,,,-0.8807997841861367,0.19435693,0.12995335,0.99631876,0.7783921146786966,0.1475362616146183,0.09749775050599858,0.0806001968854764,-0.07457627118644068,0.02203389830508476,-3.2532694,1.6276042e-06,1.0
1446,,,,,,,0.00865928735120725,0.2080364,0.1469406,1.0034059,0.7408881245515873,0.14019903809199818,0.09750071232580856,0.08188421605589867,-0.0694915254237288,0.02203389830508476,-2.8614233,-5.4253474e-07,1.0000002
1447,,,,,,,0.00817328399332823,0.19562547,0.16774303,0.99635786,0.6876981636315473,0.134870762019867,0.09754326550470929,0.08315931664880119,-0.06440677966101696,0.022033898305084784,-2.471365,-5.4253474e-06,1.0000001
1448,,,,,,,-0.6051785906592568,0.18245989,0.18489262,1.0037565,0.6305581560505725,0.11793806247029395,0.09754176266632239,0.08439910717694557,-0.05932203389830509,0.022033898305084752,-2.0873148,0.0,1.0000001
1449,,,,,,,-0.7579824269472898,0.16464075,0.20156738,0.9957634,0.5682048491930458,0.10689081177438438,0.09758089388268092,0.08563048032277876,-0.05423728813559321,0.02203389830508476,-1.7090433,4.6657988e-05,1.0
1450,,,,,,,0.020610407434578027,0.14935832,0.21948433,1.0045974,0.4870221122844918,0.09244795106085,0.09757552035218443,0.08681522187001521,-0.04915254237288138,0.022033898305084756,-1.3325347,0.00030490453,0.99999994
1451,,,,,,,0.013128003197510974,0.13185766,0.23535636,0.9944454,0.40595237676063967,0.07735735519290604,0.09761050597386085,0.08798119147281594,-0.04406779661016949,0.02203389830508479,-0.9618491,0.0019938152,0.99999994
1452,,,,,,,-0.4753366761155181,0.1087511,0.23793463,1.0063877,0.32906464047634354,0.0636966709088943,0.09760256271239601,0.0890944017576923,-0.03898305084745764,0.022033898305084752,-0.55977464,0.013089736,1.0000001
1453,,,,,,,-0.9043290366183271,0.087941065,0.23479228,0.9911249,0.256749504153193,0.0493691528100695,0.09763669695940373,0.09019169989359208,-0.03389830508474574,0.022033898305084756,-0.18019854,0.08168512,1.0
1454,,,,,,,0.026340325671254442,0.07426051,0.23296042,1.010079,0.1846247275970535,0.035001631847890326,0.09762857823481147,0.09124033619187269,-0.028813559322033895,0.022033898305084752,0.18585117,0.49229547,0.99999994
1455,,,,,,,0.018762882767196322,0.05917184,0.23096773,0.9772476,0.12558986748531592,0.024567195037543416,0.09766245849345097,0.09226484005810044,-0.023728813559322014,0.022033898305084756,0.50015646,0.97278,0.9999999
1456,,,,,,,-0.15529809737466072,0.046810027,0.2290631,1.0242233,0.07484705594874674,0.014410574075773864,0.09765434695291329,0.09323117551862896,-0.01864406779661015,0.022033898305084745,0.43721232,0.4555035,0.9999999
1457,,,,,,,-0.8226650842551977,0.046048153,0.2303014,0.802338,0.03820928886161668,0.0077837142656459165,0.0976903117576263,0.09416705125433153,-0.013559322033898332,0.022033898305084763,0.1026422,0.1374707,7.523431e-08
1458,,,,,,,0.02831642605379674,0.058118664,0.23851912,0.17588627,0.012296087422905512,0.001980453602639498,0.09768696410228128,0.09504092569177598,-0.008474576271186389,0.022033898305084752,-0.022345057,0.06990018,1.0172526e-07
1459,,,,,,,0.004985869595062992,0.07578172,0.25423276,-0.015332117,-0.0007346824771094576,0.0007453564936171119,0.09772778498620248,0.0958825455395985,-0.003389830508474555,0.022033898305084784,-0.052148677,0.034694012,0.00043799507
1460,,,,,,,-0.2618284632599419,0.087650925,0.27411768,0.00309439,-0.007652233104362549,0.0012144191164188466,0.09772624884522359,0.09666116978806523,0.0016949152542373091,0.02203389830508477,-0.025321351,0.03761556,0.7880857
1461,,,,,,,-0.9053045778326649,0.08724521,0.2900664,-0.0001243352,-0.007285964628227065,0.001657623583336476,0.097765242955176,0.09740661278147378,0.006779661016949189,0.022033898305084784,-0.018058676,0.036722004,0.24298768
1462,,,,,,,0.02186628262117184,0.08935162,0.31468615,-0.0008042857,-0.004661390725801387,0.0005886314388504887,0.09776126200342243,0.09808757004861977,0.011864406779661071,0.02203389830508477,-0.015614878,0.033121202,0.007803209
1463,,,,,,,0.012986271710608921,0.08686258,0.3489692,0.0011140023,0.001510919163072628,0.0004489374919418204,0.0977999520242725,0.09873570243096834,0.016949152542372902,0.022033898305084787,0.03256686,0.04492676,0.0009920587
1464,,,,,,,-0.5433104297389155,0.08688793,0.3800233,-0.0011986498,0.007457742606157871,0.001368152355229249,0.09779566498866343,0.09932042096294667,0.022033898305084777,0.022033898305084725,0.079118416,0.06634875,0.0026752367
1465,,,,,,,-0.8136947323446688,0.08546917,0.41379917,0.0011931311,0.015116529983903827,0.0029266725348350868,0.09783051431273819,0.0998723528449994,0.02711864406779664,0.022033898305084745,0.12523633,0.099234484,0.013817851
1466,,,,,,,0.0463041342457448,0.08452716,0.4396898,-0.0011508028,0.02105773253295688,0.00404661595345627,0.09781915938702938,0.10036481626529675,0.0322033898305085,0.022033898305084735,0.1713539,0.14728461,0.06819743
1467,,,,,,,0.008283756122428048,0.08052343,0.45342427,0.0010942207,0.027948050670748233,0.005382940294698574,0.0978466186503487,0.10083231230854936,0.037288135593220355,0.02203389830508476,0.18946588,0.17084798,0.11033431
1468,,,,,,,-0.6290931753490282,0.073487476,0.45554838,-0.0010338613,0.03300956485219219,0.006281584624310148,0.09782846393800301,0.10124528375446977,0.0423728813559322,0.022033898305084735,0.18991809,0.17089953,0.10114543
1469,,,,,,,-0.8860065846339517,0.052183796,0.43529245,0.0009743506,0.03822087307978898,0.007305257858016564,0.09785021203083362,0.10163641087443051,0.047457627118644055,0.022033898305084745,0.18991786,0.17089085,0.10114519
1470,,,,,,,0.022600599753934296,0.03597573,0.4198503,-0.0009177933,0.04164930329048749,0.0081004184390021,0.09782967409319379,0.10197493873627592,0.05254237288135593,0.02203389830508473,0.16160285,0.13559462,0.010803731
1471,,,,,,,0.008960157016534484,0.026152916,0.4145862,0.00086495746,0.04629538475189244,0.008963230211038838,0.09785268100735063,0.10229371252534644,0.05762711864406782,0.02203389830508475,0.14160003,0.11488824,0.002097575
1472,,,,,,,-0.6287025255125922,0.018731859,0.4105139,-0.00081616885,0.04851583368695701,0.009065544807366556,0.09783402482221198,0.10256359037444594,0.06271186440677966,0.022033898305084745,0.09974428,0.08796658,0.0016772801
1473,,,,,,,-0.8682584274459529,0.011321496,0.4068572,0.0007710821,0.05152090511352292,0.009933396593132278,0.09785598004143102,0.10281473962330104,0.06779661016949154,0.02203389830508477,0.0360442,0.05827501,0.0012199911
1474,,,,,,,0.02784727701515977,0.0059274356,0.4037383,-0.000729934,0.05345524436695184,0.00996133500151888,0.09783319058018779,0.10301864501810162,0.07288135593220338,0.02203389830508475,-0.027657224,0.03842068,0.0008874173
1475,,,,,,,0.007683046984305519,0.00038879615,0.40078142,0.0006918903,0.05550994631837629,0.010787580997019153,0.09785071604572394,0.10320931577246138,0.07796610169491526,0.022033898305084784,-0.07767171,0.0287047,0.0034513348
1476,,,,,,,-0.5688568952921275,-0.0033309078,0.39839244,-0.00065711205,0.055966329318905626,0.010709817925579927,0.0978243270881523,0.10335809497889432,0.08305084745762711,0.022033898305084773,0.034492146,0.09862793,1.0
1477,,,,,,,-0.7509796313337378,-0.007307439,0.3961056,0.0006249959,0.057646072120130176,0.011040949140132506,0.09783952464288222,0.10349715179737991,0.08813559322033893,0.02203389830508475,-0.07037691,0.051707085,0.9999999
1478,,,,,,,0.026685821988034347,-0.009667564,0.3945179,-0.00059543183,0.05833984531686816,0.010975946847641253,0.09781410587190993,0.1035956974940243,0.0932203389830508,0.022033898305084763,-0.1353806,0.029144965,0.9999993
1479,,,,,,,0.017165744758529375,-0.012431901,0.39312655,0.00056811766,0.05905292769126275,0.01158170737897012,0.09783391522523911,0.10368652995225203,0.0983050847457627,0.022033898305084777,-0.11794912,0.061102975,0.00036383735
1480,,,,,,,-0.7887818336647044,-0.01378003,0.3923936,-0.000542972,0.05923388299855458,0.011639252643019779,0.09781376619782048,0.10374152308173028,0.10338983050847457,0.022033898305084725,-0.114528306,0.2992106,1.7998826e-07
1481,,,,,,,-0.8848396180778422,-0.015467455,0.39169717,0.0005195928,0.059872589657671824,0.011571288549275593,0.09783613774832249,0.10379157352477801,0.10847457627118647,0.022033898305084745,0.057850715,0.64820695,1.0
1482,,,,,,,0.04663381138238817,-0.015703604,0.39152646,-0.0004979155,0.060365831302121885,0.011559953131581943,0.09781566928039628,0.10380686458119805,0.11355932203389832,0.02203389830508475,0.34799263,0.95553553,0.9999999
1483,,,,,,,0.013374122100987923,-0.01632609,0.3913217,0.00047763114,0.06111952858412687,0.0118371533311244,0.09783728994397381,0.10382080864285041,0.11864406779661013,0.02203389830508477,0.61003494,0.8394499,0.9999999
1484,,,,,,,-0.18111389298592845,-0.015660757,0.39156964,-0.00045878315,0.05969859867363727,0.011512837915060045,0.09781595845633634,0.10380466403691568,0.12372881355932208,0.022033898305084745,0.8902021,0.65597415,1.0000001
1485,,,,,,,-0.9262323905062931,-0.015331163,0.39163882,0.00044124763,0.06063684001760694,0.011731238678214163,0.09783410728463254,0.10379000120864014,0.1288135593220339,0.02203389830508475,1.2506844,0.5035132,0.99999994
1486,,,,,,,0.019430046445317706,-0.013704241,0.39200646,-0.0004248651,0.05947909897218567,0.011801235982550402,0.09780635357697882,0.10374766007304895,0.13389830508474584,0.022033898305084728,1.6491276,0.43219808,1.0000001
1487,,,,,,,0.017520108046825092,-0.012515309,0.39214632,0.00040943627,0.0591555540316973,0.011545592244090325,0.09781838322899669,0.10371105979487565,0.13898305084745766,0.02203389830508475,2.04757,0.36919528,1.0
1488,,,,,,,-0.46179756187500165,-0.010234381,0.3926558,-0.00039495956,0.05917555511730068,0.011637207294121547,0.09778725647219073,0.10364950285629751,0.1440677966101695,0.022033898305084756,2.442765,0.37237144,1.0000001
1489,,,,,,,-0.9807595575557035,-0.008392342,0.39297011,0.00038139505,0.05913255909047152,0.011256112263465042,0.09779666012517309,0.10359362292264819,0.14915254237288136,0.02203389830508477,2.8385568,0.4034346,0.99999994
1490,,,,,,,0.012716630362681117,-0.0054761637,0.39356685,-0.0003686689,0.05862567404111792,0.011139208812844692,0.09776139700954802,0.1035145886469138,0.15423728813559323,0.022033898305084763,3.2352688,0.43667305,1.0000001
1491,,,,,,,0.002196780242582037,-0.0031107168,0.39392984,0.000356529,0.058543855721803616,0.011358704740518437,0.09776715275093736,0.10344531268564451,0.15932203389830507,0.022033898305084784,3.6852849,0.47772843,1.0000001
1492,,,,,,,-0.6005289436661624,0.000119951634,0.39465043,-0.00034514192,0.05770668391079798,0.010988528017593372,0.09773117999464899,0.10335571413998228,0.164406779661017,0.02203389830508478,4.1353,0.5217501,0.99999994
1493,,,,,,,-0.8877482736174436,0.002713056,0.39517483,0.00033438625,0.05737643391764622,0.011080887993720707,0.09773773511747988,0.10327762684350777,0.1694915254237288,0.022033898305084752,4.639195,0.6440911,0.99999994
1494,,,,,,,0.00687261977273792,0.0061049396,0.39597616,-0.00032421245,0.05668592769163876,0.010755088175501472,0.09770161038915097,0.10318223200734811,0.17457627118644067,0.022033898305084752,5.1452823,0.7893209,1.0
1495,,,,,,,0.004168277140089354,0.008748096,0.39654702,0.0003145344,0.05646877065318101,0.010682474716406917,0.09770853728787518,0.10310215816375828,0.17966101694915257,0.0220338983050848,5.651367,0.9545493,1.0
1496,,,,,,,-0.41914740014583507,0.012008807,0.39747837,-0.000305438,0.05568665752047622,0.010561423174147837,0.0976756515905687,0.10300690994611224,0.18474576271186438,0.022033898305084735,6.157304,1.1390221,1.0000001
1497,,,,,,,-0.8621875314002342,0.014484604,0.398219,0.00029669018,0.05485860881424745,0.01058483626686266,0.0976868738091141,0.10292735468914438,0.1898305084745763,0.022033898305084752,6.66314,1.3411442,0.9999999
1498,,,,,,,0.024469657496922346,0.017567838,0.39923304,-0.00028847466,0.05433215057779885,0.010117578275788283,0.09765679592644683,0.1028345107706438,0.19491525423728817,0.022033898305084735,7.16898,1.5589241,0.9999999
1499,,,,,,,0.0030361545622149344,0.019752543,0.40002143,0.00028052373,0.05345796445748868,0.010252085317930601,0.09767131942716108,0.10276113068807115,0.19999999999999996,0.022033898305084777,7.674815,1.7901403,0.99999994
1500,,,,,,,-0.5403177332370839,0.022380097,0.40117243,-0.00027303962,0.052474614527198475,0.010219145372967364,0.09764737915062449,0.1026762176685694,-0.09999999999999996,0.027118644067796606,-3.971116,3.6621095e-06,1.0000001
1501,,,,,,,-1.046865520325113,0.024130624,0.402133,0.0002658258,0.052060014334210876,0.009932544909803265,0.09766847739981849,0.10260976236618237,-0.09491525423728812,0.027118644067796613,-3.8505151,1.1257595e-05,1.0000001
1502,,,,,,,0.013840271071078918,0.026408028,0.4033362,-0.00025905177,0.05091478345191027,0.009794486177559939,0.09764833111632,0.1025321433237869,-0.08983050847457624,0.027118644067796606,-3.7298763,4.340278e-06,1.0
1503,,,,,,,0.0026967998461559515,0.027881015,0.4042305,0.00025246345,0.05061174223613433,0.009711696174985863,0.09767068416865808,0.10247399002794497,-0.08474576271186436,0.02711864406779661,-3.6091409,3.1195748e-06,0.9999999
1504,,,,,,,-0.5319845871950584,0.02992983,0.40539232,-0.00024625205,0.0499477240777125,0.009332982526534467,0.09765174759003341,0.10240279013797352,-0.07966101694915251,0.02711864406779661,-3.488412,1.8988716e-06,1.0000001
1505,,,,,,,-0.9769643396927566,0.031257883,0.40628204,0.00024019695,0.04872193857828671,0.009470790652441908,0.09767521660917843,0.10234840627867048,-0.0745762711864406,0.027118644067796623,-3.3377578,5.9678823e-06,1.0
1506,,,,,,,0.021545981456853817,0.033217337,0.40735146,-0.00023456191,0.04796620126897586,0.009055463283288673,0.09765547419194964,0.10228134263133289,-0.06949152542372881,0.027118644067796613,-2.9462113,-4.0690106e-06,1.0000001
1507,,,,,,,0.005442542424605638,0.0343762,0.4080685,0.0002289981,0.0477618908732082,0.009030517455444389,0.0976774997314264,0.10223491444088201,-0.06440677966101693,0.027118644067796637,-2.5561557,-2.4414062e-06,0.99999994
1508,,,,,,,-0.6238429571585681,0.036065526,0.40889546,-0.00022374932,0.04705021560288237,0.009017767221231538,0.09765611152228319,0.10217952996254769,-0.05932203389830508,0.027118644067796613,-2.1660955,2.7126737e-06,1.0
1509,,,,,,,-0.8702609706177282,0.03703708,0.4092746,0.00021858078,0.04714319292515855,0.009023656653718766,0.09767415063050565,0.10214503154965231,-0.05423728813559318,0.027118644067796634,-1.7866251,2.6584203e-05,1.0000001
1510,,,,,,,0.027949492374677594,0.038692977,0.4096169,-0.00021377136,0.04629445362737787,0.008976542084478614,0.09764518820492464,0.10210069233758728,-0.049152542372881344,0.02711864406779662,-1.4094177,0.00016059028,1.0000001
1511,,,,,,,0.005004939146145168,0.039761957,0.40941355,0.0002090806,0.04662916943217391,0.008718334111259501,0.09765277777588245,0.10207653960099539,-0.04406779661016947,0.02711864406779665,-1.0387329,0.0010953776,1.0
1512,,,,,,,-0.5024196041257758,0.041589655,0.40919423,-0.00020458474,0.04635328479076967,0.009052099442445142,0.09761331881621495,0.10203971704994186,-0.03898305084745766,0.027118644067796557,-0.6467905,0.0067941626,1.0000001
1513,,,,,,,-0.7837701413976519,0.042927478,0.4085305,0.00020024143,0.04612658575174404,0.008953483689992525,0.09761078668536208,0.10201969094611649,-0.033898305084745776,0.027118644067796596,-0.26811633,0.04284668,1.0000002
1514,,,,,,,0.06724461428194987,0.045081,0.4077195,-0.00019612268,0.04615012326807143,0.00893934240047066,0.09755941701801947,0.10198584770087414,-0.02881355932203394,0.027118644067796606,0.0964327,0.28252333,0.9999999
1515,,,,,,,0.00788465617962373,0.047043987,0.4066659,0.00019202939,0.047137305352302816,0.00908410488826927,0.09754238216588301,0.10196886434842091,-0.023728813559321965,0.02711864406779662,0.43873736,0.74369305,0.9999999
1516,,,,,,,-0.6117519836676748,0.05057,0.40625745,-0.00018812253,0.04732480655093727,0.009093137012666496,0.09747404722953622,0.10193882386790942,-0.01864406779661018,0.027118644067796568,0.45982823,0.39525065,1.0
1517,,,,,,,-0.8901570376596952,0.053611588,0.40514162,0.00018440212,0.04811463849333414,0.009145934514119011,0.09743819567417557,0.10192864653433148,-0.013559322033898332,0.027118644067796602,0.12523775,0.12332194,1.5046862e-07
1518,,,,,,,0.028958724701281906,0.057568863,0.40358073,-0.00018075797,0.048631408669406344,0.009153953604514231,0.09734858755674866,0.10190872199777662,-0.00847457627118642,0.027118644067796578,0.012817163,0.0700076,4.272461e-06
1519,,,,,,,0.010083088307140567,0.0610429,0.40109202,0.0001773257,0.050118873216294074,0.00969978971913221,0.09728812115646226,0.10190879395919548,-0.0033898305084745077,0.027118644067796602,0.013627099,0.06356337,0.9182619
1520,,,,,,,-0.0895563598078583,0.065734744,0.39824426,-0.00017388495,0.05181327088384436,0.009757669901943003,0.09717208616359556,0.1018958683778759,0.0016949152542372616,0.02711864406779659,0.023763563,0.06406847,0.9976285
1521,,,,,,,-0.9758040056178707,0.070146285,0.39471862,0.00017065606,0.05381799152080925,0.010267682073092865,0.09708403502680565,0.10189937039055254,0.006779661016949141,0.027118644067796613,0.0101635065,0.049277347,0.7665312
1522,,,,,,,0.032244098905337984,0.07600215,0.39065593,-0.00016744414,0.055650557383350924,0.01070871596388155,0.09693742498768061,0.10188929960027211,0.011864406779660991,0.02711864406779663,-0.0034347028,0.037845053,0.024984097
1523,,,,,,,0.009446564149847902,0.08147079,0.38590214,0.0001643678,0.05799917082888525,0.010767584258738984,0.09681504358359057,0.10189851318847173,0.01694915254237287,0.027118644067796616,-0.0038680013,0.03279894,0.00036509198
1524,,,,,,,-0.4999243083424593,0.08849003,0.38003626,-0.00016146096,0.06042981060289008,0.011766050120950985,0.09663135900484479,0.10189702419786334,0.022033898305084752,0.027118644067796606,0.042881537,0.048170574,0.0007312351
1525,,,,,,,-0.8920655500202279,0.094237745,0.3779603,0.00015847785,0.06444668656555018,0.012080846908484192,0.09647014690823931,0.10191427621324733,0.02711864406779659,0.027118644067796623,0.08899899,0.072366,0.003807746
1526,,,,,,,0.013358418027979423,0.10036909,0.38324207,-0.00015569813,0.06753314358453914,0.013138322515881417,0.09624507436821504,0.1019176466614487,0.032203389830508466,0.027118644067796596,0.13511696,0.10808594,0.019575331
1527,,,,,,,0.020795277335292385,0.10652202,0.38576669,0.00015294385,0.07243663388281009,0.014062870317082771,0.09603849024544905,0.10193675472969067,0.03728813559322031,0.02711864406779666,0.18123464,0.16005263,0.09444431
1528,,,,,,,-0.8456337650616964,0.11465881,0.3922927,-0.0001504014,0.0761511901274108,0.01455239090833648,0.0957640168423517,0.10194075027418432,0.042372881355932195,0.02711864406779656,0.18963553,0.17087267,0.10682848
1529,,,,,,,-0.8012117594480515,0.12080669,0.39168712,0.00014784203,0.08316717771564901,0.015874287406082484,0.09550476200064838,0.10195934933102734,0.04745762711864408,0.02711864406779658,0.18991876,0.17090495,0.101145394
1530,,,,,,,0.04515937857244835,0.12304589,0.3778461,-0.00014528267,0.08725793586327783,0.016897318218763058,0.09517569534931498,0.10196069575311627,0.05254237288135592,0.02711864406779658,0.18991825,0.1709063,0.101145156
1531,,,,,,,0.010427644063213011,0.1245058,0.36110377,0.00014285887,0.09415423030398745,0.01738326552564402,0.09486042185881728,0.10197611706152765,0.05762711864406778,0.027118644067796613,0.1770812,0.15523085,0.051273365
1532,,,,,,,-0.7943356136480967,0.12659943,0.34392554,-0.0001405707,0.10005315967729671,0.01898237933970808,0.09447423011803384,0.10197459089178347,0.06271186440677966,0.02711864406779658,0.12226983,0.10348633,0.003829651
1533,,,,,,,-0.9409990310668945,0.1285516,0.3259967,0.00013830158,0.10863817009727755,0.021038622653045656,0.09410051634190393,0.10198699477244196,0.06779661016949153,0.027118644067796602,0.044521045,0.057808433,0.00011756049
1534,,,,,,,0.02323190858348102,0.13111956,0.30779693,-0.00013607061,0.1160376773906068,0.022114371622773896,0.09365409955098532,0.1019840031367158,0.07288135593220339,0.02711864406779658,-0.03322893,0.03196913,3.86556e-06
1535,,,,,,,0.019189103612861434,0.13338682,0.28898516,0.00013393284,0.125119628749395,0.023133247887433782,0.09321892611688687,0.10199682114050218,0.07796610169491522,0.027118644067796623,-0.08726359,0.02195204,1.3902453e-06
1536,,,,,,,-0.5830485128985785,0.13638285,0.27022088,-0.00013169975,0.13210584191947192,0.025461152971878603,0.09270802859849656,0.10199376718931495,0.08305084745762716,0.027118644067796623,0.09595625,0.13699463,0.9999944
1537,,,,,,,-0.5743209622375706,0.13905822,0.2509851,0.00012976115,0.14070299338692396,0.026680596050310448,0.09220478084261077,0.10200595315634578,0.08813559322033898,0.027118644067796637,0.022023672,0.09364122,1.0
1538,,,,,,,0.017206868384107996,0.1424387,0.23219886,-0.00012782043,0.1495550524573884,0.028336263067851086,0.09162508018957526,0.102004362484751,0.09322033898305082,0.027118644067796637,-0.042979687,0.05326416,0.99999285
1539,,,,,,,0.006690523880986655,0.14527768,0.21312872,0.000125867,0.15679199124985188,0.02974998377358226,0.09105347830924135,0.10202051000510504,0.09830508474576274,0.02711864406779668,-0.031000808,0.08445855,0.00027238636
1540,,,,,,,-0.3557737729092336,0.14901395,0.19512752,-0.0001240068,0.1611159325086585,0.031864116344729916,0.09040479170783472,0.10202226779611359,0.10338983050847458,0.027118644067796634,-0.11222172,0.2541222,7.187807e-08
1541,,,,,,,-0.85188335365582,0.15188189,0.17613731,0.0001222059,0.1676910332118617,0.032971293832393035,0.0897617601338935,0.10203821000970935,0.10847457627118647,0.027118644067796648,0.18090478,0.5998161,1.0
1542,,,,,,,0.014217594378459606,0.15466435,0.15611617,-0.000120354176,0.17198644978425615,0.03315938137083743,0.08903825374965961,0.10203605105437835,0.11355932203389832,0.02711864406779663,0.49196392,1.2127998,1.0
1543,,,,,,,0.0068570776554277325,0.1571266,0.1373,0.00011865499,0.17165564548582682,0.033054006686999995,0.08831947840842126,0.10204733207714957,0.11864406779661014,0.027118644067796665,0.7543107,1.1472933,1.0000001
1544,,,,,,,-0.6898089438369593,0.16025765,0.12007083,-0.00011696428,0.1722943684666126,0.0328843138546428,0.08752367585791342,0.10204222294785338,0.12372881355932208,0.02711864406779661,1.0134677,0.86235297,1.0000001
1545,,,,,,,-0.5412593167467216,0.16082919,0.107968606,0.000115273564,0.1679205843463974,0.03294490667905265,0.08673559753921341,0.10205083458491916,0.12881355932203387,0.027118644067796658,1.3665535,0.64213383,1.0
1546,,,,,,,0.1209089997670281,0.15791433,0.10520947,-0.00011370573,0.1623850205712032,0.03096465596030061,0.08587139270165751,0.10204327139556797,0.13389830508474584,0.027118644067796634,1.7696078,0.52485055,0.9999999
1547,,,,,,,0.04023399199179718,0.15411203,0.1059097,0.00011200231,0.15393845461171163,0.02927360377457536,0.08501438055360543,0.10205159282637598,0.13898305084745763,0.027118644067796648,2.180724,0.43322822,1.0
1548,,,,,,,-0.6880835002845096,0.15127096,0.10641855,-0.00011047262,0.1427066443615274,0.027374171478636914,0.08407751122947608,0.10204392121916483,0.1440677966101695,0.02711864406779663,2.591842,0.35485664,1.0000001
1549,,,,,,,-0.8022774199849552,0.14767335,0.10693884,0.00010902768,0.13085479164420383,0.025227519142190454,0.08314835350126394,0.10204977744465885,0.1491525423728813,0.027118644067796658,2.9953868,0.3051987,1.0
1550,,,,,,,0.033327289819607794,0.14457126,0.107545294,-0.000107530825,0.11803714348967959,0.02276132658935691,0.08214535364888527,0.10203923988072613,0.1542372881355932,0.02711864406779664,3.3924356,0.3102512,1.0000002
1551,,,,,,,0.02919777428300225,0.14075878,0.10806788,0.000106046675,0.10590898597822551,0.020227314496329026,0.08115030184709016,0.10204501759145958,0.15932203389830504,0.027118644067796648,3.8244338,0.3399059,0.9999999
1552,,,,,,,-0.546896384923886,0.13738737,0.10877845,-0.00010464623,0.09268228687493604,0.017909377480623937,0.08007842228329104,0.10203727596950239,0.16440677966101697,0.02711864406779662,4.2975745,0.39644912,0.99999994
1553,,,,,,,-0.8883082897235186,0.13330247,0.109390624,0.00010320976,0.082017514144136,0.015622887751756317,0.0790175853807282,0.10204608453040352,0.16949152542372878,0.02711864406779666,4.8047347,0.50060993,1.0
1554,,,,,,,0.040978725731704545,0.12971106,0.110163614,-0.000101887694,0.07181250519739169,0.013651700897185409,0.07788440312791892,0.10204124219335474,0.1745762711864406,0.027118644067796644,5.310824,0.62251043,1.0000001
1555,,,,,,,0.02772863164045322,0.12527789,0.11096077,0.00010049783,0.06894216513653297,0.01305410594315191,0.07676159563027111,0.10205455006807851,0.1796610169491525,0.02711864406779667,5.8169093,0.7644824,0.99999994
1556,,,,,,,-0.6569161152228331,0.12205604,0.111510985,-9.927324e-05,0.07001983430379587,0.013906638634475417,0.07556317050132434,0.10205369545455498,0.18474576271186438,0.02711864406779664,6.3228874,0.9265816,1.0000001
1557,,,,,,,-0.7939111929673415,0.122184314,0.11170988,9.8010496e-05,0.07753973349282083,0.014857394390008155,0.07437635101514341,0.10206798017674898,0.18983050847457625,0.02711864406779665,6.8287263,1.1081096,1.0
1558,,,,,,,0.028162615271635882,0.12546268,0.11325424,-9.678166e-05,0.08934150280914559,0.017313043984548034,0.0731217138380482,0.1020663188000993,0.19491525423728812,0.027118644067796665,7.334565,1.3075114,0.99999994
1559,,,,,,,0.024780441577659303,0.12773953,0.11427892,9.544264e-05,0.10401606254115552,0.020248418657082587,0.07188500208158273,0.10207943348151899,0.19999999999999993,0.027118644067796665,7.840403,1.5229057,1.0000001
1560,,,,,,,-0.6827078571124953,0.13101313,0.11587093,-9.4319745e-05,0.1207205137988534,0.023048960135581307,0.07058064203377991,0.1020767227995425,-0.09999999999999998,0.03220338983050848,-4.0050545,5.0142075e-06,0.99999994
1561,,,,,,,-0.5007108693220177,0.13349497,0.11699795,9.3251925e-05,0.13874365805632405,0.027373135426672843,0.06929342959582155,0.10208820121785912,-0.09491525423728814,0.032203389830508515,-3.8841271,-1.4750163e-06,1.0
1562,,,,,,,0.025812868546323857,0.13694018,0.11864384,-9.206122e-05,0.15412033374945008,0.02906080223198286,0.06793734286206399,0.10208095835550077,-0.08983050847457626,0.032203389830508494,-3.76346,1.15966795e-05,1.0
1563,,,,,,,0.0068511636422057,0.13968813,0.11983173,9.0891706e-05,0.16500402713957388,0.031907445251800864,0.06659785868494106,0.10208460294642625,-0.08474576271186436,0.03220338983050853,-3.6427288,-2.8483073e-06,0.99999994
1564,,,,,,,-0.8610921664809694,0.14338437,0.12152874,-8.982389e-05,0.17173733061377688,0.032712149697880825,0.06519417474633538,0.1020690999868565,-0.07966101694915254,0.03220338983050851,-3.52199,3.390842e-06,1.0
1565,,,,,,,-0.8847599394467413,0.14633957,0.12276693,8.8764544e-05,0.16993078691145652,0.03127204529878791,0.06381189312785078,0.1020664018588927,-0.07457627118644065,0.032203389830508515,-3.3929515,4.0690106e-06,1.0000001
1566,,,,,,,0.011716218651322972,0.15019742,0.1245296,-8.775605e-05,0.15263675213419023,0.03032205329705418,0.062369543379178,0.10204674069699028,-0.06949152542372876,0.032203389830508494,-3.031002,3.2552084e-06,1.0000002
1567,,,,,,,0.007523862548763505,0.1532968,0.12581626,8.6688226e-05,0.13046263878164888,0.0252917743647033,0.060953282135207155,0.10204048089380909,-0.06440677966101692,0.03220338983050852,-2.6409447,1.3563368e-07,0.99999994
1568,,,,,,,-0.5674836438924528,0.15730537,0.12764056,-8.565431e-05,0.10381903341402311,0.020569614504721855,0.05947863452888994,0.10201523627203239,-0.05932203389830504,0.032203389830508494,-2.2508829,2.4414062e-06,1.0
1569,,,,,,,-0.9700130778293924,0.16068466,0.12894621,8.4671236e-05,0.07912142001231165,0.015474357374126264,0.05803130873353142,0.1020012537088982,-0.054237288135593205,0.03220338983050853,-1.8642088,2.1430122e-05,0.9999999
1570,,,,,,,0.031987213945269516,0.16441308,0.13087307,-8.371359e-05,0.05766597270309349,0.011317379032974995,0.056528820416717786,0.10196927720403096,-0.04915254237288134,0.0322033898305085,-1.4863029,9.657118e-05,0.99999994
1571,,,,,,,0.007929391132546286,0.1661458,0.13239965,8.275595e-05,0.046438387097235835,0.008712428226594099,0.05505711091083427,0.10195128783039929,-0.04406779661016947,0.03220338983050854,-1.1252793,0.0005889215,1.0
1572,,,,,,,-0.5844989170882907,0.1693186,0.13446826,-8.178135e-05,0.038760717910860464,0.007692974693817861,0.05353363523627777,0.10191657175506384,-0.038983050847457595,0.03220338983050852,-0.7338044,0.0035253908,0.9999998
1573,,,,,,,-0.993145728474341,0.17117679,0.13602994,8.094235e-05,0.03981386448051918,0.0075100181051557064,0.05204449562014184,0.10189696702044165,-0.03389830508474573,0.03220338983050854,-0.35522613,0.022406142,0.9999999
1574,,,,,,,0.03676127596809268,0.17434795,0.1381897,-7.999317e-05,0.04351968449478577,0.008589178952991562,0.05050602341308021,0.10186365713972062,-0.028813559322033895,0.03220338983050852,0.00701433,0.15493001,1.0000001
1575,,,,,,,0.007193758093597622,0.17610946,0.13982005,7.901858e-05,0.05316522610988123,0.009978176766014613,0.0490046190457994,0.10184861396977553,-0.023728813559322014,0.03220338983050854,0.36043507,0.4935064,1.0000001
1576,,,,,,,-0.5014348451537315,0.1792613,0.14207128,-7.825585e-05,0.06110576429905199,0.012033016061625924,0.04745814985616189,0.10182022311483296,-0.018644067796610164,0.03220338983050847,0.4807114,0.3540945,1.0000002
1577,,,,,,,-1.0204640771403457,0.1808458,0.14379303,7.734058e-05,0.06917178914703377,0.013349252403677094,0.04595241493170048,0.10180848396317031,-0.013559322033898317,0.032203389830508494,0.1594512,0.14207304,1.04904174e-07
1578,,,,,,,0.022114126176744072,0.18337741,0.14613272,-7.6543954e-05,0.07215988567261253,0.01434164482222991,0.04440441179958549,0.10178280335729639,-0.00847457627118642,0.03220338983050848,0.08074663,0.102135964,0.00042734784
1579,,,,,,,0.009264498807564503,0.18362096,0.14761667,7.561385e-05,0.0716907483459179,0.013706905176383065,0.04290026540196786,0.1017734216543879,-0.0033898305084744916,0.03220338983050851,0.0827486,0.12161513,0.99997133
1580,,,,,,,-0.6914635734124617,0.185882,0.14985842,-7.4860654e-05,0.0689038687582581,0.013207590153110831,0.04135730636815193,0.10174990758601438,0.0016949152542373091,0.032203389830508494,0.08480949,0.11798178,0.9999775
1581,,,,,,,-0.7373471633352414,0.18592316,0.15152034,7.397862e-05,0.06644798539001809,0.013026042910577861,0.03986211449897469,0.10174432842626038,0.0067796610169491575,0.032203389830508536,0.07121024,0.09131185,0.9971408
1582,,,,,,,0.022299073878909892,0.18804194,0.1525522,-7.330673e-05,0.06927844068309306,0.013233915186818506,0.03833183604015799,0.10172643073775686,0.011864406779661007,0.03220338983050849,0.05761127,0.07045302,0.7313239
1583,,,,,,,0.008661670333093447,0.19051945,0.14691074,7.256605e-05,0.07855784442426184,0.014836259159413584,0.03685219564660066,0.10172599077670356,0.01694915254237292,0.03220338983050852,0.044010807,0.05423557,0.020801866
1584,,,,,,,-0.6742879528196613,0.22361839,0.14601731,-7.1678194e-05,0.10246840676731989,0.019558155692244374,0.0353408804856661,0.10171119302771095,0.022033898305084745,0.03220338983050848,0.04817505,0.05296007,0.0038432144
1585,,,,,,,-0.9236090061952121,0.27656984,0.15050851,7.106271e-05,0.144128229236655,0.028013954274495243,0.03388496873470745,0.1017134917382121,0.027118644067796623,0.032203389830508515,0.078249544,0.06780247,0.006378208
1586,,,,,,,0.07016779738812824,0.3234002,0.1538561,-7.025847e-05,0.21415703634305613,0.0411290846157604,0.03240123109007684,0.10170278306998641,0.03220338983050846,0.03220338983050849,0.10832257,0.086614855,0.010567932
1587,,,,,,,0.014218533253747724,0.37588027,0.16079117,6.962452e-05,0.31006473733688905,0.05973663436557002,0.03097456555549568,0.10170874696152464,0.03728813559322033,0.03220338983050852,0.14499657,0.11766683,0.027664559
1588,,,,,,,-0.7930667121805738,0.43284807,0.17187415,-6.882706e-05,0.4292155656677006,0.08036803068641271,0.02952216126255248,0.10169948662127691,0.042372881355932174,0.03220338983050851,0.189017,0.17079373,0.12018348
1589,,,,,,,-0.9872279167175293,0.48731866,0.18201503,6.849933e-05,0.5427133272007499,0.10305758114584454,0.028130167867692152,0.10170626183422668,0.04745762711864404,0.032203389830508515,0.1896554,0.1708697,0.10641276
1590,,,,,,,0.026442091723863623,0.5431734,0.19396786,-6.699033e-05,0.6486983635485195,0.12475295013269568,0.026714300625256916,0.1016988496296523,0.05254237288135592,0.03220338983050849,0.18852958,0.1707506,0.13170336
1591,,,,,,,0.009281571889241802,0.59582335,0.20509675,6.8213274e-05,0.7188013153255437,0.13977286581355777,0.025358740459530477,0.10170714042000438,0.057627118644067776,0.03220338983050852,0.18740521,0.17062826,0.16191542
1592,,,,,,,-0.3297231698036194,0.65184,0.21748745,-6.433204e-05,0.7581049632611504,0.14682126956015698,0.023979875689471977,0.10169947158979176,0.06271186440677967,0.03220338983050848,0.15553288,0.13820638,0.0901632
1593,,,,,,,-0.8390031802654266,0.7056802,0.22418979,6.644595e-05,0.7723703104486865,0.14489215130565114,0.02266069746945239,0.10170694402591224,0.06779661016949153,0.032203389830508494,0.07778419,0.077805586,0.003026191
1594,,,,,,,0.028663245054728274,0.7602451,0.2309685,-6.4566775e-05,0.7409179534712468,0.1457967870490401,0.021312805334453955,0.10169920341807862,0.07288135593220343,0.03220338983050849,-0.0069647557,0.04056288,6.995307e-05
1595,,,,,,,0.006100475025571844,0.810257,0.235156,6.430105e-05,0.73273849996155,0.14100187482071566,0.020022190886881,0.10170699377602321,0.07796610169491532,0.032203389830508515,-0.07097992,0.025501031,2.7567547e-05
1596,,,,,,,-0.7165157437324524,0.8672308,0.24548624,-6.3593376e-05,0.6911145766521858,0.13803627857943584,0.01870923281188398,0.1016991076746034,0.08305084745762713,0.032203389830508466,0.06718326,0.10491482,0.9999859
1597,,,,,,,-0.9546856808662415,0.9021852,0.25209898,6.2967105e-05,0.6664379649764435,0.12903252098696227,0.01745822043737607,0.10170616532977793,0.08813559322033894,0.032203389830508494,0.019169282,0.08490099,0.9999999
1598,,,,,,,0.01082344590346717,0.90369314,0.24922559,-6.237874e-05,0.6328474174626378,0.12285869746812529,0.016188016078901527,0.10169720466624237,0.09322033898305081,0.03220338983050845,-0.0033592193,0.06626058,0.9999668
1599,,,,,,,0.006026989920743896,0.91073084,0.25077027,6.177074e-05,0.6297097712757708,0.12102788398573636,0.014986008503218105,0.10170252054408586,0.0983050847457627,0.03220338983050851,0.034193844,0.1032525,0.00011379666
1600,,,,,,,-0.7062720736460899,0.91312927,0.25004798,-6.127881e-05,0.6199812303282728,0.12233200053670125,0.013764179268505785,0.10169152692962596,0.10338983050847457,0.03220338983050846,-0.007096897,0.22912191,2.981032e-07
1601,,,,,,,-0.840641974809751,0.9187198,0.2508114,6.0578317e-05,0.6446583391356837,0.12360998927495297,0.01260869937883893,0.10169518103883768,0.10847457627118647,0.03220338983050849,0.30396003,0.5541168,1.0
1602,,,,,,,0.014054607211055267,0.9215617,0.2505186,-6.009155e-05,0.6779857379405483,0.1290150953419679,0.011440011738014984,0.10168304427075885,0.11355932203389829,0.03220338983050848,0.61501884,1.1406779,1.0000001
1603,,,,,,,0.018652475801053038,0.92642766,0.2509812,5.9519763e-05,0.7199996305388929,0.1373795166217467,0.010345504424263593,0.10168658645734197,0.11864406779661016,0.03220338983050849,0.9026277,1.5079813,0.99999994
1604,,,,,,,-0.5765975108787195,0.92947835,0.2509046,-5.901605e-05,0.7729438217943908,0.1478595040584005,0.009239128123354921,0.10167566706950319,0.12372881355932204,0.03220338983050849,1.1404712,1.1299411,1.0
1605,,,,,,,-0.9616424390925696,0.9340068,0.25116423,5.833701e-05,0.8335038810653626,0.16238936985329847,0.008206419445209235,0.10168193105041284,0.12881355932203384,0.032203389830508494,1.4935586,0.8665621,1.0
1606,,,,,,,0.040100418468282016,0.93733764,0.25127327,-5.7876725e-05,0.8986726674974691,0.1693032516842476,0.0071614711446629994,0.10167475984418363,0.13389830508474582,0.03220338983050847,1.8761282,0.7054038,1.0
1607,,,,,,,0.01025133363818032,0.94156015,0.2513027,5.7329573e-05,0.9448895234006071,0.18372319589058947,0.006188255455377832,0.10168391128372754,0.13898305084745768,0.03220338983050851,2.2710736,0.5886232,1.0000001
1608,,,,,,,-0.7897761499527658,0.94515836,0.252105,-5.6772886e-05,1.0174349439208208,0.1955852289800187,0.0052032918735407255,0.10167765498499096,0.1440677966101695,0.03220338983050844,2.6757102,0.48770916,0.99999994
1609,,,,,,,-1.0379709406654434,0.94755065,0.25096402,5.6236593e-05,1.0746074754027666,0.20648571256948495,0.004288939117396509,0.1016870922300884,0.14915254237288136,0.03220338983050846,3.0874233,0.40932062,1.0000001
1610,,,,,,,0.04688208323476225,0.94521433,0.24604398,-5.585364e-05,1.1211380130092352,0.21900919782294725,0.0033577656182248047,0.10168193149305034,0.1542372881355932,0.03220338983050846,3.4997008,0.34807956,0.9999998
1611,,,,,,,0.02705574076365681,0.9446778,0.24194889,5.5245182e-05,1.1536006481855774,0.22376733581315478,0.0024892932004805333,0.10169211649148689,0.15932203389830504,0.03220338983050848,3.964127,0.33078262,0.9999999
1612,,,,,,,-0.6688207033837196,0.94216263,0.2375612,-5.4812837e-05,1.1935358630462165,0.22538001625404297,0.0015993741641808883,0.10168613773573125,0.164406779661017,0.03220338983050846,4.469501,0.3710688,1.0000001
1613,,,,,,,-1.0718263033593054,0.94279367,0.23310034,5.4217882e-05,1.210679179047225,0.23155297698689853,0.0007666926343421489,0.10169512696286691,0.16949152542372883,0.03220338983050848,4.9722066,0.4127927,0.9999999
1614,,,,,,,0.014667631891823782,0.9456325,0.22729744,-5.3838834e-05,1.2195055764767484,0.23471828933459696,-9.313975438288563e-05,0.10168866573416159,0.17457627118644062,0.03220338983050844,5.4763618,0.4827341,1.0000002
1615,,,,,,,0.01142551348060013,0.9487811,0.22218966,5.33519e-05,1.2376271491914386,0.2366680158525398,-0.0008900505802031806,0.10169712461966891,0.1796610169491525,0.032203389830508466,5.9824486,0.60144657,0.9999999
1616,,,,,,,-0.3278422586142723,0.95137817,0.21708801,-5.2876258e-05,1.2142527029868455,0.2324183712386969,-0.0017061948906075312,0.10168915142644917,0.18474576271186435,0.03220338983050848,6.488472,0.74018544,1.0
1617,,,,,,,-0.7490217262888189,0.9538989,0.21276814,5.2371775e-05,1.205553162710979,0.2326258945818134,-0.0024617405081087938,0.1016953622028595,0.18983050847457625,0.03220338983050852,6.9943094,0.8991594,0.99999994
1618,,,,,,,0.02871137105237386,0.9542167,0.20731084,-5.1993542e-05,1.194197749806321,0.23014842782364212,-0.003242802125764187,0.10168534358561859,0.19491525423728817,0.032203389830508494,7.500149,1.0776503,0.99999994
1619,,,,,,,0.019982109405255178,0.9539296,0.20183244,5.14981e-05,1.1747147129997533,0.22768077997348415,-0.003962050468385513,0.10169018613846881,0.2,0.032203389830508494,8.005986,1.2742939,1.0
1620,,,,,,,-0.8415679209338033,0.95351446,0.19650494,-5.1012637e-05,1.1469649393761148,0.22338100615859632,-0.004707149878760936,0.10167960401097706,-0.1,0.03728813559322033,-4.039013,-7.907433e-06,1.0
1621,,,,,,,-0.9933793072042794,0.95329016,0.19155009,5.057917e-05,1.1282055684062935,0.2151238212689908,-0.005389305789076062,0.10168449851146115,-0.09491525423728808,0.037288135593220306,-3.917737,-3.0404993e-07,0.9999998
1622,,,,,,,0.03138658387976655,0.9530787,0.18695444,-5.0077302e-05,1.0909797949917823,0.21331589573287343,-0.006086695363006473,0.10167384578992276,-0.08983050847457624,0.0372881355932203,-3.7970445,-1.2376573e-06,1.0000001
1623,,,,,,,0.025560819316196318,0.95422965,0.18352762,4.9591592e-05,1.079035884647893,0.20596255094463845,-0.006713709826350145,0.10167856711430458,-0.08474576271186436,0.03728813559322035,-3.6763122,-2.7932062e-06,1.0
1624,,,,,,,-0.6892099731108722,0.9555493,0.1805718,-4.9236452e-05,1.046226727798738,0.20357165395819768,-0.007350719606069312,0.10166738785879205,-0.07966101694915251,0.03728813559322029,-3.5555747,4.543728e-06,1.0000002
1625,,,,,,,-0.9353242054873822,0.9567334,0.1777476,4.8725848e-05,1.0093929444392309,0.19489357086867354,-0.007912559901437072,0.10167056326429484,-0.0745762711864407,0.03728813559322031,-3.4267862,-7.9684787e-07,1.0
1626,,,,,,,0.03661860949402378,0.95768315,0.17507653,-4.8421287e-05,0.9834690222477962,0.18954947031262484,-0.008489671415957148,0.10165782165336705,-0.06949152542372874,0.0372881355932203,-3.115793,-1.7632378e-06,0.9999999
1627,,,,,,,0.016582676777855937,0.9585129,0.17250925,4.789744e-05,0.9736852513761336,0.18190588584245898,-0.008993309819567523,0.10165985973876761,-0.06440677966101689,0.03728813559322032,-2.7257342,2.7804906e-06,0.9999998
1628,,,,,,,-0.7942407084446327,0.95941305,0.17029063,-4.7607446e-05,0.9492025955939436,0.1794530792998465,-0.009506331394971115,0.10164550086662158,-0.05932203389830509,0.037288135593220285,-2.3356745,-2.170139e-06,1.0000001
1629,,,,,,,-0.7887666809792612,0.96105635,0.1685003,4.6962832e-05,0.9181583174692226,0.18007572651739087,-0.009953658592217992,0.10164569472154487,-0.05423728813559319,0.03728813559322031,-1.9456166,7.188585e-06,0.9999999
1630,,,,,,,0.020345401365396587,0.9623237,0.16679569,-4.6688994e-05,0.9044046998873414,0.1685419459867775,-0.010420743993268589,0.10163022692344849,-0.04915254237288134,0.03728813559322031,-1.5673172,4.530165e-05,1.0000001
1631,,,,,,,0.01608479487925514,0.96377015,0.16514577,4.624248e-05,0.8851997958367844,0.17320956891044473,-0.010823286052955834,0.10163047346469865,-0.04406779661016944,0.03728813559322031,-1.215135,0.00030137805,1.0
1632,,,,,,,-0.910437585667866,0.9649019,0.16388334,-4.5865352e-05,0.8784735594231528,0.16464136323085996,-0.011249478755065555,0.10161558223614842,-0.03898305084745767,0.0372881355932203,-0.820821,0.0018207466,1.0000002
1633,,,,,,,-1.0787105144523992,0.9660491,0.163589,4.5423607e-05,0.866082168294324,0.16413989732046794,-0.011614544175055934,0.10161609816427158,-0.03389830508474579,0.03728813559322035,-0.44233987,0.011668295,0.99999994
1634,,,,,,,0.041150629446606045,0.9669109,0.16359873,-4.5120636e-05,0.8427465196223363,0.16259760787778493,-0.011997718388805331,0.10160146336582415,-0.028813559322033902,0.037288135593220306,-0.081155434,0.08254259,1.0000001
1635,,,,,,,0.01009407148444571,0.96779495,0.16353518,4.465452e-05,0.8389135084101167,0.1569931096968351,-0.012310945040034434,0.10160182741928062,-0.023728813559322073,0.03728813559322036,0.27727377,0.31857315,1.0
1636,,,,,,,-0.627915590565379,0.96828705,0.1635114,-4.425515e-05,0.8159054551324153,0.15800382457585196,-0.01263638993059141,0.10158510132181907,-0.018644067796610177,0.037288135593220306,0.45878792,0.35000274,0.99999994
1637,,,,,,,-1.1074932453108997,0.96866745,0.16341507,4.378692e-05,0.8183755101874389,0.15678656391075138,-0.01289590763224955,0.1015817886818676,-0.013559322033898277,0.037288135593220306,0.19610175,0.16024849,-1.6746762e-07
1638,,,,,,,0.009677930672140261,0.9687988,0.16337648,-4.3508313e-05,0.7964584420484652,0.15562961427298588,-0.013183161987105608,0.10156208096909675,-0.008474576271186404,0.037288135593220285,0.16592021,0.17644532,0.1669709
1639,,,,,,,0.005149818887372602,0.96890813,0.16325657,4.2987118e-05,0.7932018788424431,0.1512819944857369,-0.01341079303313366,0.10155700451156306,-0.0033898305084745866,0.0372881355932203,0.10825684,0.14962131,0.9999995
1640,,,,,,,-0.3840500376756909,0.96878815,0.16321678,-4.2684143e-05,0.7999130432529992,0.15322326365728792,-0.013657033258049716,0.1015359703482757,0.0016949152542372655,0.03728813559322029,0.11415887,0.15632704,0.99999917
1641,,,,,,,-1.0791226463410462,0.9686382,0.16307987,4.2180953e-05,0.7837316373481161,0.15350342446374363,-0.013834887528770486,0.10153026881494781,0.0067796610169491575,0.03728813559322031,0.13107164,0.16464709,0.9999718
1642,,,,,,,0.01769664608203508,0.96831286,0.16304708,-4.1924595e-05,0.779047669805017,0.15098818771101008,-0.014029870092080636,0.10150910518275098,0.011864406779661,0.03728813559322034,0.1186552,0.12940484,0.9965534
1643,,,,,,,0.014641050521360022,0.9678981,0.1628929,4.143094e-05,0.7779877208061585,0.15184007380384748,-0.014157379273037294,0.10150270646979402,0.01694915254237288,0.03728813559322032,0.10505524,0.100274794,0.6929341
1644,,,,,,,-0.9846146176162275,0.9672777,0.16285634,-4.1093008e-05,0.7752833365729994,0.1497674113432471,-0.01430657964378745,0.10147990751491855,0.022033898305084742,0.03728813559322029,0.10139404,0.09011068,0.034759216
1645,,,,,,,-0.8428928614820091,0.966545,0.16267493,4.059194e-05,0.773199382972625,0.1466443520113581,-0.014398049727500464,0.10147131550037973,0.02711864406779662,0.03728813559322031,0.103253044,0.09048801,0.12126408
1646,,,,,,,0.02223388063418254,0.96565926,0.16263284,-4.030168e-05,0.7703402539079338,0.14943225855630282,-0.0145157625169367,0.10144651460537243,0.03220338983050848,0.03728813559322031,0.1333273,0.11523573,0.18673594
1647,,,,,,,0.01499091801241312,0.9647093,0.16243242,3.981756e-05,0.7699213438977223,0.1522398914911419,-0.014574788985555543,0.10143689075020196,0.03728813559322033,0.03728813559322032,0.16340153,0.14626682,0.2764365
1648,,,,,,,-0.6532803304529421,0.96371216,0.16239958,-3.9549544e-05,0.768544749318216,0.14725482201143042,-0.014661580381282685,0.10141212623676793,0.042372881355932195,0.037288135593220285,0.18369532,0.17022638,0.30023432
1649,,,,,,,-1.1163480569774977,0.96264887,0.16218899,3.9016697e-05,0.7543715297944925,0.14812833559097047,-0.01469261578382646,0.10140263185760424,0.04745762711864406,0.03728813559322031,0.18548201,0.17042509,0.22607328
1650,,,,,,,0.05159238749029394,0.9615161,0.16216178,-3.8664995e-05,0.7640464138993611,0.1477061574002698,-0.014752251254620095,0.10137738981940306,0.05254237288135596,0.03728813559322033,0.17596209,0.15610759,0.13880134
1651,,,,,,,0.03620886603060125,0.96032405,0.16193777,3.821477e-05,0.7584171518940815,0.14550890352623658,-0.014758728639634266,0.10136761992216624,0.05762711864406779,0.037288135593220306,0.16376245,0.14096029,0.09700052
1652,,,,,,,-0.5475630368587475,0.9591548,0.16192363,-3.7805865e-05,0.7533409459634509,0.1475431640619454,-0.014798784996202411,0.10134281605209886,0.06271186440677966,0.03728813559322033,0.14534754,0.12700182,0.22840706
1653,,,,,,,-0.914045712798114,0.9579531,0.16169454,3.7337635e-05,0.7658712493268416,0.14593654179117782,-0.014788701315223867,0.10133395852321808,0.0677966101694915,0.03728813559322031,0.0621637,0.06767036,0.010846419
1654,,,,,,,0.034873484037029494,0.95677644,0.16169551,-3.7030426e-05,0.7620661417831207,0.1468647869561232,-0.014813373093138555,0.10130976438008546,0.07288135593220339,0.037288135593220285,-0.030706482,0.032697245,0.00018288543
1655,,,,,,,0.02849453438614289,0.9554089,0.16144556,3.6511876e-05,0.7629535035341793,0.1435474741926872,-0.01478763522195527,0.10129965317502668,0.07796610169491527,0.03728813559322032,-0.08844876,0.021767782,0.00014273857
1656,,,,,,,-0.6880561503080221,0.95394903,0.16143535,-3.6028287e-05,0.7558309961197563,0.14471488826521345,-0.014797093439941775,0.10127231221439657,0.08305084745762713,0.037288135593220285,0.007621765,0.063016966,0.99991184
1657,,,,,,,-1.0353796917658586,0.95229477,0.16115102,3.5529334e-05,0.7583011170078227,0.15119498336100892,-0.014759203624576035,0.1012591290886822,0.088135593220339,0.037288135593220285,-0.039979383,0.0508884,0.9999993
1658,,,,,,,0.02891258395724411,0.9507161,0.16114488,-3.5060046e-05,0.7570788527521454,0.1451487679785357,-0.014758903457212747,0.10123056907279185,0.09322033898305086,0.037288135593220306,-0.041977447,0.04699029,0.9999593
1659,,,,,,,0.00943946521537454,0.9490583,0.16085099,3.4635246e-05,0.7615832490445827,0.14794038261443526,-0.014712397275742658,0.1012179572699473,0.09830508474576267,0.03728813559322031,-0.0032223235,0.072414145,1.4126164e-05
1660,,,,,,,-0.5525107681751251,0.94749576,0.1608618,-3.410134e-05,0.7556627599079024,0.14849551984674006,-0.014705376731522992,0.10118982285017297,0.1033898305084746,0.03728813559322028,0.09619633,0.2501008,9.583471e-07
1661,,,,,,,-1.063836776293241,0.94569993,0.16054289,3.360742e-05,0.7599575413921669,0.14700136142535553,-0.014654019975268752,0.10117577626403679,0.10847457627118645,0.037288135593220306,0.41226625,0.57441473,1.0000001
1662,,,,,,,0.011745984332608244,0.9438249,0.16054052,-3.303193e-05,0.7563885366953274,0.14662554079579082,-0.014642404789916252,0.10114348288488496,0.11355932203389832,0.0372881355932203,0.72833866,1.1377062,1.0000001
1663,,,,,,,0.00864737651126601,0.94142693,0.1601504,3.248981e-05,0.7576436261473088,0.1470041510909584,-0.014585575240886817,0.1011217892797531,0.11864406779661012,0.037288135593220306,1.0234367,1.7816123,0.99999994
1664,,,,,,,-0.7959679693126223,0.93875784,0.16009268,-3.1975767e-05,0.7526862488147992,0.14561100486906078,-0.014568437567752321,0.10107882202925149,0.12372881355932211,0.03728813559322032,1.2683529,1.4346865,1.0000001
1665,,,,,,,-0.9577789300936831,0.93545026,0.15959753,3.1368232e-05,0.7591918826405977,0.14216789835751253,-0.014507949895630172,0.10104528812262868,0.12881355932203392,0.03728813559322034,1.6205622,1.1348745,0.99999994
1666,,,,,,,0.07545819990689319,0.93192583,0.15948385,-3.074004e-05,0.7552610688632663,0.14145589872169564,-0.01448951438220777,0.10099046137321042,0.13389830508474587,0.03728813559322033,1.9965866,0.92697567,1.0000001
1667,,,,,,,0.020223104033990944,0.92765665,0.15886891,3.0088411e-05,0.7529923382714887,0.14794114224675578,-0.01442812424125079,0.10094445063468226,0.13898305084745766,0.037288135593220355,2.3915317,0.7858811,0.99999994
1668,,,,,,,-0.6738741648824591,0.9230719,0.15870199,-2.945678e-05,0.7536009094413464,0.14445148263458246,-0.014406790408774652,0.10087463593908308,0.14406779661016947,0.0372881355932203,2.826646,0.72200227,0.9999999
1669,,,,,,,-0.9833463145214976,0.917403,0.15787214,2.8811968e-05,0.7538252025557676,0.1459894369464393,-0.014340813721543895,0.10081171833913753,0.1491525423728813,0.03728813559322031,3.2625113,0.6710524,0.9999998
1670,,,,,,,0.03790515758488304,0.9121266,0.15802838,-2.815928e-05,0.7579461848692591,0.14413262250202646,-0.014315105961303093,0.1007238461670299,0.1542372881355932,0.037288135593220285,3.7045257,0.63668376,1.0000001
1671,,,,,,,0.01776956894958424,0.90754205,0.15879782,2.7413967e-05,0.7467035924436053,0.14419521432388283,-0.014245786802304794,0.10063959449388342,0.15932203389830507,0.03728813559322035,4.1572676,0.60488605,1.0
1672,,,,,,,-0.6020670697802589,0.90246415,0.1601858,-2.6569669e-05,0.7448796228720345,0.14534511551387752,-0.014217284205915849,0.10052608144181563,0.16440677966101697,0.037288135593220285,4.652356,0.57928956,1.0000002
1673,,,,,,,-0.8932151380039397,0.8965804,0.16135168,2.581108e-05,0.7317753744412441,0.1458005586040068,-0.014144370774097536,0.10041204103064598,0.1694915254237288,0.0372881355932203,5.155573,0.6100364,1.0
1674,,,,,,,0.23213383438227284,0.8900833,0.16314535,-2.496344e-05,0.7390119216410994,0.14286087790929367,-0.01411208611360468,0.10026870116270727,0.1745762711864406,0.037288135593220285,5.6581435,0.66984266,0.9999999
1675,,,,,,,0.0112307020424565,0.8828839,0.16522017,2.4114242e-05,0.7364010756297465,0.13959786601287805,-0.014036728486032747,0.10012567605197382,0.17966101694915254,0.03728813559322031,6.160849,0.73340714,0.99999994
1676,,,,,,,-0.9285866544360206,0.8747691,0.16838849,-2.3165103e-05,0.7317568290856501,0.14172174891050732,-0.01400320624283974,0.09995126499991346,0.18474576271186435,0.037288135593220285,6.663534,0.8009465,1.0000001
1677,,,,,,,-0.8758973757425944,0.86698496,0.17199185,2.2291475e-05,0.7262169048709599,0.13647247416507438,-0.013926817882825654,0.0997748559479163,0.18983050847457625,0.03728813559322031,7.1659884,0.87254286,0.9999999
1678,,,,,,,0.010243061897421857,0.86073923,0.17838518,-2.123723e-05,0.72616171536489,0.13975257747339248,-0.013891241289558851,0.09956291254040397,0.19491525423728817,0.037288135593220285,7.6684422,0.9480241,1.0000002
1679,,,,,,,0.009007093586457685,0.8527119,0.18408783,2.0335961e-05,0.7224129829639052,0.13937154246386405,-0.013812070174467143,0.09934532658221691,0.2,0.03728813559322031,8.171572,1.0476598,0.99999994
1680,,,,,,,-0.9769478081526914,0.8448165,0.1922446,-1.9398176e-05,0.7214903603537022,0.13854228121003384,-0.013774302020293184,0.0990871280532704,-0.1,0.04237288135593219,-4.072974,-1.2179377e-05,1.0
1681,,,,,,,-0.868441521838943,0.8350265,0.19966961,1.8360151e-05,0.715087321499339,0.13708989010734482,-0.013693650655141635,0.09881901154499652,-0.09491525423728817,0.04237288135593218,-3.951349,-2.0661262e-06,0.99999994
1682,,,,,,,0.06651502676643846,0.82562965,0.2104169,-1.7619304e-05,0.7250253682368965,0.14067507052988776,-0.013653945863079352,0.09851064877892073,-0.0898305084745763,0.042372881355932195,-3.8306262,-3.2550024e-06,1.0000001
1683,,,,,,,0.009598167305143164,0.81204134,0.21501842,1.6895608e-05,0.7065727191888513,0.13737576047692868,-0.013571087126664026,0.09819458146151247,-0.0847457627118644,0.042372881355932215,-3.7098913,-2.6477792e-06,1.0
1684,,,,,,,-0.9935046567171106,0.795543,0.21455704,-1.6563703e-05,0.7043651907974204,0.1363804797449833,-0.01353061509345729,0.0978404809964177,-0.07966101694915252,0.04237288135593221,-3.5891588,-5.4627494e-06,0.99999994
1685,,,,,,,-1.0280455542966653,0.77729803,0.2146282,1.689978e-05,0.7126519191889369,0.13532083169547085,-0.0134484516146074,0.09747575500845146,-0.0745762711864407,0.04237288135593219,-3.460618,-5.344616e-06,1.0000001
1686,,,,,,,0.011816518641562255,0.7569764,0.21388106,-1.7873086e-05,0.7132829552108109,0.13873844708863045,-0.01340851810295352,0.09707083189640459,-0.06949152542372879,0.042372881355932174,-3.2006044,-4.2388174e-06,1.0000001
1687,,,,,,,0.006468779941428411,0.73503554,0.21286222,2.1716833e-05,0.7045663973134132,0.1378323842412615,-0.013326308499708023,0.09665285259913345,-0.06440677966101693,0.042372881355932195,-2.8105252,3.3696492e-06,0.99999994
1688,,,,,,,-0.7728530730841294,0.7117606,0.21234755,-1.9733592e-05,0.7043186141198118,0.13619834697601785,-0.01328706492305506,0.09618570540759872,-0.05932203389830508,0.04237288135593215,-2.420464,-3.0517577e-07,1.0
1689,,,,,,,-1.0775492078853104,0.6862755,0.21065773,8.051977e-05,0.708067604401387,0.13811487041030757,-0.01320638151272346,0.0957022133889895,-0.05423728813559318,0.04237288135593218,-2.0304089,-3.3230253e-06,1.0
1690,,,,,,,0.030410436423792788,0.66005355,0.21077763,0.0004931421,0.6977695615383112,0.13131210740166227,-0.013167838293030011,0.09517301023176442,-0.04915254237288136,0.04237288135593217,-1.6607977,2.190484e-05,1.0
1691,,,,,,,0.008406454234204455,0.6310864,0.20531708,0.0034392767,0.6894797857912661,0.13777120168504714,-0.01308712851372561,0.09462712811140529,-0.04406779661016949,0.04237288135593221,-1.3039361,0.00015190973,1.0000001
1692,,,,,,,-0.572559968480524,0.6087444,0.19724038,0.00630951,0.6883138722350038,0.13423371891938382,-0.01304974188950838,0.09403160711298106,-0.038983050847457616,0.04237288135593219,-0.9078356,0.0009453668,1.0000001
1693,,,,,,,-0.6861745411494993,0.5922717,0.19343898,0.0066918074,0.6770514439997796,0.1284740831188455,-0.012971432994802076,0.09341950390625273,-0.03389830508474574,0.042372881355932195,-0.52945,0.0060522463,1.0
1694,,,,,,,0.013219118075638936,0.5730299,0.18780574,0.008580769,0.6378067765120659,0.12359864552558372,-0.012935913122619143,0.09276148365748371,-0.028813559322033895,0.042372881355932195,-0.16333035,0.04794298,1.0000001
1695,,,,,,,0.009448445589339634,0.553944,0.18310012,0.009670156,0.6226244735908512,0.1174481367997037,-0.012858975078542738,0.09208517609597004,-0.02372881355932199,0.04237288135593219,0.20290066,0.23004884,0.99999976
1696,,,,,,,-0.9129627344194152,0.533311,0.17763665,0.01215606,0.5995222299706577,0.11580066124380141,-0.012825827445476872,0.09136064954214329,-0.018644067796610105,0.042372881355932174,0.42526326,0.34317872,0.9999994
1697,,,,,,,-0.9961794092901436,0.51228076,0.17254665,0.01385355,0.5620159373205935,0.10904707748432804,-0.012751723062356507,0.09061906813123753,-0.013559322033898261,0.0423728813559322,0.24588098,0.19335179,-6.781684e-08
1698,,,,,,,0.023427842172712657,0.49007756,0.1671411,0.017432053,0.530333285244494,0.10200478270295671,-0.012719997765148301,0.08983088960226716,-0.008474576271186373,0.04237288135593217,0.22022383,0.2547255,0.9619932
1699,,,,,,,0.0255117209686576,0.46727765,0.16180956,0.019931331,0.4817258020236533,0.09341300181224406,-0.012645966780664776,0.08902759119838327,-0.003389830508474547,0.0423728813559322,0.10845588,0.13898954,0.9999999
1700,,,,,,,-0.8722740691592435,0.44333315,0.15646414,0.025423864,0.4400463425848331,0.08579854358192106,-0.012614770157821881,0.08817319722782148,0.0016949152542373289,0.042372881355932236,0.105414055,0.14437853,0.9999999
1701,,,,,,,-0.7732976350426114,0.41857618,0.15087458,0.02865355,0.39589814372589555,0.07854434954032144,-0.012541915248159568,0.08729641830749672,0.00677966101694924,0.042372881355932174,0.12235104,0.15529108,0.9999936
1702,,,,,,,0.03815661111780537,0.39208937,0.1456122,0.038415667,0.3510120256109913,0.06892305008604412,-0.012510926569025116,0.08635885873757054,0.011864406779661087,0.04237288135593218,0.13927731,0.16550456,0.9998348
1703,,,,,,,0.013776618594024254,0.36753517,0.13961537,0.035844274,0.2977032820497632,0.05728201335462093,-0.0124379913909142,0.0853878256063324,0.016949152542372888,0.0423728813559322,0.15614557,0.16728109,0.99381405
1704,,,,,,,-0.9495644040196856,0.35678178,0.13724776,0.034929886,0.26187691240240346,0.049611444390226404,-0.012408230164375976,0.08436131722198181,0.02203389830508475,0.04237288135593215,0.17415097,0.17182903,0.24992605
1705,,,,,,,-1.0668737788066687,0.3525118,0.13835731,0.05826051,0.22109255322172935,0.04258879448638291,-0.012336804211849026,0.08331324943340004,0.027118644067796658,0.04237288135593219,0.1549975,0.14544651,0.15979595
1706,,,,,,,0.027417984237216253,0.34656417,0.13849612,0.08306551,0.19583158305756473,0.037903870659226555,-0.012308146678287755,0.08221069567473817,0.0322033898305085,0.04237288135593219,0.15875804,0.1531212,0.82385844
1707,,,,,,,0.026693558459449405,0.34111077,0.13916506,0.12702605,0.18329019514961264,0.03563338331845144,-0.01223683943448312,0.08108236347674871,0.03728813559322035,0.04237288135593221,0.17287323,0.16905951,0.81478244
1708,,,,,,,-0.6750144301173843,0.33507168,0.13959022,0.18535067,0.188349093876668,0.03523493758096947,-0.01220524847996832,0.07989313406434045,0.04237288135593221,0.04237288135593221,0.17561579,0.1693594,0.7092623
1709,,,,,,,-1.0915059831654914,0.3289632,0.14012852,0.27190304,0.1984354011526562,0.03809075394391683,-0.012127999269848309,0.078677138684302,0.047457627118644055,0.04237288135593219,0.17659661,0.16946241,0.6638853
1710,,,,,,,0.03156445080340001,0.32264367,0.1407065,0.3784752,0.21549232591958925,0.041842822515923764,-0.01209033340564425,0.07741030683029292,0.05254237288135596,0.04237288135593221,0.1774267,0.16956435,0.6229517
1711,,,,,,,0.01610300272259757,0.31603238,0.14115186,0.5067192,0.23219235863022317,0.044555417904869284,-0.012008480886680925,0.07612156475039725,0.057627118644067804,0.042372881355932195,0.15739468,0.14191125,0.37399688
1712,,,,,,,-0.3732544083927953,0.30947426,0.14189264,0.6327206,0.2440786119750138,0.04687380847952591,-0.011967513446715388,0.07478238322921138,0.06271186440677963,0.04237288135593221,0.12229374,0.10909007,0.35493112
1713,,,,,,,-1.0167388278384542,0.30237657,0.14222023,0.7499398,0.24370379584514992,0.04636590964335992,-0.011882887914467316,0.07342560171249046,0.06779661016949157,0.042372881355932215,0.04595286,0.059996307,0.041017823
1714,,,,,,,0.019703227752405735,0.295707,0.14321285,0.8356048,0.2532578754130071,0.04857019057160332,-0.011839659099893124,0.07202058898602204,0.07288135593220338,0.042372881355932195,-0.053075325,0.026783923,0.00051279954
1715,,,,,,,0.009757513438069756,0.2880127,0.14326946,0.9034541,0.26946064324543634,0.05240147952212563,-0.011754490294400819,0.070601656576416,0.07796610169491527,0.042372881355932215,-0.10591604,0.018576287,0.0007380442
1716,,,,,,,-0.7675266371216884,0.28422147,0.14730777,0.9127048,0.3113037306535846,0.059769262773253326,-0.011712551717824626,0.0691413542091626,0.0830508474576271,0.042372881355932215,-0.05193624,0.037535895,0.99945426
1717,,,,,,,-0.8052976575008658,0.28417906,0.15510842,0.87662446,0.3798682233264847,0.07154739481426357,-0.011629072836506098,0.06767276456161078,0.08813559322033891,0.04237288135593224,-0.0991269,0.030303752,0.99999446
1718,,,,,,,0.011106841912619585,0.28307626,0.16251843,0.8432258,0.4558574959627764,0.08747063645042702,-0.01158805680362709,0.06616825787266578,0.0932203389830508,0.042372881355932236,-0.08059728,0.033235203,0.99995023
1719,,,,,,,0.01390378034037419,0.28255406,0.17073113,0.7933432,0.5073236654295645,0.0984112573535123,-0.011505306243505969,0.06466169766599264,0.0983050847457627,0.04237288135593223,-0.04175763,0.05005517,1.6720304e-06
1720,,,,,,,-0.8272095455063714,0.2817612,0.1793781,0.73640716,0.529758365874375,0.10548098597188692,-0.01146561051027624,0.06312388118445367,0.10338983050847457,0.04237288135593219,0.19801737,0.27639574,1.4114136e-06
1721,,,,,,,-0.8956101205613878,0.28116044,0.18844223,0.6641596,0.5059003317033449,0.09704095884883007,-0.0113848277387079,0.0615869298554211,0.10847457627118645,0.042372881355932195,0.5140874,0.62566996,1.0
1722,,,,,,,0.03504107324337574,0.28057295,0.19833033,0.5843458,0.4306609176116042,0.08358189775082754,-0.01134730313762782,0.060021396444902925,0.1135593220338983,0.0423728813559322,0.8301603,1.216315,0.99999994
1723,,,,,,,0.013515388329802877,0.27992335,0.20834956,0.4959032,0.34243885714918865,0.06693564496947656,-0.011267882308186374,0.05845945798612952,0.11864406779661013,0.04237288135593221,1.1041325,1.8171629,1.0
1724,,,,,,,-1.0033897691302829,0.27947363,0.21950999,0.40882602,0.2598620041220166,0.04946061128468161,-0.011231013387802495,0.05687347976509996,0.12372881355932208,0.042372881355932195,1.3431661,1.494263,0.99999994
1725,,,,,,,-0.9477603413440563,0.27875033,0.23047696,0.3241997,0.1987216089963939,0.038918815452018064,-0.011152451012991326,0.05529599158237509,0.1288135593220339,0.04237288135593223,1.7055281,1.2526515,0.9999999
1726,,,,,,,0.01759719987909959,0.27846217,0.24303614,0.25085834,0.16930650191633292,0.0317899017025985,-0.011116442296451633,0.05369729150203429,0.13389830508474587,0.04237288135593219,2.1093857,1.1135981,1.0000002
1727,,,,,,,0.015344125159907364,0.2776145,0.2548838,0.18706891,0.16463214647298577,0.031767885830175084,-0.011038887881081145,0.052110138545418475,0.13898305084745763,0.042372881355932215,2.5859702,1.1449279,0.99999994
1728,,,,,,,-0.7392762262150988,0.27762657,0.26918262,0.13760208,0.18120251050579844,0.03420305779165344,-0.011005231033634814,0.05050547349577284,0.1440677966101695,0.04237288135593219,3.0625558,1.1767191,1.0
1729,,,,,,,-0.694108806859513,0.27651694,0.28153828,0.09664423,0.2130882337520039,0.04053291213804508,-0.010931466511119408,0.04891610775100456,0.14915254237288136,0.0423728813559322,3.5055623,1.1234348,0.99999994
1730,,,,,,,0.02975992429710698,0.27746555,0.2991181,0.069823556,0.24955704514156596,0.04683718413358626,-0.010901608971328785,0.047313493587763565,0.15423728813559326,0.04237288135593218,3.9421365,1.0747119,1.0000001
1731,,,,,,,0.006594622623646353,0.27237937,0.30294997,0.041210774,0.27790888678752734,0.05374590422945371,-0.010831362850201804,0.04573043952506915,0.15932203389830513,0.042372881355932195,4.378708,1.027184,0.99999994
1732,,,,,,,-0.9065063137063233,0.2578872,0.28400412,0.01505259,0.2812739748890352,0.05339262984362633,-0.010805342557970816,0.04413799553754947,0.164406779661017,0.0423728813559322,4.8315496,0.9824539,1.0000001
1733,,,,,,,-0.9004638909194876,0.24031533,0.25959072,0.0058577303,0.25145556380803236,0.047734985783891376,-0.01073826859986239,0.04256888717197547,0.16949152542372883,0.04237288135593221,5.3368764,0.9443845,1.0
1734,,,,,,,0.01750872024556152,0.2223419,0.23284875,0.0017902158,0.20126002042248717,0.03828030474310613,-0.010713874548357125,0.04099434111740343,0.17457627118644067,0.04237288135593217,5.8413777,0.94375926,0.99999994
1735,,,,,,,0.0071471731650819825,0.20014949,0.2045202,0.00084001163,0.13904056636079584,0.027452254392501072,-0.01064783063381099,0.03944710906465921,0.17966101694915254,0.0423728813559322,6.344082,1.0226693,1.0
1736,,,,,,,-0.7706152463178022,0.17314184,0.17307185,-7.6533885e-05,0.08887954633743178,0.016461209420280048,-0.010625098176289342,0.03789871054580552,0.18474576271186435,0.04237288135593218,6.8467836,1.1052442,1.0000001
1737,,,,,,,-0.9697979568341456,0.1480025,0.14811364,0.00016837973,0.04737486117468542,0.009587125302284701,-0.01056135414976106,0.03638267809732071,0.1898305084745763,0.04237288135593218,7.3492656,1.1914887,1.0000001
1738,,,,,,,0.04641615983170984,0.12234983,0.1254969,-0.00011966799,0.025729380324981094,0.0044636557707176455,-0.010540502572479255,0.034871792382354,0.19491525423728814,0.04237288135593217,7.851723,1.2811155,0.9999999
1739,,,,,,,0.021228895881075613,0.09799524,0.10786379,0.00010700565,0.008896214631505197,0.002101098315390052,-0.01047839852128396,0.03339911916112252,0.19999999999999996,0.042372881355932174,8.3541765,1.3739362,0.9999999
1740,,,,,,,-0.644048492842858,0.080126055,0.09829503,-9.325987e-05,0.005259557694262961,0.0006446102060320864,-0.010459577730945125,0.031935234311503954,-0.1,0.047457627118644034,-4.1069317,-8.759606e-09,1.0000001
1741,,,,,,,-1.019649503427908,0.068495765,0.09588008,8.399485e-05,0.003003154409128628,0.0009081107435256023,-0.010398605581191009,0.03051291270967782,-0.09491525423728814,0.04745762711864406,-3.984972,7.637632e-06,1.0
1742,,,,,,,0.022047195042413162,0.054807037,0.09086444,-7.62484e-05,0.008078521481543704,0.0012622583961614526,-0.0103801195081992,0.02910306322387434,-0.08983050847457626,0.04745762711864404,-3.8642101,9.7454375e-08,1.0000002
1743,,,,,,,0.022677923690958744,0.04304587,0.08819867,7.026416e-05,0.011292077196522253,0.0024385425663855237,-0.010320829204123635,0.027739201561774746,-0.08474576271186436,0.04745762711864406,-3.7434723,4.2871707e-06,0.9999999
1744,,,,,,,-0.7593567357760042,0.030127054,0.083812624,-6.5468514e-05,0.01771043398830371,0.003208367997886263,-0.010305467981499106,0.026392881165486215,-0.07966101694915252,0.04745762711864404,-3.6227415,-3.868828e-06,1.0000001
1745,,,,,,,-0.8213321427776389,0.019612743,0.08248909,6.151504e-05,0.019485536281461595,0.003980828712379019,-0.01024864542521583,0.02509598904104234,-0.07457627118644065,0.04745762711864404,-3.4944499,5.715622e-06,0.9999999
1746,,,,,,,0.03840819853368834,0.010819876,0.08347582,-5.8306287e-05,0.0216450286059166,0.0039421687559637476,-0.010234366752230906,0.023818567204226482,-0.06949152542372883,0.04745762711864404,-3.2860277,3.0099022e-06,1.0
1747,,,,,,,0.012601542117443146,0.0036522958,0.08617529,5.5582714e-05,0.02007117498683789,0.004063707729417203,-0.010176981046421745,0.022593004890472387,-0.06440677966101693,0.04745762711864404,-2.8953152,-8.604129e-06,0.9999999
1748,,,,,,,-0.6681006411983542,-0.004524144,0.08781135,-5.341e-05,0.019800616703626206,0.003521278582609987,-0.010158664022889955,0.021389415364358975,-0.05932203389830507,0.047457627118644076,-2.5052543,-5.5419076e-07,1.0000001
1749,,,,,,,-0.8907958206520777,-0.009671224,0.0902399,5.152861e-05,0.01636587014684273,0.003396307614681077,-0.010093759282215306,0.02023785305062433,-0.05423728813559319,0.04745762711864406,-2.1284933,6.088681e-06,0.99999994
1750,,,,,,,0.03233413231216059,-0.009636402,0.09185803,-4.9867554e-05,0.015738182227483643,0.002795808834580928,-0.010067610804528462,0.01910765939061871,-0.04915254237288135,0.04745762711864406,-1.7614065,1.3020834e-05,1.0
1751,,,,,,,0.010912867692597614,-0.008003793,0.09418608,4.8501002e-05,0.012568856748981153,0.0025636980118553705,-0.009997771494700167,0.018028903000174526,-0.0440677966101695,0.04745762711864406,-1.3975683,7.826064e-05,1.0
1752,,,,,,,-0.9747791051864624,-0.004607832,0.09614825,-4.7445894e-05,0.01225310506743123,0.002183417451488225,-0.009969671714267965,0.01697056776482093,-0.03898305084745766,0.04745762711864403,-0.9954903,0.00047763402,1.0000001
1753,,,,,,,-0.9435634656385942,-0.000104553,0.09883921,4.6458586e-05,0.009810760177401663,0.002075354150624009,-0.0098982625551598,0.01596471209127763,-0.03389830508474575,0.04745762711864403,-0.6165614,0.0031392416,1.0000001
1754,,,,,,,0.03901012806435589,0.0038509949,0.10082627,-4.5467037e-05,0.009796429287935155,0.0017002212983888724,-0.00986866421701243,0.014981256947285743,-0.02881355932203392,0.04745762711864404,-0.23755834,0.032533772,0.99999994
1755,,,,,,,0.011530955621903975,0.0065314653,0.102609485,4.4793298e-05,0.007747787276946058,0.001670298884291993,-0.009798374842411832,0.014050412301791698,-0.023728813559321982,0.04745762711864406,0.12852722,0.16409479,0.99999994
1756,,,,,,,-0.9060770966789939,0.008071667,0.10335056,-4.4212775e-05,0.008112763474531475,0.0013453013007000245,-0.00977261650486146,0.013141291858462054,-0.018644067796610157,0.047457627118644034,0.3997221,0.34809557,0.9999986
1757,,,,,,,-0.6386457074772228,0.0060620233,0.1031098,4.365768e-05,0.006534503250589311,0.001448600064923241,-0.009706138576026573,0.012285989044897003,-0.013559322033898268,0.04745762711864406,0.30697748,0.27212062,0.0
1758,,,,,,,0.023486358908061836,0.0006794886,0.10076811,-4.322547e-05,0.0070894561140747445,0.0012013131429327896,-0.009683934986885138,0.01145420389784733,-0.00847457627118642,0.04745762711864406,0.21080133,0.21041612,0.9972782
1759,,,,,,,0.010139449216524658,-0.0032169733,0.09969053,4.283563e-05,0.005963338951951953,0.001336154072641916,-0.00962336773504137,0.01067610472575445,-0.003389830508474555,0.04745762711864406,0.12655924,0.13392809,0.9999998
1760,,,,,,,-1.0654319694678709,-0.0077974154,0.09776618,-4.2500877e-05,0.006781895800718191,0.001146328468542763,-0.009609477712538247,0.009920366555100417,0.0016949152542373091,0.04745762711864406,0.09845106,0.13369724,0.99999994
1761,,,,,,,-0.9370986731613383,-0.011547204,0.09680278,4.2216976e-05,0.0059323112840459135,0.0012865673350892623,-0.009556180351879788,0.009218345951965811,0.006779661016949204,0.047457627118644055,0.11360657,0.14343913,0.9999982
1762,,,,,,,0.0759504777726387,-0.015554414,0.09510357,-4.1924595e-05,0.006949003909277164,0.001178213467405088,-0.009545698608388022,0.008539256554509527,0.011864406779661022,0.047457627118644076,0.13054375,0.15427206,0.99995834
1763,,,,,,,0.04268683485674863,-0.018905409,0.094307505,4.1759333e-05,0.006148430782459018,0.0013521875250812356,-0.00949208486842503,0.007913523943195553,0.016949152542372857,0.04745762711864408,0.14748047,0.1658663,0.9990129
1764,,,,,,,-0.9361287708735574,-0.022293825,0.09274755,-4.1644926e-05,0.0072554175616989965,0.001285978499543353,-0.009480624006075272,0.007310692812343295,0.02203389830508477,0.047457627118644076,0.19283536,0.20342211,0.2411339
1765,,,,,,,-0.9291105486149163,-0.02425862,0.092668116,4.145848e-05,0.0066018425426586,0.001471280923587362,-0.009428426071063978,0.0067611232589733766,0.027118644067796596,0.04745762711864407,0.1916801,0.20087518,0.27216032
1766,,,,,,,0.03507833560270064,-0.023752702,0.09246264,-4.1369498e-05,0.007706751411765746,0.0013425804467285442,-0.009420318042880363,0.006233495589234104,0.032203389830508494,0.04745762711864406,0.18585293,0.19557025,0.54549444
1767,,,,,,,0.029597097867451468,-0.027738258,0.093226075,4.1403397e-05,0.0071283925969041935,0.0015230312706660002,-0.009370784777504488,0.005759837118615688,0.03728813559322035,0.04745762711864409,0.1657936,0.16952914,0.9565927
1768,,,,,,,-0.8369182294553464,-0.03708,0.09435547,-4.1344072e-05,0.00813197043693828,0.0014320682924823295,-0.009364905456968525,0.005309459494625725,0.04237288135593221,0.04745762711864407,0.16688111,0.16843188,0.94106054
1769,,,,,,,-1.0210214595536928,-0.044477172,0.095661014,4.128475e-05,0.007606123597853376,0.0016519365936542975,-0.0093188659555834,0.004911043950708206,0.04745762711864409,0.047457627118644055,0.16771182,0.16852072,0.93034065
1770,,,,,,,0.07373144106705842,-0.05226832,0.096566096,-4.1280513e-05,0.00871414614915696,0.0015239733261766127,-0.009316240584923334,0.004531230670402179,0.052542372881355943,0.047457627118644076,0.16854113,0.16860701,0.917841
1771,,,,,,,0.015461029737522254,-0.05855631,0.097710826,4.1267802e-05,0.008099218908155834,0.0016924769543661458,-0.009273171364946117,0.004199585426429799,0.057627118644067804,0.04745762711864406,0.16055885,0.15647644,0.8676731
1772,,,,,,,-0.40342843425166497,-0.0649258,0.098452605,-4.135255e-05,0.00898048200708487,0.001591940011020813,-0.009275990222882323,0.003885093532264452,0.06271186440677967,0.04745762711864406,0.12481809,0.12011115,0.8636847
1773,,,,,,,-1.1172590696059905,-0.0700077,0.0994928,4.1428822e-05,0.00845782729223838,0.0017999287122136968,-0.009240603709876465,0.0036159610434054134,0.06779661016949154,0.04745762711864406,0.045719065,0.06466587,0.28182158
1774,,,,,,,0.018020624233811403,-0.075144455,0.10012061,-4.150933e-05,0.00929629460697622,0.0016964015197445566,-0.009249871166997096,0.0033589861815524775,0.07288135593220342,0.04745762711864406,-0.053310785,0.028910998,0.0046846857
1775,,,,,,,0.0037016134239743126,-0.079178415,0.10099773,4.161103e-05,0.008848729031811232,0.0018329037393425033,-0.009217571869234248,0.003145829782568544,0.07796610169491525,0.047457627118644076,-0.10466156,0.020039741,0.010316603
1776,,,,,,,-1.022949567290165,-0.08317737,0.101438075,-4.1763575e-05,0.009675446383188844,0.0017049862827603866,-0.009228584009032072,0.0029461215509715894,0.08305084745762713,0.04745762711864406,-0.078764886,0.030996434,0.99967283
1777,,,,,,,-0.9851598338695919,-0.086167306,0.10213486,4.181654e-05,0.008991745766981805,0.0018290595096879397,-0.009198953326778605,0.0027885735672765546,0.08813559322033898,0.047457627118644076,-0.14158587,0.021301236,0.9999896
1778,,,,,,,0.05354307800034885,-0.089116074,0.10243059,-4.1943662e-05,0.009831129953220615,0.0017660185487419317,-0.009212149281041342,0.0026397995253820447,0.0932203389830508,0.047457627118644076,-0.12813188,0.021780768,0.9998741
1779,,,,,,,0.013321474432878238,-0.09110874,0.10301724,4.2151296e-05,0.009116831720527975,0.0019022646953740128,-0.009184170778201719,0.002528952432531196,0.09830508474576272,0.04745762711864408,-0.080293074,0.034469504,1.3563368e-07
1780,,,,,,,-0.9485545056817778,-0.09310793,0.103217855,-4.22318e-05,0.010029205499559848,0.0017482570832319105,-0.009201108277783863,0.0024246204444053265,0.10338983050847457,0.04745762711864406,0.2708608,0.24132277,4.4080946e-07
1781,,,,,,,-0.9839684182752942,-0.09427754,0.10371474,4.236316e-05,0.009290787948741415,0.0019479694917395242,-0.009178753237330396,0.0023551684658841446,0.10847457627118644,0.04745762711864406,0.61590743,0.6801412,0.9999998
1782,,,,,,,0.0226300755167698,-0.09552923,0.10383138,-4.2566557e-05,0.009934887994292927,0.0018433843337271694,-0.009199934706126747,0.002287524491034939,0.11355932203389829,0.04745762711864404,0.9243643,1.267589,1.0
1783,,,,,,,0.01078511932238446,-0.0960863,0.10417626,4.2892836e-05,0.009302545995602218,0.0019163262003044277,-0.009178326021577962,0.002253004432023243,0.11864406779661016,0.047457627118644076,1.1823934,1.8046938,1.0
1784,,,,,,,-0.6504840212208884,-0.09672276,0.10411523,-4.3064447e-05,0.010023278733419492,0.0018544239672379427,-0.009198450222581018,0.0022208487721745115,0.12372881355932208,0.04745762711864406,1.4172033,1.5511581,1.0000001
1785,,,,,,,-0.8804049875055041,-0.09671856,0.10428971,4.3195807e-05,0.009346972440925805,0.0018231553166465464,-0.009176221016831203,0.0022197471986391383,0.12881355932203387,0.04745762711864404,1.7764885,1.313003,0.9999999
1786,,,,,,,0.034660356980144524,-0.09685874,0.104074165,-4.3458524e-05,0.010039243589031162,0.0017781349255877187,-0.009195035639377342,0.002216731893917825,0.13389830508474587,0.04745762711864404,2.1782007,1.16618,0.9999999
1787,,,,,,,0.013605422432733367,-0.09647138,0.104092166,4.3646025e-05,0.009300770524863273,0.0019466056161406245,-0.009170799978540497,0.002240392285024504,0.13898305084745763,0.047457627118644055,2.6547854,1.1982889,0.99999994
1788,,,,,,,-0.9045845695904323,-0.09623845,0.103777826,-4.3945824e-05,0.010060634125470766,0.0018022073913350235,-0.009189270724227983,0.0022584586538548796,0.1440677966101695,0.04745762711864404,3.1313725,1.230842,1.0000001
1789,,,,,,,-0.9925809928349086,-0.095526524,0.10373453,4.4138622e-05,0.009289653788403459,0.0019019768793771313,-0.00916635503164851,0.002299662294820073,0.14915254237288136,0.04745762711864406,3.608167,1.2699295,1.0000001
1790,,,,,,,0.01075985257717976,-0.09503728,0.10337566,-4.4405577e-05,0.009950356611366458,0.0017927879024236388,-0.009185458234510644,0.002331058028725732,0.1542372881355932,0.047457627118644055,4.085898,1.3372458,1.0000001
1791,,,,,,,0.01636247223145534,-0.094177075,0.10328584,4.470802e-05,0.009411779043735238,0.0018686667484956816,-0.009162493815014097,0.0023813110013552186,0.15932203389830504,0.04745762711864404,4.5636296,1.4062077,0.99999994
1792,,,,,,,-0.7804267591900296,-0.09355248,0.10290983,-4.5052835e-05,0.010008103279634023,0.0018079151259288574,-0.009181989970718778,0.002419356475345892,0.16440677966101697,0.04745762711864404,5.040059,1.4739958,1.0
1793,,,,,,,-0.8038366550869412,-0.09262103,0.10275827,4.5255172e-05,0.00938200914156612,0.0019439194719365967,-0.009157586935475541,0.0024761220112828747,0.16949152542372878,0.04745762711864404,5.535298,1.4731305,0.9999999
1794,,,,,,,0.0368749067784116,-0.09196941,0.102291755,-4.5673612e-05,0.009926659027479131,0.0018405836705994816,-0.00917218770890436,0.0025190271630953316,0.1745762711864406,0.04745762711864403,6.0244718,1.4226834,1.0
1795,,,,,,,0.011875038440339268,-0.09102656,0.10207725,4.598506e-05,0.009414938285684992,0.0019256390353616288,-0.009141781353423164,0.0025769332136888184,0.17966101694915254,0.04745762711864404,6.527176,1.3748164,1.0000001
1796,,,,,,,-0.5859102763070001,-0.09041878,0.10158538,-4.6271347e-05,0.009963103267505371,0.0018060636536858894,-0.009152352119950899,0.0026175838438454485,0.1847457627118644,0.047457627118644076,7.030014,1.4641057,1.0000001
1797,,,,,,,-0.9122277335325877,-0.089600526,0.101368636,4.658253e-05,0.009385428355837777,0.001925399182046032,-0.009120523372758736,0.002670256607855897,0.18983050847457628,0.047457627118644076,7.532545,1.5625808,1.0000002
1798,,,,,,,0.021031386262680196,-0.089119956,0.100904554,-4.69676e-05,0.010026062843216763,0.0018496407999490999,-0.009130693702314105,0.0027040472293933466,0.1949152542372881,0.047457627118644055,8.034999,1.6637375,1.0000001
1799,,,,,,,0.009547702190591142,-0.08844161,0.10067831,4.74549e-05,0.009597787056283887,0.0019387306783462798,-0.009096933566039632,0.0027511522317291205,0.2,0.04745762711864406,8.537453,1.7673395,1.0
1800,,,,,,,-0.7903891352821241,-0.08807813,0.10018587,-4.7827256e-05,0.010056123096729926,0.0018397749944629586,-0.00910384377458138,0.002780942662663464,-0.1,0.0525423728813559,-4.1408916,-9.743703e-06,1.0
1801,,,,,,,-0.8520526168620692,-0.08752981,0.09994881,4.8151152e-05,0.009430443801521894,0.0019696590202649598,-0.009068171522340233,0.0028229755947453052,-0.09491525423728815,0.052542372881355895,-4.018897,-3.647182e-06,1.0
1802,,,,,,,0.026976264759497093,-0.08729103,0.0994744,-4.862375e-05,0.010170238605938998,0.0018403225007156986,-0.009074233643333979,0.002846468958019079,-0.08983050847457626,0.052542372881355874,-3.8977904,-6.508216e-06,1.0
1803,,,,,,,0.017284957817463177,-0.08687477,0.09921897,4.9098206e-05,0.009616720435946314,0.0019876533245634,-0.009036179627861596,0.002883652158156401,-0.08474576271186433,0.052542372881355895,-3.7770596,-9.152419e-06,0.9999999
1804,,,,,,,-0.3977064611637487,-0.08674209,0.09870736,-4.9534257e-05,0.010245253478111413,0.0018728550273002912,-0.00903861227233775,0.002904082562770511,-0.07966101694915254,0.0525423728813559,-3.6563234,-1.8687878e-06,1.0
1805,,,,,,,-0.9662950355394752,-0.08643719,0.09843232,5.0037976e-05,0.009712758547817417,0.001984069536511619,-0.008998325383152928,0.002937406954370872,-0.07457627118644065,0.052542372881355874,-3.5282817,7.9472863e-07,0.99999994
1806,,,,,,,0.02131512966637498,-0.08640573,0.09792868,-5.0497332e-05,0.010334539112684909,0.0018910256682716901,-0.008999621565886342,0.002953034370178526,-0.06949152542372879,0.052542372881355874,-3.3713806,4.8591032e-06,1.0000002
1807,,,,,,,0.010875696666746858,-0.0862053,0.09762445,5.0937757e-05,0.009825942114690976,0.0019291727164287805,-0.008956622132435726,0.002983254467677324,-0.0644067796610169,0.052542372881355874,-2.9801042,2.7547942e-06,1.0000001
1808,,,,,,,-0.9308186674958284,-0.08624778,0.097072385,-5.1534033e-05,0.010466978610481573,0.0019581416749097896,-0.008953951164486268,0.0029977934438680026,-0.05932203389830505,0.05254237288135591,-2.5961947,-4.137887e-07,1.0000001
1809,,,,,,,-0.030454115195421395,-0.0861461,0.09672573,5.2044506e-05,0.01012107512077984,0.002015943407491846,-0.008907544674090167,0.0030257744560589343,-0.05423728813559321,0.05254237288135592,-2.2291048,2.8483073e-06,0.99999994
1810,,,,,,,0.022359825398609007,-0.08636675,0.09614031,-5.2612446e-05,0.010530279371759474,0.001965035024616722,-0.008900494139055585,0.0030339816711216477,-0.04915254237288134,0.05254237288135591,-1.862014,4.77367e-06,1.0
1811,,,,,,,0.020841888503680808,-0.08653034,0.09575563,5.316662e-05,0.010282997686135545,0.002069771290679859,-0.00884895635895141,0.003052225046120891,-0.04406779661016949,0.052542372881355916,-1.494482,3.0640498e-05,1.0
1812,,,,,,,-1.0064588338793112,-0.086982764,0.09515167,-5.377415e-05,0.010817415185013422,0.001983809174687456,-0.008837682517236996,0.0030510963173574126,-0.03898305084745764,0.052542372881355895,-1.092404,0.00022023519,0.99999994
1813,,,,,,,-0.7171931891714424,-0.08734594,0.094716825,5.4322623e-05,0.010557065160045828,0.0021069037142381055,-0.008781036324717651,0.0030631088175640977,-0.03389830508474573,0.05254237288135591,-0.6974785,0.0018612333,0.9999999
1814,,,,,,,0.03753325689019303,-0.08795008,0.09404967,-5.507476e-05,0.011124275740656265,0.002065232415332099,-0.008763814158088419,0.0030582639675600792,-0.02881355932203392,0.05254237288135589,-0.31262153,0.021786567,1.0000001
1815,,,,,,,0.016450593462573344,-0.08844152,0.09357139,5.5686e-05,0.010764532263413618,0.0021643299707012633,-0.008703198145869435,0.003067002213704703,-0.023728813559322052,0.05254237288135591,0.047816366,0.1069203,1.0000001
1816,,,,,,,837.4168316899685,-0.08911219,0.09289692,-5.633114e-05,0.011357721871617878,0.0021202488010900037,-0.008684079986653251,0.003059674776057466,-0.01864406779661018,0.052542372881355895,0.3610145,0.29982844,0.9999983
1817,,,,,,,0.2312360259524563,-0.089636266,0.09238376,5.7102345e-05,0.01099579180955505,0.0022425252843177542,-0.00862103531936869,0.003069097692823981,-0.013559322033898301,0.052542372881355895,0.35763597,0.35913345,4.577637e-06
1818,,,,,,,0.02012172213405934,-0.090274334,0.09166487,-5.7857655e-05,0.011589886921697951,0.0021244818172471746,-0.008598838013775402,0.0030654235357553982,-0.008474576271186451,0.05254237288135591,0.20186944,0.17129923,0.99977225
1819,,,,,,,0.013548840281732692,-0.09074704,0.09112117,5.8619324e-05,0.011278405783977508,0.0022497469408207273,-0.008534613668850864,0.0030791589632103546,-0.0033898305084745944,0.052542372881355895,0.14272252,0.12587464,0.9999997
1820,,,,,,,0.31933242605443585,-0.0912631,0.09040903,-5.942019e-05,0.011865684353371493,0.0022194132827401047,-0.00851318191982937,0.00308066024045146,0.001694915254237317,0.0525423728813559,0.11786106,0.12726882,1.0
1821,,,,,,,0.11853166473539252,-0.091622956,0.08983122,6.0363534e-05,0.01153271471521237,0.0022815027542438097,-0.008448344244682379,0.0031017845921268708,0.006779661016949197,0.052542372881355874,0.104863755,0.13242415,0.9999995
1822,,,,,,,0.04254981985075645,-0.09203439,0.08904347,-6.118559e-05,0.012133045247674543,0.0022383269276933884,-0.008422239724474366,0.003111508661089383,0.011864406779660991,0.0525423728813559,0.1218,0.14248264,0.9999887
1823,,,,,,,0.013128105595224284,-0.09237913,0.08831169,6.208497e-05,0.01200431907913763,0.002358606521314828,-0.008348665132234721,0.003141846299400459,0.01694915254237284,0.052542372881355874,0.14024103,0.15367237,0.9996174
1824,,,,,,,0.15670207702436822,-0.09268691,0.08736945,-6.309664e-05,0.012405612764123655,0.0023978199435774265,-0.008312157493956012,0.003163441963734756,0.022033898305084752,0.05254237288135591,0.19721036,0.20736527,0.12010017
1825,,,,,,,0.00011275380068991382,-0.093010835,0.08643427,6.404582e-05,0.01241049232311289,0.0024164477753921185,-0.008227433756129023,0.003206784782903473,0.027118644067796644,0.052542372881355895,0.19607429,0.20848458,0.15579247
1826,,,,,,,0.030457354807904926,-0.0932119,0.08531738,-6.5215325e-05,0.012830723084515723,0.002385729841930834,-0.00817650412347592,0.0032405347146674886,0.03220338983050851,0.05254237288135591,0.1949328,0.20813586,0.19119273
1827,,,,,,,0.010739595095412556,-0.093744986,0.08406107,6.6221706e-05,0.012652739263924169,0.0025609537181297587,-0.008073896088513107,0.0032960424469426854,0.03728813559322036,0.05254237288135591,0.17560686,0.19393569,0.9285099
1828,,,,,,,0.6978482283879576,-0.09234943,0.08333945,-6.737851e-05,0.013411279187467807,0.0024568013116615297,-0.008004636918659184,0.0033440250685940866,0.04237288135593218,0.05254237288135592,0.1599821,0.17012072,0.9882261
1829,,,,,,,0.3178621468065087,-0.08866732,0.08351581,6.8641246e-05,0.0134115989050119,0.0026052602462341787,-0.007883846400683953,0.0034152382792937536,0.04745762711864409,0.052542372881355895,0.15882498,0.16757454,0.989048
1830,,,,,,,0.017950628444903277,-0.085386135,0.083258756,-6.9933645e-05,0.014094204840181125,0.002619108821633197,-0.007793813952343412,0.0034781741275958697,0.05254237288135596,0.05254237288135589,0.15965441,0.16765985,0.9869349
1831,,,,,,,0.01329985736627541,-0.08119059,0.08331942,7.125571e-05,0.014134732247862825,0.002762854870967744,-0.007649410322963644,0.003564149865570437,0.0576271186440678,0.05254237288135592,0.1604849,0.1677571,0.9844205
1832,,,,,,,0.31188596383385037,-0.076996796,0.083093636,-7.273879e-05,0.014839094409556382,0.0027285874150441273,-0.007536304240008975,0.00364379544016062,0.0627118644067797,0.0525423728813559,0.127341,0.13215129,0.9864791
1833,,,,,,,-0.1312301718670389,-0.07203297,0.08311866,7.4230345e-05,0.014871618604880264,0.002903709580220461,-0.007370057381562414,0.003747801408090967,0.06779661016949153,0.05254237288135591,0.045482554,0.069699034,0.78261584
1834,,,,,,,0.03758363976172641,-0.06696808,0.082899116,-7.5798176e-05,0.015584874979865037,0.002938393116965468,-0.007233215768047074,0.0038445462943296396,0.07288135593220346,0.05254237288135591,-0.04401642,0.032132164,0.022967122
1835,,,,,,,0.012587507879664379,-0.061199956,0.08288961,7.738295e-05,0.015757512582231167,0.003081556998550063,-0.007041069263829721,0.003965244027696665,0.07796610169491533,0.052542372881355895,-0.03959527,0.027505562,0.0043753055
1836,,,,,,,-0.2990032107933708,-0.05521974,0.08267369,-7.9188074e-05,0.01643469438741006,0.003082717923796863,-0.006879645846523267,0.004080464575838798,0.08305084745762711,0.05254237288135592,-0.07708174,0.03416131,0.99997437
1837,,,,,,,-0.4258824265521506,-0.04859862,0.08263813,8.105252e-05,0.016458907003151318,0.0032007569686682987,-0.006664822559477895,0.00422090968988332,0.0881355932203389,0.052542372881355943,-0.13949111,0.023527697,0.99999905
1838,,,,,,,0.03383726697505974,-0.04167482,0.08243829,-8.301866e-05,0.01728330960986897,0.003251624098643809,-0.00647940339743938,0.004354888118213936,0.0932203389830508,0.05254237288135596,-0.1260374,0.02406484,0.9999896
1839,,,,,,,0.015394144225013784,-0.034319412,0.08233653,8.510345e-05,0.01723540641236834,0.0034247917096373263,-0.006238969714085346,0.004513536556326075,0.09830508474576267,0.052542372881355943,-0.07579824,0.03724813,4.4080946e-07
1840,,,,,,,-0.16640475392341614,-0.026448945,0.08224398,-8.744249e-05,0.01834863414790653,0.0034627222445816792,-0.006029644847015724,0.004667429339493081,0.10338983050847454,0.05254237288135596,0.32637677,0.22179614,4.4080946e-07
1841,,,,,,,-0.46287624247662434,-0.02030119,0.08128034,8.9857785e-05,0.018045761387955023,0.003568639616550806,-0.005767443047716561,0.0048472337635022626,0.10847457627118638,0.05254237288135595,0.70547867,0.7317087,1.0
1842,,,,,,,0.0409315801433656,-0.02026118,0.077367716,-9.251038e-05,0.018843335012092156,0.0036049561252040866,-0.00553540146013933,0.005021140628409273,0.11355932203389826,0.052542372881355943,1.0026267,1.2569008,1.0000001
1843,,,,,,,0.011207630062115679,-0.021725753,0.072932206,9.512908e-05,0.018675230231829282,0.0036827985415883806,-0.0052493066304646376,0.005220220915639585,0.11864406779661013,0.052542372881355943,1.2606555,1.7922587,0.9999999
1844,,,,,,,-0.4379380985255881,-0.023155555,0.06847756,-9.820542e-05,0.019597677529374555,0.003729252946948656,-0.004995289326062051,0.005415066003275218,0.12372881355932201,0.05254237288135596,1.4912393,1.6089338,1.0000002
1845,,,,,,,-0.7505824470416808,-0.024482585,0.064261526,0.00010142582,0.01954617552421815,0.00381971137545975,-0.0046895126794096265,0.005636287780288208,0.12881355932203384,0.052542372881355943,1.8474501,1.3747269,1.0000001
1846,,,,,,,0.01343473399412154,-0.026035266,0.059964873,-0.000104858096,0.019979306377217426,0.003709593136942487,-0.004415064120360978,0.005852034709207068,0.13389830508474582,0.05254237288135593,2.2470157,1.2200538,1.0
1847,,,,,,,0.009213194668526681,-0.027421994,0.05598156,0.00010864631,0.01970876936259692,0.0038698279092517487,-0.004088304680266976,0.006092337655625501,0.13898305084745766,0.052542372881355943,2.7236004,1.2529026,1.0000001
1848,,,,,,,-0.6088737958464129,-0.029054955,0.051969565,-0.000112820126,0.01997966258433821,0.003758154703207561,-0.003795598529263128,0.0063250437283710395,0.14406779661016947,0.052542372881355964,3.2001865,1.2861838,0.9999999
1849,,,,,,,-0.7987953712200296,-0.030496337,0.04833192,0.00011733294,0.01959022217066834,0.003915175664075032,-0.0034536827937315024,0.006579111533793461,0.14915254237288136,0.05254237288135591,3.6768978,1.3236105,1.0
1850,,,,,,,0.05208230826013148,-0.032195065,0.044698067,-0.000122261,0.019877262024915188,0.0036835364749197744,-0.0031471795093274755,0.006822995205656164,0.1542372881355932,0.05254237288135595,4.154628,1.3922538,0.99999994
1851,,,,,,,0.01635731305539995,-0.033710774,0.041435093,0.0001276806,0.019387877981172637,0.003687015026262048,-0.0027909337732670483,0.007087258576156229,0.15932203389830502,0.05254237288135595,4.632359,1.4624816,0.99999994
1852,,,,,,,-0.7302670602140755,-0.03546984,0.038172334,-0.00013392227,0.019405373902389642,0.0037035313509164638,-0.0024703930939714886,0.00734164511571993,0.164406779661017,0.05254237288135592,5.109893,1.5338184,1.0000001
1853,,,,,,,-0.7525663334747841,-0.03715549,0.035339355,0.00014061519,0.018823564650537805,0.0036969285164763395,-0.0021025571310345063,0.007618837352218326,0.16949152542372883,0.052542372881355943,5.604716,1.6039242,1.0000001
1854,,,,,,,0.01616167943329738,-0.04003391,0.032975867,-0.0001480539,0.01876674341160763,0.0034532419192799466,-0.0017719778392106084,0.00788850871089341,0.1745762711864406,0.052542372881355943,6.133998,1.6832309,1.0000002
1855,,,,,,,0.015468197978667117,-0.043405246,0.03114547,0.00015675907,0.017989105749031814,0.003475363209685295,-0.001393480628188788,0.008180648610432623,0.17966101694915249,0.05254237288135592,6.663598,1.7633057,0.9999998
1856,,,,,,,-0.8834308309104821,-0.046555698,0.029276751,-0.00016566471,0.017748920857066173,0.003369763853993936,-0.0010513881484834875,0.008463521158068605,0.18474576271186438,0.05254237288135596,7.193332,1.8444461,0.99999994
1857,,,,,,,-0.7064534873409845,-0.049203996,0.02794987,0.00017806923,0.017090947047998822,0.003401448668857625,-0.000660353466822167,0.008767481574226636,0.18983050847457625,0.052542372881355964,7.7158217,1.9747646,0.9999999
1858,,,,,,,0.0806071688857274,-0.052378215,0.026290016,-0.00018707782,0.01688487466161957,0.003136193911783814,-0.0003050854497521708,0.009062246320068634,0.19491525423728817,0.05254237288135596,8.218274,2.0844922,1.0000001
1859,,,,,,,0.02708467280858333,-0.05419155,0.025305023,0.00020849583,0.016006988420869485,0.003107411430578347,9.715717325732176e-05,0.009380129356474485,0.2,0.05254237288135596,8.720732,2.1959743,0.9999998
1860,,,,,,,-0.346687902708422,-0.052589003,0.025020385,-0.00020209997,0.01577627060048727,0.003015338063390752,0.0004613089132876149,0.009690622042172584,-0.1,0.0576271186440678,-4.174852,-2.633013e-06,0.99999994
1861,,,,,,,-0.8704409949769278,-0.04947241,0.025387088,0.00029821682,0.014964497446044191,0.0029964120210795348,0.0008726479994316797,0.010024031223024669,-0.09491525423728811,0.057627118644067776,-4.052823,5.990056e-06,0.9999999
1862,,,,,,,0.03437115145705199,-0.04680188,0.025332363,-1.5276004e-05,0.014801269246346603,0.002875687648449654,0.0012464464009784527,0.010348598393999923,-0.08983050847457624,0.05762711864406783,-3.9313736,-1.8580553e-06,1.0000002
1863,,,,,,,0.024003798304622084,-0.043858286,0.025852587,0.0010441479,0.014291807139090082,0.002775403013943488,0.0016657112752390204,0.010693055616281737,-0.08474576271186436,0.0576271186440678,-3.8106408,1.17738755e-05,1.0
1864,,,,,,,-0.5888843352978046,-0.041444242,0.026263367,0.0019609055,0.014290578329249678,0.002658542246539193,0.002045484323344169,0.011025305845350325,-0.07966101694915252,0.057627118644067804,-3.689907,-5.6605872e-06,1.0000002
1865,,,,,,,-0.7613304792306362,-0.038413487,0.02731605,0.0056379414,0.013525042818261487,0.0027034669843491524,0.0024710110469463305,0.011375670844846605,-0.0745762711864407,0.05762711864406779,-3.5621116,4.322529e-06,1.0
1866,,,,,,,0.07027220806579379,-0.03535113,0.028574236,0.008707952,0.013443642478999335,0.002537016049899113,0.0028572764101421786,0.011713751100335222,-0.06949152542372874,0.057627118644067804,-3.405208,6.053183e-08,1.0
1867,,,,,,,0.011287745929248513,-0.032072846,0.02988612,0.01701682,0.012800892808339634,0.0025091172213730375,0.0032868454098129076,0.012071772210727345,-0.06440677966101688,0.05762711864406779,-3.0654564,-2.7550593e-06,1.0
1868,,,,,,,-0.7024369280562441,-0.029012267,0.031164797,0.028020725,0.012617513605603325,0.0022898391807130596,0.0036744697838659514,0.012419159087999412,-0.05932203389830507,0.057627118644067804,-2.6968012,6.3800812e-06,1.0000001
1869,,,,,,,-0.7931314156605647,-0.025688386,0.03264713,0.051740974,0.01160752278089965,0.002307689979574368,0.004105228343043977,0.012786209982411473,-0.05423728813559319,0.05762711864406779,-2.3297138,8.303325e-06,0.99999994
1870,,,,,,,0.01826519528675577,-0.022630213,0.03402964,0.08599237,0.011196912724249617,0.0021282300037438807,0.004494252681488625,0.013141187454438163,-0.049152542372881344,0.05762711864406782,-1.9626261,4.9944388e-06,1.0000002
1871,,,,,,,0.01725231881334176,-0.019389963,0.03561127,0.14613017,0.009884255956322311,0.0019378261344018652,0.004924535564654779,0.01351294644227025,-0.04406779661016944,0.05762711864406778,-1.5913957,1.9980536e-05,1.0
1872,,,,,,,-0.7350427769600076,-0.018174415,0.036134392,0.17080529,0.009172390206125253,0.0016853949886321618,0.005311024204307079,0.013869470544824023,-0.03898305084745765,0.05762711864406778,-1.18932,0.000102842125,1.0
1873,,,,,,,-0.7531266565018512,-0.018320119,0.03600839,0.1561935,0.0072901565528125985,0.0014572703856063052,0.00573932129982666,0.014241907313857377,-0.03389830508474574,0.05762711864406776,-0.7789904,0.001117791,0.99999994
1874,,,,,,,0.10274627439919029,-0.017486632,0.036231622,0.16002831,0.005902637809780827,0.0011127156850127677,0.006126958168293071,0.014601133610378382,-0.02881355932203391,0.057627118644067776,-0.39637962,0.013064677,1.0000001
1875,,,,,,,0.032130224818763466,-0.016105108,0.036629174,0.1558964,0.00382097279828686,0.0007984389884398387,0.0065592924894547445,0.014978120482656178,-0.023728813559322087,0.057627118644067776,-0.04405294,0.065093726,1.0
1876,,,,,,,-0.6771323602250282,-0.014919905,0.036975686,0.1617293,0.0020853778248851713,0.00033179246161905697,0.006950825431061644,0.015340718416509249,-0.018644067796610164,0.05762711864406779,0.3657981,0.2718586,0.9999955
1877,,,,,,,-1.0215712204892584,-0.01356504,0.03724038,0.1439807,-0.0002597963518862018,0.00014246084718968328,0.007384387928319371,0.015717970742351442,-0.013559322033898284,0.05762711864406776,0.35257,0.30438843,6.947835e-05
1878,,,,,,,0.03484536950534911,-0.012337356,0.037229255,0.11435365,-0.0020700363313022056,0.0003931924562209375,0.007774925239177439,0.01607827751147702,-0.008474576271186451,0.057627118644067755,0.19821249,0.14077592,0.99996424
1879,,,,,,,0.020286489869675295,-0.010968087,0.03739052,0.09343593,-0.004296849817523707,0.0008235755933926572,0.008207339814541848,0.016452412360047314,-0.0033898305084745393,0.05762711864406779,0.15888557,0.11830065,0.99999976
1880,,,,,,,-0.7835688631413347,-0.009727252,0.03740535,0.07461011,-0.005846868444210551,0.0011612354144100512,0.008596218119748845,0.016808663501755708,0.0016949152542373091,0.057627118644067776,0.13409315,0.11427507,1.0
1881,,,,,,,-0.8795045371782981,-0.008351884,0.037565123,0.060229253,-0.007597081093348952,0.00147480473943298,0.009024145015715562,0.017176025856347397,0.006779661016949189,0.057627118644067755,0.11464227,0.12605567,0.9999999
1882,,,,,,,0.08352851426804553,-0.0071127443,0.03758908,0.04813508,-0.008422549946448489,0.0016096815891174737,0.009406050836563255,0.01752318982214696,0.011864406779661022,0.057627118644067776,0.11305651,0.13153999,0.9999969
1883,,,,,,,0.03423131690857914,-0.0057397583,0.037752524,0.03871916,-0.00923530268238603,0.0018116450996553137,0.009826960938749,0.01788151036583052,0.016949152542372902,0.05762711864406776,0.13602743,0.14343049,0.9997085
1884,,,,,,,-0.754247836137222,-0.0045063854,0.037781704,0.030987808,-0.008928637264855944,0.0017164233207615858,0.010202173343268695,0.018220541288433773,0.022033898305084745,0.05762711864406779,0.2015404,0.20319055,0.041376818
1885,,,,,,,-0.9740936705621622,-0.0031449802,0.037946925,0.02490722,-0.008539989489806237,0.001671780090249037,0.010616113330242637,0.01857121140754503,0.027118644067796616,0.057627118644067776,0.20040561,0.2042819,0.0551395
1886,,,,,,,0.0361011094361362,-0.0019259803,0.03797871,0.019994417,-0.006850509861492655,0.0013319437242701989,0.010983630536816029,0.018902015628643996,0.03220338983050845,0.05762711864406779,0.19927138,0.2053654,0.073131174
1887,,,,,,,0.022813855610866234,-0.00058566465,0.038145542,0.016113607,-0.004948839400423871,0.0010041909824942481,0.011387514281963051,0.0192421853249273,0.03728813559322032,0.057627118644067755,0.19611938,0.21493891,0.19604202
1888,,,,,,,-0.7310297584734888,0.00060435146,0.038179062,0.013024279,-0.0016646144626802782,0.0002242291765506884,0.011742393451205011,0.019560233843552516,0.042372881355932195,0.057627118644067804,0.16921768,0.19483453,0.982804
1889,,,,,,,-0.9678918007556899,0.0019131072,0.038346592,0.010549544,0.0017639699016338316,0.00024122886728024574,0.012133572061444782,0.019887822813471272,0.04745762711864404,0.057627118644067776,0.15326884,0.17104398,0.9975088
1890,,,,,,,0.05056923277092241,0.0030775084,0.03838071,0.008578967,0.006267872741373511,0.001235446101305116,0.012478206417853677,0.020195846774987928,0.052542372881355895,0.05762711864406779,0.15076816,0.16671136,0.99804616
1891,,,,,,,0.019317504334946372,0.004365891,0.03854842,0.0069663916,0.010879670861119121,0.002108207056169213,0.012861795018422967,0.020516104181290046,0.057627118644067804,0.057627118644067776,0.15159824,0.16679715,0.99766487
1892,,,,,,,-0.661334188930093,0.005508927,0.03858228,0.005692694,0.01648574565995713,0.003163671829240641,0.013198866905545127,0.020817066735639256,0.06271186440677964,0.05762711864406778,0.12986487,0.14532654,0.99881124
1893,,,,,,,-0.9239925981070924,0.006765051,0.038748503,0.004642981,0.021439247169635734,0.004165201340218405,0.01357201876212315,0.021127887839047208,0.06779661016949153,0.05762711864406779,0.045247093,0.075096436,0.9706135
1894,,,,,,,0.027931227756810218,0.007867095,0.03878033,0.0038255197,0.02708752383380413,0.005246107043049205,0.01389594783107161,0.0214171263242983,0.07288135593220339,0.0576271186440678,0.030035537,0.043495145,0.0018799168
1895,,,,,,,0.01827067690777232,0.0090794675,0.038943913,0.0031405308,0.03255190142021383,0.0060300249095120335,0.014255486742098799,0.021715821362104714,0.07796610169491525,0.05762711864406779,0.03523363,0.038840674,0.0009929064
1896,,,,,,,-0.7525183984211513,0.010136235,0.038972665,0.0026091724,0.03820944076350043,0.007344198419263443,0.014565818600446891,0.021993327364031538,0.08305084745762716,0.05762711864406781,-0.06830926,0.038433567,0.99999684
1897,,,,,,,-0.9874396254034603,0.011308504,0.03913478,0.00215718,0.04320231679866181,0.008301481374468869,0.014911960550310296,0.022279682649638283,0.08813559322033894,0.057627118644067776,-0.13739777,0.025979616,1.0000001
1898,,,,,,,0.04686904089790145,0.012366713,0.039173808,0.0018058848,0.04793689786270412,0.009285029889449369,0.015211105685946953,0.02254216742619814,0.09322033898305081,0.05762711864406781,-0.12394359,0.026563857,0.99999917
1899,,,,,,,0.010592406083376828,0.013580433,0.039357837,0.0015030141,0.052348042499887774,0.009938426664544236,0.015548916408545884,0.022811546258191866,0.09830508474576267,0.057627118644067755,-0.04969228,0.047016535,2.5431316e-06
1900,,,,,,,-0.4745508617713672,0.014675812,0.039417077,0.0012654668,0.057277167537201315,0.010629507633969564,0.015839663805389828,0.023057727955282357,0.10338983050847457,0.05762711864406779,0.38917038,0.2659232,1.7971463e-06
1901,,,,,,,-0.9702206243987844,0.015889954,0.039612323,0.0010630473,0.06052872866052436,0.011474083677463194,0.016165863068277237,0.023311500609436226,0.10847457627118641,0.057627118644067776,0.7527668,0.7639263,0.99999994
1902,,,,,,,0.030747032681723036,0.016959367,0.03967548,0.00090025587,0.06382296253656393,0.012286534304033795,0.01644262192165941,0.02354274812334992,0.1135593220338983,0.05762711864406781,1.0296936,1.2155195,1.0000004
1903,,,,,,,0.013978902069416939,0.018125307,0.039868906,0.00076627854,0.06712975204394116,0.012800730072622061,0.016753124671680296,0.023782214324733573,0.11864406779661014,0.057627118644067755,1.3016559,1.7536548,0.9999999
1904,,,,,,,-0.7088303092134548,0.019127624,0.03992584,0.0006522338,0.06946572217708187,0.013439709985629851,0.017010819859585177,0.02399753191144284,0.12372881355932203,0.057627118644067804,1.5466275,1.6348379,1.0000001
1905,,,,,,,-0.6950635271591122,0.02020451,0.040109623,0.0005663337,0.07099742503443063,0.013612741759413873,0.01729912097602859,0.02421969631229802,0.1288135593220339,0.05762711864406778,1.9077551,1.4146322,0.99999994
1906,,,,,,,0.06507976118496246,0.021118792,0.040154964,0.00048315406,0.07265053149897242,0.013889937669207295,0.0175348279276652,0.024418135565141306,0.13389830508474584,0.057627118644067804,2.3158312,1.2751656,1.0000002
1907,,,,,,,0.030587409055454293,0.022141974,0.04033795,0.00042956817,0.07312754851928688,0.013973676252261586,0.017803944360497394,0.024622148228036597,0.13898305084745768,0.057627118644067804,2.7924159,1.3087375,0.99999994
1908,,,,,,,-0.4278439679903964,0.0230255,0.04040212,0.00036866014,0.07383184213657508,0.014284097686733879,0.018022574342347792,0.02480125517862718,0.1440677966101695,0.05762711864406778,3.2690017,1.3427382,1.0
1909,,,,,,,-0.9520208531343787,0.023939129,0.040707834,0.0003743679,0.0741536317596564,0.01429651304327598,0.018274586430604003,0.024987833908561786,0.14915254237288136,0.05762711864406776,3.745627,1.3783567,0.9999999
1910,,,,,,,0.037652098514362145,0.024669137,0.04094866,0.00037474924,0.07523027248617561,0.01455910467243736,0.018476048118860843,0.02515111492588237,0.1542372881355932,0.057627118644067804,4.2233586,1.4482785,1.0
1911,,,,,,,0.02045406486021236,0.025539553,0.041299995,0.00040043623,0.07432954095145672,0.014630826973409679,0.018712869207352593,0.02532047279378579,0.15932203389830507,0.0576271186440678,4.701089,1.5197326,0.99999994
1912,,,,,,,-0.752664856115977,0.026284864,0.041539587,0.00039464372,0.07434798425760517,0.014096981671921967,0.018901082650208005,0.02546555560542242,0.164406779661017,0.057627118644067804,5.17882,1.5926394,1.0000001
1913,,,,,,,-0.7106504638989767,0.027142772,0.04189471,0.00042600668,0.07418444961212763,0.014207016223405549,0.019124407543548078,0.025619129456521478,0.1694915254237288,0.057627118644067755,5.6539297,1.6611187,1.0
1914,,,,,,,0.016721933158565194,0.027858946,0.04212547,0.0004158073,0.07263065682955495,0.01366488117896608,0.019298364711502716,0.025750374849692566,0.17457627118644062,0.0576271186440678,6.179837,1.7406826,0.9999998
1915,,,,,,,0.021306628004587706,0.028705202,0.042481877,0.0004520665,0.07230335043740409,0.0138442527236109,0.019508611402210805,0.02588877060960112,0.17966101694915254,0.057627118644067776,6.7092876,1.8220661,0.99999994
1916,,,,,,,-0.6863279302914937,0.029430581,0.042718917,0.00043855564,0.07150222808379908,0.013485838622620039,0.01967090414165933,0.02600402937332606,0.18474576271186438,0.057627118644067755,7.239023,1.904138,1.0000001
1917,,,,,,,-0.6421996593475342,0.030259717,0.043073677,0.00047922175,0.07076036744563405,0.013335545883256304,0.019868598539950585,0.026128732298260363,0.18983050847457625,0.057627118644067776,7.770498,2.0361872,1.0
1918,,,,,,,0.01942641122891913,0.030943494,0.043298136,0.00046175,0.06993399192118936,0.013351913928129351,0.020016870817269716,0.026232068349707732,0.19491525423728817,0.05762711864406781,8.306071,2.244631,1.0000001
1919,,,,,,,0.014598063694035273,0.031743173,0.043645684,0.0005065666,0.0683278103342129,0.013412349139061537,0.02020104830695924,0.026343631243445235,0.2,0.057627118644067755,8.841642,2.4583855,1.0000001
1920,,,,,,,-0.7861748347638554,0.03241028,0.04386694,0.00048556936,0.0672665099240962,0.012835049435233963,0.02033652554088948,0.02643312528900629,-0.09999999999999996,0.06271186440677967,-4.2088118,-5.0581557e-06,1.0000001
1921,,,,,,,-0.9212059371204298,0.033163574,0.044200335,0.0005341498,0.06594889105392321,0.012862450332541011,0.020506356076155093,0.026532838517179948,-0.09491525423728817,0.06271186440677967,-4.0867453,-1.3917872e-06,1.0
1922,,,,,,,0.030621954746349052,0.033761606,0.044397604,0.0005084935,0.06479112644566629,0.012418369393168675,0.02062651233961723,0.026612600974945944,-0.08983050847457626,0.06271186440677967,-3.9649537,-1.3326838e-06,1.0000001
1923,,,,,,,0.019914015297576075,0.034462966,0.044713862,0.0005606324,0.06430924891999373,0.01262126589330298,0.020782917129728996,0.026702435500384515,-0.08474576271186435,0.06271186440677964,-3.8442225,-5.6796935e-06,1.0
1924,,,,,,,-0.7328726587453819,0.035023984,0.044899046,0.00053103425,0.06358444554572512,0.012300857189307228,0.02089045945291197,0.0267714196035395,-0.07966101694915251,0.06271186440677967,-3.7234883,-6.0672232e-06,0.9999999
1925,,,,,,,-0.7917474510758744,0.035658684,0.045191575,0.00058632356,0.06351654816528494,0.012148281028659984,0.02103200238761881,0.026851611253020356,-0.07457627118644065,0.06271186440677964,-3.59594,1.5046862e-07,0.99999994
1926,,,,,,,0.0277239172425801,0.036130466,0.04534297,0.0005513297,0.06213654570373363,0.011926066128588764,0.021123301149494674,0.02691250980054067,-0.06949152542372879,0.06271186440677967,-3.4390354,5.165736e-07,1.0
1927,,,,,,,0.012900851727339478,0.036697045,0.045610424,0.0006094898,0.06060581221289709,0.011784352993820996,0.021250375494813626,0.026983785648136353,-0.06440677966101688,0.06271186440677967,-3.1656954,-4.2388174e-06,1.0
1928,,,,,,,-0.9094950315380884,0.037121657,0.04574442,0.0005701966,0.06085487716779265,0.011458500896569641,0.021328660810468098,0.02703481443578567,-0.05932203389830509,0.06271186440677967,-2.7974112,-9.625753e-06,1.0000002
1929,,,,,,,-0.7669963984450033,0.0376168,0.04598448,0.0006310792,0.05949231308685132,0.011668527510788956,0.021441376315043347,0.027097797093239874,-0.054237288135593156,0.06271186440677966,-2.4303253,-1.9025803e-06,0.9999999
1930,,,,,,,0.03829728347592764,0.03795137,0.04608309,0.00058619113,0.05876942185762601,0.011257584944958663,0.021504596185025416,0.027142320698640525,-0.049152542372881386,0.06271186440677966,-2.0632348,-5.3016347e-06,0.99999994
1931,,,,,,,0.010709607657337101,0.038381003,0.046297844,0.000649872,0.05831096690195957,0.011445193411127859,0.021604503496853725,0.027198097013939382,-0.044067796610169456,0.06271186440677962,-1.6883116,-3.5540263e-06,0.9999999
1932,,,,,,,-0.5765624172554529,0.03867306,0.046379577,0.0006003519,0.05779918356811755,0.011371444108116859,0.02165647049377612,0.02723436793058085,-0.03898305084745764,0.06271186440677966,-1.271697,5.6499906e-05,1.0000001
1933,,,,,,,-0.9107522954625532,0.039038263,0.046568785,0.00066669355,0.056602624935797936,0.011223971818680808,0.021743855572357137,0.027283226623646836,-0.03389830508474574,0.06271186440677966,-0.8605017,0.0006730143,1.0000001
1934,,,,,,,0.021723247224209312,0.039251145,0.046618395,0.00061149674,0.056757691037055254,0.010962766800557345,0.021782906163788546,0.027314188591852338,-0.028813559322033926,0.06271186440677966,-0.4801382,0.007816705,1.0000001
1935,,,,,,,0.009176276172601262,0.039564747,0.046787128,0.0006808042,0.05571064650399322,0.010535872718447109,0.02185979033378189,0.02735685866493342,-0.023728813559322014,0.06271186440677962,-0.06706923,0.049756438,0.9999998
1936,,,,,,,-0.7388741469677583,0.039749976,0.046825413,0.0006210524,0.05581269558362954,0.010499685132179137,0.021890082782979266,0.027380622319623953,-0.01864406779661015,0.06271186440677967,0.36720365,0.24219443,0.9999831
1937,,,,,,,-0.7367688890837838,0.040015753,0.04697493,0.0006934204,0.054310276636833014,0.010539936951608634,0.021957366620850863,0.027417736830584325,-0.013559322033898268,0.06271186440677966,0.34389764,0.2489915,0.00086629234
1938,,,,,,,0.044587008868421305,0.04014,0.046987917,0.00062816485,0.05488682728722823,0.010479467068267731,0.021977967994795396,0.02743778016134097,-0.00847457627118642,0.06271186440677966,0.21387723,0.1310534,0.9999263
1939,,,,,,,0.029434696241481977,0.04037268,0.04712405,0.0007039833,0.053845452785819106,0.010365498208588337,0.0220381286586091,0.027470399791018153,-0.0033898305084745393,0.06271186440677966,0.17477539,0.11291545,0.9999995
1940,,,,,,,-0.7383197641667024,0.0404886,0.047133517,0.0006343881,0.05421551607116369,0.010417193328135808,0.022053540494350238,0.027485059839754338,0.0016949152542372933,0.06271186440677966,0.15025479,0.10734862,1.0
1941,,,,,,,-0.742610538937918,0.040693067,0.04725852,0.0007138496,0.053222446163421866,0.010073487117095175,0.022107813275145407,0.027514105091098345,0.006779661016949204,0.06271186440677964,0.13048449,0.12095553,1.0000002
1942,,,,,,,0.03915682215527733,0.040766522,0.047249798,0.0006389237,0.05333126851382103,0.010046276538108634,0.022117177459497723,0.02752708872661452,0.011864406779661054,0.06271186440677967,0.11480266,0.12354023,0.999999
1943,,,,,,,0.012718931793590014,0.040956028,0.047369044,0.0007224463,0.05240383553041813,0.010526522327934168,0.022167887073909938,0.02755361950486062,0.016949152542372888,0.06271186440677969,0.13311964,0.13521437,0.9997379
1944,,,,,,,-0.7924764136799046,0.041040253,0.047364816,0.0006434355,0.05259694212573852,0.010072491953628826,0.02217578308401287,0.027563264275918768,0.022033898305084752,0.06271186440677967,0.20587091,0.1990681,0.013465407
1945,,,,,,,-0.7218031726899694,0.041221317,0.047480837,0.0007312365,0.05243770577611828,0.01010343974993312,0.02222445514632727,0.027588371991781473,0.027118644067796616,0.06271186440677966,0.20473634,0.20014405,0.018119982
1946,,,,,,,0.038269527103857455,0.04128257,0.047466617,0.00064705056,0.05185535649572263,0.010021195648901166,0.022230203152564486,0.027598575006274665,0.03220338983050846,0.06271186440677966,0.20360216,0.20120355,0.024343466
1947,,,,,,,0.014741130311706874,0.041463412,0.047583148,0.00073958386,0.05148050185406533,0.01005593335560186,0.022278316166578237,0.02762292338688393,0.03728813559322032,0.06271186440677966,0.19583198,0.22430353,0.28868365
1948,,,,,,,-0.8849068782368644,0.041539762,0.047575023,0.00065103784,0.051523672196917544,0.010063619347271076,0.022282634060665527,0.02762922629087137,0.04237288135593218,0.06271186440677966,0.16697022,0.20137818,0.3325742
1949,,,,,,,-0.8917262788678779,0.04171221,0.04768851,0.00074824144,0.05110585626454809,0.00997613546495142,0.022326367789080988,0.027649131838127207,0.047457627118644034,0.06271186440677966,0.14248651,0.17730619,0.91957283
1950,,,,,,,0.021272510092595436,0.041766506,0.047670823,0.00065423903,0.051813934991080765,0.009709869904876127,0.02232613498303616,0.027652799129019936,0.05254237288135591,0.06271186440677966,0.12987733,0.15813518,0.9927005
1951,,,,,,,0.009508149510839434,0.04194042,0.04778542,0.00075658946,0.05053137483721761,0.009819413277459286,0.022367420711069112,0.027669320948311878,0.05762711864406781,0.06271186440677966,0.12937371,0.15507759,0.9971433
1952,,,,,,,-0.7101116518585049,0.04201177,0.04777441,0.0006578595,0.05114284658341258,0.009875669605154435,0.02236428379815389,0.027666959895807045,0.06271186440677963,0.06271186440677967,0.13204876,0.15942925,0.999891
1953,,,,,,,-0.7624520204505142,0.04217825,0.047886517,0.0007653127,0.050882144547852476,0.009862722941550757,0.02240043390469943,0.027677959938746305,0.06779661016949154,0.06271186440677964,0.106334776,0.09711372,0.8582043
1954,,,,,,,0.020152746432322455,0.04222865,0.04786641,0.0006605687,0.051443506137446804,0.009818339072721713,0.022392863995301104,0.02767292725030525,0.07288135593220335,0.06271186440677967,0.10408868,0.0587557,0.00015092638
1955,,,,,,,0.013893350432944825,0.042398613,0.047980405,0.0007737943,0.05110910191331444,0.009836038433565656,0.022427505992765846,0.027681475505897214,0.07796610169491526,0.06271186440677966,0.11006155,0.05471809,0.00022457547
1956,,,,,,,-0.7618581445849671,0.042469528,0.047968723,0.0006638998,0.05154017182799749,0.01032097239035863,0.022418704456870983,0.027672024195384285,0.08305084745762713,0.06271186440677966,0.002162713,0.05218479,0.99997973
1957,,,,,,,-0.6326940694633796,0.04263709,0.048082493,0.0007828933,0.05083591025511246,0.009809639725926581,0.022450127872144822,0.02767674962245043,0.08813559322033891,0.06271186440677962,-0.13530388,0.028696697,0.9999999
1958,,,,,,,0.033797224420571634,0.042680755,0.048058502,0.00066632335,0.05171263528245047,0.009906357796954321,0.022438043273471896,0.02766703999690918,0.09322033898305078,0.06271186440677964,-0.11736993,0.029970026,0.99999994
1959,,,,,,,0.01093454336164048,0.042795647,0.048150375,0.00079007325,0.05092236993373268,0.009892928975537837,0.022466143160408434,0.027674870297305806,0.09830508474576274,0.06271186440677962,0.018433534,0.06097236,6.781684e-06
1960,,,,,,,-0.8207982371493083,0.042772245,0.04809716,0.0006656017,0.052076185307442936,0.009877225088411684,0.02244916315641425,0.0276683793623233,0.10338983050847458,0.06271186440677967,0.45196244,0.31751892,6.713867e-06
1961,,,,,,,-0.7829371123779111,0.042841997,0.048170567,0.0007945595,0.05149255891223551,0.00997717129752264,0.022473157007758284,0.02767727189567583,0.10847457627118645,0.06271186440677962,0.78281385,0.7464863,1.0000002
1962,,,,,,,0.015011200205576912,0.042797405,0.048107594,0.0006629128,0.051512191589864684,0.009815918886306032,0.022454950098044105,0.027672229212171263,0.11355932203389832,0.06271186440677964,1.0547769,1.1736822,0.9999999
1963,,,,,,,0.010221086602635049,0.042832535,0.048166916,0.0007978704,0.05130613314426448,0.009864107827543923,0.022478331737585795,0.027685150102774687,0.11864406779661019,0.06271186440677962,1.3267376,1.7042938,0.99999994
1964,,,,,,,-0.7288047893926864,0.04271985,0.04807407,0.00065721286,0.050696657774107416,0.009584515633926332,0.022456803224568275,0.02768550689232897,0.12372881355932204,0.06271186440677964,1.5767524,1.6140853,1.0000001
1965,,,,,,,-0.9222128071436068,0.042650513,0.0480895,0.00079691724,0.05025600660681907,0.009550093724892376,0.022474247012901308,0.02770546129131705,0.1288135593220339,0.06271186440677962,1.9186035,1.3476558,0.99999994
1966,,,,,,,0.01167433163790962,0.042423885,0.047947396,0.0006456689,0.05026629168939922,0.009428010095539318,0.02244775952154162,0.02771555533414542,0.13389830508474587,0.06271186440677962,2.3710074,1.3106717,1.0000001
1967,,,,,,,0.008833933851298955,0.042265993,0.047926303,0.0007908826,0.04972408905081176,0.009548945702854498,0.022463389126785773,0.027745557940249323,0.13898305084745768,0.0627118644067796,2.8514972,1.3507124,0.99999994
1968,,,,,,,-0.6579256815466321,0.04196789,0.047753114,0.0006299268,0.04932438278885295,0.009528106935154327,0.02243563503762564,0.027764157920947306,0.1440677966101695,0.06271186440677966,3.331991,1.3913162,1.0
1969,,,,,,,-0.9325555768090221,0.041716974,0.047693994,0.0007813608,0.047673472225266265,0.00916910707112477,0.02244838602222508,0.027803456408355003,0.1491525423728813,0.06271186440677962,3.8124802,1.4324768,0.99999994
1970,,,,,,,0.010300504227796959,0.041305285,0.047472443,0.0006088568,0.047079297375053786,0.008985184945909504,0.022418022071494896,0.027834739690208832,0.1542372881355932,0.06271186440677963,4.292089,1.5052805,1.0000001
1971,,,,,,,0.006269862979072902,0.04091757,0.04735729,0.0007661558,0.04595712513453463,0.008806977882162033,0.022428482381777762,0.027890247513266662,0.15932203389830507,0.0627118644067796,4.76982,1.5779157,0.99999994
1972,,,,,,,0.14136873276127496,0.040336866,0.047064938,0.00058038667,0.04463361719752571,0.008360979792119498,0.02239352908626469,0.027939527170079106,0.164406779661017,0.06271186440677967,5.247549,1.6519331,1.0
1973,,,,,,,-0.8948130829614184,0.039746337,0.04686818,0.0007432234,0.04254137416238968,0.008192645905011467,0.02239726132133989,0.028014779842364588,0.1694915254237288,0.06271186440677962,5.7237625,1.7238688,0.99999994
1974,,,,,,,0.01778301129010435,0.038958088,0.04649118,0.00054289517,0.040690409691361555,0.0077719791662772845,0.022356905744989934,0.028086480917602363,0.1745762711864406,0.06271186440677966,6.225679,1.7988878,1.0
1975,,,,,,,0.0073364549609604675,0.038185574,0.046224,0.0007132667,0.038505931821904454,0.007522229085961627,0.022358646699250515,0.028184498797963316,0.17966101694915254,0.06271186440677966,6.7549753,1.8815262,1.0000001
1976,,,,,,,-0.7756922937208607,0.037240177,0.045785755,0.0004990773,0.03572720562218337,0.006773529618058374,0.022317361304667757,0.0282774451237062,0.18474576271186435,0.06271186440677964,7.2847104,1.9644586,1.0000001
1977,,,,,,,-1.0287041471850487,0.03628798,0.04545214,0.00067875,0.032484861821330875,0.006431021200151195,0.022317126028867186,0.028397486811842218,0.18983050847457625,0.06271186440677964,7.8141146,2.06445,1.0
1978,,,,,,,0.034756242661014534,0.035167728,0.044948984,0.0004500645,0.029801138847517294,0.005771344013889938,0.02227481282587835,0.02851522260317973,0.19491525423728814,0.06271186440677964,8.349084,2.2735298,0.99999994
1979,,,,,,,0.01768514309048605,0.034000862,0.044537306,0.0006395921,0.026373553784620776,0.00509189748389652,0.022276037639287382,0.02866194020693136,0.19999999999999993,0.0627118644067796,8.884653,2.4879363,1.0
1980,,,,,,,-0.5819730768280644,0.033049025,0.0441239,0.00040777438,0.02261955187277921,0.004143310269734305,0.022237302380539677,0.02880684923066716,-0.09999999999999998,0.06779661016949154,-4.24277,1.4039634e-06,1.0000001
1981,,,,,,,-0.9142672977139873,0.03344831,0.04442446,0.0006756326,0.018405918168889625,0.0034824917151645043,0.02224284957029911,0.028981326908454303,-0.09491525423728812,0.06779661016949154,-4.120669,4.0162186e-06,1.0000001
1982,,,,,,,0.019197113834357318,0.034307815,0.04482971,0.00050726376,0.013813576688707887,0.0026165332412588743,0.0222071129739403,0.029157426179200717,-0.08983050847457623,0.06779661016949155,-3.998572,3.2256628e-06,1.0000002
1983,,,,,,,0.011424771027892487,0.035222735,0.04538212,0.0008309089,0.00886278683907968,0.0017734175376678592,0.022215116105838966,0.029367281531454924,-0.08474576271186433,0.06779661016949153,-3.877807,-9.963247e-07,0.9999999
1984,,,,,,,-0.8996196496917541,0.03623401,0.045876764,0.0006772256,0.0036184782401480165,0.0005356361660375413,0.022183901742877786,0.029579518940770027,-0.07966101694915251,0.06779661016949154,-3.7570715,-4.303058e-06,1.0
1985,,,,,,,-0.7578386360382938,0.03738428,0.046563156,0.0010647369,-0.001960380931706669,0.00039190413635499456,0.02219821633242746,0.02982630668727166,-0.07457627118644061,0.06779661016949153,-3.6297715,-8.389685e-06,0.99999994
1986,,,,,,,0.04003761144350466,0.03862498,0.047192093,0.00094878254,-0.007867643147466649,0.001538616039307865,0.022172470619958164,0.030079567204159344,-0.0694915254237288,0.06779661016949155,-3.473831,-5.931987e-06,1.0000001
1987,,,,,,,0.009430336387898084,0.040017046,0.048029292,0.0014365063,-0.01406690547110322,0.002678803566319438,0.022191647799535773,0.03037000325749825,-0.06440677966101692,0.06779661016949154,-3.2669384,-2.4763744e-06,0.9999999
1988,,,,,,,-0.4317744979896699,0.041503325,0.048811134,0.0013962353,-0.020379204765980485,0.003978064354956819,0.022171595536278912,0.030665121237631866,-0.05932203389830505,0.06779661016949157,-2.8984854,-7.5154835e-06,1.0000001
1989,,,,,,,-0.9936810660074993,0.043104466,0.049794517,0.0020411632,-0.02657667331726987,0.005083923245066158,0.022195786524688968,0.030994231576474306,-0.05423728813559316,0.06779661016949154,-2.5309334,-5.0293074e-06,1.0000001
1990,,,,,,,0.01624269663670165,0.04481055,0.05072755,0.002136811,-0.033023179842646154,0.006243696131750578,0.022180214983547924,0.03132515332674107,-0.04915254237288133,0.06779661016949157,-2.163845,7.6770783e-07,1.0
1991,,,,,,,0.010426534235393935,0.046593234,0.051855538,0.003043675,-0.03821624209076447,0.00718985586073374,0.022211068268981997,0.03168880631594871,-0.04406779661016946,0.06779661016949155,-1.7811708,2.743933e-06,1.0
1992,,,,,,,-0.6106039085388184,0.04856706,0.052974377,0.00338252,-0.04337601583600799,0.008434357391633802,0.022204365455955652,0.032053583307088226,-0.038983050847457616,0.06779661016949155,-1.3531194,2.5217269e-05,0.99999994
1993,,,,,,,-0.7299067783355713,0.05045162,0.0542242,0.0047723963,-0.04776024252028521,0.009231333360125394,0.022242736979343286,0.03244896968398312,-0.03389830508474575,0.06779661016949154,-0.9420135,0.00039950054,1.0
1994,,,,,,,0.055460892809554935,0.05332279,0.055837367,0.0051121386,-0.050782894494984215,0.009752407895344596,0.02224003775828423,0.03284513554542198,-0.028813559322033864,0.06779661016949154,-0.5155179,0.005460612,0.99999994
1995,,,,,,,0.01919656126126647,0.057107423,0.058088902,0.0057915463,-0.0531748349886144,0.010108267715299135,0.02228156239821533,0.033273969196123396,-0.023728813559321913,0.06779661016949154,-0.079147816,0.039256662,0.99999994
1996,,,,,,,-0.7336512031555176,0.060762517,0.06024096,0.0059519545,-0.05302808276638425,0.010414016482512613,0.022283455214449032,0.033703886575697034,-0.018644067796610132,0.06779661016949154,0.39620417,0.28444085,0.9999928
1997,,,,,,,-0.8691675777435303,0.064686984,0.062765084,0.0068178414,-0.05199355386742577,0.009747851420114383,0.022328374622354888,0.03416474967461012,-0.013559322033898237,0.06779661016949153,0.34024245,0.20598419,0.00549842
1998,,,,,,,0.039205861677788195,0.06873012,0.06533499,0.007090117,-0.04687363682192714,0.009095791441992546,0.022330399910645293,0.034626681967052875,-0.00847457627118642,0.06779661016949155,0.23665948,0.1278548,0.9996074
1999,,,,,,,0.019147444306197577,0.072732106,0.068133935,0.007983221,-0.040008106219843555,0.007560786338205554,0.022374972798291627,0.0351213918144513,-0.003389830508474476,0.06779661016949153,0.19059543,0.108238935,0.9999984
2000,,,,,,,-0.749230198651196,0.07811628,0.071808755,0.009523328,-0.029430085343748347,0.005887123250244801,0.022378416620037193,0.03561718728209481,0.0016949152542372933,0.06779661016949154,0.16641887,0.10081817,0.99999964
2001,,,,,,,-0.8762763292191038,0.08519678,0.07700607,0.014811869,-0.015056753981100214,0.0024752296051568944,0.022423474145826305,0.036144484962693665,0.00677966101694922,0.06779661016949154,0.14266032,0.106556945,0.9999997
2002,,,,,,,0.022132486582043528,0.091904856,0.082145,0.020515813,0.004031878192896148,0.0015314640004366392,0.022424407804563506,0.03667372786750978,0.011864406779661054,0.06779661016949154,0.1308332,0.118825756,0.9999995
2003,,,,,,,0.007872250780162923,0.0992892,0.088337764,0.03159698,0.028574686462061318,0.005520206396975774,0.0224669858841658,0.037236096907350975,0.01694915254237287,0.06779661016949153,0.13267423,0.12799142,0.99974763
2004,,,,,,,-0.7685400912486224,0.10671347,0.09470341,0.043354962,0.05905313488769054,0.011583200858647032,0.022467706502712206,0.03779936256006417,0.022033898305084752,0.06779661016949153,0.1859942,0.16041134,0.0005869887
2005,,,,,,,-0.9360192838418057,0.115204774,0.10228596,0.05634646,0.09731381605673665,0.018599686340054093,0.022510504031212436,0.03839215389905097,0.027118644067796585,0.0677966101694915,0.19474441,0.17475566,0.0017900255
2006,,,,,,,0.014236523006434718,0.12351324,0.11010356,0.07004187,0.13996704187191397,0.027057357994624047,0.02251195775601205,0.03898269981118535,0.03220338983050845,0.06779661016949153,0.20367941,0.19222304,0.006440362
2007,,,,,,,0.0071264336110122666,0.13242719,0.119234495,0.089726835,0.1906324331364103,0.036035528070617266,0.02255861617708083,0.03960204645447552,0.03728813559322032,0.0677966101694915,0.19186199,0.22973986,0.27251777
2008,,,,,,,-0.822320506686256,0.14105846,0.12865049,0.11197126,0.24269376441423582,0.046800362734007894,0.022566882527074734,0.04021792176688812,0.042372881355932195,0.06779661016949153,0.15988126,0.20313993,0.21915571
2009,,,,,,,-0.7888769145522799,0.1502876,0.13958593,0.14243226,0.297147370716801,0.055473818655829794,0.02261968901908466,0.040859186138850194,0.04745762711864406,0.0677966101694915,0.12789904,0.17937134,0.17374699
2010,,,,,,,0.04966320460585505,0.15915564,0.15081954,0.1765249,0.3520736779711676,0.06777218005103368,0.022630380015857373,0.04149474828820756,0.05254237288135591,0.06779661016949153,0.11421061,0.1599707,0.6416582
2011,,,,,,,0.006807012793972691,0.16871297,0.16393699,0.22158402,0.4002389575960116,0.07861694157359704,0.02268229097081834,0.04215467882046162,0.057627118644067776,0.06779661016949148,0.10160224,0.14253852,0.9551519
2012,,,,,,,-0.9211113386683993,0.17773998,0.17723136,0.26986456,0.44664685505396784,0.08674498063429256,0.022691356625662077,0.04280552721632716,0.06271186440677964,0.06779661016949153,0.14115615,0.16201417,0.9925679
2013,,,,,,,-0.7633523619364179,0.18706596,0.19202735,0.32624137,0.4878726445847203,0.09345575552824477,0.022741643688928358,0.043477416268542395,0.06779661016949153,0.0677966101694915,0.17054959,0.12361573,0.092568666
2014,,,,,,,0.025580483073102366,0.19024737,0.19754073,0.33212513,0.5165980943641211,0.0997315782616323,0.022747690391579624,0.044140967109235534,0.07288135593220336,0.06779661016949153,0.17814155,0.07917901,1.2274849e-05
2015,,,,,,,0.009540118436446598,0.1901825,0.19768916,0.30779958,0.5298020440803629,0.0982460210441966,0.02279410347674692,0.04482658421680649,0.07796610169491522,0.06779661016949147,0.18489031,0.07685493,5.093045e-05
2016,,,,,,,-0.7910705192286978,0.19107947,0.19952124,0.29383308,0.5336443945001706,0.10040970672201535,0.02279724086635979,0.04550231067351919,0.08305084745762713,0.06779661016949155,0.072633706,0.07064968,0.99987274
2017,,,,,,,-1.0084572519238286,0.19148846,0.20047626,0.2746495,0.5253522603289219,0.10150674277301958,0.022840989225447816,0.04619758440941503,0.08813559322033897,0.06779661016949153,-0.10543722,0.034495987,0.99999994
2018,,,,,,,0.02587177509372104,0.1922001,0.2020102,0.25981444,0.5098827584758636,0.09690604017841672,0.022840179258119535,0.046882431258979965,0.09322033898305081,0.06779661016949154,-0.10166931,0.03528429,1.0000001
2019,,,,,,,0.012673935956151723,0.19272453,0.20319259,0.2426799,0.4836826780683017,0.09481611586614563,0.02288042536386748,0.04758842211608832,0.09830508474576276,0.06779661016949151,0.0856064,0.07865459,1.976861e-05
2020,,,,,,,-0.7015700279017211,0.19337995,0.20463428,0.22822271,0.4506354787001166,0.0874818181796726,0.022878106161089335,0.048284000726391905,0.10338983050847457,0.06779661016949153,0.51475453,0.37740237,2.4787056e-05
2021,,,,,,,-0.9233547206452712,0.19395682,0.20595242,0.21284379,0.4063909206916676,0.07962172809991333,0.022917594697527667,0.04899821277321191,0.10847457627118645,0.06779661016949151,0.80789506,0.7153657,1.0
2022,,,,,,,0.04497710633694981,0.19458453,0.207324,0.19914387,0.3673250080325102,0.07127445789894829,0.022915140133271287,0.04970001932210578,0.11355932203389833,0.06779661016949153,1.0798564,1.13263,1.0000001
2023,,,,,,,0.007851010565764916,0.19519208,0.20874064,0.18539824,0.3277730209112234,0.06284370411206901,0.022956956763043945,0.05042100746781335,0.11864406779661016,0.06779661016949154,1.3518183,1.6554812,1.0000001
2024,,,,,,,-0.8153128731907822,0.19579834,0.20891082,0.16670968,0.2842163428129995,0.05316791030824636,0.022959111209286242,0.05112952213125057,0.12372881355932207,0.06779661016949154,1.6068746,1.5934318,1.0000001
2025,,,,,,,-0.9532224690820289,0.1964125,0.20807229,0.14389117,0.24539102324923556,0.04698456109854912,0.023004787271278405,0.05185440359414358,0.1288135593220339,0.0677966101694915,1.9655391,1.3503798,1.0
2026,,,,,,,0.07313325890099283,0.19700268,0.20762327,0.1262798,0.20986217702340604,0.04040368221654815,0.023008636385958934,0.05256458840325459,0.13389830508474587,0.06779661016949155,2.4249127,1.3446946,0.99999994
2027,,,,,,,0.008819430344185697,0.19763103,0.20693429,0.108640894,0.1771046943184923,0.03428883518876958,0.02305452506857978,0.0532913960366886,0.13898305084745763,0.06779661016949153,2.905404,1.385222,1.0
2028,,,,,,,-0.9306477158088383,0.1982121,0.20641263,0.09469981,0.15130294633932734,0.028869973951663932,0.023057513307607556,0.05400368704427658,0.1440677966101695,0.0677966101694915,3.3858964,1.4263086,1.0000001
2029,,,,,,,-0.8746421994186762,0.19885242,0.20577307,0.0810575,0.13484637465900667,0.026535358051837488,0.0231016265286663,0.05473191853051959,0.1491525423728814,0.0677966101694915,3.8663862,1.467927,0.99999994
2030,,,,,,,0.039328574988975774,0.19942428,0.20521799,0.07038137,0.12952394186472913,0.025616824172215977,0.023102633396650075,0.055444250683862405,0.15423728813559323,0.06779661016949154,4.347872,1.5413618,1.0000001
2031,,,,,,,0.010807821758654402,0.2000716,0.20461321,0.060012482,0.13424388417870864,0.02576265645305002,0.02314610557408836,0.0561695990182042,0.15932203389830507,0.06779661016949153,4.8295145,1.6214176,0.9999998
2032,,,,,,,-0.6503929484124277,0.20062919,0.20404014,0.052057922,0.15385147129296783,0.0293638609212778,0.02314738272803053,0.05687623498384118,0.16440677966101697,0.06779661016949155,5.2977366,1.6771832,0.99999994
2033,,,,,,,-1.009355494555305,0.2012807,0.2034676,0.044276558,0.18409197983465997,0.03563001035735586,0.0231910928341046,0.05759510646805887,0.1694915254237288,0.0677966101694915,5.753251,1.7089773,1.0000001
2034,,,,,,,0.01231450039974091,0.20182298,0.20287862,0.038418353,0.22529240587005153,0.04447057575339428,0.02319418247204925,0.05829651252803382,0.1745762711864406,0.06779661016949155,6.2047715,1.729808,1.0000001
2035,,,,,,,0.00403624037647021,0.20248213,0.20233661,0.032589614,0.2759663242010501,0.05216221587359942,0.023240339231275855,0.05901166774800387,0.1796610169491525,0.06779661016949153,6.707498,1.7605382,0.99999994
2036,,,,,,,-0.6606486687473222,0.20300704,0.20172888,0.028309202,0.3320814093936597,0.06317016397872682,0.02324437472510744,0.05970823541224773,0.1847457627118644,0.06779661016949153,7.2158117,1.7919743,1.0
2037,,,,,,,-0.8648979836819218,0.20367464,0.2012261,0.023981428,0.390276314965949,0.07660016072252568,0.023291093006627697,0.06041469689760446,0.18983050847457625,0.06779661016949153,7.724515,1.8569206,1.0000001
2038,,,,,,,0.018848996361083132,0.20416938,0.20059556,0.02089816,0.4495853846807352,0.08650663879865343,0.023294913727661168,0.061099406472056805,0.1949152542372881,0.06779661016949154,8.228783,2.0043707,1.0
2039,,,,,,,0.002273680082363711,0.2048532,0.20015058,0.017702391,0.49779378124895785,0.09576386279065235,0.023339174666275105,0.06179309128138616,0.2,0.06779661016949153,8.732445,2.1881695,1.0
2040,,,,,,,-0.770944707095623,0.20529953,0.19946976,0.015472675,0.5336552516035803,0.101186778524349,0.02334012792291629,0.062464776335604405,-0.1,0.07288135593220343,-4.2766976,-9.989632e-06,0.99999994
2041,,,,,,,-0.8801632896065712,0.20603196,0.19913551,0.013137982,0.5772450865244788,0.11028017918697701,0.023383281424930374,0.06314480401357793,-0.09491525423728814,0.07288135593220336,-4.1546016,-8.596813e-06,1.0000001
2042,,,,,,,0.030314350218275787,0.20635435,0.19829181,0.011471703,0.5930907012104341,0.11308029142042296,0.023384078428743044,0.06380122905369093,-0.08983050847457627,0.07288135593220339,-4.032493,-1.2366044e-05,0.9999998
2043,,,,,,,0.010975557675097244,0.20734882,0.1984114,0.009931319,0.6037607839810694,0.11418718702471617,0.02342631248425878,0.06446401152659491,-0.08474576271186436,0.07288135593220336,-3.9113896,-2.193981e-06,0.9999998
2044,,,,,,,-0.7697508558630943,0.20597285,0.19494753,0.0076814,0.6029751852360016,0.11512513916470567,0.023425752520699537,0.06510204270577724,-0.07966101694915254,0.07288135593220336,-3.790654,1.1241436e-06,0.99999994
2045,,,,,,,-0.9356231540441513,0.20190158,0.18732749,0.004270273,0.5858613890298151,0.11503422994863333,0.02346771202324387,0.06574531150759118,-0.07457627118644065,0.07288135593220336,-3.6636643,2.9843384e-06,1.0
2046,,,,,,,0.038956073147636265,0.19790544,0.18024567,0.0028455078,0.5774899451262119,0.11137497531871632,0.023467907525248414,0.06636338788005988,-0.06949152542372876,0.07288135593220339,-3.5096483,-4.0054323e-07,1.0000002
2047,,,,,,,0.008334530281754965,0.19384162,0.1731961,0.0014365974,0.5544134936508328,0.10757118465191182,0.02350983511655432,0.06698564349466957,-0.06440677966101692,0.07288135593220334,-3.3556304,6.370015e-06,0.9999999
2048,,,,,,,-0.45106207814198057,0.18996273,0.16680928,0.0011237775,0.5294089025330987,0.10110962490236887,0.023508163859498197,0.06758027154683324,-0.05932203389830502,0.07288135593220342,-2.9997294,-7.33614e-06,1.0
2049,,,,,,,-0.8264879187721222,0.18608744,0.1605305,0.00045250086,0.4929254134940134,0.0947328425209624,0.02354812441767904,0.06817803379733306,-0.05423728813559319,0.07288135593220338,-2.6315427,6.3565045e-07,0.99999994
2050,,,,,,,0.025262682622075584,0.18235262,0.15480252,0.0005035824,0.46643512079630656,0.08781932539257663,0.023546024625248102,0.0687470198765092,-0.04915254237288134,0.07288135593220339,-2.2644527,-4.3964387e-06,0.99999994
2051,,,,,,,0.00808160583945784,0.17867921,0.149234,0.00010325213,0.4283323005482179,0.08324985392775057,0.02358568157180138,0.06931678147116506,-0.04406779661016949,0.07288135593220338,-1.8625915,2.1372903e-06,1.0
2052,,,,,,,-0.7186213177465743,0.17512907,0.14414929,0.00026902673,0.3938658493209951,0.07685442599918751,0.02358148632506697,0.06985480446662816,-0.03898305084745762,0.07288135593220336,-1.4345399,1.56996e-05,1.0
2053,,,,,,,-0.9083296366702722,0.1716881,0.1392542,-2.2034354e-05,0.3591248086633326,0.06932623038603963,0.023617812181225543,0.07039026385077858,-0.03389830508474574,0.07288135593220332,-1.0130059,0.00025074006,0.99999994
2054,,,,,,,0.0073612513544920365,0.16837907,0.13481429,0.00017412647,0.33000105871931884,0.06316811157367493,0.023610945843256754,0.07088913405552645,-0.028813559322033923,0.07288135593220339,-0.50359297,0.004391361,1.0000001
2055,,,,,,,0.007065133042351988,0.16523248,0.13059367,-6.5984415e-05,0.29501101014691844,0.057515953743900554,0.023644550715576022,0.07138074424956714,-0.023728813559322038,0.07288135593220336,-0.08086819,0.031024916,1.0
2056,,,,,,,-0.7301776104195173,0.16219097,0.12675636,0.00013176119,0.268936439139637,0.05209444114006495,0.023633753013839787,0.07183620881604807,-0.018644067796610188,0.07288135593220343,0.4296437,0.34739566,0.9999983
2057,,,,,,,-0.8830037227896756,0.15931152,0.12309474,-8.031734e-05,0.24255961093490594,0.04779594899072519,0.02366378101625915,0.07228796356241375,-0.013559322033898324,0.07288135593220338,0.33658502,0.16977996,0.034051377
2058,,,,,,,0.044814537243263515,0.15648893,0.11973573,0.00010983065,0.2219902032910219,0.04321187698040247,0.023649765339208827,0.07270723775171564,-0.008474576271186451,0.07288135593220339,0.25944147,0.124708965,0.9979087
2059,,,,,,,0.024758626340971913,0.15384045,0.116522804,-8.317968e-05,0.2021498564636255,0.039282957381114154,0.023674743420932925,0.07312508922861288,-0.0033898305084745627,0.07288135593220338,0.20641507,0.10372593,0.9999964
2060,,,,,,,-0.6944359901339509,0.1512086,0.113569796,9.6705386e-05,0.18437364482451876,0.036057592896288744,0.023653452429609714,0.07350974595739763,0.0016949152542372853,0.07288135593220338,0.18258193,0.09469029,0.9999998
2061,,,,,,,-0.8984246429546859,0.14882198,0.1107697,-8.167171e-05,0.17153251689063317,0.03381286043714995,0.023671798906425633,0.07389234321252543,0.006779661016949177,0.07288135593220334,0.15802693,0.093364514,0.9999998
2062,,,,,,,0.021931833188369314,0.1463259,0.10818877,8.767766e-05,0.162861548246505,0.0307455984112279,0.023647241042255518,0.07424043607100175,0.011864406779660988,0.07288135593220342,0.14621067,0.11333203,0.99999976
2063,,,,,,,0.01895175959676586,0.14476909,0.10588827,-7.832551e-05,0.1539784184341688,0.02936192724846613,0.02366547212831039,0.07458485859693108,0.01694915254237286,0.07288135593220335,0.15097833,0.122082606,0.9993921
2064,,,,,,,-0.6646411943619775,0.14411461,0.10394578,8.050828e-05,0.14841855943079682,0.029184731396274442,0.023640992997452055,0.07489629550702284,0.022033898305084763,0.07288135593220342,0.15258776,0.11509501,8.443197e-06
2065,,,,,,,-0.9279505009816881,0.14343543,0.10209392,-7.453226e-05,0.14676456488846182,0.02882126843281437,0.023657481598381422,0.07520326146595814,0.02711864406779666,0.07288135593220338,0.16133837,0.12564656,2.5160049e-05
2066,,,,,,,0.07730213671199966,0.14287251,0.1004588,7.480279e-05,0.14892573237384693,0.028623633098877294,0.02363197269374531,0.07547326164681879,0.03220338983050849,0.07288135593220338,0.17297044,0.16154732,0.0010905965
2067,,,,,,,0.016935006441897386,0.14230135,0.09891155,-7.042465e-05,0.1497463439000609,0.028289896177674162,0.02365017233298645,0.07573956149833026,0.03728813559322033,0.07288135593220335,0.17753439,0.21884413,0.10412635
2068,,,,,,,-0.687685727152585,0.14180098,0.097529165,6.9844864e-05,0.15267167903027412,0.02928578494230044,0.02362653173833159,0.07597363613515722,0.04237288135593217,0.07288135593220339,0.15279242,0.20492446,0.13650534
2069,,,,,,,-0.8757034576997794,0.14131753,0.096234865,-6.63398e-05,0.15643330856168222,0.030598375151629276,0.023644829533215006,0.07620370793424877,0.04745762711864407,0.07288135593220338,0.12080987,0.18095636,0.10589908
2070,,,,,,,0.0204649105806707,0.14089619,0.095115,6.522254e-05,0.16083511555201122,0.030824580477840154,0.023622218983452035,0.07639694733033223,0.05254237288135592,0.07288135593220339,0.09854309,0.16183785,0.023034973
2071,,,,,,,0.015477973730177709,0.1405075,0.094085835,-6.2275256e-05,0.16981628224685524,0.032054858752057755,0.023644325105195513,0.07658635160661136,0.057627118644067804,0.07288135593220338,0.098675065,0.1496327,0.110614285
2072,,,,,,,-0.808151940199045,0.14015815,0.093186304,6.097683e-05,0.17569464798192533,0.0339166176139899,0.02362542080256405,0.07674431787850663,0.06271186440677971,0.07288135593220342,0.18175437,0.17614855,0.14717089
2073,,,,,,,-0.9042391077830241,0.13984506,0.09236288,-5.8478632e-05,0.18048272444237193,0.0350977129858369,0.023649149500247803,0.07690059518425622,0.06779661016949154,0.07288135593220338,0.22008613,0.14557292,0.00016794841
2074,,,,,,,0.028690503700226334,0.13956872,0.091672465,5.715412e-05,0.18542631517644448,0.03610320064181708,0.02363249642769908,0.07702296070202387,0.07288135593220343,0.07288135593220339,0.23285231,0.09614882,1.0172526e-07
2075,,,,,,,0.015115962987525447,0.13933556,0.09105876,-5.4810716e-05,0.1921881827867651,0.036783910083285826,0.023660889301243306,0.07714431564763922,0.07796610169491532,0.07288135593220336,0.25796938,0.10649062,8.748372e-06
2076,,,,,,,-0.6843404623178335,0.13912262,0.09054203,5.3464028e-05,0.19902546541055902,0.03750467102319715,0.02364847454233205,0.0772366528272537,0.08305084745762714,0.07288135593220339,0.14310665,0.095362686,0.9991951
2077,,,,,,,-0.8854406907008244,0.1389518,0.09008804,-5.1317333e-05,0.2023981237911267,0.03966922344742405,0.023678963585642282,0.07733035456259303,0.08813559322033897,0.07288135593220339,-0.034433424,0.046976183,1.0
2078,,,,,,,0.02788011188372149,0.13879965,0.089731954,4.99817e-05,0.20493748750093435,0.040319672297181995,0.02366835159536199,0.07739351723193472,0.09322033898305081,0.07288135593220343,-0.0859686,0.041527506,1.0000001
2079,,,,,,,0.010488512695560025,0.13869524,0.08944484,-4.7929923e-05,0.21094264754750866,0.039877663846781014,0.02370032520316261,0.07745718956149959,0.0983050847457627,0.07288135593220336,0.14513072,0.0988973,0.00014383953
2080,,,,,,,-0.7631561906858423,0.13860096,0.08923743,4.6462646e-05,0.2147193453675248,0.03979970684067446,0.023688873954832382,0.07749203664697177,0.10338983050847456,0.07288135593220343,0.5610142,0.39796117,3.323025e-05
2081,,,,,,,-0.7261584056291543,0.13855094,0.089084335,-4.4597728e-05,0.2139410935964775,0.041366689435036116,0.02371805770422431,0.07753021752282875,0.10847457627118641,0.07288135593220339,0.8329751,0.68516076,1.0
2082,,,,,,,0.05433733039208712,0.13850357,0.08899596,4.3249584e-05,0.2135487273019894,0.04055744565668406,0.02370436465483151,0.07754166457301542,0.1135593220338983,0.07288135593220342,1.1085297,1.1031841,0.99999994
2083,,,,,,,0.011404990979295274,0.13850053,0.08895876,-4.129226e-05,0.21645944974914183,0.042011079768979366,0.023732020347097794,0.07755785014542484,0.11864406779661014,0.07288135593220338,1.3856113,1.6085634,1.0000001
2084,,,,,,,-0.4830811923491087,0.13849266,0.088969916,4.0077954e-05,0.21673981502670453,0.04145045781144711,0.023715364383921907,0.07754932400642824,0.12372881355932204,0.07288135593220342,1.6527637,1.6554986,1.0
2085,,,,,,,-0.7574269118436908,0.1385262,0.08902172,-3.8206126e-05,0.21386338046788222,0.04117690232174276,0.023739024692192533,0.0775479034246171,0.12881355932203384,0.07288135593220338,1.9711008,1.3164285,1.0000001
2086,,,,,,,0.020946732040810045,0.13855132,0.08911596,3.699359e-05,0.21495923469192246,0.04115744960158367,0.023719629483680223,0.0775225913864019,0.13389830508474584,0.07288135593220342,2.3726175,1.209119,1.0000001
2087,,,,,,,0.008525210837715414,0.13861838,0.08925041,-3.513269e-05,0.2135440386292268,0.04135831308425062,0.023741278010146326,0.07750532182047438,0.13898305084745766,0.07288135593220339,2.8106334,1.1692883,1.0000001
2088,,,,,,,-0.8604924551403249,0.1386684,0.08940765,3.3844655e-05,0.21259438910413697,0.039801553324641976,0.023718025479676646,0.07746683822282938,0.1440677966101695,0.07288135593220343,3.265026,1.1649127,1.0
2089,,,,,,,-0.8469100935768535,0.13875687,0.089595325,-3.2008902e-05,0.21017639305712538,0.039860924539360576,0.023734047919635525,0.07743840434233734,0.1491525423728814,0.07288135593220342,3.7194164,1.160548,1.0000002
2090,,,,,,,0.09416145406282993,0.1388254,0.08980028,3.086204e-05,0.2054197890928701,0.04008116406268672,0.02370625293632523,0.07738961800148116,0.15423728813559326,0.07288135593220339,4.1711526,1.182768,0.99999994
2091,,,,,,,0.01965699303620709,0.13893206,0.0900338,-2.9022565e-05,0.20508515946837236,0.04000717942088958,0.023719166222306687,0.07735219616059574,0.15932203389830504,0.07288135593220339,4.612461,1.2473937,0.9999999
2092,,,,,,,-0.8129876728048762,0.13901117,0.0902671,2.7890923e-05,0.1999446088569101,0.0383736160087728,0.023687270460836733,0.07729693279416876,0.16440677966101702,0.07288135593220339,5.053772,1.3137435,1.0
2093,,,,,,,-0.7995369211408018,0.13912517,0.09051978,-2.6100632e-05,0.197919696554938,0.03795718304529584,0.02369551570422494,0.07725517440892105,0.16949152542372886,0.07288135593220339,5.5060244,1.3839318,1.0
2094,,,,,,,0.02152040762688061,0.13921143,0.09077216,2.4989573e-05,0.19630156805945606,0.037624639815847044,0.02366077545951279,0.07719555459142624,0.17457627118644062,0.07288135593220343,5.960054,1.4561746,1.0000002
2095,,,,,,,0.014459949146032632,0.13933443,0.091048725,-2.3034467e-05,0.19431421536091628,0.03754200852393039,0.023667381883275333,0.07714945370347825,0.1796610169491525,0.07288135593220338,6.4568753,1.539514,1.0
2096,,,,,,,-0.8638262452961374,0.13942312,0.09130942,2.2015032e-05,0.1892511968349321,0.03593966507684449,0.02362963215262151,0.0770875338825877,0.1847457627118644,0.07288135593220343,6.964896,1.6213353,1.0000001
2097,,,,,,,-0.9400158773810238,0.13954599,0.091587,-2.0166786e-05,0.1865632794589565,0.03588258189826226,0.023632178218274923,0.07704071306670945,0.18983050847457628,0.07288135593220339,7.4730287,1.703865,0.99999994
2098,,,,,,,0.07387584673575555,0.13963573,0.0918521,1.911337e-05,0.18093733611207016,0.034646408961637246,0.023591966829018582,0.07697737058105655,0.19491525423728817,0.07288135593220343,7.978899,1.7828114,1.0
2099,,,,,,,0.016852625047674465,0.13976254,0.09214092,-1.7130737e-05,0.1792646197920913,0.034492587391517025,0.023593526465116484,0.07692874229162443,0.20000000000000004,0.07288135593220339,8.484222,1.872729,0.9999999
2100,,,,,,,-0.8248666058021806,0.1398503,0.09240293,1.609961e-05,0.17680429403558096,0.03443542578285485,0.02355137717315551,0.07686551219984482,-0.09999999999999995,0.07796610169491527,-4.3106194,-6.747563e-06,0.9999998
2101,,,,,,,-0.8345414962152111,0.13997278,0.09268153,-1.4133923e-05,0.17451089091834093,0.03382649475661668,0.023550373159920535,0.07681860014346928,-0.09491525423728807,0.07796610169491526,-4.188522,-4.6063797e-06,0.9999998
2102,,,,,,,0.036549954703343136,0.1400575,0.09293759,1.3221406e-05,0.17141880425427972,0.03240856814202151,0.02350747229613386,0.07675630528634576,-0.08983050847457619,0.07796610169491527,-4.066418,-1.1319585e-06,1.0
2103,,,,,,,0.019628644051319335,0.14017995,0.0932178,-1.1025982e-05,0.16819714676949324,0.03218178077802404,0.02350707356278474,0.07670976726486194,-0.08474576271186436,0.07796610169491526,-3.9449697,5.6033664e-06,1.0
2104,,,,,,,-0.6421089804533756,0.14025952,0.09346161,1.0174072e-05,0.16638459500921388,0.03193510978041623,0.023463459960044772,0.07664954403761633,-0.07966101694915251,0.07796610169491532,-3.8242362,-1.504514e-05,1.0000002
2105,,,,,,,-0.705452814246669,0.14037444,0.09372391,-7.925217e-06,0.16465413322222278,0.031803931751853795,0.023461265359431473,0.07660624498126335,-0.07457627118644063,0.07796610169491526,-3.6994793,-4.3227938e-06,1.0000001
2106,,,,,,,0.0361459608590584,0.1404496,0.09395733,6.9985554e-06,0.1626787219384291,0.03027750475343826,0.023417418439378907,0.07654784240994465,-0.06949152542372873,0.07796610169491526,-3.5454626,-1.2140804e-05,0.9999999
2107,,,,,,,0.011758258786841584,0.14056408,0.09421948,-4.7593676e-06,0.15935158122243803,0.030801748716743474,0.023416446388684675,0.07650534337033793,-0.06440677966101688,0.07796610169491525,-3.391446,-1.11783875e-05,1.0
2108,,,,,,,-0.8215640137592951,0.1406338,0.09444009,3.9555903e-06,0.15768261210108692,0.029718629939301425,0.02337286789521322,0.07644929458870998,-0.05932203389830504,0.07796610169491527,-3.1009738,1.16692654e-07,1.0000001
2109,,,,,,,-0.9110787420561819,0.14074115,0.09468501,-1.4788441e-06,0.15463363309693345,0.02959536774432183,0.023371456665739067,0.07641021822326961,-0.05423728813559315,0.07796610169491525,-2.7325213,5.8492026e-07,0.9999999
2110,,,,,,,0.015900719829235792,0.1408074,0.09489701,6.4831846e-07,0.15358473362743627,0.029932767877182465,0.023329210121012415,0.07635602540250117,-0.04915254237288134,0.07796610169491527,-2.3552732,-4.2247775e-06,1.0000001
2111,,,,,,,0.006476346122637344,0.14091523,0.09514438,1.906819e-06,0.15035009492604737,0.028925931190915632,0.023330984795560786,0.07631776759464702,-0.04406779661016943,0.07796610169491525,-1.9440113,1.1469523e-05,0.99999994
2112,,,,,,,-0.7951872776139457,0.14097731,0.09534649,-2.7203953e-06,0.14928272671591697,0.02870324121620079,0.02329172712817918,0.07626607102847804,-0.038983050847457686,0.07796610169491525,-1.5159612,-1.4368693e-06,1.0
2113,,,,,,,-0.8272297125942302,0.14107932,0.0955799,5.27977e-06,0.14911199180861,0.029019278459829347,0.02329638154691756,0.0762314714394759,-0.03389830508474576,0.07796610169491525,-1.0008545,0.00019871606,0.99999994
2114,,,,,,,0.024322741749542746,0.14113943,0.09577699,-6.067922e-06,0.14562201550981466,0.028726150212081917,0.023262049129903185,0.07618185871778232,-0.02881355932203391,0.07796610169491525,-0.50136733,0.0034847853,1.0
2115,,,,,,,0.012267064283396717,0.14124386,0.09601811,8.940862e-06,0.14463450519439885,0.027762996826431494,0.023274303831707168,0.07614829206496676,-0.023728813559322062,0.07796610169491522,-0.08258979,0.024484728,0.99999994
2116,,,,,,,-0.3706418867381114,0.14130299,0.09621308,-9.720539e-06,0.14383275880493426,0.027559562120746027,0.023248846137547248,0.07610131047512902,-0.018644067796610177,0.07796610169491525,0.3983922,0.24137458,0.99997956
2117,,,,,,,-0.8208885838400642,0.14140534,0.09645001,1.2729076e-05,0.14321703447933282,0.028665244506839646,0.023271160425926297,0.07607156490135887,-0.013559322033898293,0.07796610169491525,0.3426842,0.14868027,0.0576572
2118,,,,,,,0.014784642557425814,0.14146568,0.09664934,-1.3551127e-05,0.14359329728386913,0.027577717359801215,0.02325848760393562,0.07602705347357355,-0.008474576271186413,0.07796610169491525,0.28222305,0.12165195,0.98894966
2119,,,,,,,0.009324047909939124,0.1415737,0.09690296,1.667831e-05,0.1425985025053368,0.027575415926205497,0.023295611760296375,0.07599868842140903,-0.003389830508474555,0.07796610169491526,0.2222343,0.09940877,0.9999919
2120,,,,,,,-0.8545473536154381,0.14163657,0.09710888,-1.7500362e-05,0.14285975418189387,0.027433314876638883,0.02329804582920408,0.07595686511536268,0.0016949152542372775,0.07796610169491526,0.19874445,0.08889547,0.9999997
2121,,,,,,,-0.9280852930886405,0.14174654,0.09736944,2.0864838e-05,0.143558150162448,0.028236578567825108,0.023351243147271553,0.07593195651432293,0.006779661016949189,0.07796610169491525,0.17395155,0.08583063,0.99999994
2122,,,,,,,0.03249103660506931,0.14181608,0.097594246,-2.160214e-05,0.14285537138247448,0.02771036583490401,0.023372365005869457,0.0758916751913495,0.011864406779661016,0.07796610169491526,0.15567072,0.10015942,0.99999976
2123,,,,,,,0.016642263494424617,0.14193785,0.09788868,2.5441203e-05,0.14412634953510495,0.027826019867945705,0.023445738412411748,0.07586666103262035,0.016949152542372916,0.07796610169491522,0.14069906,0.09165402,0.9847912
2124,,,,,,,-0.7270515570066926,0.14201622,0.09813744,-2.6110709e-05,0.14591735364428396,0.02807225878917077,0.023486185148483715,0.0758272195198746,0.02203389830508476,0.07796610169491526,0.13708985,0.08537683,3.7299264e-07
2125,,,,,,,-0.9252093700986159,0.14214587,0.09845587,2.9983668e-05,0.1463514730942164,0.028436129196131695,0.02357970460364639,0.0758039083837495,0.027118644067796623,0.07796610169491526,0.13950996,0.09151408,2.3735895e-07
2126,,,,,,,0.02084736651945109,0.1422364,0.098738775,-3.0814193e-05,0.15129797444167598,0.029094410580935492,0.0236435590696838,0.07576468095452517,0.032203389830508466,0.0779661016949153,0.14226319,0.13544828,0.00018388536
2127,,,,,,,0.017000147767547418,0.14238237,0.09910512,3.517869e-05,0.1529530668588422,0.03060668127177721,0.02376258816533055,0.07574044764249062,0.03728813559322034,0.07796610169491522,0.139992,0.17301622,0.0052989367
2128,,,,,,,-0.603682747271177,0.14248593,0.09942458,-3.586515e-05,0.1566457801117577,0.029074959329381617,0.023851884364831884,0.07570164704739629,0.04237288135593221,0.07796610169491527,0.1351661,0.19001886,0.03603536
2129,,,,,,,-0.8425786232903656,0.14264362,0.099826775,4.061101e-05,0.1597348903038284,0.030586349894339143,0.02399660377267104,0.0756787531229213,0.04745762711864407,0.07796610169491527,0.11371962,0.1825544,0.06254046
2130,,,,,,,0.05157265022335296,0.14276353,0.10019212,-4.127204e-05,0.16567723701349965,0.031704518326129784,0.024114101986768947,0.0756396586390284,0.052542372881355943,0.07796610169491527,0.0880346,0.16279976,0.01102668
2131,,,,,,,0.015448372222754395,0.14294095,0.100654975,4.6602658e-05,0.16893340905642462,0.03252936074382247,0.02428885517736235,0.07561521424113808,0.05762711864406783,0.07796610169491523,0.15842727,0.18784858,1.3292101e-05
2132,,,,,,,-0.8798439790693562,0.14307797,0.10106867,-4.7217076e-05,0.17415782874210664,0.03262556997937809,0.02443565800318209,0.07557581277608186,0.06271186440677966,0.07796610169491527,0.1935962,0.17881456,0.002134976
2133,,,,,,,-0.637694674038262,0.1432706,0.10158029,5.3112857e-05,0.1787887917510671,0.0341742476620328,0.024640191160080024,0.07555195392897895,0.06779661016949154,0.07796610169491526,0.23218791,0.1797366,0.00044447157
2134,,,,,,,0.032198263457851324,0.14342867,0.10205406,-5.3581614e-05,0.1878348096354568,0.03587312412014401,0.0248201710505364,0.07551152576627113,0.07288135593220343,0.07796610169491527,0.22502849,0.12266195,6.2391496e-06
2135,,,,,,,0.01562170173047403,0.14364502,0.10264231,6.031904e-05,0.1959648324212193,0.0377113839147035,0.02506056209893965,0.07548548485908933,0.07796610169491527,0.07796610169491527,0.23119955,0.14510119,0.14795665
2136,,,,,,,-0.7753090511507063,0.14382473,0.10317732,-6.0598708e-05,0.20506028446996755,0.03955479710756436,0.02527516067088244,0.07544449666274812,0.08305084745762714,0.07796610169491527,0.045832522,0.0818571,1.0000001
2137,,,,,,,-0.9137534881705669,0.14405571,0.10382026,6.838912e-05,0.2155920118357273,0.041422807104138655,0.02554778353971585,0.07541925923572543,0.08813559322033893,0.07796610169491526,-0.14327468,0.03921441,1.0
2138,,,,,,,0.06493115490258375,0.14425711,0.10441464,-6.837853e-05,0.2272530177451834,0.04322355698601825,0.02579530627255906,0.07537785487732844,0.0932203389830508,0.07796610169491525,-0.086943716,0.049715713,1.0
2139,,,,,,,0.016910953771863545,0.14450599,0.105130605,7.74677e-05,0.24058058544167837,0.04534703279646504,0.026102470776964128,0.07535131273366591,0.09830508474576266,0.07796610169491525,0.2262444,0.14068319,0.08012136
2140,,,,,,,-0.7750586805058949,0.14473136,0.10578371,-7.703125e-05,0.2563308833744256,0.048348986058597325,0.02638366444611201,0.0753101642634038,0.10338983050847454,0.07796610169491525,0.6318985,0.448825,1.3563368e-07
2141,,,,,,,-0.8503236290234238,0.14501414,0.10655962,8.7874694e-05,0.27328494043626833,0.05303785989863827,0.026723825450493923,0.07528508190773485,0.10847457627118641,0.07796610169491523,0.9090184,0.77353346,0.9999429
2142,,,,,,,0.045457172811645366,0.1456282,0.10734133,-8.6819586e-05,0.28658445250101733,0.05493911405578801,0.02703993290565979,0.0752441484855163,0.1135593220338983,0.07796610169491527,1.1861401,1.2255231,1.0000001
2143,,,,,,,0.0119524982057171,0.1465361,0.10830642,9.993851e-05,0.3039561959435811,0.05815769493464342,0.02741560456381865,0.07521831408275761,0.11864406779661013,0.07796610169491525,1.4631189,1.6703012,0.99999994
2144,,,,,,,-0.7582543423627832,0.14733087,0.10917688,-9.806558e-05,0.3256349610567478,0.06340831814064402,0.02776528883442449,0.07517789025680384,0.12372881355932208,0.07796610169491527,1.7132927,1.8743528,1.0
2145,,,,,,,-0.9489569196470609,0.1482611,0.11021985,0.00011395998,0.34587557891258075,0.06755902337820678,0.028173109103447384,0.07515326423577076,0.12881355932203387,0.07796610169491527,2.0205302,1.6150846,0.99999994
2146,,,,,,,0.020851201064524316,0.14911911,0.111120544,-0.000111231115,0.36823379685434693,0.07158094072624191,0.028555582488418878,0.07511232903564903,0.13389830508474582,0.07796610169491527,2.407372,1.5536616,1.0000001
2147,,,,,,,0.01798646655733645,0.15020113,0.11282695,0.00013110439,0.39352425134357816,0.07776494526375116,0.028997760431344957,0.075085841438448,0.13898305084745766,0.07796610169491527,2.8224518,1.528272,0.99999994
2148,,,,,,,-0.5708825402238776,0.15156849,0.11678022,-0.00012254914,0.4166301992989936,0.07964993276715297,0.029413841427216213,0.07504423347383471,0.14406779661016947,0.07796610169491526,3.2375343,1.5030572,0.9999999
2149,,,,,,,-0.914514342205232,0.15319428,0.12205203,0.00016455849,0.4432386939923005,0.0861873099029507,0.029889450402568216,0.07501814559820491,0.1491525423728813,0.07796610169491523,3.6584582,1.4792188,0.9999999
2150,,,,,,,0.030218294224099287,0.15475686,0.12731831,-0.000113472684,0.46517523068066546,0.08911777448795122,0.03034112624896629,0.07497578071386987,0.1542372881355932,0.07796610169491525,4.086676,1.4698899,1.0
2151,,,,,,,0.01248386930828434,0.15647247,0.13331641,0.00024781868,0.4858394456176887,0.09318057268568056,0.030849472637771533,0.07494806511629881,0.15932203389830507,0.07796610169491523,4.5156245,1.4832314,1.0000001
2152,,,,,,,-0.728260260158115,0.15812634,0.13941216,-1.7445276e-05,0.5149508549476572,0.09868754454137786,0.031327781114736886,0.07490514226092904,0.164406779661017,0.07796610169491527,4.944571,1.4965854,1.0000001
2153,,,,,,,-0.8856164181673968,0.15990826,0.14624672,0.00053087116,0.5307000501952192,0.1027751297625841,0.03186138570401127,0.0748776068114425,0.1694915254237288,0.07796610169491525,5.3735185,1.5100108,1.0
2154,,,,,,,0.08893174026491428,0.16166316,0.15328787,0.00048549307,0.5446624344672846,0.10321107983290874,0.03236800361015453,0.07483382671408738,0.17457627118644056,0.07796610169491526,5.802468,1.5234847,1.0
2155,,,,,,,0.0126347879816844,0.16352004,0.16117685,0.0017244804,0.5609975528257447,0.10647196376686326,0.03293183013945443,0.0748048288914835,0.1796610169491525,0.07796610169491525,6.2666807,1.5448383,1.0
2156,,,,,,,-0.7907979287483075,0.16542538,0.16930835,0.0030100706,0.57573153880613,0.11154243035881238,0.03346476785839611,0.07476123343013068,0.18474576271186438,0.07796610169491525,6.7523117,1.5710558,0.99999994
2157,,,,,,,-0.8265240713953972,0.16674653,0.17778729,0.0067895553,0.5867010053084347,0.11362437252305316,0.03404991727710127,0.07473480682415004,0.18983050847457628,0.07796610169491523,7.238083,1.5959136,0.9999999
2158,,,,,,,0.041610929987019325,0.166589,0.18498404,0.01016518,0.5862136282951607,0.1145339859616196,0.03460353604280808,0.07469586748579397,0.19491525423728817,0.07796610169491527,7.72214,1.6178701,1.0000001
2159,,,,,,,0.010404511785692,0.16632357,0.19279294,0.016808989,0.5762525028778652,0.10948074794224918,0.03521186817206445,0.07467575094957522,0.2,0.07796610169491522,8.228701,1.6975782,0.99999994
2160,,,,,,,-0.8457355252931039,0.16586575,0.19665873,0.021945233,0.5796966044541153,0.11184742050298743,0.0357903417066507,0.07464311529579669,-0.1,0.08305084745762711,-4.3445516,-7.866754e-06,1.0
2161,,,,,,,-0.7363283363655484,0.1655389,0.19872633,0.028306788,0.5704907341138187,0.10629068253321243,0.03642281933782345,0.07462915562382777,-0.09491525423728817,0.08305084745762711,-4.2224483,-5.6966146e-06,0.99999994
2162,,,,,,,0.038079960269517876,0.16495596,0.20127071,0.035369918,0.5643692203598164,0.10766413415049855,0.037027734618038204,0.07460540259462374,-0.08983050847457627,0.08305084745762711,-4.1003437,0.0,1.0000001
2163,,,,,,,0.019788387815895207,0.16455248,0.20373593,0.045933593,0.5400494242741873,0.10698397887151442,0.03768766482211074,0.07460246221595344,-0.08474576271186439,0.0830508474576271,-3.9785528,-2.4414062e-06,0.99999994
2164,,,,,,,-0.8034116342058921,0.16385017,0.20613849,0.05715362,0.5230390320472728,0.10094037431803986,0.03831295871396097,0.07458683334174518,-0.07966101694915252,0.08305084745762711,-3.8575366,1.6276042e-06,1.0
2165,,,,,,,-0.7829771763284268,0.16346015,0.2088492,0.07413756,0.5010823473999225,0.09691629738965857,0.038988355389303675,0.0745883089768902,-0.07457627118644068,0.08305084745762713,-3.7352953,-3.7977431e-06,1.0
2166,,,,,,,0.021375150033247158,0.16261926,0.21112376,0.09151524,0.47065613815060325,0.08839686019781996,0.0396304178104999,0.07457498015886146,-0.0694915254237288,0.08305084745762713,-3.5812783,5.4253474e-07,1.0000001
2167,,,,,,,0.01880179889160146,0.16238615,0.21429072,0.11924076,0.44608897233333605,0.0873081608066076,0.04032386976602317,0.07457726186272935,-0.06440677966101696,0.08305084745762714,-3.4272625,1.0850695e-06,1.0000001
2168,,,,,,,-0.7837754137375775,0.1593549,0.21297464,0.12606677,0.41658573236810353,0.07899047990489742,0.04098366651941447,0.07456488039786817,-0.05932203389830509,0.08305084745762713,-3.2022145,-1.0850695e-05,1.0000001
2169,,,,,,,-0.9990654202068553,0.15466638,0.20874648,0.11854065,0.3809981652613549,0.07406978622968624,0.041693279305669524,0.0745677694812932,-0.05423728813559321,0.0830508474576271,-2.8333576,-3.2552084e-06,1.0
2170,,,,,,,0.03832073485385041,0.15049137,0.20565142,0.11638759,0.3511306825671726,0.0682202375920324,0.04236826035842409,0.07455351214590847,-0.04915254237288138,0.08305084745762713,-2.440303,-7.5954863e-06,0.9999998
2171,,,,,,,0.016392078387562726,0.14595425,0.20187363,0.11123498,0.3175692895743016,0.062197440879523114,0.04309278978203722,0.07455226817666799,-0.04406779661016949,0.0830508474576271,-2.0254338,-1.6276042e-06,0.9999998
2172,,,,,,,-0.7243597104268915,0.14159548,0.19862828,0.108284,0.2837430316847968,0.05357722904418693,0.043781224638737994,0.07453372696735665,-0.03898305084745764,0.08305084745762713,-1.5291556,1.1393229e-05,1.0000001
2173,,,,,,,-0.9146856314995709,0.13704747,0.19500907,0.10394099,0.25514613531222946,0.047999680536365726,0.04451759094247993,0.07452898695846216,-0.03389830508474574,0.08305084745762714,-0.98870105,0.00016384549,1.0
2174,,,,,,,0.011369121858027161,0.13259126,0.19175148,0.100763805,0.2242972773125064,0.0441837543314961,0.0452161382398712,0.07450824934589587,-0.028813559322033895,0.08305084745762716,-0.50269324,0.0027696397,0.99999994
2175,,,,,,,0.009713506241879607,0.12800688,0.18824488,0.096943595,0.19952756575076241,0.03708175248670751,0.04596241036598598,0.07450259501185964,-0.023728813559322014,0.08305084745762713,-0.08431254,0.019328343,0.9999999
2176,,,,,,,2.1305580953538636,0.1234583,0.1850014,0.09364315,0.17023343011085978,0.03262665329331102,0.04667319195773473,0.0744809315550954,-0.01864406779661015,0.08305084745762716,0.36708865,0.16006945,0.9996581
2177,,,,,,,-0.8590403127146291,0.118804336,0.18157285,0.09026424,0.146566048003231,0.028090055917667774,0.047432593054707636,0.07447382430643854,-0.013559322033898332,0.08305084745762713,0.36546585,0.14506836,0.01134497
2178,,,,,,,0.031037271411640265,0.11416543,0.1783563,0.08699435,0.12536785072309223,0.023881960958171352,0.04815645327008928,0.0744500691189036,-0.008474576271186389,0.08305084745762714,0.30500537,0.118650176,0.9437713
2179,,,,,,,0.021651374133917753,0.10958013,0.17504399,0.081400424,0.10294651806711437,0.020133488892769946,0.04892801989984784,0.0744410294174849,-0.003389830508474555,0.08305084745762713,0.24454275,0.096806645,0.99995905
2180,,,,,,,-0.6750610800453158,0.10611131,0.172255,0.059769586,0.08567957902957708,0.016396828851213633,0.049660773527043095,0.07441712233868172,0.0016949152542373091,0.08305084745762714,0.2145652,0.08515788,0.9999989
2181,,,,,,,-0.8135502089510908,0.10325474,0.16955492,0.037256032,0.07007282361760697,0.01369146877614357,0.0504376450211721,0.07440861927495541,0.006779661016949189,0.08305084745762713,0.19053169,0.08066624,0.99999994
2182,,,,,,,0.026478857284840503,0.10010733,0.16693088,0.024980405,0.056259213419642455,0.010586897903963702,0.051173048156879106,0.07438327695403203,0.011864406779661071,0.08305084745762714,0.17393383,0.09007759,0.9999999
2183,,,,,,,0.02176211010324509,0.09723113,0.16429403,0.015664127,0.044722069931020805,0.008506320452147727,0.05194966914810395,0.07437188944707766,0.016949152542372902,0.08305084745762716,0.14549981,0.08062012,0.9999082
2184,,,,,,,-0.6073749182868178,0.094023675,0.1617703,0.009961221,0.035118797963906025,0.006699719391715218,0.05268067055655163,0.0743446192174452,0.022033898305084777,0.08305084745762714,0.13308293,0.07112847,0.019529523
2185,,,,,,,-0.9283758723822824,0.09181283,0.15914106,0.009703484,0.02606406979608324,0.005029980265187735,0.05344876417978092,0.07433168641400698,0.02711864406779664,0.08305084745762713,0.08479419,0.079499245,0.9141953
2186,,,,,,,0.028910414677798993,0.09010727,0.1564529,0.015939772,0.01949553874362061,0.0037311290720174134,0.054168048544987246,0.07430074933782806,0.0322033898305085,0.08305084745762713,0.07488539,0.124255106,0.99999934
2187,,,,,,,0.014139540335952978,0.08841124,0.1539295,0.02161479,0.0131013961447748,0.002547029923399902,0.054921076090448946,0.07428249044434079,0.037288135593220355,0.08305084745762713,0.069242634,0.14469022,0.9999999
2188,,,,,,,-0.7949326630056339,0.08643894,0.151271,0.033026367,0.007826014328348566,0.0014920836113036184,0.05562175884000321,0.07424783408571316,0.0423728813559322,0.08305084745762713,0.04728421,0.13104492,0.99999905
2189,,,,,,,-0.6191548561527781,0.08759576,0.15010147,0.038129948,0.0024858193578490236,0.00039934319304920854,0.05635528406911776,0.07422927777354539,0.047457627118644055,0.08305084745762713,0.025323166,0.11859918,0.9999885
2190,,,,,,,0.01915849992667571,0.0998943,0.15373747,0.024162473,-0.0022758980272527167,0.0003392145327373297,0.057037372156936196,0.07419555857182328,0.05254237288135593,0.08305084745762714,0.0033632491,0.10729058,0.9998743
2191,,,,,,,0.011715672894005333,0.11721883,0.15992785,0.009225118,-0.007680873145591367,0.001560635843210918,0.05775062973786424,0.07417712981250459,0.05762711864406782,0.08305084745762711,-0.01859614,0.09700738,0.9986117
2192,,,,,,,-0.6972384179722179,0.1290793,0.16325854,0.008480537,-0.012465686383835918,0.002283636757356587,0.05840807497420399,0.07414393934418056,0.06271186440677966,0.08305084745762716,-0.02428706,0.09889757,0.99993926
2193,,,,,,,-0.9048645461689342,0.1380339,0.16488282,0.010962659,-0.016759951390788255,0.0033127928329670106,0.05909230963653608,0.07412554486594275,0.06779661016949154,0.08305084745762716,-0.019440193,0.1064993,0.99999946
2194,,,,,,,0.0389492835350992,0.14667645,0.1664501,0.015553719,-0.018932715488444093,0.003586159488089661,0.059720075208810605,0.07409064496239108,0.07288135593220338,0.08305084745762714,0.006468801,0.110674374,1.0
2195,,,,,,,0.007725400752890125,0.15519337,0.16801596,0.020902626,-0.01987885560292114,0.003932695983636023,0.06037738913715139,0.07407187216119933,0.07796610169491526,0.08305084745762714,-0.046038963,0.08292508,1.0
2196,,,,,,,-0.6342300415039063,0.16347833,0.16952789,0.028251939,-0.017892540332631584,0.003417280439560865,0.060978448639722606,0.0740398286150865,0.08305084745762711,0.08305084745762716,-0.12138031,0.057549372,1.0
2197,,,,,,,-0.8062476502765309,0.17158893,0.17101885,0.038264595,-0.013615424559821437,0.0027786264352325234,0.061606293567825265,0.07402433396244304,0.08813559322033893,0.08305084745762711,-0.16180408,0.045037705,0.99999976
2198,,,,,,,0.02887877510349248,0.1802431,0.17353438,0.0448529,-0.005764641734031895,0.0008206777222572949,0.06217624207520784,0.07399281247878882,0.0932203389830508,0.08305084745762716,-0.0787024,0.06338759,1.0000001
2199,,,,,,,0.012666455414146184,0.19166379,0.18021157,0.039956275,0.004574717655792488,0.0009442051207479307,0.0627716339509781,0.07397585089384759,0.0983050847457627,0.08305084745762716,0.26162425,0.20836535,0.96171296
2200,,,,,,,-0.7283481670462567,0.20084706,0.18412521,0.02810755,0.01896311664415442,0.003703297758444682,0.0633057642204947,0.07394364108274645,0.10338983050847457,0.08305084745762714,0.5957494,0.46044868,1.2518753e-07
2201,,,,,,,-0.9574831655060035,0.20598073,0.18240593,0.014515598,0.03572551785607741,0.006927885445213813,0.0638623808581833,0.07392616483393769,0.10847457627118647,0.08305084745762713,0.838487,0.7669298,0.9999501
2202,,,,,,,0.013079817963546568,0.21035838,0.17998244,0.007880922,0.05635101377497906,0.011008452649246839,0.06435836061081766,0.07389218428891035,0.11355932203389832,0.08305084745762714,1.0812252,1.1859696,1.0
2203,,,,,,,0.004572377639662454,0.21476999,0.17787,0.0037616102,0.07803912161219885,0.015238114683927086,0.06487945464159153,0.0738744741262995,0.11864406779661013,0.08305084745762713,1.3236903,1.4881142,1.0
2204,,,,,,,-0.6080096856407498,0.21879871,0.1755759,0.0024103282,0.10305900089611705,0.020014417163715853,0.06534064347319267,0.07384311187419103,0.12372881355932208,0.08305084745762713,1.6077336,1.8297952,1.0000001
2205,,,,,,,-0.8353902904883675,0.22312759,0.17400983,0.0009603278,0.12859026798196582,0.025193398759855903,0.0658244240247439,0.07382857358915079,0.1288135593220339,0.08305084745762711,1.9939413,2.105226,0.99999994
2206,,,,,,,0.014698680048679998,0.22537468,0.16983101,0.00086798467,0.15570788467690308,0.029711292191695608,0.06624606667011598,0.07380119514291941,0.13389830508474584,0.08305084745762713,2.406399,2.1188989,1.0000002
2207,,,,,,,0.014944225950582613,0.22603111,0.1637023,0.00010173408,0.1835292576814401,0.034937404631345176,0.06669107925563818,0.07379385781371973,0.13898305084745766,0.08305084745762711,2.8341982,2.0935078,1.0
2208,,,,,,,-0.7714820510643914,0.22713745,0.15873642,0.0003840417,0.2075586203048687,0.03961198832651294,0.06707495381159158,0.07377650422987285,0.1440677966101695,0.08305084745762716,3.2619984,2.06817,1.0000001
2209,,,,,,,-0.8973620011057665,0.22791381,0.15363364,-0.00011296428,0.23024556024869733,0.045058599883865784,0.0674831195190948,0.07377829251607888,0.14915254237288136,0.08305084745762714,3.6897986,2.0429578,0.99999994
2210,,,,,,,0.067041291136272,0.22891247,0.14930902,0.0002487577,0.2590102228434071,0.049272496118994015,0.06783178433202611,0.07376644821970038,0.15423728813559323,0.08305084745762714,4.1177793,2.024103,1.0000001
2211,,,,,,,0.012289637475644261,0.22967078,0.14496268,-0.00016249942,0.28152431157441954,0.05491758691536539,0.0682048189935847,0.07377083298725047,0.15932203389830507,0.08305084745762713,4.546727,2.0391088,1.0000001
2212,,,,,,,-0.6356248020695435,0.23057647,0.1412499,0.00020240362,0.3052728681913352,0.05775902087974308,0.0685177150181774,0.0737617485656167,0.164406779661017,0.08305084745762714,4.975674,2.0541484,0.99999994
2213,,,,,,,-0.9424752014208356,0.23131642,0.13754202,-0.00017019283,0.330164019927857,0.062442324948979396,0.06885698460004995,0.07377072731227555,0.1694915254237288,0.08305084745762714,5.40462,2.0692098,0.99999994
2214,,,,,,,0.02304713572386416,0.2321688,0.1343322,0.00018151745,0.34616719064557505,0.0685342895465946,0.0691398547635057,0.0737655889253221,0.17457627118644067,0.08305084745762714,5.83357,2.0843174,1.0
2215,,,,,,,0.008049191594905655,0.23286642,0.13111618,-0.00016703724,0.36778262156855385,0.07269404637839752,0.06945074290262444,0.0737762228843038,0.17966101694915257,0.08305084745762714,6.2902584,2.1063285,1.0
2216,,,,,,,-0.637716371807263,0.23364213,0.12834942,0.00016903428,0.39025652734201033,0.07473189917730641,0.06970384053234682,0.07377195408773972,0.18474576271186438,0.08305084745762714,6.7758856,2.1356091,1.0000002
2217,,,,,,,-1.0657668413875772,0.23426683,0.12560503,-0.00016120425,0.4057775050275632,0.0789738510670597,0.06998253822924443,0.07378253190487263,0.1898305084745763,0.08305084745762711,7.23097,2.1868756,0.9999999
2218,,,,,,,0.04468122842548202,0.2349374,0.123252556,0.00016012791,0.42577920404694636,0.0827489134545064,0.07020372698706408,0.07377643603266648,0.19491525423728817,0.08305084745762713,7.683568,2.2401104,1.0
2219,,,,,,,0.02187550707038125,0.23548326,0.12088995,-0.00015485525,0.44275092840244157,0.08542013046404708,0.07045410274848743,0.07378558322700889,0.19999999999999996,0.08305084745762713,8.136044,2.294123,0.99999994
2220,,,,,,,-0.7682038485575066,0.23609166,0.118860334,0.00015288815,0.4563360051700958,0.0864714128548948,0.07065024741576366,0.07378010387119853,-0.09999999999999996,0.08813559322033901,-4.3784847,-1.4919706e-06,1.0000001
2221,,,,,,,-0.900714409437111,0.23658922,0.11682204,-0.00014902568,0.46673635561951426,0.09003961991074362,0.0708757929242026,0.073790200392215,-0.09491525423728812,0.08813559322033902,-4.256367,-2.57704e-06,1.0000001
2222,,,,,,,0.03181778996452654,0.23711978,0.1150929,0.00014673837,0.4832746365284249,0.09330355952631057,0.07104602254191933,0.07378385369626753,-0.08983050847457624,0.08813559322033904,-4.1342716,4.340278e-06,1.0000001
2223,,,,,,,0.020777269058537644,0.23753412,0.11335312,-0.00014346803,0.48956282202346196,0.09474465999455566,0.07124546657673368,0.07379177228362763,-0.08474576271186436,0.08813559322033901,-4.012076,3.390842e-06,0.9999999
2224,,,,,,,-0.6411914086256403,0.23797895,0.11191385,0.00014118658,0.5072859781943152,0.09689988136976045,0.07138837763339355,0.0737839525390609,-0.07966101694915251,0.08813559322033904,-3.890628,-1.0579427e-05,0.99999994
2225,,,,,,,-0.808780490070261,0.23831297,0.11047943,-0.00013847453,0.5141769188090053,0.10006675818484607,0.07155896165048037,0.0737907479763369,-0.0745762711864406,0.08813559322033901,-3.7686758,5.4253474e-07,1.0
2226,,,,,,,0.022616472387245103,0.23867226,0.109297715,0.00013623017,0.522528721965609,0.10221282963511144,0.07167591041760071,0.07378114728426756,-0.06949152542372881,0.08813559322033902,-3.6170962,-1.1121962e-05,1.0000001
2227,,,,,,,0.019757797568017054,0.23894286,0.10807838,-0.00013387486,0.5371852316406138,0.10232826257401106,0.0718255585674649,0.07378658550816729,-0.06440677966101693,0.08813559322033901,-3.4630806,-4.0690106e-06,0.99999994
2228,,,,,,,-0.8327021923543731,0.23924015,0.107079394,0.00013180675,0.5351991623683238,0.10238000367085,0.0719236638408162,0.07377568112057017,-0.05932203389830508,0.08813559322033902,-3.3034587,-2.7126737e-06,1.0
2229,,,,,,,-0.9232061840727338,0.23944314,0.10605346,-0.00012966793,0.547457454607734,0.10476400562456084,0.07205327014974186,0.07377917721869308,-0.05423728813559318,0.08813559322033901,-2.918965,-7.0529513e-06,1.0000001
2230,,,,,,,0.06320702824945489,0.23967555,0.105263636,0.00012769332,0.5502037261781811,0.10516301281631779,0.0721287075095555,0.07376763086768358,-0.049152542372881344,0.08813559322033902,-2.5255845,4.340278e-06,1.0
2231,,,,,,,0.016004521930841488,0.23984028,0.10445431,-0.00012577377,0.5557211725140792,0.10669583212971677,0.07223587348342284,0.07377279511835731,-0.04406779661016947,0.08813559322033902,-2.065052,4.8828124e-06,1.0
2232,,,,,,,-0.8458141241754804,0.24004233,0.10383818,0.00012401528,0.5645967521604567,0.10613612002135732,0.07229275389045921,0.07376308859999446,-0.03898305084745766,0.08813559322033902,-1.4683094,-5.9678823e-06,1.0000001
2233,,,,,,,-0.9127826809883117,0.24017514,0.10317362,-0.00012213812,0.5639962621732306,0.10805487813609436,0.07238452050338086,0.07376879336078998,-0.033898305084745776,0.08813559322033901,-0.888874,0.0001763238,1.0000002
2234,,,,,,,0.03155296064978756,0.24034734,0.102693945,0.00012052791,0.579038969811997,0.10920130954627268,0.07242624671338153,0.07376003967567475,-0.02881355932203394,0.08813559322033904,-0.38928562,0.0034271919,0.9999999
2235,,,,,,,0.032740615184775376,0.2404758,0.102177724,-0.000118824486,0.5729849916970278,0.11015817066033774,0.07250274101933805,0.07376914665091251,-0.023728813559321965,0.08813559322033902,0.095960185,0.03685601,0.99999976
2236,,,,,,,-0.8097960983003889,0.24066226,0.10184264,0.00011723971,0.5761321777804835,0.10980240680373829,0.07252966339741068,0.07376577462184751,-0.01864406779661018,0.08813559322033901,0.48628148,0.15713108,0.59968317
2237,,,,,,,-0.8533736842019217,0.24080035,0.1014586,-0.00011563798,0.5784271180476869,0.10995567220795371,0.07259270551759657,0.0737792158600576,-0.013559322033898332,0.08813559322033901,0.45746785,0.16169108,0.004558328
2238,,,,,,,0.00878974918014137,0.24097595,0.10122361,0.00011416338,0.5844787655920398,0.11506662794747499,0.07260839763038712,0.07377772098533895,-0.00847457627118642,0.08813559322033904,0.3770108,0.13427952,0.97606313
2239,,,,,,,0.016445129205635567,0.24110557,0.100929335,-0.000112781985,0.5822599418033855,0.1099565015390299,0.07266172820886684,0.07379271845671327,-0.0033898305084745077,0.08813559322033901,0.3233444,0.11201389,0.9999882
2240,,,,,,,-0.6835086343551445,0.24127796,0.10078449,0.00011130738,0.5829524240310077,0.11196554048329252,0.07266743429885272,0.07379353242689982,0.0016949152542372616,0.08813559322033905,0.29319885,0.09893284,0.99999994
2241,,,,,,,-0.6304721166230606,0.2413903,0.10058733,-0.000109926,0.5719450282349537,0.11427613328286439,0.07270974797372545,0.07380953915060315,0.006779661016949141,0.08813559322033902,0.2757831,0.09425782,0.99999994
2242,,,,,,,0.03383460054214052,0.24152482,0.1005177,0.00010862936,0.5895481152545717,0.11183735659673877,0.07270571261827902,0.07380903884405814,0.011864406779660991,0.08813559322033908,0.25812438,0.09585612,1.0
2243,,,,,,,0.01453560279903295,0.2416034,0.10037333,-0.00010733272,0.5877271635297333,0.11489247305118458,0.07274117047669718,0.07382330060262955,0.01694915254237287,0.08813559322033902,0.25415027,0.11837294,1.0
2244,,,,,,,-0.6696333049455148,0.24172296,0.10034233,0.00010606999,0.5794355317562105,0.11275053940169905,0.07273220796060285,0.07382257566213546,0.022033898305084752,0.08813559322033904,0.24576892,0.124058165,1.0
2245,,,,,,,-0.8940495925017523,0.24180134,0.100231364,-0.00010484962,0.5859088820078795,0.11526858370155815,0.07276413396476715,0.07383768458754875,0.02711864406779659,0.08813559322033901,0.11235545,0.12087077,0.9999999
2246,,,,,,,0.03475557176351175,0.24191906,0.10020971,0.00010359536,0.5838235351444773,0.11293210931560725,0.07275397561180673,0.07383709338903945,0.032203389830508466,0.08813559322033904,0.052511353,0.14090928,1.0
2247,,,,,,,0.01650586470185105,0.2419995,0.100090094,-0.00010245127,0.5844503417066916,0.11452333776076015,0.07278707347732165,0.07385209682360083,0.03728813559322031,0.08813559322033904,0.030658536,0.14087836,1.0
2248,,,,,,,-0.7512504352745435,0.2421278,0.10005732,0.0001013326,0.5818367791822117,0.11477754526059361,0.07277841902498282,0.07385224654533401,0.042372881355932195,0.08813559322033901,0.008699036,0.12755398,1.0000001
2249,,,,,,,-0.9323509699063943,0.2422149,0.09994164,-0.00010026478,0.5854515610143801,0.11234496699977878,0.07281145662218579,0.07386791744765732,0.04745762711864408,0.088135593220339,-0.01326077,0.115436204,1.0000001
2250,,,,,,,0.04220050310251348,0.24235079,0.09992,9.912917e-05,0.5871780429593155,0.11328396988077986,0.07280174701465644,0.07386914445584773,0.05254237288135592,0.08813559322033902,-0.03522126,0.10439101,0.99999994
2251,,,,,,,0.009205720771515274,0.24246797,0.099816844,-9.8129145e-05,0.5850680234812328,0.11363169843905362,0.07283463055301669,0.07388791538240161,0.05762711864406778,0.088135593220339,-0.05004397,0.094536945,0.99999774
2252,,,,,,,-0.2811592140941755,0.24264826,0.09980662,9.702743e-05,0.5999673387448532,0.11701031961340536,0.07282520707503173,0.0738936164943698,0.06271186440677966,0.088135593220339,-0.060601674,0.09044162,0.99999475
2253,,,,,,,-0.9954008371271985,0.24279769,0.09971989,-9.617783e-05,0.5946386563100805,0.11414120399812512,0.07285757593744985,0.07391583594566373,0.06779661016949153,0.08813559322033901,-0.052638993,0.095037706,0.99999905
2254,,,,,,,0.02857605441829935,0.2429869,0.099717125,9.508671e-05,0.5949801548114498,0.1132274056452473,0.07284755338759628,0.07392262754617918,0.07288135593220339,0.08813559322033902,-0.039359506,0.102576226,1.0000002
2255,,,,,,,0.00344238253767993,0.2431264,0.099639684,-9.407186e-05,0.5908866539478385,0.11399572559910202,0.07287865074279722,0.07394413485501095,0.07796610169491522,0.08813559322033901,-0.04924493,0.09544488,1.0
2256,,,,,,,-0.820386631328731,0.24330425,0.099657424,9.315235e-05,0.5852469396156825,0.11153101133760006,0.07286586003653757,0.07395047521511634,0.08305084745762716,0.08813559322033901,-0.08977733,0.07369005,1.0000001
2257,,,,,,,-0.8270526877982878,0.24344698,0.099600635,-9.224343e-05,0.5881477688356601,0.11414759792599298,0.072894847898367,0.07397287480558783,0.08813559322033898,0.08813559322033901,-0.1189296,0.060155436,1.0
2258,,,,,,,0.03329685970561779,0.24362648,0.09961765,9.130273e-05,0.583543206094305,0.11197715069436547,0.07288211747522616,0.07397935101168701,0.09322033898305082,0.08813559322033901,-0.016352318,0.09263645,1.0000001
2259,,,,,,,0.007064402822796811,0.24375069,0.099550106,-9.037475e-05,0.5868112817682843,0.11485623728759926,0.07291171953836996,0.07399970160436561,0.09830508474576274,0.08813559322033897,0.17436399,0.26191407,0.9130157
2260,,,,,,,-0.8927253488938295,0.2438943,0.09956249,8.962473e-05,0.5901152978223675,0.11139979620786802,0.07289809068004274,0.07400272402555334,0.10338983050847458,0.088135593220339,0.45663145,0.42175132,2.8416036e-07
2261,,,,,,,-0.9357110076574049,0.24396048,0.09949582,-8.86459e-05,0.5888317188765594,0.11416112125174649,0.07292552989245761,0.07401769518971792,0.10847457627118647,0.088135593220339,0.7078737,0.7114003,0.99999756
2262,,,,,,,0.008474885530890323,0.24401581,0.09949238,8.778572e-05,0.5926976593676176,0.11526656793253799,0.0729103207000878,0.07401204797054921,0.11355932203389832,0.08813559322033901,0.9591185,1.1148815,1.0
2263,,,,,,,0.009384701905709662,0.24397561,0.099402025,-8.6857726e-05,0.5893035078676724,0.11304748494637758,0.07293650947472347,0.07401641297500287,0.11864406779661014,0.088135593220339,1.2099601,1.3135726,1.0000001
2264,,,,,,,-0.6907491322974084,0.24393368,0.099383324,8.608229e-05,0.5878250494337887,0.11408328652616892,0.07291931571820927,0.07400128335012492,0.12372881355932208,0.08813559322033901,1.5941057,1.9852871,1.0000001
2265,,,,,,,-0.9541124709894959,0.2438092,0.09927761,-8.5323794e-05,0.5949287015578753,0.11449174163170828,0.07294419532957502,0.07399737483561021,0.12881355932203387,0.08813559322033898,2.0290625,2.7161932,1.0
2266,,,,,,,0.03201728924815877,0.24368575,0.099221654,8.450174e-05,0.5928951687643679,0.11605838972573795,0.0729280498536636,0.07397355376422825,0.13389830508474584,0.08813559322033901,2.4377398,2.74097,0.9999999
2267,,,,,,,0.005354194843857274,0.24348933,0.099065274,-8.361189e-05,0.5961311404163347,0.11357506484055042,0.07295597938966461,0.07396152162152968,0.13898305084745763,0.08813559322033898,2.8655393,2.7139432,1.0
2268,,,,,,,-0.786433498624345,0.2433078,0.09896494,8.2870356e-05,0.5959370793338417,0.11670221082563695,0.07294257033540935,0.0739309950953414,0.1440677966101695,0.08813559322033901,3.2907639,2.6886373,1.0000001
2269,,,,,,,-0.9724334067022297,0.24304287,0.09877543,-8.2061015e-05,0.5964374159464194,0.11564745125148858,0.07297176005002265,0.07391165183358207,0.1491525423728813,0.08813559322033901,3.683966,2.684054,1.0
2270,,,,,,,0.021695399544809705,0.24276529,0.09863517,8.1286635e-05,0.6010888299583641,0.11374071523448287,0.07295923147367543,0.07387101387867227,0.1542372881355932,0.08813559322033904,4.0772986,2.6844797,1.0000002
2271,,,,,,,0.00637469088732674,0.24237628,0.09840513,-8.04487e-05,0.5971800644502941,0.11558404472253225,0.07298848096313351,0.07383893204524523,0.15932203389830504,0.088135593220339,4.4717417,2.726481,0.9999999
2272,,,,,,,-0.6631858312247092,0.24196346,0.098235525,7.9781305e-05,0.5987802589113855,0.11341159651811779,0.0729742519322477,0.07378481791329142,0.16440677966101697,0.08813559322033902,4.8661838,2.76859,1.0000001
2273,,,,,,,-0.7267677668939557,0.24143964,0.09797684,-7.8963494e-05,0.6062520746650772,0.11718241302046337,0.07300189340439289,0.0737393821338394,0.16949152542372878,0.088135593220339,5.260626,2.8108292,1.0
2274,,,,,,,0.03699787990603998,0.24089049,0.09776322,7.8217716e-05,0.6068882966569289,0.11584583300133501,0.07298759621826131,0.07367122505290387,0.1745762711864406,0.08813559322033902,5.6550684,2.8531766,1.0000001
2275,,,,,,,0.007207225888953019,0.24021018,0.09745771,-7.737024e-05,0.6043563730469493,0.11690489177299727,0.07301492425947717,0.07360985270235403,0.1796610169491525,0.088135593220339,6.0798326,2.9037273,0.99999994
2276,,,,,,,-0.8767913094738073,0.23949343,0.097205445,7.6662596e-05,0.6079362763276835,0.11675343766427683,0.0729988665360575,0.07352486164625349,0.18474576271186438,0.08813559322033901,6.5323806,2.9618757,1.0000001
2277,,,,,,,-0.8298345396393224,0.23865286,0.09686086,-7.595919e-05,0.6093310914885435,0.11768866795682155,0.07302494113273764,0.07344746572970612,0.18983050847457625,0.08813559322033898,6.984985,3.0194914,1.0000001
2278,,,,,,,0.030954089820528122,0.23777373,0.09655299,7.518799e-05,0.6116181076442355,0.11575494434091275,0.07300934873743595,0.07334561849015471,0.19491525423728812,0.08813559322033904,7.4376206,3.076294,0.99999994
2279,,,,,,,0.004021118177510508,0.23674776,0.096147515,-7.428967e-05,0.6131782474603269,0.11684364930105916,0.0730358114207137,0.07324914274176476,0.19999999999999993,0.088135593220339,7.8900986,3.1338346,0.99999994
2280,,,,,,,-0.9247671840907811,0.23565933,0.095788404,7.3649826e-05,0.608180186641185,0.11222022472034328,0.07301857093767368,0.07312615966761704,-0.09999999999999998,0.09322033898305086,-4.4122095,-2.8440688e-06,0.99999994
2281,,,,,,,-0.8703001062353174,0.23439181,0.09533815,-7.2887095e-05,0.6178981755605251,0.11805159117971144,0.07304164616314573,0.07300583742668133,-0.09491525423728814,0.09322033898305081,-4.2915716,-6.9512265e-07,1.0
2282,,,,,,,0.04994200910897824,0.23303685,0.094919704,7.214556e-05,0.6191415274001261,0.1182882199400768,0.07302172742756882,0.07285614910055116,-0.08983050847457626,0.09322033898305083,-4.1724677,-7.256402e-06,1.0
2283,,,,,,,0.009591231740718565,0.23149061,0.09439174,-7.121333e-05,0.6200158943094728,0.11993019845031302,0.07304400735385583,0.072707500656941,-0.08474576271186436,0.0932203389830508,-4.053322,-5.8322485e-06,0.99999994
2284,,,,,,,-0.784637092710375,0.22987069,0.09389634,7.0654e-05,0.6124435332273704,0.11946128310734687,0.07302371952472068,0.07253059290262,-0.07966101694915254,0.09322033898305082,-3.9352376,9.494358e-07,1.0
2285,,,,,,,-0.9951315793124113,0.22807162,0.09329513,-6.967941e-05,0.6209470305084716,0.11994376308854114,0.07304594350437511,0.07235607603892982,-0.07457627118644065,0.09322033898305082,-3.7792194,2.4414062e-06,1.0000001
2286,,,,,,,0.013268282277072153,0.22619739,0.0927124,6.9128546e-05,0.6186447821548096,0.11784450188270269,0.07302722743907575,0.07215260674617709,-0.06949152542372876,0.09322033898305083,-3.618939,3.2552084e-06,1.0000002
2287,,,,,,,0.016894055164639453,0.22414224,0.09201701,-6.8060726e-05,0.6146285544108896,0.11803392687489561,0.07305208630311268,0.07195123701503414,-0.06440677966101692,0.09322033898305082,-3.4586601,6.374783e-06,1.0000001
2288,,,,,,,-0.6924657746889865,0.22200498,0.09133919,6.746749e-05,0.6172095816751408,0.11739171525148015,0.07303594955198424,0.07172000618362653,-0.05932203389830504,0.09322033898305088,-3.1136665,-8.9518235e-06,1.0
2289,,,,,,,-1.036618455777185,0.21966895,0.09054566,-6.6348824e-05,0.6150783815059372,0.11645195614732118,0.07306350714599041,0.07148916708979708,-0.054237288135593205,0.09322033898305086,-2.682005,8.9518235e-06,0.9999999
2290,,,,,,,0.036051156802270085,0.21723905,0.08977317,6.591661e-05,0.5988244498709923,0.11722331037895356,0.07304935071902431,0.07122731083498696,-0.04915254237288134,0.09322033898305088,-2.2503438,1.0850695e-06,0.99999994
2291,,,,,,,0.005684317439733845,0.21457376,0.08889674,-6.4501335e-05,0.5969802742553746,0.11682138665009491,0.07307657127785767,0.07096286815692646,-0.04406779661016947,0.09322033898305083,-1.6554323,7.866754e-06,0.9999999
2292,,,,,,,-0.8127777097480637,0.21181364,0.0880586,6.445895e-05,0.5971794217547508,0.11662448995567853,0.07306002608189115,0.07066761698270307,-0.038983050847457595,0.09322033898305086,-1.058211,3.3637152e-05,0.99999994
2293,,,,,,,-0.8062918053271463,0.20886685,0.087131634,-6.224705e-05,0.5891552869745569,0.11388594588961469,0.07308517732162895,0.07037493320590363,-0.03389830508474573,0.09322033898305082,-0.5084933,0.00063856336,0.9999999
2294,,,,,,,0.015080130066791016,0.2058439,0.08623605,6.326402e-05,0.5766487429812781,0.11085517044303803,0.07306824704987847,0.07005256503530362,-0.028813559322033895,0.09322033898305088,-0.030667827,0.011061741,1.0000001
2295,,,,,,,0.0054707907935477,0.20257016,0.08522023,-5.9458853e-05,0.5637920782278861,0.10814013609656174,0.07309496550502753,0.06972656109068649,-0.023728813559322014,0.09322033898305083,0.50062585,0.17734213,1.0000001
2296,,,,,,,-0.8584322035312653,0.19918148,0.08421523,6.2899606e-05,0.5464400645373596,0.10756838400817895,0.07308167043755515,0.06936303295272783,-0.018644067796610164,0.09322033898305086,0.60810655,0.16366374,5.4863824e-05
2297,,,,,,,-0.993089626232783,0.19518377,0.08294131,-5.5035034e-05,0.530587586098764,0.10083789709564069,0.07311181636491487,0.068995961334344,-0.013559322033898317,0.09322033898305082,0.5957497,0.1956581,0.0025461463
2298,,,,,,,0.09896275174503232,0.18980399,0.081145875,6.315384e-05,0.5113132626899799,0.09729446870171875,0.07310111593158404,0.06859528860691458,-0.00847457627118642,0.09322033898305083,0.5147253,0.16290745,0.9590864
2299,,,,,,,0.011223278008762933,0.1836861,0.07905635,-5.0939612e-05,0.48464202140882007,0.09251942183881975,0.07313488802748289,0.06819190311646281,-0.0033898305084744916,0.09322033898305082,0.43370065,0.13527182,0.99999535
2300,,,,,,,-0.7338064900702901,0.17758079,0.07706102,6.298858e-05,0.45553797486016695,0.08625410238932658,0.07312844364598907,0.0677594212247096,0.0016949152542373091,0.09322033898305083,0.3782121,0.11706164,0.9999999
2301,,,,,,,-1.0432122084829543,0.17108503,0.07493982,-4.5923753e-05,0.4230639797955144,0.08268734526947433,0.07316540567909964,0.06732670604535529,0.0067796610169491575,0.09322033898305082,0.361037,0.11002605,0.99999994
2302,,,,,,,0.012121417316548838,0.16443162,0.072874136,6.37533e-05,0.39138243186094923,0.07639928602741057,0.07316019624555263,0.06685788769225316,0.011864406779661007,0.09322033898305086,0.3430302,0.1085574,1.0000002
2303,,,,,,,0.009216850385813736,0.15736319,0.07070402,-3.8971208e-05,0.3580696883615874,0.06917516696179243,0.07319670992605136,0.06638530423505723,0.01694915254237292,0.0932203389830508,0.33243152,0.12689507,0.99999994
2304,,,,,,,-0.8580478376170756,0.15015115,0.06859613,6.632784e-05,0.3174385841549956,0.06203737936099452,0.07319170960578977,0.06587832582317711,0.022033898305084745,0.09322033898305086,0.30299112,0.13374132,1.0000001
2305,,,,,,,-1.0033895375406865,0.1424936,0.066376075,-2.8900955e-05,0.28311564541760725,0.05440948223440003,0.07323044089121473,0.06536534977679406,0.027118644067796623,0.09322033898305086,0.12385224,0.12787354,0.9999999
2306,,,,,,,0.08425196575609963,0.13466196,0.064223066,7.234167e-05,0.24448849150629948,0.04766238139603741,0.07322709306882026,0.06481576697907034,0.03220338983050846,0.09322033898305086,0.034040716,0.13878554,1.0
2307,,,,,,,0.0230906499205205,0.12641928,0.061995674,-1.3161884e-05,0.20866553726439702,0.03926643113637934,0.07326523936515783,0.06426278679333591,0.03728813559322033,0.09322033898305082,0.02061271,0.13810466,0.9999999
2308,,,,,,,-0.9481207115839921,0.11807573,0.059866037,8.463824e-05,0.17452380257262504,0.03385192792347863,0.07326049890019995,0.0636777623325337,0.042372881355932174,0.09322033898305082,0.0070866565,0.12529135,1.0000001
2309,,,,,,,-1.0027174281413993,0.10931907,0.057679016,1.2833058e-05,0.14435383118016662,0.02786275708994208,0.07329595525067581,0.06308973488854065,0.04745762711864404,0.09322033898305082,-0.006440464,0.11361491,0.9999999
2310,,,,,,,0.04674323710061673,0.100427054,0.05560424,0.00011034344,0.11807225313333097,0.02243802286619159,0.07328520809643643,0.06246646165118049,0.05254237288135592,0.09322033898305086,-0.019967973,0.1029636,0.9999931
2311,,,,,,,0.01653378869893132,0.09113874,0.05349423,6.093174e-05,0.0942285221207298,0.017501687309855265,0.0733125743465923,0.061842164284548716,0.057627118644067776,0.09322033898305083,-0.03341351,0.09341037,0.99942875
2312,,,,,,,-0.8584198550931339,0.08181077,0.051510062,0.00016532392,0.07758502931834,0.015063545567010072,0.07329522474220128,0.061188198034393494,0.06271186440677967,0.09322033898305086,-0.043954637,0.08936958,0.99875844
2313,,,,,,,-0.918858787931245,0.0720501,0.04947703,0.0001540778,0.06446996015498418,0.012262915109869805,0.07331800138869769,0.06053197807274144,0.06779661016949153,0.09322033898305081,-0.054495748,0.085519075,0.99730355
2314,,,,,,,0.06301225250109813,0.06221698,0.047565505,0.00028348673,0.055422385970212575,0.011003492595193369,0.07329574921169513,0.05984244186349821,0.07288135593220343,0.09322033898305086,-0.04142758,0.092224665,0.99981326
2315,,,,,,,0.017729145438995127,0.051965512,0.04561463,0.00034651582,0.05020877140033734,0.009731317996769151,0.07331336565655354,0.05915321417361703,0.07796610169491532,0.09322033898305082,-0.03349152,0.1007468,0.9999989
2316,,,,,,,-0.8563775555840853,0.041733064,0.043796107,0.0005432568,0.04663933735361062,0.009048602761380014,0.07328725715660256,0.05843511016565511,0.08305084745762713,0.09322033898305083,-0.049589813,0.09663032,1.0000002
2317,,,,,,,-0.6489283101312046,0.03108993,0.04194156,0.00075798575,0.04649586781378135,0.008843156962332288,0.0733015148525423,0.05772012699274823,0.08813559322033894,0.09322033898305083,-0.07268355,0.081299104,1.0
2318,,,,,,,0.028402549020274608,0.020519033,0.040231925,0.0011268517,0.04727520443678083,0.009063893778698102,0.07327065896294044,0.056977138399141314,0.09322033898305081,0.09322033898305086,0.02693927,0.12185791,1.0
2319,,,,,,,0.011552917249789534,0.009499417,0.038483176,0.0016822052,0.04778718521149908,0.009227502179245438,0.07327991885033813,0.05623798678224017,0.0983050847457627,0.09322033898305082,0.08812807,0.24852702,0.12934145
2320,,,,,,,-0.9170063811888809,-0.0013450787,0.036882397,0.002472474,0.04973134647158437,0.009459758727014515,0.07324635779370008,0.055473829406445935,0.10338983050847457,0.09322033898305088,0.34643352,0.3877162,9.565084e-07
2321,,,,,,,-0.9570588655897841,-0.012676431,0.035234034,0.0037870891,0.05034994803534137,0.00964236219223319,0.07325447544352322,0.054716250679120684,0.10847457627118647,0.09322033898305082,0.5545625,0.6520128,0.99999934
2322,,,,,,,0.09902000415198776,-0.023709234,0.033747714,0.00558711,0.05230844200629222,0.010125945062599026,0.07321904433817988,0.05393508878628651,0.11355932203389829,0.09322033898305086,0.7625924,0.9607175,1.0000001
2323,,,,,,,0.012908196349771413,-0.035336696,0.0322027,0.008665891,0.05215504960776028,0.009763347161329119,0.07322536578902657,0.05316245530371717,0.11864406779661016,0.09322033898305082,1.0499201,1.3489937,0.99999994
2324,,,,,,,-0.9597343648831869,-0.046464685,0.030830432,0.012842774,0.0520886627511159,0.010312725899522921,0.07319043576232627,0.052369458215509875,0.12372881355932204,0.09322033898305086,1.4571992,2.2556958,1.0
2325,,,,,,,-1.1509156956295787,-0.057358097,0.029468836,0.018542357,0.051382718851129036,0.009822136414342996,0.07319863072077391,0.051587941811963835,0.12881355932203384,0.09322033898305081,1.877047,3.3298182,1.0
2326,,,,,,,0.018406465612092193,-0.05970191,0.028981302,0.016106512,0.04895568969350985,0.009656174792424494,0.07316457334377548,0.05078777322582743,0.13389830508474582,0.09322033898305086,2.2569432,3.5276997,1.0
2327,,,,,,,0.012874468184263091,-0.05866389,0.028724194,0.010605763,0.04601089235077974,0.008708153189406286,0.07317347939919139,0.05000125994582605,0.13898305084745768,0.09322033898305082,2.6469908,3.5317981,1.0000001
2328,,,,,,,-0.6161815479193649,-0.058813453,0.028435865,0.008193156,0.04145329415340174,0.008058725591984828,0.07314152539893551,0.04919971587065281,0.1440677966101695,0.09322033898305083,3.0401921,3.5270057,0.99999994
2329,,,,,,,-1.0112619689882618,-0.058336493,0.028126936,0.005420028,0.03613084798300767,0.006796193789806337,0.0731528425301824,0.04841629715736368,0.14915254237288136,0.09322033898305081,3.433395,3.5222278,1.0000001
2330,,,,,,,0.03728603377468645,-0.058324255,0.02785511,0.0042453245,0.03060987170889925,0.005896671303775463,0.07312428756600105,0.04762207320492613,0.1542372881355932,0.09322033898305083,3.8272502,3.5429602,0.9999998
2331,,,,,,,0.006702808120322915,-0.058083978,0.027518246,0.0027168014,0.02502052961386538,0.004587306756222168,0.07314091195646058,0.04684838896638792,0.15932203389830504,0.0932203389830508,4.2216916,3.586687,0.9999999
2332,,,,,,,-0.5646067539306536,-0.05808286,0.02724563,0.0022276097,0.019398010713092675,0.0038137933612398946,0.07311761603596599,0.046064429577326184,0.164406779661017,0.09322033898305082,4.6161346,3.6304765,0.99999994
2333,,,,,,,-1.0326157530693159,-0.058023334,0.026885165,0.0013303242,0.014271769268269004,0.0025507405535830263,0.07313976332868606,0.045302194172981834,0.16949152542372883,0.09322033898305082,5.0105767,3.674306,1.0
2334,,,,,,,0.023114499848641615,-0.058117166,0.026602812,0.0011937519,0.009599917636888031,0.001946877630932545,0.07312469480143682,0.04453292647840247,0.17457627118644062,0.09322033898305083,5.405019,3.718196,1.0000002
2335,,,,,,,0.010618929844273034,-0.058321983,0.026199177,0.0006218767,0.005948636617026413,0.0010259738460058443,0.07315677818227316,0.04378760695425723,0.1796610169491525,0.0932203389830508,5.833898,3.7716396,0.9999999
2336,,,,,,,-0.9259004068049148,-0.058489684,0.025920045,0.0006632143,0.0029239217497440046,0.0006997166740428715,0.07314984652583344,0.043035470187934625,0.18474576271186435,0.09322033898305089,6.286446,3.8316548,1.0
2337,,,,,,,-1.1089982647741208,-0.05878789,0.025518475,0.00026665453,0.0009888776382320774,4.33347787546892e-05,0.07318766744695153,0.042307225885193006,0.18983050847457625,0.09322033898305088,6.7389994,3.8917272,0.99999994
2338,,,,,,,0.034227674596467396,-0.056686357,0.025988087,0.00042946445,-0.0006008550883195979,0.0001918813528355887,0.07318576793954541,0.041571463685864,0.19491525423728817,0.09322033898305088,7.1916776,3.950029,0.99999994
2339,,,,,,,0.005774638046211962,-0.053379714,0.026778655,0.00016383477,-0.0012949654735059822,0.00017700273596695125,0.07322747316834749,0.04085993535058625,0.2,0.09322033898305083,7.6441493,4.009183,1.0
2340,,,,,,,-0.8941143893544584,-0.050642572,0.027496804,0.00034215013,-0.0017113315434418548,0.00039641918894030417,0.0732269580795094,0.040144019348589424,-0.1,0.09830508474576276,-4.367666,-5.1133998e-06,1.0
2341,,,,,,,-0.9799822926928159,-0.047629017,0.02824326,9.845145e-05,-0.0014402661682314823,0.00020806711723570263,0.07326864579811915,0.039455037388561834,-0.09491525423728808,0.0983050847457627,-4.2515426,2.474189e-06,0.9999998
2342,,,,,,,0.009593987859762508,-0.044924792,0.0289967,0.0002774448,-0.0009724804563766988,0.0002515882463520267,0.07326919073131831,0.03876143926214621,-0.08983050847457624,0.09830508474576276,-4.109169,3.4077964e-06,1.0
2343,,,,,,,0.012634479337017057,-0.04210724,0.029729689,5.1433795e-05,2.6086276147036126e-05,-1.456462315983574e-05,0.07331267242606314,0.03809523178620833,-0.08474576271186436,0.09830508474576274,-3.9496238,2.7932062e-06,1.0
2344,,,,,,,-0.9796114608544071,-0.039480746,0.03050096,0.0002298816,0.0010718871234793447,0.0002629957637278281,0.07331316015345762,0.03742749132116671,-0.07966101694915251,0.09830508474576274,-3.7900789,-4.543728e-06,1.0000002
2345,,,,,,,-0.7977896833500895,-0.036799066,0.031232076,1.7978391e-05,0.002519249114672095,0.000425256471557967,0.07335508980410581,0.03678907402733394,-0.0745762711864407,0.09830508474576269,-3.630497,7.9684787e-07,1.0
2346,,,,,,,0.04410716214616827,-0.03425793,0.03201543,0.00019503925,0.0039004390370686636,0.000817853153080929,0.07335503741560502,0.03614830489085752,-0.06949152542372874,0.09830508474576272,-3.4252212,-6.917318e-06,0.9999999
2347,,,,,,,0.01451788483324062,-0.031733807,0.032736566,-6.1068527e-06,0.0055704691102569474,0.0009810692889386122,0.07339703578120464,0.03553693376881284,-0.06440677966101689,0.09830508474576267,-3.0198085,-2.7804906e-06,0.9999998
2348,,,,,,,-0.9084384279186223,-0.029265724,0.03353211,0.00016924448,0.0070509487724242405,0.0014423638985449046,0.07339510980538627,0.03492586181247644,-0.05932203389830509,0.09830508474576267,-2.5934908,-2.170139e-06,1.0000001
2349,,,,,,,-1.023353333375892,-0.026862182,0.03424787,-2.323353e-05,0.008689664195027792,0.0016312382123842577,0.07343369635346772,0.034346126505871016,-0.05423728813559319,0.0983050847457627,-2.1630735,5.8322485e-06,0.9999999
2350,,,,,,,0.02269707549386046,-0.024451014,0.035058163,0.00015009897,0.009911193189387893,0.0020271076208711347,0.0734293152546843,0.033766128417736414,-0.04915254237288134,0.09830508474576274,-1.6396327,-1.8988716e-06,1.0000002
2351,,,,,,,0.010832978769851823,-0.02221751,0.035750635,-3.5483783e-05,0.011427044179201883,0.002138161597586349,0.07346597279958707,0.03321778130871649,-0.04406779661016944,0.09830508474576269,-1.0572742,1.9802517e-05,1.0
2352,,,,,,,-0.9901495822405411,-0.019805187,0.03659163,0.00013587992,0.01269497598037762,0.00245499982801744,0.07345760531853134,0.03267217069189991,-0.03898305084745767,0.09830508474576272,-0.46020794,0.00016927083,1.0000002
2353,,,,,,,-0.7255753513109886,-0.017799962,0.03723353,-4.4277396e-05,0.013647803527929263,0.0025625430977741837,0.07348874771033928,0.032159951636170324,-0.03389830508474579,0.09830508474576274,0.09415707,0.0036051434,0.99999994
2354,,,,,,,0.059662783711889766,-0.015071497,0.038211733,0.00012559052,0.01445067308864423,0.002858394365570193,0.07347596512531683,0.03164905724367947,-0.028813559322033902,0.09830508474576274,0.60670775,0.06901991,1.0000001
2355,,,,,,,0.01928330896400692,-0.015938973,0.037885502,-5.3546653e-05,0.01506459309501649,0.0028616201819402416,0.0735047278672563,0.031169880434856766,-0.023728813559322073,0.09830508474576272,0.9574857,0.33153972,1.0
2356,,,,,,,-0.9292528387853655,-0.019470198,0.036728904,0.00010758273,0.015574684985936015,0.0030160677588468793,0.07349115233638562,0.030691604923916854,-0.018644067796610177,0.09830508474576274,0.836453,0.20156631,-6.781684e-08
2357,,,,,,,-0.7801927639266192,-0.022267103,0.035786275,-6.647807e-05,0.015646322302345434,0.0029345063886420933,0.07351908402175418,0.03024553141866623,-0.013559322033898277,0.09830508474576274,0.8174043,0.21475913,-8.684554e-08
2358,,,,,,,0.025181315364280147,-0.025402931,0.034813743,9.612169e-05,0.015913593336604387,0.0031321922219721453,0.07350252589772997,0.029802407200387977,-0.008474576271186404,0.09830508474576274,0.80338466,0.22963542,3.6451553e-07
2359,,,,,,,0.012860753586961668,-0.027979866,0.033984102,-7.257883e-05,0.015653845062147165,0.003029257273382551,0.07352589797503657,0.02939370958347491,-0.0033898305084745866,0.0983050847457627,0.7557712,0.20878255,0.000358412
2360,,,,,,,-0.9997285475602021,-0.030746974,0.033167843,8.965333e-05,0.015349464039337115,0.0030480746114960816,0.07350524251705791,0.02898824421181198,0.0016949152542372655,0.09830508474576274,0.69092983,0.18749242,0.023550212
2361,,,,,,,-0.8213646927395383,-0.03308051,0.032446332,-7.527062e-05,0.014966997215573286,0.0028215597244465756,0.0735261777118321,0.028617256593225775,0.0067796610169491575,0.09830508474576269,0.66255575,0.1784139,0.043373518
2362,,,,,,,0.054830420004163674,-0.035569888,0.03174718,8.57221e-05,0.01416250547940509,0.0027287271209359676,0.07350613814009946,0.02825122463771456,0.011864406779661,0.09830508474576277,0.63418305,0.16972494,0.078541875
2363,,,,,,,0.01137017117803169,-0.037708912,0.031113273,-7.6444376e-05,0.013516648569848924,0.002558642929558977,0.07353072054170431,0.027921800114635076,0.01694915254237288,0.09830508474576267,0.6058091,0.16144612,0.13811049
2364,,,,,,,-0.7373842548679661,-0.0399855,0.030505197,8.3079045e-05,0.012445608092723763,0.0024719554034676396,0.07351588274934248,0.027597949083558837,0.022033898305084742,0.09830508474576274,0.49440762,0.1605957,0.5797201
2365,,,,,,,-0.9735734156660132,-0.041935883,0.029949715,-7.685964e-05,0.011664745387740162,0.0022063852181623852,0.07354523040749235,0.027310410161977078,0.02711864406779662,0.09830508474576276,0.31026992,0.1477965,0.9985934
2366,,,,,,,0.020590912314982696,-0.04395362,0.029435158,8.122625e-05,0.010561359749515945,0.0020992172458362385,0.07353263754224636,0.0270299543071254,0.03220338983050848,0.09830508474576277,0.11743476,0.12329075,0.999977
2367,,,,,,,0.011351032248686678,-0.045617756,0.028973907,-7.672298e-05,0.009533758031994521,0.001779054670787277,0.07356213887460834,0.026787566532541104,0.03728813559322033,0.0983050847457627,0.08939904,0.13057889,0.9997312
2368,,,,,,,-0.8680566194081547,-0.04732952,0.028554713,7.9885125e-05,0.008513004754484826,0.0016848795931930912,0.07354854348843716,0.02655086775248208,0.042372881355932195,0.09830508474576274,0.07543678,0.12329359,0.98102546
2369,,,,,,,-0.9865745920123477,-0.048680022,0.02818568,-7.654925e-05,0.007612227663311705,0.0014036951159911181,0.07357481283796377,0.02634908010880918,0.04745762711864406,0.0983050847457627,0.058632847,0.112246364,0.4256267
2370,,,,,,,0.060543302212516525,-0.050072048,0.027855515,7.878658e-05,0.006509519857457409,0.0012825305623266545,0.07355649576902469,0.026150536687661638,0.05254237288135596,0.09830508474576276,0.041442025,0.101623535,0.010554089
2371,,,,,,,0.014680299282493321,-0.05110987,0.02757192,-7.6075725e-05,0.005529792360975716,0.0010292687655303718,0.0735787374363628,0.025986028418896696,0.05762711864406779,0.0983050847457627,0.02432017,0.0922819,0.00019330767
2372,,,,,,,-0.8555664827526619,-0.0522463,0.027309427,7.783212e-05,0.0046265564315546405,0.0009289595145581138,0.07355810410390613,0.025823627024125727,0.06271186440677966,0.09830508474576276,0.011656392,0.08797214,7.055495e-05
2373,,,,,,,-1.0811819369945461,-0.05303618,0.02709602,-7.567741e-05,0.0037790593574008936,0.0006980154997553777,0.07358060362162187,0.025692139362075848,0.0677966101694915,0.0983050847457627,0.003931342,0.083493926,1.007398e-05
2374,,,,,,,0.06417801252903048,-0.054114133,0.026844665,7.715413e-05,0.002958769225332791,0.0006206698836103637,0.07356260009659517,0.02555981808952202,0.07288135593220339,0.09830508474576274,0.0019264391,0.081266515,2.7123094e-06
2375,,,,,,,0.020711285893455375,-0.054071523,0.026905362,-7.504551e-05,0.0022921895509073645,0.00041261358322736917,0.07358915306201225,0.025457578996093612,0.07796610169491527,0.0983050847457627,0.030984566,0.08860114,5.954211e-05
2376,,,,,,,-0.9333513699121924,-0.05361178,0.027165387,7.694862e-05,0.0016186060207629006,0.0003480298057761847,0.0735751812155469,0.025353421176054033,0.08305084745762713,0.09830508474576274,0.07282217,0.09846741,0.009021267
2377,,,,,,,-1.0180906861420447,-0.053281575,0.027314192,-7.4242e-05,0.0010885701966643047,0.00016407957076192394,0.07360362624848123,0.025276146918721473,0.088135593220339,0.0983050847457627,0.12002917,0.104895025,0.04460639
2378,,,,,,,0.05847522956591805,-0.052993163,0.027505776,7.681302e-05,0.0005475536736153442,0.0001447370553617992,0.07359003902573813,0.025194024569410868,0.09322033898305086,0.09830508474576274,0.15554678,0.17108697,6.781684e-07
2379,,,,,,,0.022537268833465334,-0.052759122,0.02761229,-7.33924e-05,0.00014928500062977721,-1.5553928155598448e-05,0.07361956780351891,0.025137971937513423,0.09830508474576267,0.0983050847457627,0.061378386,0.33654094,-1.5589565e-07
2380,,,,,,,-0.9563720254290023,-0.052602984,0.027749315,7.689565e-05,-0.00023718045099435094,6.384329927968828e-05,0.07360702918354474,0.025076064173182953,0.1033898305084746,0.0983050847457627,-0.17563073,0.39100274,4.1951328e-08
2381,,,,,,,-0.9523679106027488,-0.052433793,0.02782093,-7.251553e-05,-0.0005258309225538389,8.257294642108764e-05,0.07363536703190907,0.02503716931717502,0.10847457627118645,0.09830508474576274,-0.05879605,0.63366795,0.99988955
2382,,,,,,,0.04190984389544515,-0.052320436,0.027928974,7.680508e-05,-0.0008144366523179439,0.00017993226245611644,0.07361996324809274,0.024989491431989773,0.11355932203389832,0.09830508474576274,0.25810996,1.0602366,1.0000001
2383,,,,,,,0.027545507727492206,-0.052187283,0.027974993,-7.1939256e-05,-0.0010391902715056447,0.0001803215818999508,0.07364588933855322,0.024964091836761952,0.11864406779661012,0.0983050847457627,0.6852323,1.9642613,1.0000001
2384,,,,,,,-0.6578280216076701,-0.05211996,0.028056478,7.676694e-05,-0.0012374847245973442,0.00026023890751869353,0.0736289864454494,0.02492857267789536,0.12372881355932211,0.09830508474576277,1.1123551,3.0402584,1.0000001
2385,,,,,,,-1.0521385227158715,-0.05202985,0.02808096,-7.139025e-05,-0.001387268962260121,0.0002409849425261206,0.07365457486481408,0.02491257527548943,0.12881355932203392,0.09830508474576277,1.5394766,4.184732,0.99999994
2386,,,,,,,0.03752475961319425,-0.05201819,0.028138017,7.673675e-05,-0.0015246094979614086,0.0003178345050108396,0.07363810363853691,0.024886634327351925,0.13389830508474587,0.09830508474576277,1.9556547,5.0950403,0.99999994
2387,,,,,,,0.02002005770087695,-0.051984668,0.028132493,-7.093115e-05,-0.0015751549441006098,0.00028001407076055354,0.07366290955952103,0.0248835942308236,0.13898305084745766,0.09830508474576274,2.3490407,5.1360526,0.99999994
2388,,,,,,,-0.7468838376743737,-0.05203816,0.028154127,7.663015e-05,-0.0015794886211490157,0.0003287924623072546,0.07364517249763211,0.02487334910336463,0.14406779661016947,0.09830508474576279,2.7493603,5.157079,0.9999999
2389,,,,,,,-1.058054012199708,-0.052071854,0.028113909,-7.082621e-05,-0.001517491164704706,0.0002734340522929507,0.07366920103052788,0.024885168523893674,0.1491525423728813,0.09830508474576272,3.1506898,5.218458,0.9999998
2390,,,,,,,0.050959308570777115,-0.052155823,0.02811293,7.64022e-05,-0.0014644893403253107,0.00029490694188856844,0.07364923349317497,0.024886374967269996,0.1542372881355932,0.09830508474576274,3.5522866,5.2906737,1.0000001
2391,,,,,,,0.01973708701906819,-0.0521983,0.028057655,-7.079436e-05,-0.0013595767715161335,0.00023073805230314716,0.07367026171850526,0.02490704375411118,0.15932203389830507,0.09830508474576276,3.953886,5.3629203,1.0
2392,,,,,,,-0.8158689641952515,-0.052311856,0.028039342,7.596502e-05,-0.001226346294277508,0.00025031430170395903,0.07364932502632124,0.024916473068474918,0.16440677966101697,0.09830508474576274,4.3554845,5.435186,1.0000002
2393,,,,,,,-1.0520587746302288,-0.052396234,0.027965695,-7.0888746e-05,-0.0010828819176639324,0.0001934259830319667,0.07367077697495544,0.024944073951697836,0.1694915254237288,0.0983050847457627,4.7570834,5.5074744,1.0
2394,,,,,,,0.024525618174184975,-0.05251542,0.027941475,7.5754215e-05,-0.0009114666161733788,0.00019559364408413442,0.07364890522817145,0.024957022018266325,0.1745762711864406,0.09830508474576272,5.174351,5.5841722,0.9999999
2395,,,,,,,0.014448612645859471,-0.05258471,0.027869388,-7.095101e-05,-0.0007758019815984277,0.00013077643046942544,0.07366873751625024,0.024985462700331265,0.17966101694915254,0.09830508474576269,5.6348996,5.6731014,0.99999994
2396,,,,,,,-0.7221710928281149,-0.052711226,0.027843893,7.551013e-05,-0.00060068045588598,0.00013341290080546434,0.07364740244265032,0.02499873450084338,0.18474576271186435,0.09830508474576272,6.095446,5.762051,1.0000001
2397,,,,,,,-1.013782955010732,-0.05280248,0.027768878,-7.119549e-05,-0.0004638208996300746,7.051740492367605e-05,0.0736693165865523,0.02502620949925191,0.18983050847457625,0.09830508474576272,6.555992,5.8510194,0.9999999
2398,,,,,,,0.032458980028392176,-0.05291499,0.027753115,7.532978e-05,-0.00032085330444771076,8.025515234177413e-05,0.0736487546436261,0.02503503164781707,0.19491525423728817,0.09830508474576274,7.0166397,5.93862,1.0000001
2399,,,,,,,0.013290800141448227,-0.052972957,0.027694106,-7.139594e-05,-0.00024240116416198956,2.7937661514864225e-05,0.07367075517518677,0.02505564549439426,0.2,0.09830508474576272,7.477108,6.026618,0.99999994
2400,,,,,,,-0.7836756554750905,-0.05307611,0.0276903,7.5322925e-05,-0.00013193342939985905,4.1986359376890965e-05,0.07365229783300352,0.025057753455171215,-0.1,0.10338983050847458,-4.243715,-1.1692151e-05,1.0
2401,,,,,,,-0.965336545757281,-0.053139538,0.027641054,-7.141196e-05,-9.808599364803337e-05,1.287815843528659e-06,0.07367778810539517,0.025070764433388446,-0.09491525423728817,0.10338983050847456,-4.082279,3.1511956e-06,0.99999994
2402,,,,,,,0.02772058924870547,-0.05321059,0.027659824,7.543492e-05,-5.3625929127652416e-05,2.7214463626378693e-05,0.07366137341284754,0.025061902922123354,-0.0898305084745763,0.1033898305084746,-3.9232814,-5.4255534e-06,1.0000001
2403,,,,,,,0.0172901729556326,-0.053225096,0.027637688,-7.153564e-05,-0.00011400801351744776,5.2480761389449595e-06,0.07368806694122558,0.02506227475104804,-0.0847457627118644,0.10338983050847456,-3.7642674,-3.8626376e-06,1.0
2404,,,,,,,-0.838379503088536,-0.05326476,0.027677868,7.566814e-05,-0.0001312799027238578,4.124012776450822e-05,0.07367350895450733,0.025043042261644517,-0.07966101694915252,0.10338983050847458,-3.6050198,1.1224714e-06,0.99999994
2405,,,,,,,-0.9717125504515892,-0.053263403,0.02766774,-7.16807e-05,-0.0002406638267853609,3.0828523506419485e-05,0.07370150973412196,0.025036962611783342,-0.0745762711864407,0.10338983050847456,-3.2534978,-3.3359395e-06,1.0000001
2406,,,,,,,0.03245275477119231,-0.05330195,0.027713614,7.596307e-05,-0.0002730870257695722,6.867800292795059e-05,0.0736883569082734,0.02501428368378802,-0.06949152542372879,0.10338983050847456,-2.848087,-1.0146035e-07,0.99999994
2407,,,,,,,0.008695354577630678,-0.053339712,0.027698664,-7.177265e-05,-0.00038457416526904844,5.7988744546106085e-05,0.0737202079763312,0.02500621268389816,-0.06440677966101693,0.10338983050847457,-2.433888,3.1407676e-06,0.99999994
2408,,,,,,,-0.7412528968015254,-0.05345049,0.027731774,7.641419e-05,-0.00037885153675470756,8.908308673024962e-05,0.07371284672138763,0.024983712394935124,-0.05932203389830508,0.10338983050847456,-2.0034707,2.4753147e-06,1.0
2409,,,,,,,-0.5942013950537373,-0.053558696,0.02769891,-7.1939554e-05,-0.0004539494906692592,7.122767503137477e-05,0.07374896579933858,0.02497873376226551,-0.05423728813559318,0.10338983050847453,-1.5160962,-3.1873915e-06,1.0
2410,,,,,,,0.0491529216506331,-0.053695954,0.027723132,7.6955344e-05,-0.00041509775246311245,9.533225005805841e-05,0.07374254510584245,0.024959291685073215,-0.04915254237288136,0.10338983050847454,-0.9493998,-2.3735895e-06,1.0
2411,,,,,,,0.015142232125815284,-0.053811554,0.02768635,-7.2234274e-05,-0.0004906629590936739,7.926601087595599e-05,0.07377864335485287,0.024955563108419183,-0.04406779661016949,0.10338983050847453,-0.38208124,7.378472e-05,1.0000001
2412,,,,,,,-0.8010628791834344,-0.053957455,0.027707215,7.728206e-05,-0.00043060610763244835,9.674342317203507e-05,0.07377227676120919,0.02493785900917149,-0.038983050847457616,0.10338983050847458,0.20619114,0.0013354493,1.0000001
2413,,,,,,,-1.2048010502429987,-0.054071218,0.027665045,-7.262888e-05,-0.00048407005723369605,7.772044125412477e-05,0.07380676163934992,0.024937495662333865,-0.03389830508474574,0.10338983050847457,0.772779,0.021113552,1.0
2414,,,,,,,0.03796877664729907,-0.05419566,0.027684266,7.799287e-05,-0.00040610374842875777,9.219730058134512e-05,0.0737970691287943,0.024923970543467223,-0.028813559322033895,0.1033898305084746,1.3278413,0.35698867,1.0000001
2415,,,,,,,0.012683852986302428,-0.054263834,0.027644163,-7.312545e-05,-0.00046777240838520194,7.795593017164283e-05,0.07382620280203826,0.02492749974931059,-0.02372881355932199,0.10338983050847456,1.2646412,0.32602105,0.4595787
2416,,,,,,,-0.8848749041163883,-0.05428773,0.027679596,7.849473e-05,-0.0004082802458178225,9.171208086379281e-05,0.07380775093055528,0.02491600885263664,-0.018644067796610105,0.10338983050847458,1.2258004,0.2695828,6.781684e-08
2417,,,,,,,-1.1061296360720896,-0.05420917,0.027664782,-7.3683725e-05,-0.0005359910165674428,8.800000627348032e-05,0.07382487322171274,0.024920016235280167,-0.013559322033898261,0.10338983050847456,1.1723835,0.22177301,-6.781684e-08
2418,,,,,,,0.0372964222533078,-0.05405969,0.02773225,7.927442e-05,-0.0005327878338938606,0.00011562867936002602,0.07379251347949876,0.02490891452598641,-0.008474576271186373,0.10338983050847457,1.1546439,0.24805665,2.0345053e-07
2419,,,,,,,0.010641565523387297,-0.05378167,0.02775333,-7.432039e-05,-0.0007481275151348603,0.00012973303719374297,0.07379368422476042,0.024912798583853715,-0.003389830508474547,0.10338983050847456,1.1134309,0.2519762,-1.695421e-07
2420,,,,,,,-0.7389701054041141,-0.05337854,0.027871381,7.997729e-05,-0.0008472949472035778,0.00017622036147916484,0.07374201800325589,0.024899604498186952,0.0016949152542373289,0.10338983050847458,1.0744314,0.25604466,1.3563368e-07
2421,,,,,,,-1.0011707021064884,-0.052803006,0.027952103,-7.499731e-05,-0.001214626206077997,0.00022138385922754268,0.07372081558105896,0.024899907953259658,0.00677966101694924,0.10338983050847453,1.0642701,0.2615937,3.390842e-08
2422,,,,,,,0.018080864151440897,-0.05209486,0.028132167,8.103133e-05,-0.0014428213933433882,0.00029374367470118675,0.07364596074059133,0.024884166104045792,0.011864406779661087,0.10338983050847458,1.0507213,0.26470703,6.781684e-08
2423,,,,,,,0.008805313922396231,-0.051253106,0.028261574,-7.574944e-05,-0.0019128836946843628,0.00035587519643099963,0.07360312274332771,0.024885175851282405,0.016949152542372888,0.10338983050847456,1.0252626,0.26190946,1.3563368e-07
2424,,,,,,,-0.8815478353123916,-0.050307006,0.028483426,8.205043e-05,-0.0021915367127761567,0.00042830250700541734,0.07350785837592082,0.024873110232930783,0.02203389830508475,0.10338983050847456,0.89712864,0.3283218,1.0935465e-06
2425,,,,,,,-0.9763256750608745,-0.04920983,0.028655961,-7.682362e-05,-0.0027592804753917583,0.0005147905255611964,0.0734428803316765,0.024878110872249816,0.027118644067796658,0.10338983050847453,0.68496287,0.27888727,1.1189779e-05
2426,,,,,,,0.04891152395952516,-0.047949042,0.028938036,8.3306804e-05,-0.0031125372333357065,0.0006262025229756411,0.0733216878413454,0.024868232656364196,0.0322033898305085,0.10338983050847456,0.4890439,0.2355789,1.9938152e-05
2427,,,,,,,0.03132625764609562,-0.04649647,0.029178323,-7.795076e-05,-0.0038040478929389195,0.00073355668160138,0.07322750844468225,0.024875079040317435,0.03728813559322035,0.10338983050847453,0.28902248,0.19598715,5.794949e-05
2428,,,,,,,-0.7175253425773821,-0.044873297,0.029529845,8.4578016e-05,-0.004267241181224104,0.0008377215044043177,0.07307568472005949,0.024869507375349594,0.04237288135593221,0.10338983050847458,0.18016413,0.17150106,6.3408747e-06
2429,,,,,,,-1.0394205176516582,-0.04305116,0.029838335,-7.9272824e-05,-0.00510205405922023,0.0009508663836229134,0.07294960152277809,0.02488206733672622,0.047457627118644055,0.10338983050847456,0.15148391,0.14928216,-6.781684e-08
2430,,,,,,,0.028597348886027794,-0.041010134,0.030274553,8.593398e-05,-0.005617989323068808,0.0011003192775525393,0.07276276869678765,0.024880586321669597,0.05254237288135596,0.10338983050847458,0.1446131,0.14223036,1.695421e-07
2431,,,,,,,0.017936303118526637,-0.03873392,0.030677272,-8.086608e-05,-0.006451595871729664,0.0012389603342014758,0.07259911804313184,0.024896377510028607,0.057627118644067804,0.10338983050847454,0.13730143,0.13553016,-3.390842e-08
2432,,,,,,,-0.9278020643797077,-0.036250696,0.031210259,8.756113e-05,-0.0070825366575432425,0.0013294977254249525,0.07237540698764476,0.024898551017159765,0.06271186440677963,0.10338983050847465,0.12574345,0.12955469,0.0
2433,,,,,,,-0.9223996410604383,-0.033557814,0.031708527,-8.2645776e-05,-0.007991047109201148,0.0014803501051389907,0.07217768365870277,0.024916824133012418,0.06779661016949157,0.10338983050847458,0.11418339,0.12385027,-1.2715658e-07
2434,,,,,,,0.09598528031987705,-0.030695226,0.032335676,8.935778e-05,-0.008430102529320476,0.0016565250277848673,0.07192250109925694,0.0249206904996495,0.07288135593220338,0.1033898305084746,0.10262577,0.11836365,4.8379103e-08
2435,,,,,,,0.030227834244626235,-0.027614731,0.03293299,-8.474752e-05,-0.009299488726253913,0.0017771183125213192,0.07169364034668221,0.024942297381591923,0.07796610169491527,0.10338983050847458,0.106187984,0.11639008,2.3477607e-08
2436,,,,,,,-0.7164263360813016,-0.024439834,0.03363569,9.156121e-05,-0.009577068908797158,0.0018622300982585717,0.07140804273441295,0.024950710206847495,0.0830508474576271,0.10338983050847461,0.12793572,0.11906893,-2.3735895e-07
2437,,,,,,,-1.0019470421994319,-0.02061718,0.034499623,-8.688315e-05,-0.010121701978376718,0.0019432084259659844,0.07115043029912843,0.024976527549305693,0.08813559322033891,0.10338983050847456,0.13073646,0.14284404,-3.390842e-08
2438,,,,,,,0.04689305626583853,-0.015990533,0.035795797,9.491721e-05,-0.01010861263438457,0.001970075624678838,0.07083498785740996,0.024989728331622746,0.0932203389830508,0.10338983050847456,0.100375116,0.29476938,1.695421e-07
2439,,,,,,,0.027228966198252314,-0.01110717,0.03711227,-8.7866225e-05,-0.010343970986232846,0.0020205887800632855,0.07054486335202113,0.025020276645437264,0.0983050847457627,0.10338983050847454,-0.021765053,0.41744593,4.034483e-08
2440,,,,,,,-0.7282838244843327,-0.0058723246,0.03868974,0.00010003596,-0.009745535254787609,0.0019180418365964335,0.07019321835128632,0.025035777142532738,0.10338983050847457,0.10338983050847458,-0.1786729,0.60016567,9.7511155e-08
2441,,,,,,,-0.9118198047276416,-0.0003810672,0.04029893,-8.779842e-05,-0.009270398254072734,0.001776814717884684,0.06986318614655647,0.02506679373548608,0.10847457627118645,0.10338983050847454,-0.17775737,1.2599561,0.99999976
2442,,,,,,,0.042007979764146684,0.0055012912,0.042215116,0.00010745984,-0.007979522373934208,0.0015992699580895228,0.06946982123842052,0.025083319411771835,0.1135593220338983,0.10338983050847456,-0.07351756,2.0773113,0.99999994
2443,,,,,,,0.026805992005036354,0.011626486,0.044183705,-8.583228e-05,-0.006579884643581303,0.0012245697276417205,0.06909852224205573,0.025115311661757494,0.11864406779661013,0.10338983050847456,0.35826817,3.2252429,1.0
2444,,,,,,,-0.6561670159202775,0.018093636,0.04648299,0.00011940924,-0.003921463206790003,0.0008208948412961253,0.068666522257894,0.02513025955304624,0.12372881355932208,0.10338983050847457,0.79005575,4.4377737,0.99999994
2445,,,,,,,-0.7664276606896344,0.024749443,0.048843965,-7.8916884e-05,-0.0011319957754187939,0.00012687539325841675,0.06825873310776785,0.025158857307103526,0.1288135593220339,0.10338983050847454,1.2218422,5.6705422,0.9999999
2446,,,,,,,0.029134364836459915,0.03175884,0.051586732,0.00013982492,0.0032955549660154027,0.0005063765693899729,0.06779056101133371,0.02517125110413151,0.13389830508474587,0.10338983050847458,1.65363,6.909297,1.0000001
2447,,,,,,,0.024042649180525403,0.03893805,0.054417875,-6.1509745e-05,0.008123111139657333,0.0016743429917071293,0.06734705100963007,0.025197412606946197,0.13898305084745763,0.10338983050847456,2.0688183,7.56388,0.99999994
2448,,,,,,,-0.7374438847315039,0.046436712,0.057671513,0.00017779604,0.014997875004074823,0.0027783910356253693,0.06684529900266209,0.02520485709030385,0.1440677966101695,0.10338983050847458,2.470417,7.6364293,1.0
2449,,,,,,,-0.8989920783120569,0.054042503,0.061023083,-2.1114844e-05,0.02271450974913319,0.004430185442877781,0.06637034734261345,0.025224191018488103,0.14915254237288136,0.10338983050847456,2.872017,7.7089972,0.99999994
2450,,,,,,,0.043046212699385425,0.061984133,0.06486734,0.00025232302,0.03276456256145481,0.006296073381304233,0.06583781289380553,0.025225711763407394,0.15423728813559326,0.10338983050847456,3.2736156,7.7815533,1.0
2451,,,,,,,0.03032394547170233,0.07002198,0.068848655,7.034679e-05,0.044065274614910256,0.00852352764933834,0.06533185360931676,0.025240653771653437,0.15932203389830513,0.10338983050847454,3.6752136,7.854118,1.0000001
2452,,,,,,,-0.6390513039955487,0.078438014,0.07342182,0.00040846603,0.05865348518659886,0.01120655084756971,0.06476804965255338,0.02523915238799729,0.164406779661017,0.10338983050847458,4.07681,7.926689,1.0000001
2453,,,,,,,-0.9717264678268557,0.08692449,0.07817434,0.00028065752,0.0746656384382095,0.014266175789671067,0.06423071092889623,0.02525225743938807,0.16949152542372883,0.10338983050847456,4.49718,8.00455,1.0
2454,,,,,,,0.030562409221507502,0.095839724,0.08364557,0.0007539471,0.09408029109523852,0.017889538506089857,0.06363503139090176,0.025248908915919643,0.17457627118644067,0.10338983050847457,4.95773,8.093768,0.99999994
2455,,,,,,,0.02055352786912308,0.10478057,0.089337684,0.0007762679,0.11664449014024894,0.02243259113055749,0.06306490719479825,0.025259574186339756,0.17966101694915254,0.10338983050847456,5.4182763,8.182975,1.0000001
2456,,,,,,,0.3415488763289018,0.11423202,0.09592449,0.0015586041,0.14208921247066397,0.027247634864119123,0.06243555338458825,0.025253179442039073,0.18474576271186435,0.10338983050847456,5.8788214,8.272193,1.0000001
2457,,,,,,,-0.46363571828061884,0.12359757,0.10273909,0.0019788197,0.16909890152247276,0.03322329827574225,0.06183281988638485,0.025261324308097414,0.1898305084745763,0.10338983050847453,6.3393707,8.361413,1.0000001
2458,,,,,,,0.03187654810734081,0.13359128,0.11069099,0.0035147031,0.20142858393774246,0.03736376320819733,0.06117335820584366,0.02525440118979287,0.19491525423728814,0.10338983050847454,6.7999587,8.449972,0.9999999
2459,,,,,,,0.01712100879116189,0.14326699,0.118778214,0.004976881,0.2288341146580031,0.04535829738233813,0.06054171494096385,0.025262549972677455,0.19999999999999996,0.10338983050847453,7.260453,8.538145,0.9999999
2460,,,,,,,-0.2466022732195916,0.1535569,0.12815563,0.008343227,0.26503271671017103,0.0516629882243371,0.05985304595824519,0.025253657801711397,-0.1,0.10847457627118647,-4.0076075,-6.501657e-06,1.0000001
2461,,,,,,,-0.5046519172656072,0.15810433,0.1325686,0.010256867,0.2959816705383278,0.057280976128818474,0.05919333061854936,0.025258639275073592,-0.09491525423728814,0.10847457627118647,-3.845587,4.298132e-06,1.0
2462,,,,,,,0.04478112926698839,0.16039504,0.13508944,0.012538871,0.328862957356248,0.06295758616094979,0.05848036522317762,0.0252475473490023,-0.08983050847457626,0.10847457627118648,-3.6840165,-2.2675933e-06,1.0000002
2463,,,,,,,0.01526273171967362,0.16358647,0.13841066,0.014852204,0.35476038235570906,0.06899066193872558,0.05779932361199907,0.02525015398182296,-0.08474576271186436,0.10847457627118644,-3.4543958,2.2232462e-06,0.9999999
2464,,,,,,,-0.3511968784058364,0.1662871,0.14144239,0.018279059,0.39022508447946025,0.07470351259562566,0.05706546408655179,0.0252339113414525,-0.07966101694915252,0.10847457627118645,-3.0410852,-3.7266584e-06,1.0000001
2465,,,,,,,-0.6477343279952756,0.16933966,0.14476746,0.021651221,0.4071795991673697,0.07949800740809149,0.05636593065730482,0.025229717791254987,-0.07457627118644065,0.10847457627118642,-2.6322727,-6.8006916e-06,1.0
2466,,,,,,,0.04517827979737225,0.17216973,0.14805582,0.026546488,0.4325151890024417,0.0809459946057285,0.05561823495107439,0.025208256534702687,-0.06949152542372883,0.10847457627118645,-2.2367587,-5.180041e-06,1.0
2467,,,,,,,0.023599585853879907,0.17511913,0.15147536,0.03189161,0.4473380807704845,0.08651840554438843,0.054906053249233644,0.025201088448434012,-0.06440677966101693,0.10847457627118642,-1.8229493,-2.2465654e-06,0.9999999
2468,,,,,,,-0.7151926019045142,0.17787345,0.15499546,0.040428374,0.46066118687163427,0.08885508549872223,0.05414519982603181,0.025176593353517795,-0.05932203389830507,0.10847457627118648,-1.3902016,7.0646074e-06,1.0000001
2469,,,,,,,-0.7861456536359386,0.18067645,0.15849923,0.049511325,0.47019674597721106,0.09044077229463734,0.05342193040746095,0.025165307765464856,-0.05423728813559319,0.10847457627118644,-0.8405872,-6.088681e-06,0.99999994
2470,,,,,,,0.026778878097339177,0.183503,0.1622689,0.06266404,0.47016816159546926,0.09115205596242777,0.052653157564362396,0.025137629724767758,-0.04915254237288135,0.10847457627118647,-0.29097134,2.6041667e-05,1.0
2471,,,,,,,0.020599106777152737,0.18621673,0.16580807,0.076109864,0.4757752459135552,0.088304097611863,0.05192345258609465,0.02512531960613819,-0.0440677966101695,0.10847457627118644,0.2586445,0.0004208713,1.0000001
2472,,,,,,,-0.4682783280649493,0.18927449,0.17004934,0.09689105,0.4650895496693671,0.08865699304162976,0.05114876196756181,0.025097047092129864,-0.03898305084745766,0.10847457627118647,0.8015944,0.0073522273,1.0000001
2473,,,,,,,-0.7937795477528726,0.19012707,0.17115594,0.10236112,0.44734050794438784,0.08688295381640186,0.050415072224013924,0.02508339733731827,-0.03389830508474575,0.10847457627118641,1.3091152,0.07698229,1.0
2474,,,,,,,0.03589955729691006,0.1897933,0.17076074,0.1005132,0.42911258305721517,0.08171731738206912,0.049639048095417235,0.025055032003684443,-0.02881355932203392,0.10847457627118645,1.6363949,0.377795,0.99999994
2475,,,,,,,0.03022005068038711,0.1900104,0.17099665,0.10154854,0.4099696781895663,0.07672040914692917,0.04890488420320583,0.02504369440526594,-0.023728813559321982,0.10847457627118644,1.5883621,0.2992212,0.99999994
2476,,,,,,,-0.6409699066992729,0.18984467,0.17083013,0.10086224,0.37877559296479435,0.07320327400541848,0.048128241849080385,0.025017822157167604,-0.018644067796610157,0.10847457627118647,1.5620203,0.3466462,0.9989515
2477,,,,,,,-0.7167430666185195,0.18998067,0.17095701,0.1013536,0.3542597520903367,0.06960189773383722,0.047394937196948504,0.025007895024095242,-0.013559322033898268,0.10847457627118644,1.5050793,0.3014547,0.9965737
2478,,,,,,,0.035281087698251404,0.18986449,0.17085643,0.1009891,0.3223379267657672,0.06251644113558458,0.046622334514983696,0.02498371134248876,-0.00847457627118642,0.10847457627118647,1.4619206,0.29416287,0.999948
2479,,,,,,,0.02762521844879788,0.18996623,0.17093755,0.10126156,0.2977416204056862,0.05624395976326002,0.04589599334915588,0.024975058015658032,-0.003389830508474555,0.10847457627118644,1.4158765,0.30029392,0.9999995
2480,,,,,,,-0.7337465132931038,0.18987598,0.17087182,0.101062566,0.2734100295639453,0.053680980535417235,0.04513023060966995,0.02495085160997944,0.0016949152542373091,0.10847457627118649,1.3677975,0.30358684,1.0000001
2481,,,,,,,-0.8367715790340755,0.18995678,0.17092465,0.101195544,0.25265050667497857,0.048348287772890415,0.044409059938903886,0.024943288891052712,0.006779661016949204,0.10847457627118644,1.3384104,0.29786623,0.99999994
2482,,,,,,,0.06794270958458759,0.1898835,0.17088334,0.101134464,0.23403263593503434,0.04573384935559006,0.04364918455423833,0.024922394754237825,0.011864406779661022,0.10847457627118648,1.3187125,0.29156998,1.0000001
2483,,,,,,,0.03759565232238149,0.18995246,0.17091407,0.10107443,0.2202298920089529,0.04302024203854859,0.04293611366420606,0.024917919565866923,0.016949152542372857,0.10847457627118647,1.2654543,0.3701667,1.0000001
2484,,,,,,,-0.6745168461293652,0.18984978,0.17088982,0.102000035,0.21198858597496725,0.04051825338746231,0.042186291901627496,0.024897635169222936,0.02203389830508477,0.10847457627118652,1.1974872,0.58104295,0.9999999
2485,,,,,,,-0.5626211210462442,0.18978651,0.17088535,0.10414738,0.2044321695618856,0.03897792732567748,0.04148596863907701,0.024892051285633366,0.027118644067796596,0.10847457627118647,1.1384469,0.8445437,0.99999994
2486,,,,,,,0.04198666818263783,0.1896444,0.17087978,0.10635956,0.20121344704280067,0.03790778117570644,0.04075285071018652,0.02487105959933519,0.032203389830508494,0.10847457627118649,0.9451153,0.7410238,1.0000001
2487,,,,,,,0.031717126828161565,0.18955967,0.17084622,0.108496495,0.19785364858547075,0.03687135892475682,0.04007248157894732,0.024864462875278225,0.03728813559322035,0.10847457627118647,0.74509555,0.63922954,0.99999994
2488,,,,,,,-0.8368380742195325,0.18944731,0.17087787,0.11083695,0.1961105880543442,0.03842059211981725,0.03935886391560545,0.024841229872520864,0.04237288135593221,0.10847457627118649,0.54507554,0.5478312,1.0000001
2489,,,,,,,-0.9618021540152721,0.18932952,0.1707932,0.11282831,0.2001303875815225,0.038563368456681235,0.038696323820653085,0.024833703907268637,0.04745762711864409,0.10847457627118644,0.34502628,0.4556655,1.0000001
2490,,,,,,,0.11113684370307388,0.18927576,0.17090586,0.115435235,0.20048346804533915,0.03874891630482654,0.03800215211718524,0.024812064705171943,0.052542372881355943,0.10847457627118648,0.25167033,0.36495095,0.9999999
2491,,,,,,,0.02712102006288904,0.18905617,0.17066911,0.11697038,0.20016688871194774,0.03960900344258533,0.03736185270167918,0.02480592491902598,0.057627118644067804,0.10847457627118644,0.22215308,0.32121453,1.0
2492,,,,,,,-0.7151316985105857,0.18928643,0.1711879,0.120775424,0.2056890252335249,0.03979320604561387,0.03668998523575914,0.024784078295040438,0.06271186440677967,0.10847457627118649,0.19933712,0.29505378,1.0000002
2493,,,,,,,-0.7673400655770913,0.18670247,0.16755281,0.11250368,0.21050809786083544,0.039252571574639857,0.036070878448486554,0.02477891800522999,0.06779661016949154,0.10847457627118647,0.17651944,0.27074754,0.9999999
2494,,,,,,,0.036286678530060026,0.18112174,0.15992877,0.09407759,0.21339283835786746,0.042003124590807246,0.03542119512425265,0.024760545734698394,0.07288135593220342,0.10847457627118649,0.15370338,0.24819946,1.0000001
2495,,,,,,,0.025394573080830457,0.17571557,0.1527883,0.0788711,0.2188077950296144,0.04234992687545722,0.034826026066328265,0.024758517531194915,0.07796610169491525,0.10847457627118648,0.13198313,0.21803969,1.0
2496,,,,,,,-0.7059453282112511,0.17018217,0.14583406,0.06552036,0.21763168903548383,0.04194308433746409,0.034200408915055755,0.02474160161987736,0.08305084745762713,0.10847457627118649,0.109599575,0.18454285,0.9999993
2497,,,,,,,-0.8026776660364657,0.16497152,0.13951735,0.055077095,0.22071025158036378,0.042108761274240555,0.03362946869453606,0.024742181381033842,0.08813559322033898,0.10847457627118648,0.07938433,0.20250627,0.9999997
2498,,,,,,,0.05768919325457079,0.15965767,0.13337211,0.04584887,0.22160696508955613,0.04234660098807392,0.033030204644434166,0.024730189151670478,0.0932203389830508,0.10847457627118648,0.07203257,0.44201046,0.99999994
2499,,,,,,,0.036501212130234315,0.15465581,0.12779282,0.03873364,0.2225539399859918,0.0427199608364572,0.03248717981321972,0.024735006982359718,0.09830508474576272,0.10847457627118647,-0.04751509,0.53155154,0.9986953
2500,,,,,,,-0.7647428491625923,0.14958513,0.12238404,0.03238265,0.21882839568630721,0.04267352838309906,0.03191505262730364,0.024725092920028325,0.10338983050847457,0.10847457627118649,-0.112485,0.74151254,0.9999984
2501,,,,,,,-0.8767225586187345,0.14480324,0.11746254,0.02754543,0.21574635534925127,0.041812076312729984,0.031399417729537964,0.02473251928686729,0.10847457627118644,0.10847457627118649,-0.05241211,1.6297861,0.99999994
2502,,,,,,,0.04016857953161932,0.13999721,0.112720124,0.023163846,0.209766647412862,0.040198609512504445,0.030859081698556175,0.02472708377664135,0.11355932203389829,0.10847457627118648,0.007660048,2.7920759,1.0
2503,,,,,,,0.020562816747469206,0.1355109,0.10844504,0.01991427,0.20734647141546975,0.03881889147417557,0.03037961264750142,0.024738058858124076,0.11864406779661016,0.10847457627118648,0.06773282,4.063324,1.0
2504,,,,,,,-0.45011859448852054,0.13102001,0.104328945,0.016881716,0.2020401974745793,0.036986683318842084,0.029874021493383997,0.024733506025838903,0.12372881355932208,0.10847457627118649,0.43321815,5.397949,1.0000001
2505,,,,,,,-0.8662523661449457,0.12680896,0.100597665,0.0146710565,0.196599977507779,0.03700435458062084,0.029426000221478624,0.024745154192082227,0.12881355932203387,0.10847457627118645,0.8661348,6.6813407,0.9999999
2506,,,,,,,0.06916611017645131,0.1226103,0.09700871,0.012529013,0.19005727802184885,0.03665677157482149,0.028953686010377216,0.024742588273682014,0.13389830508474587,0.10847457627118645,1.299136,7.970517,1.0
2507,,,,,,,0.03153779298223731,0.11873501,0.09380227,0.011037865,0.18307765158994607,0.035611060616645936,0.028543749829893238,0.02475496560534095,0.13898305084745763,0.10847457627118644,1.7373792,9.250355,0.99999994
2508,,,,,,,-0.5390170896129244,0.11490324,0.09073191,0.009521264,0.17931979009116128,0.03498539614480675,0.028110026407963912,0.02475058906060982,0.1440677966101695,0.10847457627118652,2.1510649,9.581367,1.0000001
2509,,,,,,,-0.8546373403755723,0.111351036,0.08797251,0.008504034,0.17383808416711807,0.032756647202771265,0.027734941393310286,0.024761500445120106,0.14915254237288136,0.10847457627118649,2.555345,9.690203,1.0000001
2510,,,,,,,0.041110961900526426,0.10783614,0.08531888,0.0073956926,0.16546095554853774,0.03206900877741491,0.02733613760436913,0.024757533637343874,0.1542372881355932,0.10847457627118649,2.959623,9.799068,1.0
2511,,,,,,,0.03192300190000936,0.10463632,0.08297319,0.0067067607,0.1608627214587798,0.03067543582530042,0.026999782543345906,0.024767902083155345,0.15932203389830504,0.10847457627118645,3.3639023,9.907913,0.99999994
2512,,,,,,,-0.7640530906026326,0.10149938,0.08072945,0.0058927564,0.15696679495165697,0.03080866866249097,0.026640118131801446,0.02476108859938615,0.16440677966101697,0.10847457627118648,3.790056,10.022941,1.0
2513,,,,,,,-0.6159535057960994,0.09864312,0.0787423,0.005425523,0.15240483624027493,0.02916890750226195,0.026340222825294635,0.024769287076402486,0.16949152542372878,0.10847457627118645,4.253282,10.14843,0.9999999
2514,,,,,,,0.09171898272384256,0.09584008,0.07683184,0.004808293,0.14854212512344542,0.028985270337989356,0.02601713302429392,0.024762507443693432,0.1745762711864406,0.10847457627118647,4.7165127,10.273933,1.0000001
2515,,,,,,,0.04847231764247209,0.09334002,0.075172156,0.004497504,0.14368532159342987,0.02757102180895225,0.025756267858627942,0.024770083197774642,0.17966101694915254,0.10847457627118645,5.1797395,10.399418,0.99999994
2516,,,,,,,-0.7027091154976497,0.090903014,0.07358019,0.0040250225,0.1406910081833127,0.026901906392699543,0.02547120813604189,0.024760606938798013,0.1847457627118644,0.10847457627118652,5.6429687,10.524933,1.0000001
2517,,,,,,,-0.920371945699056,0.088730834,0.072196,0.0038210608,0.13862000445144224,0.02688376605630316,0.025245211523699584,0.02476630453976389,0.18983050847457628,0.10847457627118648,6.106199,10.650426,1.0000002
2518,,,,,,,0.05687388657975636,0.0866184,0.07086592,0.0034485802,0.13623036807564645,0.02574517237613048,0.02499599534413938,0.024757175660918253,0.1949152542372881,0.10847457627118649,6.569413,10.776359,1.0000001
2519,,,,,,,0.0448660418243166,0.0848003,0.069748186,0.003325438,0.13336692179999488,0.024961931139435536,0.02480897855192972,0.024762536605654358,0.2,0.10847457627118649,7.0325804,10.900025,1.0
2520,,,,,,,-0.744074073018907,0.08304803,0.06867834,0.0030311989,0.13163299659410863,0.025146844283822186,0.02459738455883633,0.02475096718961,-0.1,0.11355932203389835,-3.8785033,1.0631471e-06,1.0
2521,,,,,,,-0.8008250073541568,0.081546344,0.06778247,0.0029641478,0.1290839937558856,0.02470524751054552,0.024444166811533642,0.02475473919232262,-0.09491525423728815,0.1135593220338983,-3.7363727,-3.9483043e-06,1.0
2522,,,,,,,0.05292066510754006,0.08010199,0.06692252,0.0027247977,0.1266683021862652,0.024389122099512626,0.024266894340562374,0.024743875535194863,-0.08983050847457626,0.11355932203389832,-3.4019375,-7.5976873e-06,1.0
2523,,,,,,,0.04567766409596615,0.07893347,0.06624288,0.0027028138,0.12435881313011748,0.02365726424685466,0.02415062725120051,0.024747697145951437,-0.08474576271186433,0.1135593220338983,-3.0068035,-4.9534847e-06,0.9999999
2524,,,,,,,0.3882439136505127,0.07782094,0.065592915,0.0025088484,0.12351203532768046,0.02350769901185836,0.024008181422353635,0.024734772514464206,-0.07966101694915254,0.11355932203389835,-2.611708,-3.5565595e-06,1.0
2525,,,,,,,-0.930244535584993,0.076934725,0.06508797,0.00251863,0.12350376949575208,0.02399616664239872,0.02392218323626541,0.02473734109627953,-0.07457627118644065,0.11355932203389832,-2.2091534,2.9034086e-07,0.99999994
2526,,,,,,,0.07400949489704607,0.07608659,0.06459927,0.0023561015,0.12049687642171254,0.023549606713016525,0.023809495398364373,0.024725356277806042,-0.06949152542372879,0.11355932203389835,-1.7938122,4.906522e-06,1.0000002
2527,,,,,,,0.042293455490473045,0.075481154,0.06426037,0.002392608,0.12076078889220608,0.02354775000091719,0.023754754422943142,0.02472815273029517,-0.0644067796610169,0.11355932203389832,-1.3785566,9.18097e-06,1.0000001
2528,,,,,,,-0.685714886767631,0.07491285,0.063935205,0.0022580503,0.12048282754171778,0.022673879658062973,0.023671357551782977,0.024714316889382693,-0.05932203389830505,0.11355932203389837,-0.83645386,-2.8414197e-06,1.0000001
2529,,,,,,,-0.8949737398406309,0.07454361,0.063731916,0.0023145862,0.12083869466637323,0.023310005419083502,0.023641974729280563,0.024716080779808906,-0.05423728813559321,0.11355932203389833,-0.27306804,1.1257595e-05,0.99999994
2530,,,,,,,0.07532243853212255,0.0741878,0.06352821,0.002199597,0.1187291307823665,0.02245264115141335,0.023582869538166577,0.024703513651643128,-0.04915254237288134,0.11355932203389837,0.29032025,9.5052725e-05,0.9999999
2531,,,,,,,0.0342953161887355,0.07403619,0.06344744,0.0022733947,0.12055264968119861,0.023176008978152564,0.023578208841744393,0.024706083018592888,-0.04406779661016949,0.11355932203389835,0.85370564,0.0018074672,0.9999999
2532,,,,,,,-0.30308892537930787,0.073892385,0.06336327,0.0021762566,0.11997955631075519,0.023347952070706224,0.023541505707581272,0.02469238930221503,-0.03898305084745764,0.11355932203389836,1.3914638,0.020289747,0.99999994
2533,,,,,,,-0.7990728509538934,0.073913604,0.06337892,0.0022635187,0.11985394158470523,0.02339430852404554,0.02355575119045786,0.024694628166827198,-0.03389830508474573,0.11355932203389835,1.7998062,0.087413944,0.9999999
2534,,,,,,,0.043594444900377734,0.07392011,0.0633788,0.002178554,0.12046740846238314,0.0231283487163354,0.02353690784696858,0.02468272084601294,-0.02881355932203392,0.11355932203389837,1.8340411,0.193667,0.99999994
2535,,,,,,,0.030640151383512247,0.07409609,0.0634808,0.0022779617,0.11954190552757156,0.02353777730784812,0.023569204815351862,0.024686083234608913,-0.023728813559322052,0.11355932203389835,1.8932427,0.34742433,1.0000001
2536,,,,,,,-0.5917555693560427,0.07425316,0.06356509,0.002205168,0.11962128409191819,0.022556793263732736,0.023566216250654252,0.02467333678914775,-0.01864406779661018,0.11355932203389833,1.8053399,0.30246434,1.0000002
2537,,,,,,,-0.9378362972781343,0.0745417,0.06373025,0.002314043,0.12037449785828862,0.02298065536894427,0.023611013997769364,0.024676711877498925,-0.013559322033898301,0.1135593220338983,1.7560339,0.27807793,1.0
2538,,,,,,,0.07156908012706004,0.07478831,0.06386558,0.002248349,0.12035973919149494,0.023051790490168443,0.02361951163435726,0.02466613493056675,-0.008474576271186451,0.11355932203389835,1.7156572,0.250681,0.99999994
2539,,,,,,,0.041744258179423316,0.07517044,0.06408412,0.0023659295,0.12011289526426777,0.023230631996491623,0.023675853512323004,0.02467094649964352,-0.0033898305084745944,0.1135593220338983,1.6754348,0.23483717,0.99999994
2540,,,,,,,-0.6820965949094521,0.07550678,0.06427104,0.002307726,0.12006880774365299,0.02319595483293091,0.023693645361052618,0.024659737298152726,0.001694915254237317,0.11355932203389835,1.6355214,0.23799162,1.0000001
2541,,,,,,,-0.8422411605247162,0.07594121,0.06452045,0.002431298,0.1228801318649238,0.02297951236411856,0.02375599326865253,0.024664712077587272,0.006779661016949197,0.11355932203389832,1.6096498,0.23534603,0.99999994
2542,,,,,,,0.04733526119014583,0.07630813,0.064726345,0.0023755385,0.12221472308679099,0.022948789188787764,0.023778897150983157,0.024655812059555075,0.011864406779660991,0.11355932203389835,1.5899508,0.23022245,1.0000001
2543,,,,,,,0.032644122758949505,0.076779954,0.06499848,0.0025046566,0.12258285586048559,0.024059156429357482,0.02384666587334655,0.024662379909278567,0.01694915254237284,0.11355932203389832,1.4931021,0.38572,1.0
2544,,,,,,,-0.5599076609626459,0.0771809,0.065225445,0.0024515612,0.12428040697030439,0.024220121356392604,0.023872869303629914,0.024653010200430214,0.022033898305084752,0.11355932203389832,1.4038035,0.6861547,1.0
2545,,,,,,,-0.8104128572260698,0.07765037,0.06549822,0.0025831275,0.12514567918392305,0.02339759539302112,0.023940708044436786,0.024659884441681684,0.027118644067796644,0.1135593220338983,1.3525174,1.0402384,0.9999999
2546,,,,,,,0.04715492363265059,0.078030586,0.065715164,0.0025276516,0.12520267177624564,0.024501201684878265,0.023966457389196442,0.02465293564720555,0.03220338983050851,0.11355932203389829,1.3176397,1.4049925,1.0
2547,,,,,,,0.029921788249355645,0.078491524,0.06598477,0.0026615805,0.12524544858662232,0.024028291316915543,0.02403474104403804,0.024661473982331327,0.03728813559322036,0.11355932203389829,1.201169,1.547489,0.99999994
2548,,,,,,,-0.7806168815185284,0.07886319,0.066198274,0.0026044734,0.1259458602041955,0.023816373706087322,0.024059113301676392,0.02465409009729905,0.04237288135593218,0.11355932203389833,1.0011487,1.3901745,0.99999994
2549,,,,,,,-0.881360059247869,0.07927996,0.066444054,0.002737425,0.12623534906056616,0.02379025375233835,0.02412292236846666,0.02466299932069858,0.04745762711864409,0.1135593220338983,0.8011297,1.2406557,1.0
2550,,,,,,,0.03348266250800576,0.07959231,0.06662419,0.0026733433,0.1260418076726459,0.024633838516412074,0.024142691551639336,0.024658194439863796,0.05254237288135596,0.11355932203389832,0.60110813,1.0997317,1.0000001
2551,,,,,,,0.02243708280254559,0.079966605,0.066846654,0.0028056852,0.12714966883092946,0.0237791552651349,0.024203334411140958,0.02466894146556978,0.0576271186440678,0.11355932203389833,0.40129775,0.8468154,1.0
2552,,,,,,,-0.7569414883852005,0.080239184,0.06700432,0.0027355903,0.1268717155521373,0.024573630852035015,0.024218400439410512,0.024663827165881953,0.0627118644067797,0.11355932203389829,0.33207884,0.7472194,1.0
2553,,,,,,,-0.878146804869175,0.08054056,0.06718483,0.002864288,0.12770732060540957,0.02458306975110885,0.024271454655033678,0.02467507460490611,0.06779661016949153,0.11355932203389829,0.30926198,0.6964881,0.9999999
2554,,,,,,,0.07220819030930711,0.080730066,0.06729414,0.0027833455,0.1269012392520489,0.02480565548098209,0.024279438702322468,0.02467266535235617,0.07288135593220346,0.11355932203389829,0.2864457,0.648189,1.0
2555,,,,,,,0.04518424854873047,0.08097301,0.06744095,0.0029097465,0.13054483245497142,0.02489781025724267,0.024327660967710985,0.024685860488297164,0.07796610169491533,0.1135593220338983,0.26478013,0.5804827,1.0
2556,,,,,,,-0.7704685047268868,0.081111535,0.06751999,0.0028206005,0.1298995314834639,0.024634476493272765,0.02432983843830879,0.024683332653896165,0.08305084745762711,0.11355932203389833,0.24417919,0.5001671,1.0000001
2557,,,,,,,-0.8340027766302228,0.08127399,0.06761965,0.0029425013,0.12922945776189998,0.024259333469944966,0.024369901250536632,0.024697338896722834,0.0881355932203389,0.11355932203389835,0.21032172,0.5569042,0.9999999
2558,,,,,,,0.0636688254999392,0.08132668,0.06764766,0.0028407366,0.12849348325944399,0.02436887333167255,0.024364998764392715,0.024697951722276013,0.0932203389830508,0.11355932203389836,0.17122647,0.878254,0.99999994
2559,,,,,,,0.042615154248690515,0.08142972,0.067712605,0.0029605187,0.12852862392587708,0.02485275625915404,0.024400607623474287,0.024714502040962795,0.09830508474576267,0.11355932203389832,0.042035013,0.75183284,0.9999999
2560,,,,,,,-0.7391817465749485,0.081433944,0.06771127,0.0028498725,0.12639526374089927,0.02429247010872132,0.024390795069255025,0.02471578540993182,0.10338983050847454,0.11355932203389833,-0.022954578,0.92205805,1.0
2561,,,,,,,-0.7988558721690906,0.08146368,0.06773299,0.0029663239,0.12796930924474778,0.02439861436626169,0.024419757357995953,0.024734069449145028,0.10847457627118638,0.11355932203389832,0.03711765,1.8950969,1.0
2562,,,,,,,0.09019907905151228,0.08139005,0.067684874,0.0028429062,0.1289064205121335,0.024260672043850382,0.024404626796477622,0.02473959690019989,0.11355932203389826,0.11355932203389832,0.09725176,3.0979974,1.0000001
2563,,,,,,,0.035512353733696746,0.0813645,0.067674235,0.0029585778,0.12814306771280037,0.025168147273164028,0.0244308158088409,0.02476199481455839,0.11864406779661013,0.11355932203389832,0.15853783,4.4298334,1.0
2564,,,,,,,-0.4879741604233921,0.08124255,0.06759694,0.0028250075,0.1277962572349196,0.025085196461697688,0.024412485122373886,0.024770358647567527,0.12372881355932201,0.11355932203389836,0.21982558,5.786958,1.0000002
2565,,,,,,,-0.7908435168667375,0.08114105,0.06754193,0.0029382303,0.12764663606046586,0.024272107377470337,0.024433776235959173,0.024797048681023445,0.12881355932203384,0.11355932203389832,0.3986451,7.2310615,1.0000001
2566,,,,,,,0.03394459436804481,0.08093662,0.067415014,0.0027907272,0.12849882063509852,0.025635468272111266,0.02441179802473024,0.024812485188321624,0.13389830508474582,0.11355932203389832,0.91597617,8.9085045,1.0
2567,,,,,,,0.03238997085716455,0.08077086,0.067322865,0.002903653,0.12608040218642214,0.02377520043374031,0.024431999344938952,0.024846629736210976,0.13898305084745766,0.11355932203389832,1.3793479,10.328609,1.0000001
2568,,,,,,,-0.5589408430253496,0.08050749,0.06716067,0.0027440183,0.1272473281172973,0.02383802612502758,0.02440865445498674,0.02486877767271711,0.14406779661016947,0.11355932203389832,1.8270874,11.464141,0.9999999
2569,,,,,,,-0.713311955795525,0.08025369,0.067017764,0.0028549656,0.12668080846034044,0.024857198860421467,0.024425818103835605,0.024911259489186623,0.14915254237288136,0.11355932203389829,2.23137,11.572995,1.0
2570,,,,,,,0.05639451277638122,0.0798929,0.06679811,0.0026793052,0.1243639819405019,0.024661327714981907,0.02440046027996816,0.024944691278512274,0.1542372881355932,0.11355932203389832,2.6356478,11.68185,0.99999994
2571,,,,,,,0.0434146370818351,0.07955203,0.06660597,0.0027896,0.12477913417926569,0.023853323237741007,0.024417908657372568,0.024999550532635112,0.15932203389830502,0.11355932203389832,3.064903,11.797764,0.99999994
2572,,,,,,,-0.6881818771362305,0.079101644,0.066334255,0.0025986766,0.12413263326607527,0.023764622305153426,0.0243923850575469,0.02504554774733387,0.164406779661017,0.11355932203389833,3.5281312,11.923258,1.0000001
2573,,,,,,,-0.8501216021383772,0.07863517,0.066071644,0.0027062867,0.12255739217323636,0.02399778559207871,0.024407848910947612,0.025115253785775102,0.16949152542372883,0.11355932203389832,3.9913576,12.048763,1.0000001
2574,,,,,,,0.053948483389869906,0.078048795,0.06572208,0.0024956618,0.12127250964469664,0.023092523028870396,0.02438127187032726,0.025179272148369243,0.1745762711864406,0.11355932203389832,4.4545875,12.174269,1.0000001
2575,,,,,,,0.04869475528251228,0.077455625,0.065390036,0.0026021993,0.12016285557876684,0.022813830936858133,0.024398010015578012,0.025268100557135343,0.17966101694915249,0.1135593220338983,4.9178157,12.299764,0.99999994
2576,,,,,,,-0.7527703297765631,0.07674222,0.06496973,0.0023732595,0.11749810550471057,0.02242850874544349,0.024372354274361862,0.02535144567149578,0.18474576271186438,0.11355932203389836,5.381265,12.425315,0.99999994
2577,,,,,,,-0.8514081549718284,0.0759818,0.064548075,0.0024778314,0.11463228218225326,0.02246974750862935,0.024388266033050703,0.02546231650234565,0.18983050847457625,0.11355932203389832,5.844745,12.551143,0.9999999
2578,,,,,,,0.07065496713666418,0.07508697,0.06402904,0.0022266128,0.11204521563868891,0.022159844086655767,0.02436276274228797,0.02557171114965709,0.19491525423728817,0.11355932203389836,6.3082156,12.677355,1.0000001
2579,,,,,,,0.051613911825850976,0.074153215,0.06351778,0.002332208,0.10871608052408793,0.02122894765209754,0.024381061800133635,0.02570947969616482,0.2,0.11355932203389833,6.7716613,12.801824,0.99999994
2580,,,,,,,-0.66697942767719,0.07309403,0.06291379,0.0020614145,0.10540039415214028,0.020729930623073194,0.02435728366255997,0.02584466134981952,-0.1,0.1186440677966102,-3.7682605,4.628742e-07,0.99999994
2581,,,,,,,-0.854864500578343,0.07195431,0.062300038,0.002169155,0.10382490696542898,0.019928561815128584,0.02437533940727502,0.026010379157999187,-0.09491525423728811,0.11864406779661014,-3.3598232,3.7755694e-06,0.9999999
2582,,,,,,,0.048773294530446834,0.07067836,0.061587095,0.0018761891,0.09869733864720134,0.01895242705963285,0.024352247278585377,0.026177621067038814,-0.08983050847457624,0.1186440677966102,-2.9513795,2.9431249e-06,1.0000001
2583,,,,,,,0.03605136538900224,0.06932547,0.0608737,0.001990199,0.09455384188667876,0.018551517133429788,0.02437321916891817,0.02637605566891025,-0.08474576271186436,0.11864406779661016,-2.5429482,1.618887e-07,1.0000001
2584,,,,,,,-0.29512270512404265,0.06785424,0.060070608,0.001678522,0.09063551207646066,0.01764566671196827,0.024352284245311388,0.026574539883795652,-0.07966101694915252,0.11864406779661019,-2.1144855,6.7456567e-06,1.0000001
2585,,,,,,,-0.8968713563165547,0.06625416,0.05924748,0.0018020376,0.08430461020583054,0.01612852199937986,0.02437329386947577,0.026806362687725356,-0.0745762711864407,0.11864406779661013,-1.685229,1.1028184e-06,1.0
2586,,,,,,,0.06211782558300614,0.064534955,0.058334634,0.0014699507,0.07770944092660019,0.014934450624236088,0.024353290782862608,0.027042529174002877,-0.06949152542372874,0.11864406779661014,-1.2561184,2.109607e-06,1.0
2587,,,,,,,0.04911239335388705,0.062678866,0.05740735,0.0016080803,0.07044410135001099,0.013614957085980478,0.02437747530146593,0.027312107637697716,-0.06440677966101688,0.11864406779661013,-0.7476092,4.925198e-06,1.0
2588,,,,,,,-0.8104421312426343,0.060750853,0.05641505,0.0012594583,0.06392385972166229,0.012025973931246868,0.02435977436931678,0.02758345805276647,-0.05932203389830507,0.11864406779661019,-0.1826926,3.385544e-06,1.0000001
2589,,,,,,,-0.940151180750058,0.058602184,0.0553763,0.0014161839,0.055823116956662644,0.010795716054862941,0.024383969886622787,0.027889986931389284,-0.05423728813559319,0.11864406779661016,0.38166803,2.0993552e-05,0.99999994
2590,,,,,,,0.05674336185765712,0.056432318,0.05430022,0.0010505386,0.04788058816633917,0.008892587614486937,0.024367097635304414,0.028202430946312747,-0.049152542372881344,0.11864406779661016,0.9450539,0.00047352118,1.0000002
2591,,,,,,,0.04998579609145908,0.053951424,0.053143416,0.0012296864,0.03829269817359325,0.00741213105369943,0.02439432655802363,0.028549542657978887,-0.04406779661016944,0.11864406779661013,1.508335,0.0087235095,1.0
2592,,,,,,,-0.6458223130152776,0.05166201,0.05205715,0.0008541787,0.02849001875804069,0.005446358796163603,0.024379521700601064,0.028899613769280432,-0.03898305084745765,0.11864406779661016,1.9078526,0.020262826,1.0
2593,,,,,,,-0.7907730194238516,0.04866039,0.050701924,0.0010497335,0.018926224954055538,0.0036952662297448048,0.02440643628385786,0.02928598929873855,-0.03389830508474574,0.11864406779661016,2.2132804,0.11864241,0.99999994
2594,,,,,,,0.06930972349742111,0.049502715,0.051267076,0.0008840691,0.00850917302644303,0.0014800794897747945,0.024392127948923734,0.02967908348413199,-0.02881355932203391,0.11864406779661014,2.060948,0.14206119,1.0000001
2595,,,,,,,0.04893941202886262,0.052084953,0.052816853,0.0015620153,-0.0016157187538083826,0.0007408372676619286,0.02442179703208955,0.03010770063721825,-0.023728813559322087,0.11864406779661014,2.1752715,0.33401978,1.0
2596,,,,,,,-0.022411966690650355,0.05399739,0.054000005,0.0016058043,-0.0118678278053748,0.0020725990237578126,0.0244092647944163,0.03054010370900437,-0.018644067796610164,0.1186440677966102,2.0850427,0.2877421,1.0
2597,,,,,,,-0.8735739084390494,0.056549404,0.055632062,0.002573532,-0.021478231915978883,0.004324358198111266,0.024438247684050205,0.031009258839840494,-0.013559322033898284,0.11864406779661016,2.034038,0.27192014,1.0000001
2598,,,,,,,0.06126904087635372,0.058777194,0.05707559,0.0029697604,-0.03041045727753932,0.005729966860123819,0.024425810976165935,0.031485095163074565,-0.008474576271186451,0.11864406779661016,1.9934233,0.24299905,1.0
2599,,,,,,,0.04582312996868255,0.06149435,0.05891509,0.0045261737,-0.037972982288192264,0.007470804657239921,0.024457150866472904,0.03199631728472591,-0.0033898305084745393,0.1186440677966102,1.95281,0.21683174,1.0000001
2600,,,,,,,-0.7375110373175218,0.063958436,0.060601156,0.0056703207,-0.04409626513123263,0.0084747737378931,0.02444605880206574,0.03251175268247304,0.0016949152542373091,0.11864406779661014,1.9122833,0.19764334,1.0000002
2601,,,,,,,-0.8485003208821537,0.06683601,0.06267468,0.008422557,-0.04873926565124221,0.009264312519031292,0.024474909671962388,0.03306285689039566,0.006779661016949189,0.11864406779661013,1.8825288,0.19619694,1.0
2602,,,,,,,0.07884288266167244,0.069471486,0.064596124,0.0111834975,-0.049755878916301184,0.009229471565205623,0.02445870390805065,0.03361638265821653,0.011864406779661022,0.11864406779661014,1.8399341,0.22708523,0.9999999
2603,,,,,,,0.04125041414589023,0.07246197,0.06690349,0.016434915,-0.04731920655179286,0.009234789216741809,0.024482335385903598,0.034201083477186034,0.016949152542372902,0.11864406779661016,1.7264388,0.42412052,0.99999994
2604,,,,,,,-0.7277021989500596,0.07556134,0.06924694,0.02168241,-0.04231980546327259,0.007918258282942885,0.024459666388036976,0.034785955009654757,0.022033898305084745,0.1186440677966102,1.6129451,0.73932576,1.0000001
2605,,,,,,,-0.6341769022444275,0.08050343,0.07291827,0.025420887,-0.031438520752764376,0.00618569370759331,0.02447495932836436,0.035402834247124995,0.027118644067796616,0.11864406779661019,1.5538723,1.2141806,1.0
2606,,,,,,,0.09615406464802194,0.08574376,0.076840736,0.026670069,-0.015323925514293776,0.00263493143849412,0.02444566499057382,0.036020870132171104,0.03220338983050845,0.1186440677966102,1.5331044,1.7022301,1.0000002
2607,,,,,,,0.034791901258142105,0.091179825,0.081275366,0.03048937,0.0066315648783071045,0.001941998842861472,0.024457369305825646,0.03666911098272778,0.03728813559322032,0.11864406779661016,1.498205,2.1439402,0.9999997
2608,,,,,,,-0.7512000536699908,0.09659723,0.08577755,0.032008234,0.03679942603451575,0.006899598993206674,0.02442411983175821,0.037316414725059324,0.042372881355932195,0.11864406779661019,1.4585717,2.6504323,1.0000001
2609,,,,,,,-0.828025003456559,0.10278477,0.091389075,0.03953372,0.07394846290679029,0.01458197349998301,0.02443021908619389,0.03799491269572408,0.04745762711864404,0.11864406779661014,1.2585281,2.4610124,1.0
2610,,,,,,,0.19648361091060562,0.11184827,0.0992341,0.050646927,0.12156833465849007,0.022634646508150762,0.024393198275485403,0.03867337369590578,0.052542372881355895,0.11864406779661016,1.058485,2.274886,1.0000001
2611,,,,,,,0.06625068526835755,0.12237959,0.109030604,0.06864177,0.1751396411983949,0.03376299972553954,0.024398701258977154,0.03938019202159468,0.057627118644067804,0.11864406779661014,0.85892314,2.0966144,0.99999994
2612,,,,,,,-0.22246437353460796,0.13230231,0.11906526,0.08863483,0.23480998523799287,0.04545027784359523,0.02436097512141101,0.040083110454139766,0.06271186440677964,0.1186440677966102,0.6612575,1.8450261,1.0000002
2613,,,,,,,-0.8041945548232542,0.14311373,0.13104218,0.11896644,0.2954156731598573,0.05752364937112063,0.024364064962953704,0.04081290012601761,0.06779661016949153,0.1186440677966102,0.46346256,1.5069826,1.0
2614,,,,,,,0.08206191473481188,0.15330528,0.1432952,0.15260729,0.35686932151250006,0.06703370025411831,0.024324748026983378,0.04153723568358043,0.07288135593220339,0.1186440677966102,0.41999283,1.398764,1.0000001
2615,,,,,,,0.05857648568251749,0.16450654,0.15805209,0.20156318,0.41416840605238064,0.07915155119928138,0.02432874849428162,0.042285078578861136,0.07796610169491525,0.1186440677966102,0.39801115,1.2770709,1.0000001
2616,,,,,,,-0.309352539661454,0.17462161,0.17252453,0.25145155,0.46268566950566853,0.08974630194846736,0.024291652464510313,0.043025050575825334,0.08305084745762716,0.1186440677966102,0.37697598,1.1301624,1.0000001
2617,,,,,,,-0.8198227155499342,0.18681541,0.19158112,0.32759702,0.5002006585094841,0.09950101373922597,0.0242975156251879,0.04378692226621329,0.08813559322033894,0.11864406779661014,0.34126002,1.2454028,1.0000001
2618,,,,,,,0.08775535777929318,0.19025536,0.197572,0.3321482,0.5207942291693702,0.10331279141452215,0.02426208052795506,0.04453887339109784,0.09322033898305081,0.1186440677966102,0.26175264,1.2135252,0.99999994
2619,,,,,,,0.04063295961795262,0.1902128,0.19775558,0.30471927,0.5310212688950886,0.09818204688794284,0.02426916503164236,0.04531073132055832,0.09830508474576267,0.11864406779661016,0.1314878,0.9664579,1.0
2620,,,,,,,-0.7567597976545009,0.1912987,0.20000671,0.28954807,0.5189908896530134,0.09881225933438584,0.02423307924156067,0.046070528486873166,0.10338983050847457,0.1186440677966102,0.066781044,1.132713,1.0000001
2621,,,,,,,-0.6222809000713069,0.19168696,0.20089728,0.26722792,0.5030460777561352,0.09782980993615992,0.02423827328190873,0.046848043294360604,0.10847457627118641,0.11864406779661019,0.12806739,2.2243538,0.99999994
2622,,,,,,,0.07217865450734115,0.19256705,0.20284712,0.25170958,0.47242476477570633,0.08887593275975786,0.024201245590334253,0.047611671695448214,0.1135593220338983,0.1186440677966102,0.18935642,3.5064206,1.0000004
2623,,,,,,,0.030552872317753374,0.19307835,0.20394097,0.2320157,0.4333100340061231,0.08310323286101177,0.024206509984769167,0.04839092323384288,0.11864406779661014,0.11864406779661016,0.25064284,4.849858,1.0
2624,,,,,,,-0.30761138066694727,0.19387929,0.20581214,0.21764734,0.3884780439253534,0.07475659306370923,0.02416897981251406,0.04915399518974169,0.12372881355932203,0.11864406779661021,0.31193048,6.2100515,1.0000001
2625,,,,,,,-0.8936878848583141,0.19444421,0.20695198,0.19987126,0.3466802111219992,0.06833698739679683,0.02417372639724308,0.04993201239558722,0.1288135593220339,0.11864406779661016,0.373219,7.574598,0.99999994
2626,,,,,,,0.0941668366193435,0.19520575,0.20894183,0.18772456,0.30479214619834744,0.05889214448656228,0.02413716841469335,0.050695316203635224,0.13389830508474584,0.11864406779661021,0.43466297,8.940863,1.0000001
2627,,,,,,,0.03889065748658746,0.19579448,0.20872723,0.16460639,0.2575746963766358,0.05066098348487195,0.024143049585735772,0.051474367715600516,0.13898305084745768,0.11864406779661021,0.83638334,10.540231,1.0000001
2628,,,,,,,-0.6216004056046437,0.19651751,0.20810488,0.14207721,0.22340638004188315,0.043820687831118296,0.0241065673867316,0.05223688080373935,0.1440677966101695,0.11864406779661023,1.3689924,12.174768,1.0
2629,,,,,,,-0.5017813346306241,0.19711928,0.20739953,0.12168949,0.1907882320210582,0.036494169162550064,0.02411370699836741,0.05301233208007936,0.14915254237288136,0.1186440677966102,1.8842006,13.345628,0.9999999
2630,,,,,,,0.04299879285330485,0.19782236,0.20683926,0.10474159,0.1679849276791731,0.03220332413601263,0.024080725551961293,0.05377056040611298,0.1542372881355932,0.11864406779661021,2.3410387,13.572939,1.0
2631,,,,,,,0.03806438695276198,0.19843331,0.20612246,0.08905109,0.1539366503768802,0.028870488517082796,0.024090875825798806,0.05454211839638436,0.15932203389830507,0.11864406779661023,2.8045287,13.698499,1.0000001
2632,,,,,,,-0.7079489881342108,0.19912004,0.2055758,0.07649028,0.14800019701994405,0.0284052021486451,0.0240590407802151,0.055294495186925884,0.164406779661017,0.11864406779661021,3.2680616,13.824059,1.0000001
2633,,,,,,,-0.7729254458889817,0.19973233,0.20487122,0.06474237,0.15784427318042457,0.030103348689650873,0.024071233432935924,0.05605700106070446,0.1694915254237288,0.11864406779661016,3.731604,13.949595,1.0
2634,,,,,,,0.10411223515630104,0.2004014,0.2043336,0.05563839,0.17689101397554624,0.03563577228196745,0.02404357699015636,0.05679933730989091,0.17457627118644062,0.1186440677966102,4.19515,14.075153,0.9999998
2635,,,,,,,0.04399722426065377,0.2010119,0.20364568,0.046939258,0.21507926876821104,0.04093170905103662,0.024059081529885087,0.057552234573300526,0.17966101694915254,0.11864406779661019,4.658696,14.200706,0.99999994
2636,,,,,,,-0.7743741656794693,0.20166485,0.20311548,0.0404253,0.26364131243088273,0.052355601109533356,0.024032480514424262,0.058283329287163024,0.18474576271186438,0.11864406779661023,5.122238,14.32625,1.0000001
2637,,,,,,,-0.8868532527576793,0.20226878,0.20244817,0.034037378,0.320062937280046,0.06160151603248788,0.024049504556787,0.05902222649922892,0.18983050847457625,0.11864406779661019,5.5857635,14.452428,1.0
2638,,,,,,,0.05282586741530777,0.20290276,0.20192803,0.029447164,0.3847993464316672,0.07433344392175653,0.024026159680193268,0.05973836658531279,0.19491525423728817,0.1186440677966102,6.0492864,14.578612,1.0000001
2639,,,,,,,0.04106768121666863,0.20349881,0.20128304,0.024752567,0.44038434762940504,0.08724812710538787,0.024045672245341623,0.060462281857153466,0.2,0.11864406779661016,6.5128016,14.703887,1.0000001
2640,,,,,,,-0.42068665769525165,0.20411298,0.20077236,0.021546159,0.49608285056676776,0.09633767772254277,0.024022861673501702,0.06116174932017618,-0.09999999999999996,0.12372881355932211,-3.2488813,7.178779e-07,1.0000001
2641,,,,,,,-0.8539505455068951,0.20469873,0.20015474,0.018091805,0.5445527105325333,0.10604164002698416,0.024043268297492242,0.06186651749404218,-0.09491525423728817,0.12372881355932211,-2.840441,3.0671777e-07,1.0
2642,,,,,,,0.07471590374535542,0.20528708,0.19965066,0.015875755,0.5976965003689323,0.1178447124585268,0.02402274238352273,0.06254605275240556,-0.08983050847457626,0.12372881355932208,-2.4270217,1.3326838e-06,1.0000001
2643,,,,,,,0.04356822337004322,0.20586938,0.1990741,0.013319241,0.634013264617652,0.12007043273030428,0.024044719698422798,0.06323101016884365,-0.08474576271186435,0.12372881355932208,-1.9935389,-8.307232e-07,1.0
2644,,,,,,,-0.7924813197818767,0.20640928,0.19854107,0.011778751,0.645475458842775,0.12817105013424285,0.02402412714532062,0.06388909902318124,-0.07966101694915251,0.12372881355932214,-1.5603225,8.237362e-06,0.9999999
2645,,,,,,,-0.6413175735588881,0.20707412,0.19815196,0.0099505875,0.6527405942490987,0.12932372556038255,0.024046375737756927,0.06454963748071459,-0.07457627118644065,0.12372881355932208,-1.1312145,2.0196703e-06,0.9999998
2646,,,,,,,0.06110452456359235,0.20625389,0.19553387,0.008001351,0.6480228408421931,0.12325721528823085,0.024026996600054702,0.06518318800878625,-0.06949152542372879,0.12372881355932208,-0.6603734,1.6535654e-06,1.0
2647,,,,,,,0.03818491441090987,0.20252003,0.18843426,0.004631592,0.630147850183632,0.12263377012413781,0.024050015265082467,0.06582086301262215,-0.06440677966101688,0.12372881355932211,-0.095462516,-1.1865299e-06,1.0
2648,,,,,,,-0.4884395125400589,0.19837125,0.18106827,0.0030075351,0.6243858125672711,0.11775104605095477,0.024031605458768895,0.0664301796440474,-0.05932203389830509,0.12372881355932211,0.469456,5.2854753e-06,1.0000001
2649,,,,,,,-0.8802192835922701,0.1944617,0.17424937,0.0015639862,0.5922079269279558,0.11461455950886645,0.024057327776281844,0.06704117100849429,-0.054237288135593156,0.12372881355932207,1.034371,0.00012234529,0.9999999
2650,,,,,,,0.10552306828723924,0.19056486,0.16778943,0.0012109032,0.5609360472898692,0.10655110757949902,0.02404269533426126,0.06762422305936767,-0.049152542372881386,0.12372881355932207,1.5992858,0.0022557357,0.99999994
2651,,,,,,,0.047728768083499046,0.18679687,0.16165984,0.0004944048,0.5336866207504296,0.10174481516370004,0.024071097615570903,0.0682101685828605,-0.044067796610169456,0.12372881355932207,2.1071088,0.016599692,0.9999999
2652,,,,,,,-0.07671796557414963,0.18310548,0.1559459,0.0005593256,0.5041196640805211,0.09729256003163132,0.024057589890307866,0.06876425731389489,-0.03898305084745764,0.12372881355932212,2.423485,0.030008605,1.0000001
2653,,,,,,,-0.9037862836596477,0.17956522,0.15055408,0.00010893631,0.46169416298960597,0.09108213505738282,0.024087755079873773,0.06931488346151858,-0.03389830508474574,0.12372881355932212,2.4987364,0.16654378,1.0
2654,,,,,,,0.06045124773215782,0.1761167,0.14555524,0.00031367067,0.4282462417433192,0.08362550402054307,0.02407724303781385,0.06983348233252215,-0.028813559322033926,0.12372881355932211,2.4067953,0.18183824,1.0000001
2655,,,,,,,0.04827478125568356,0.17278852,0.14079247,-3.500191e-05,0.4010120819311304,0.07542684968032133,0.02410914563999624,0.07035183509221042,-0.023728813559322014,0.1237288135593221,2.4547238,0.31701007,0.9999998
2656,,,,,,,-0.7280260703943155,0.16956592,0.13640329,0.00021364252,0.362905261255833,0.06857533097556713,0.024098259224836414,0.0708362689638127,-0.01864406779661015,0.12372881355932211,2.3657336,0.27706775,1.0
2657,,,,,,,-0.8420023646082606,0.16648585,0.1322457,-8.990082e-05,0.32801474444181306,0.0627298396648233,0.024130114915118947,0.0713165838851094,-0.013559322033898268,0.12372881355932207,2.3122914,0.26824594,0.9999998
2658,,,,,,,0.08737058392589644,0.16351885,0.12843433,0.00016965566,0.29846887229259284,0.05774612944310086,0.024120509006085956,0.0717626809810083,-0.00847457627118642,0.12372881355932207,2.2716794,0.23966926,0.99999994
2659,,,,,,,0.05099020765176279,0.16068485,0.1248109,-0.000110554785,0.27181344034361027,0.05209190788957247,0.024152478618226853,0.07220531856537739,-0.0033898305084745393,0.12372881355932207,2.231064,0.2138185,1.0000001
2660,,,,,,,-0.6123735650523647,0.15797281,0.12151068,0.00014807929,0.2482156816131892,0.04738992196123754,0.0241408023793041,0.07261233017843134,0.0016949152542372933,0.12372881355932212,2.1904504,0.19050078,1.0000001
2661,,,,,,,-0.8515677231031137,0.15540235,0.11838397,-0.00011755125,0.22702743413595736,0.04391655952252486,0.024171059043986858,0.0730140822638983,0.006779661016949204,0.12372881355932208,2.1564763,0.17315039,1.0000001
2662,,,,,,,0.05399550269277514,0.15295887,0.11555354,0.000136052,0.2091897212042019,0.040880242990415774,0.02415914063803159,0.07338065516618562,0.011864406779661054,0.12372881355932211,2.0742106,0.2601794,1.0000001
2663,,,,,,,0.0456198169503973,0.15063083,0.11285079,-0.000118868185,0.19816804223712114,0.036843147235559266,0.024188346757344274,0.07374432177803715,0.016949152542372888,0.1237288135593221,1.9607167,0.47977695,0.99999994
2664,,,,,,,-0.7850166680570134,0.1484444,0.110419996,0.00012824559,0.1865443079840222,0.035570771941586206,0.024174760844827087,0.07407328350544377,0.022033898305084752,0.12372881355932211,1.8472227,0.8223458,1.0
2665,,,,,,,-0.8068076643401277,0.1463556,0.108126104,-0.00011782337,0.17820991378450368,0.03449508125817259,0.02420352637531002,0.07439439764284583,0.027118644067796616,0.12372881355932207,1.7396835,1.3053659,1.0000001
2666,,,,,,,0.1351901650976116,0.1449174,0.1061981,0.000122817,0.16940254265495852,0.0330566942951702,0.024188820885672823,0.07467664198058953,0.03220338983050846,0.12372881355932207,1.7332914,1.940539,1.0000001
2667,,,,,,,0.05379353274103963,0.14428975,0.104498684,-0.00011587179,0.16951026888457224,0.03171030935803217,0.024213335731134877,0.07495244976107894,0.03728813559322032,0.12372881355932207,1.7148563,2.5278137,0.9999999
2668,,,,,,,-0.3381500897293319,0.14377011,0.10303396,0.00011827462,0.16533738559767736,0.03154963726115087,0.024192065765887324,0.07519053941025815,0.04237288135593218,0.12372881355932211,1.6799558,3.0132868,1.0
2669,,,,,,,-0.8301653658558509,0.14329839,0.10164506,-0.00011350804,0.16480675221009408,0.03152305639532475,0.024210983107973143,0.07542281413414002,0.047457627118644034,0.12372881355932207,1.645101,3.539699,0.99999994
2670,,,,,,,0.08292410142909641,0.14285201,0.100451745,0.00011465822,0.1641842141240136,0.031315239405415,0.024187379462601244,0.07562052849242014,0.05254237288135591,0.12372881355932208,1.51714,3.714152,1.0000002
2671,,,,,,,0.04622552766900292,0.1424688,0.09933067,-0.00011099991,0.16807774571259698,0.03268527835725714,0.02420615501349677,0.07581268429664191,0.05762711864406781,0.12372881355932207,1.3176606,3.519418,1.0
2672,,,,,,,-0.6762559337402457,0.14211094,0.098408334,0.00011139372,0.16907158190416768,0.0318403649616968,0.024181306481778745,0.07596777575313446,0.06271186440677963,0.12372881355932211,1.1201049,3.3432174,1.0
2673,,,,,,,-0.7960963466274205,0.14181381,0.09753967,-0.0001084347,0.1721034283987583,0.032858337684629466,0.024196823235378914,0.07611886698735001,0.06779661016949154,0.12372881355932208,0.9225353,3.1559854,0.9999998
2674,,,,,,,0.09757641256134608,0.14153132,0.09683676,0.00010854885,0.17550703822129668,0.033705615671555514,0.024169643149766194,0.07623768308861079,0.07288135593220335,0.12372881355932211,0.7247442,2.761226,1.0
2675,,,,,,,0.03578611741449391,0.14130487,0.09616979,-0.00010608561,0.17661904977751788,0.0337722135270087,0.024185039770216535,0.07635551904279755,0.07796610169491526,0.1237288135593221,0.53338337,2.3284795,0.9999999
2676,,,,,,,-0.24654663311901376,0.14109075,0.09565825,0.00010589572,0.17894548385979833,0.034365602106366744,0.02415732042748064,0.07644198428565738,0.08305084745762713,0.12372881355932212,0.51037025,2.152163,0.99999994
2677,,,,,,,-0.7637725157524222,0.14092828,0.09516829,-0.000103862316,0.18314218374877764,0.034902692109321315,0.02417061548590543,0.07652908730889474,0.08813559322033891,0.1237288135593221,0.47242615,2.0542297,0.9999999
2678,,,,,,,0.05773401843132765,0.14077358,0.0948185,0.00010347221,0.1833849155849512,0.036005563668078854,0.024142002838958176,0.07658729860613937,0.09322033898305078,0.12372881355932208,0.35477284,1.5822848,1.0000001
2679,,,,,,,0.042859929299840095,0.1406695,0.094485834,-0.000101516656,0.18610344437700205,0.036208171543651774,0.02415692485770153,0.07664736465265357,0.09830508474576274,0.1237288135593221,0.22379744,1.2759113,1.0000001
2680,,,,,,,-0.715200404326121,0.14057109,0.094285846,0.00010139722,0.18907909229624748,0.036011826818068825,0.02412969494685932,0.07667945169249485,0.10338983050847458,0.12372881355932211,0.15982762,1.4409109,1.0000002
2681,,,,,,,-0.8144145324116662,0.14051656,0.09408477,-9.951126e-05,0.1883192534474671,0.03625286667390112,0.024144396472729042,0.07671612941723918,0.10847457627118645,0.12372881355932204,0.22130467,2.6134834,1.0000001
2682,,,,,,,0.12675689578455077,0.14046286,0.094002165,9.934017e-05,0.19004524151800167,0.03685641687870041,0.024118153338955124,0.07672742979360621,0.11355932203389832,0.12372881355932208,0.28278008,3.9239166,1.0
2683,,,,,,,0.07306666819770502,0.14045379,0.09392068,-9.761867e-05,0.19127535003312993,0.03654042279194996,0.02413612394145128,0.07674351245970026,0.11864406779661019,0.12372881355932207,0.34425622,5.275672,0.99999994
2684,,,,,,,1.3828350181380908,0.14044505,0.09395555,9.731123e-05,0.18950929579533216,0.03646774106705526,0.024112322477955153,0.07673426829972302,0.12372881355932204,0.12372881355932211,0.40573263,6.638437,1.0000001
2685,,,,,,,-0.6279976509866261,0.14047377,0.09397319,-9.581805e-05,0.18869834727017906,0.036641942130347195,0.02413064459993823,0.07673263452645916,0.1288135593220339,0.1237288135593221,0.46720943,8.004044,0.99999994
2686,,,,,,,0.047314243384359495,0.14049622,0.09408909,9.566849e-05,0.18673488565380317,0.03642040095190714,0.024108070009907306,0.07670909397148694,0.13389830508474587,0.1237288135593221,0.5286848,9.370382,1.0000001
2687,,,,,,,0.04780678899852771,0.14055528,0.09418627,-9.402071e-05,0.18728070935615249,0.03635975815488591,0.02412959539910592,0.07669402269945447,0.13898305084745768,0.12372881355932204,0.5901611,10.736906,1.0000001
2688,,,,,,,-0.7188785142467,0.14060703,0.09437927,9.396949e-05,0.18601059282398266,0.036199443869101115,0.024109169579879037,0.07665723395605017,0.1440677966101695,0.12372881355932207,0.7718061,12.143009,1.0
2689,,,,,,,-0.7255068063205357,0.14068875,0.09453695,-9.239744e-05,0.1847626164204722,0.0357173162424178,0.024130654280649564,0.07663141411613401,0.1491525423728813,0.12372881355932203,1.3383553,13.780654,0.99999994
2690,,,,,,,0.09232436730850296,0.14075667,0.09477332,9.247966e-05,0.18269230354058189,0.03520954439893707,0.024110902398773486,0.07658714111852079,0.1542372881355932,0.12372881355932204,1.8981117,14.62518,1.0000001
2691,,,,,,,0.05600495859088966,0.14085324,0.094971105,-9.078591e-05,0.1822819306780762,0.03557025352113933,0.02413481171973436,0.0765549479992079,0.15932203389830507,0.12372881355932204,2.443338,15.126505,1.0000001
2692,,,,,,,-0.6493840917989125,0.14093553,0.09524527,9.1050875e-05,0.18207157261203852,0.035300636551905226,0.024116335378527445,0.07650438707241922,0.164406779661017,0.12372881355932211,2.9885654,15.627832,1.0
2693,,,,,,,-0.8505155875704055,0.14104031,0.095466554,-8.932858e-05,0.18054454152092902,0.03398371286341092,0.02413941817881447,0.07646804177190442,0.1694915254237288,0.12372881355932207,3.473184,15.85032,0.99999994
2694,,,,,,,0.059059259487997263,0.14112513,0.095748805,8.96687e-05,0.17884517990348173,0.03509947683339801,0.024121016059464234,0.07641629515841002,0.1745762711864406,0.12372881355932207,3.936727,15.975874,1.0
2695,,,,,,,0.04953058389354729,0.14123273,0.09597873,-8.79657e-05,0.17690482558678486,0.03387072764218045,0.02414631261536197,0.07637922345858118,0.17966101694915254,0.12372881355932207,4.400273,16.101429,1.0000001
2696,,,,,,,-0.814670707347125,0.14132155,0.09627263,8.838606e-05,0.1760799868428253,0.0338592434433216,0.024129387622151048,0.076326035755393,0.18474576271186435,0.12372881355932208,4.8638077,16.227343,1.0000001
2697,,,,,,,-0.8643409429922612,0.1414279,0.096501,-8.6685846e-05,0.1772816268816487,0.033744974129517345,0.02415425828373373,0.07628934939773407,0.18983050847457625,0.12372881355932201,5.3273296,16.35353,0.9999999
2698,,,,,,,0.05750502284705588,0.14151034,0.096779026,8.718268e-05,0.17493771899908586,0.03395440765993815,0.024137937617724623,0.07623935973623737,0.19491525423728814,0.12372881355932204,5.790856,16.479713,0.99999994
2699,,,,,,,0.0432741165461731,0.14161149,0.09699466,-8.524312e-05,0.17252599674990768,0.033379472742045786,0.024165578735432267,0.07620584187283479,0.19999999999999993,0.12372881355932204,6.2543807,16.605806,1.0
2700,,,,,,,-0.7597097787984024,0.14169118,0.09726597,8.6049775e-05,0.17179034902478307,0.033380472589037,0.024151089463278888,0.07615768710814787,-0.09999999999999998,0.12881355932203395,-2.7295032,7.6617556e-07,1.0000001
2701,,,,,,,-0.9015794558637946,0.14178482,0.097462974,-8.4173575e-05,0.17153356079951226,0.03277032959316842,0.02417835612897143,0.07612753695084026,-0.09491525423728812,0.12881355932203395,-2.3062422,-1.8460795e-06,0.99999994
2702,,,,,,,0.0546195752966052,0.14185216,0.097701564,8.497991e-05,0.17045720470558143,0.03222860463690397,0.024164300140912115,0.07608538512609447,-0.08983050847457623,0.12881355932203395,-1.8727571,3.284754e-06,1.0000001
2703,,,,,,,0.04255474505873651,0.14193529,0.09787182,-8.298788e-05,0.16957278464590636,0.03324296394523077,0.024194007317050445,0.0760606459307713,-0.08474576271186433,0.12881355932203392,-1.4392711,-2.2588836e-06,0.9999999
2704,,,,,,,-0.7026851513041156,0.14199632,0.098093785,8.402292e-05,0.17138945039684414,0.03233791747434394,0.024181399059132937,0.07602193475767102,-0.07966101694915251,0.12881355932203392,-1.0063095,2.1329192e-06,0.9999999
2705,,,,,,,-0.8569746188006219,0.14206943,0.09823691,-8.194197e-05,0.1708738305014946,0.032441042643985805,0.024210385183008738,0.0760017867683875,-0.07457627118644061,0.1288135593220339,-0.5731405,5.134477e-06,0.99999994
2706,,,,,,,0.07970231707688474,0.14211597,0.09841959,8.305335e-05,0.16985881617846202,0.03367378252056745,0.024197816740806514,0.07596998818825354,-0.0694915254237288,0.12881355932203392,-0.008223606,5.931987e-06,1.0000002
2707,,,,,,,0.03601471859025557,0.14217725,0.09853185,-8.10038e-05,0.16981401174802815,0.03249366224117177,0.02422883532395705,0.07595576234891538,-0.06440677966101692,0.12881355932203392,0.5566893,3.0623542e-07,0.9999999
2708,,,,,,,-0.7087895697680546,0.14221667,0.09869518,8.209704e-05,0.17167843452564446,0.032670266153236524,0.024217427398608587,0.07592770516231788,-0.05932203389830505,0.12881355932203398,1.1216047,3.572729e-05,1.0000001
2709,,,,,,,-0.8930664118763971,0.14226742,0.0987789,-7.99173e-05,0.1711228196124295,0.033007056529075936,0.02424769172675729,0.07591819979256025,-0.05423728813559316,0.12881355932203395,1.6865175,0.00059096684,0.99999994
2710,,,,,,,0.0662450363311452,0.14229317,0.098904595,8.1258964e-05,0.1693573353047996,0.03225520231788035,0.024236587489174954,0.0758967735076535,-0.04915254237288133,0.12881355932203395,2.243839,0.009185431,1.0
2711,,,,,,,0.04014861439803338,0.14233366,0.09896109,-7.907671e-05,0.17148148962026902,0.032642673384491894,0.02426953804559832,0.07589266706470199,-0.04406779661016946,0.12881355932203395,2.5245028,0.007573211,1.0
2712,,,,,,,-0.7555472472134759,0.14235412,0.09907153,8.0590245e-05,0.17150415238506356,0.03298120624346415,0.024260932369226815,0.07587454635587254,-0.038983050847457616,0.12881355932203392,2.834613,0.059864104,0.99999994
2713,,,,,,,-0.6570796601912554,0.14238574,0.09910435,-7.8305646e-05,0.17169230434024865,0.03295241906385076,0.024295399212458796,0.0758748455762765,-0.03389830508474575,0.12881355932203387,2.6898894,0.1035393,1.0
2714,,,,,,,0.0934526698896227,0.14239481,0.09918344,7.980461e-05,0.17111731495564025,0.03284815553543206,0.02429012960062469,0.07586306920273003,-0.028813559322033864,0.12881355932203392,2.7479835,0.22886665,0.99999994
2715,,,,,,,0.03885512919896699,0.14241928,0.09919653,-7.751378e-05,0.17129421980417828,0.033608853630116155,0.024330731030882246,0.07586828784176934,-0.023728813559321913,0.12881355932203392,2.7341754,0.30073574,0.99999994
2716,,,,,,,-0.8589190497117885,0.14242715,0.09927247,7.907446e-05,0.1726260437166634,0.03359220524648129,0.024332027620266584,0.07585884418398674,-0.018644067796610132,0.12881355932203395,2.646425,0.26673973,1.0000001
2717,,,,,,,-0.8421305151546703,0.14244907,0.0992793,-7.6837925e-05,0.17529943519416094,0.03352527702543108,0.02437894576454009,0.0758667528808263,-0.013559322033898237,0.12881355932203392,2.5905468,0.26461694,1.0000001
2718,,,,,,,0.0687734482738662,0.14245336,0.099344164,7.845581e-05,0.17476220435310794,0.03411053548681496,0.024388703467451773,0.0758614679541228,-0.00847457627118642,0.12881355932203392,2.549934,0.23638134,1.0000002
2719,,,,,,,0.039748125612290935,0.14247517,0.09935149,-7.6128694e-05,0.177403621334448,0.034324125493166456,0.024447069893102993,0.07587224044756126,-0.003389830508474476,0.1288135593220339,2.5093176,0.21084961,0.9999999
2720,,,,,,,-0.7363598706785185,0.1424856,0.099433124,7.774101e-05,0.17939905969484918,0.03392713037613716,0.024468998209619196,0.07586735412933432,0.0016949152542372933,0.12881355932203395,2.4687133,0.18781355,0.9999999
2721,,,,,,,-0.6784341387734735,0.14251265,0.09945506,-7.556777e-05,0.17998179102574177,0.03406644049168369,0.024539420568022698,0.07587869523701084,0.00677966101694922,0.12881355932203392,2.422472,0.17496434,0.9999998
2722,,,,,,,0.10514554174271072,0.14252728,0.09954767,7.726748e-05,0.18212610071701021,0.034802585983560584,0.024575673260747076,0.07587579390521802,0.011864406779661054,0.12881355932203395,2.3085227,0.2973418,1.0000001
2723,,,,,,,0.045084090021301385,0.14256215,0.09959211,-7.4977186e-05,0.18178874351530203,0.03492942935541003,0.0246637679113206,0.07588787493325874,0.01694915254237287,0.12881355932203392,2.195042,0.5408085,0.9999999
2724,,,,,,,-0.8434264156475795,0.14259095,0.09972323,7.676641e-05,0.1836911606074378,0.0353819077242819,0.024718738655106563,0.07588341877442821,0.022033898305084752,0.12881355932203395,2.0815618,0.91080284,0.9999999
2725,,,,,,,-0.8541738588439405,0.14263758,0.099801295,-7.441043e-05,0.19009358938396706,0.03734398203121205,0.02482521684013883,0.0758944983245899,0.027118644067796585,0.12881355932203395,1.9725697,1.409346,0.9999998
2726,,,,,,,0.06848910026812687,0.14267676,0.0999604,7.6463446e-05,0.19361696448178925,0.03729017553685299,0.024900606462294757,0.07589076623009998,0.03220338983050845,0.12881355932203392,1.9153793,2.0495012,1.0000002
2727,,,,,,,0.037345593586830754,0.14273681,0.10007688,-7.403966e-05,0.19867868010321832,0.03737953864356948,0.02503086307479803,0.07590150899464375,0.03728813559322032,0.12881355932203395,1.9133964,2.7740428,1.0
2728,,,,,,,-0.7795453413188109,0.1427955,0.100289255,7.608208e-05,0.20046462305848864,0.039510385720358185,0.025130704260381012,0.07589532046514734,0.042372881355932195,0.12881355932203392,1.8975972,3.4225936,1.0000002
2729,,,,,,,-0.8792080391220182,0.1428715,0.100452535,-7.352694e-05,0.2088795007152881,0.0399843904309233,0.025284646418644162,0.07590432790629179,0.04745762711864406,0.1288135593220339,1.8629769,3.9281669,0.9999999
2730,,,,,,,0.09302522922725862,0.14294507,0.10070584,7.5832075e-05,0.21178102756239178,0.040518148982822445,0.0254101519097513,0.07589822637542824,0.05254237288135591,0.12881355932203392,1.828357,4.4390364,1.0000001
2731,,,,,,,0.044434685580199584,0.14303848,0.10091957,-7.311168e-05,0.21969510183032068,0.04271158299091547,0.025593228391513394,0.07590634620716538,0.057627118644067776,0.1288135593220339,1.7785122,5.024572,1.0000001
2732,,,,,,,-0.8715159342302914,0.1431356,0.1012378,7.5654105e-05,0.22732592337691435,0.043376369627028365,0.025748231331710277,0.0758973558771242,0.06271186440677964,0.12881355932203395,1.5812763,4.8446364,1.0000001
2733,,,,,,,-0.9141261933142679,0.14324757,0.10150803,-7.279812e-05,0.23345526677134723,0.04490893060267109,0.02595933673450033,0.07590344528391528,0.06779661016949153,0.12881355932203392,1.3840369,4.664959,0.9999999
2734,,,,,,,0.06576851201156517,0.14336301,0.101876274,7.556088e-05,0.24450517816745362,0.04717523159895617,0.02614430566244997,0.0758943578542309,0.07288135593220336,0.12881355932203392,1.1868014,4.4855957,1.0000001
2735,,,,,,,0.041680034401417286,0.14349422,0.10220654,-7.247607e-05,0.2516007567360159,0.0485144685672362,0.026389087861586613,0.07589946681130234,0.07796610169491522,0.12881355932203392,0.92785186,3.9567645,1.0000002
2736,,,,,,,-0.6834762930522508,0.14363638,0.10264781,7.569648e-05,0.26126578775152837,0.05092838543051351,0.026607550255454245,0.07588748462121092,0.08305084745762713,0.12881355932203392,0.6434104,3.187426,0.99999994
2737,,,,,,,-0.8437342094610454,0.1437865,0.10304201,-7.22642e-05,0.2773237236437909,0.052122605846712466,0.026883466177867018,0.0758906290776108,0.08813559322033897,0.12881355932203392,0.56888217,2.5910304,0.99999994
2738,,,,,,,0.0715814142363813,0.14394985,0.103536785,7.593377e-05,0.2873639159450865,0.05574258144210288,0.02713419505117338,0.07587871468353377,0.09322033898305081,0.12881355932203395,0.443073,2.0004373,1.0000001
2739,,,,,,,0.04277635149935805,0.14411636,0.10399692,-7.201844e-05,0.30638207927048533,0.05870709588077899,0.027445363262861688,0.07588122217719742,0.09830508474576276,0.12881355932203392,0.31785008,1.6456456,0.9999999
2740,,,,,,,-0.6159887833428452,0.14431058,0.1045605,7.638293e-05,0.32080262751622285,0.059374426510144726,0.02773079514930271,0.07586694029076395,0.10338983050847457,0.12881355932203398,0.25622496,1.8087251,1.0
2741,,,,,,,-0.9300405947877088,0.14448799,0.10510286,-7.181504e-05,0.33757311004667845,0.0655084832641745,0.028074479260341834,0.07586807160812833,0.10847457627118645,0.12881355932203392,0.31544393,3.0165854,1.0
2742,,,,,,,0.06367187919712342,0.14471716,0.10565863,7.715413e-05,0.350569966229746,0.0669126361565262,0.028393619730570592,0.07585443492625138,0.11355932203389833,0.12881355932203392,0.37691993,4.3460073,1.0000002
2743,,,,,,,0.06047802613784607,0.14491436,0.10720532,-7.115401e-05,0.3715156971288239,0.06980438951168053,0.028773294891649922,0.07585555624237451,0.11864406779661016,0.12881355932203398,0.43839648,5.702889,1.0000001
2744,,,,,,,-0.714599795119707,0.14590202,0.110785745,8.060336e-05,0.38967239309689483,0.07479572902807449,0.029127586235516312,0.07584019251292644,0.12372881355932207,0.12881355932203395,0.49987307,7.0669837,1.0000001
2745,,,,,,,-0.781078809915587,0.14718968,0.11481383,-6.5425076e-05,0.40630334654686373,0.07716344825998399,0.029541359855890525,0.0758404953549848,0.1288135593220339,0.12881355932203387,0.56134874,8.432939,1.0
2746,,,,,,,0.05685553577972141,0.14840774,0.119214416,9.299345e-05,0.42436207710225604,0.081221296133703,0.029932438173735254,0.07582619167959591,0.13389830508474587,0.12881355932203392,0.6228256,9.799364,0.99999994
2747,,,,,,,0.03636381673026162,0.14977865,0.1239239,-4.473821e-05,0.4432672972442286,0.08398401327239967,0.030385397069964813,0.07582665592527506,0.13898305084745763,0.12881355932203392,0.68430126,11.165901,1.0
2748,,,,,,,-0.69648988025133,0.15112734,0.12909056,0.00013535024,0.4559824544613385,0.08796346031373645,0.03081234159701392,0.07581053496893504,0.1440677966101695,0.12881355932203398,0.7834972,12.513166,1.0000001
2749,,,,,,,-0.9227021793986476,0.15259404,0.1345334,3.3449844e-05,0.47602740971946783,0.09279643695465668,0.03129629700161277,0.07580975733729765,0.1491525423728814,0.12881355932203395,0.9085487,13.837897,0.99999994
2750,,,,,,,0.04128329484557894,0.15402104,0.1404766,0.00029233654,0.49706941723335707,0.09551244016775239,0.031752339799048714,0.07579460522821879,0.15423728813559323,0.12881355932203395,1.3975592,15.411627,1.0000001
2751,,,,,,,0.03961023538310352,0.15558012,0.14674473,0.00034474442,0.504959507210987,0.09510070131243102,0.0322660702528692,0.07579499158002706,0.15932203389830507,0.12881355932203392,1.9428065,15.913429,0.99999994
2752,,,,,,,-0.7512966791788737,0.15707622,0.15360843,0.00092961243,0.5188791360804117,0.10027173206719052,0.03275335326698064,0.07577923620827379,0.16440677966101697,0.12881355932203395,2.4880342,16.414759,1.0000001
2753,,,,,,,-0.8706348699072133,0.15881774,0.16089813,0.0016970012,0.530147006352786,0.10051990784873999,0.03329755898469647,0.07577893318996326,0.1694915254237288,0.12881355932203387,3.0332599,16.916075,1.0000001
2754,,,,,,,0.16480389074464816,0.15939191,0.1680102,0.0032515249,0.5296870245893572,0.10086432702998883,0.03381532953726721,0.07576458050610826,0.1745762711864406,0.12881355932203392,3.578489,17.417406,1.0000001
2755,,,,,,,0.06711129687144854,0.15896745,0.17431581,0.004736157,0.53273247438217,0.104649583150012,0.03439018726413793,0.07576700417378003,0.1796610169491525,0.1288135593220339,4.12371,17.918774,0.99999994
2756,,,,,,,-0.6910100874693498,0.1585091,0.1816985,0.0076659974,0.5328297060749252,0.10137830216553045,0.034936943135833745,0.07575420196638621,0.1847457627118644,0.12881355932203398,4.6053734,18.128414,1.0
2757,,,,,,,-0.8924065942349642,0.15800096,0.18567972,0.010195211,0.5390454221878396,0.10005187222236064,0.03553735772393717,0.07575630910461112,0.18983050847457625,0.12881355932203392,5.0688953,18.254599,1.0000001
2758,,,,,,,0.07068688897035158,0.1574914,0.18769982,0.012952335,0.5230477358400104,0.09960813847724759,0.03610593365121678,0.07574333892673742,0.1949152542372881,0.12881355932203395,5.532423,18.380804,0.9999999
2759,,,,,,,0.04574002222223796,0.1569456,0.18989483,0.016156564,0.513229012171527,0.09854210495619495,0.03672943814000294,0.07574607019910393,0.2,0.12881355932203395,5.995946,18.506975,1.0
2760,,,,,,,-0.66522384103323,0.15640871,0.19206832,0.020609798,0.4990379939638049,0.09654942238635875,0.03732613936308545,0.07573322478035967,-0.1,0.13389830508474582,-2.1854632,6.191889e-06,0.99999994
2761,,,,,,,-0.9038984561931191,0.15582974,0.19437155,0.02600879,0.48485571129104477,0.09394846355981915,0.03797992454159237,0.0757363604463997,-0.09491525423728814,0.13389830508474573,-1.7519794,-1.7113466e-06,1.0000001
2762,,,,,,,0.056590555732022214,0.15525118,0.19670293,0.033317376,0.46469423589727166,0.08656654324008416,0.03860452477469716,0.07572598225420188,-0.08983050847457627,0.13389830508474576,-1.318488,8.025766e-06,0.9999998
2763,,,,,,,0.0370497194312189,0.15461147,0.19908676,0.04227094,0.4450034206483698,0.08578496281500306,0.039284879508395404,0.07573315602951752,-0.08474576271186436,0.13389830508474573,-0.88500774,2.3841858e-08,0.99999994
2764,,,,,,,-0.6374230071299338,0.1539968,0.20157166,0.054293778,0.4229378058114762,0.07990865269559866,0.03993597848893616,0.07572577422847318,-0.07966101694915254,0.13389830508474582,-0.45231676,1.0459953e-06,1.0000001
2765,,,,,,,-0.8251242100158868,0.15329912,0.20403871,0.068996646,0.4013173941447908,0.07508556569237065,0.04064161365548582,0.0757340114934655,-0.07457627118644065,0.13389830508474582,0.0790035,-2.4418036e-06,0.9999999
2766,,,,,,,0.041848366976195164,0.15274017,0.20680761,0.089093275,0.3740822350642234,0.06994024757760572,0.04131583399358959,0.07572823090858542,-0.06949152542372876,0.13389830508474576,0.6439133,6.91096e-06,1.0000002
2767,,,,,,,0.03658582498164463,0.15074919,0.20730737,0.10290363,0.3443738965926493,0.06757301100747913,0.04204333023843589,0.07573946799136291,-0.06440677966101692,0.13389830508474576,1.2088218,5.5657492e-06,0.9999999
2768,,,,,,,-0.5244408612292507,0.14648204,0.2041301,0.10122555,0.3166614305305793,0.060268972082267044,0.042739255972068686,0.0757355464762794,-0.05932203389830502,0.13389830508474582,1.7737309,0.00015165038,1.0
2769,,,,,,,-0.7850735907252309,0.14184278,0.20044407,0.096805796,0.2890672182183107,0.05507847762608564,0.04348640565302701,0.07574664397755292,-0.05423728813559319,0.1338983050847458,2.338639,0.0028737132,0.99999994
2770,,,,,,,0.05158182462755488,0.13725854,0.19695099,0.09363376,0.25828612654196564,0.04969038817472771,0.0441989146757066,0.07574313458769029,-0.04915254237288134,0.13389830508474582,2.7638369,0.00918734,0.99999994
2771,,,,,,,0.04605133778712233,0.13256183,0.19337259,0.08969751,0.23099482397729065,0.045048819075800564,0.044961675665820953,0.07575605811330696,-0.04406779661016949,0.1338983050847458,3.0327706,0.018739184,1.0
2772,,,,,,,-0.7763095195767515,0.12786034,0.18989724,0.08659833,0.20626233788132847,0.039226920036533434,0.045690040251454817,0.07575323828127224,-0.03898305084745762,0.13389830508474587,3.1450684,0.105138384,1.0
2773,,,,,,,-0.901599680999514,0.123087116,0.18637942,0.08285025,0.18039800999025815,0.03480881680101269,0.046466741624508874,0.07576491753374172,-0.03389830508474574,0.1338983050847458,2.9223127,0.07690964,0.9999998
2774,,,,,,,0.04666303815759176,0.11830823,0.18296507,0.08003835,0.15983741279296043,0.030639307757798138,0.04720610954622155,0.07576166140414126,-0.028813559322033923,0.13389830508474584,3.0777292,0.27842224,1.0000001
2775,,,,,,,0.04719242545676766,0.11348192,0.17952193,0.07623188,0.13821932048854718,0.026778427939323418,0.04799335485094325,0.07577452846357423,-0.023728813559322038,0.13389830508474582,3.013856,0.28483555,1.0
2776,,,,,,,-0.7738537438984575,0.10858891,0.17616343,0.07438659,0.11914530385401075,0.02246416537298311,0.048743533211576075,0.07577115352845935,-0.018644067796610188,0.13389830508474582,2.9276705,0.25654206,1.0000002
2777,,,,,,,-0.7888464228860264,0.10433578,0.17298733,0.061637916,0.09964048520398865,0.019450499283207537,0.04953888005271699,0.07578171350517104,-0.013559322033898324,0.1338983050847458,2.8721607,0.25592318,0.99999994
2778,,,,,,,0.08375594201473552,0.10112505,0.1702341,0.040867403,0.08466344824712829,0.01629106359319848,0.05029335343524302,0.07577663083365635,-0.008474576271186451,0.13389830508474582,2.8293834,0.23313718,0.9999999
2779,,,,,,,0.05096204100107689,0.09799012,0.16747603,0.025881043,0.06923369377176844,0.01377680866724475,0.05109097116447284,0.07578651636069346,-0.0033898305084745627,0.1338983050847458,2.7890909,0.20801453,0.9999998
2780,,,,,,,-0.814119615774045,0.09485562,0.1648232,0.0166523,0.05784926075523987,0.011214278356665152,0.051846927646029835,0.07577946830542891,0.0016949152542372853,0.13389830508474584,2.7488005,0.1853401,1.0000001
2781,,,,,,,-0.7493722890985424,0.0917303,0.16214633,0.0103999665,0.04687572806724037,0.008957828506192011,0.05264434901547844,0.07578680769845592,0.006779661016949177,0.13389830508474576,2.6601613,0.20462811,0.9999998
2782,,,,,,,0.06236360747179221,0.08856223,0.15956773,0.006768952,0.0378888860391325,0.0070694572333795174,0.05339699073844846,0.07577887227059221,0.011864406779660988,0.13389830508474582,2.5452547,0.33983418,1.0000002
2783,,,,,,,0.04184596160100635,0.08577744,0.1570126,0.0045879115,0.02865771021225828,0.005386664969904038,0.05418760587951284,0.07578760257350114,0.01694915254237286,0.1338983050847458,2.4320834,0.6092412,0.9999999
2784,,,,,,,-0.7309967328108484,0.08317424,0.15416245,0.0065692137,0.021712290144060162,0.0040970528854143845,0.054929047043338564,0.07578231357029362,0.022033898305084763,0.13389830508474582,2.3189123,1.007749,1.0000001
2785,,,,,,,-0.7357981257930526,0.088625215,0.15469156,0.005838143,0.014534020758597853,0.002848922532022121,0.05570328020462434,0.07579311626125333,0.02711864406779666,0.1338983050847458,2.2076216,1.5277075,0.9999998
2786,,,,,,,0.0885701070967197,0.105198346,0.16049881,0.0026405207,0.008478933626154475,0.001608533129120093,0.056424896428314594,0.07579017866605747,0.03220338983050849,0.1338983050847458,2.1277378,2.1711447,1.0000001
2787,,,,,,,0.04169953441238958,0.12214779,0.1665035,0.0011091891,0.0017142794297229625,0.0002373858266374993,0.057179216327934344,0.0758040753927806,0.03728813559322033,0.1338983050847458,2.0979316,2.89696,1.0
2788,,,,,,,-0.511920258787095,0.13971858,0.1733182,0.00045627003,-0.004321463348131427,0.0007705434248319529,0.057882280940997025,0.0758030992718877,0.04237288135593217,0.13389830508474584,2.0959492,3.6641326,1.0
2789,,,,,,,-0.8856303630380713,0.15114887,0.17630717,0.00044831546,-0.010810767638256792,0.0020985198565915838,0.058617751569510594,0.07581893217777429,0.04745762711864407,0.1338983050847458,2.0825834,4.351782,0.9999999
2790,,,,,,,0.04702996115460495,0.16051234,0.17815506,0.0006611028,-0.015343749499202444,0.0028775175537536163,0.05929972576848488,0.07582234227622228,0.05254237288135592,0.13389830508474582,2.0479648,4.865424,1.0000002
2791,,,,,,,0.038340871246480515,0.17053068,0.1804328,0.00080955075,-0.01889065865324321,0.0037019097310960238,0.06001326044336915,0.07584398412634011,0.057627118644067804,0.13389830508474584,2.00995,5.37192,0.99999994
2792,,,,,,,-0.21357958146503994,0.17990974,0.18246078,0.0011034744,-0.01916118653957104,0.003665452036152919,0.06067349127314345,0.07585119283568038,0.06271186440677971,0.13389830508474582,1.963895,5.9470873,1.0000002
2793,,,,,,,-0.8519498191561018,0.18947615,0.18464649,0.0013833639,-0.01769633761244677,0.00347483365651762,0.06136273072628378,0.07587381902211437,0.06779661016949154,0.1338983050847458,1.8461632,6.18953,0.9999999
2794,,,,,,,0.05711154019616549,0.198542,0.18666387,0.0018024873,-0.011903548407237853,0.002328972288955294,0.06199503020755982,0.07588221449519582,0.07288135593220343,0.13389830508474576,1.6489264,6.0087047,1.0
2795,,,,,,,0.03941364774552436,0.2077613,0.18890947,0.0023211332,-0.0034414755650044072,0.00046233102363682954,0.06265561713629228,0.07590711432867106,0.07796610169491532,0.13389830508474582,1.3873622,5.4586353,0.99999994
2796,,,,,,,-0.6563745519093105,0.2153782,0.18917772,0.0020859267,0.00978307358482688,0.0014945249306967871,0.06325935853054407,0.07591581058721027,0.08305084745762714,0.13389830508474587,1.0736778,4.590649,1.0000002
2797,,,,,,,-0.8006235306603567,0.22117077,0.18667941,0.0009355094,0.02572795695126739,0.0053868677245195425,0.06388824680741349,0.0759381565349506,0.08813559322033897,0.13389830508474584,0.67574006,3.094205,1.0
2798,,,,,,,0.040406182603223394,0.22654723,0.18408868,0.00044605695,0.046791667196384404,0.008853236567764093,0.064457302165466,0.07594462106274186,0.09322033898305081,0.13389830508474584,0.5277173,2.4412503,1.0000001
2799,,,,,,,0.03775247337538059,0.2318367,0.18152097,0.00015557482,0.06892586475812343,0.013553980030538867,0.06505219582315427,0.07596601575612841,0.0983050847457627,0.13389830508474584,0.40800264,2.0444794,0.9999999
2800,,,,,,,-0.8417466287938957,0.23699832,0.17925066,0.00012212712,0.09589095336468775,0.017844930198526968,0.06558924674614178,0.07597074086920046,0.10338983050847456,0.13389830508474582,0.35276395,2.2071588,1.0
2801,,,,,,,-0.6494430143948634,0.24188253,0.17672382,4.863998e-06,0.12256978490648911,0.023973235410239796,0.06615239925307043,0.07599078035187272,0.10847457627118641,0.13389830508474576,0.40958503,3.4283605,1.0
2802,,,,,,,0.056975842515926266,0.2470068,0.17500958,5.6677425e-05,0.15185796291393966,0.02796820511516451,0.06665648735365745,0.07599707160318622,0.1135593220338983,0.1338983050847458,0.47106072,4.7704883,0.99999994
2803,,,,,,,0.03840400991088633,0.24924202,0.1692272,-2.8404696e-05,0.17819016635638668,0.0341048388061196,0.06718763698125216,0.07602056490108434,0.11864406779661014,0.1338983050847458,0.5325374,6.1307373,0.99999994
2804,,,,,,,-0.7162417458672808,0.25036946,0.16243254,4.157628e-05,0.205224295437849,0.039183855929471226,0.0676619052709332,0.07602878266360256,0.12372881355932204,0.13389830508474587,0.5940134,7.495694,1.0
2805,,,,,,,-0.852196188903602,0.25190803,0.15661693,-3.6333473e-05,0.23582711033289505,0.04603121780509086,0.0681614234126638,0.07605174832799509,0.12881355932203384,0.13389830508474582,0.6554894,8.861867,1.0000001
2806,,,,,,,0.05015455647142498,0.25306785,0.15086873,3.9065388e-05,0.2628226898401534,0.04903028092148551,0.06860049598475476,0.07605983772574808,0.13389830508474584,0.13389830508474582,0.71696424,10.228347,0.99999994
2807,,,,,,,0.03554314908211007,0.25446963,0.14577027,-3.814538e-05,0.29067281841188963,0.05665822468252079,0.06906576918004821,0.07608398255026663,0.13898305084745766,0.13389830508474582,0.82094187,11.606893,1.0000001
2808,,,,,,,0.051337903196161445,0.25558516,0.14079165,3.9013874e-05,0.3172246051883702,0.059997082842632624,0.0694733685780012,0.07609175478423408,0.1440677966101695,0.13389830508474582,0.9392897,12.971046,1.0
2809,,,,,,,-0.7509388977831061,0.2568532,0.13633138,-3.8960865e-05,0.3393445644988342,0.06314956854227406,0.06990594276616273,0.07611320005857151,0.1491525423728814,0.13389830508474576,1.0643425,14.295754,1.0000001
2810,,,,,,,0.04691914244370326,0.2578776,0.13203382,3.9173818e-05,0.36712023135957705,0.06909803046648089,0.07027893296998755,0.0761186308167643,0.15423728813559326,0.13389830508474582,1.189396,15.620507,0.99999994
2811,,,,,,,0.06046976844029642,0.25903872,0.12815824,-3.9298073e-05,0.3870764878194661,0.07457223347971081,0.07067848644856163,0.07613907622964633,0.15932203389830504,0.13389830508474576,1.442271,16.700369,0.9999999
2812,,,,,,,-0.6870421807874333,0.25997117,0.12442882,3.9455746e-05,0.4098798514922278,0.07840488857407378,0.07101939657161181,0.07614219102020042,0.16440677966101702,0.13389830508474584,1.9874992,17.201687,1.0
2813,,,,,,,-0.8896346959200773,0.26099366,0.121077366,-3.950686e-05,0.42795738410589773,0.08246135525837388,0.07138440694677196,0.07615823741388898,0.16949152542372886,0.13389830508474582,2.532727,17.703009,1.0
2814,,,,,,,0.06460095543390502,0.2618092,0.11787933,3.9599003e-05,0.4415521630699571,0.08246852237881895,0.0716895720047348,0.0761577912051016,0.17457627118644062,0.13389830508474582,3.077957,18.204323,1.0000001
2815,,,,,,,0.034321071469836685,0.26272932,0.114986524,-3.974472e-05,0.458453761451156,0.09061920810250138,0.07202219907666656,0.07617230651437142,0.1796610169491525,0.1338983050847458,3.6231468,18.706,1.0
2816,,,,,,,-0.7746825554215536,0.2634695,0.11220046,3.9815717e-05,0.47505928094560074,0.08895936764783713,0.07229918233431923,0.07617090434685017,0.1847457627118644,0.13389830508474587,4.168327,19.207836,1.0000001
2817,,,,,,,-0.25968969628088195,0.26431617,0.109684244,-3.9877534e-05,0.48785106992841354,0.09349591340609428,0.07260406708286009,0.07618545078240552,0.18983050847457628,0.13389830508474582,4.713503,19.709658,0.99999994
2818,,,,,,,0.08284849455615909,0.2650107,0.1072979,3.985365e-05,0.501590300079449,0.0986073579438793,0.07285097053059604,0.07618673216512203,0.19491525423728817,0.13389830508474584,5.258685,20.211485,1.0
2819,,,,,,,0.045914399604045884,0.26582053,0.1051609,-3.998797e-05,0.5088994171374307,0.09611393453462186,0.07312529940092133,0.07620565934231009,0.20000000000000004,0.13389830508474584,5.7375355,20.421762,0.9999999
2820,,,,,,,-0.7412426735118833,0.2664728,0.10312365,3.9959585e-05,0.5221898223914164,0.09838012585002967,0.07334352558199063,0.07620978345029901,-0.09999999999999995,0.1389830508474577,-1.6312433,-3.0538845e-07,0.99999994
2821,,,,,,,-0.9761200341219267,0.2672088,0.10132057,-4.00128e-05,0.5280866927239607,0.10361701096457833,0.07358707146482824,0.0762292195729969,-0.09491525423728807,0.13898305084745768,-1.1977848,7.861588e-06,0.9999998
2822,,,,,,,0.0760870891196773,0.2677846,0.099636704,4.001334e-05,0.5260086977674027,0.10149347744884361,0.0737714506682864,0.07623415354906452,-0.08983050847457619,0.13898305084745768,-0.76430273,3.844632e-06,1.0000001
2823,,,,,,,0.03865504643689527,0.26846454,0.09813788,-4.0113315e-05,0.5392195132631378,0.1046519745808623,0.07398494967280606,0.07625554062485328,-0.08474576271186436,0.1389830508474577,-0.33082426,-5.060832e-06,1.0
2824,,,,,,,-0.34913363160386596,0.2689818,0.09671408,4.0079616e-05,0.5477585081989348,0.104193656749219,0.07414365820703774,0.07626123405462917,-0.07966101694915251,0.13898305084745768,0.16607206,8.534723e-06,1.0000002
2825,,,,,,,-0.8904387619199052,0.26958513,0.0954693,-4.0142248e-05,0.5495752740255418,0.10411014499833955,0.0743294628420514,0.07628155907279403,-0.07457627118644063,0.13898305084745763,0.73108655,3.2377243e-06,0.99999994
2826,,,,,,,0.11134202924709728,0.27001694,0.09431871,4.0162904e-05,0.5526150144028618,0.10538422998221689,0.07445798064741337,0.07628683984013562,-0.06949152542372873,0.13898305084745768,1.2960767,3.4602483e-06,1.0
2827,,,,,,,0.05026549629817553,0.27057388,0.0933116,-4.0149927e-05,0.5556298543134618,0.10729041404188185,0.07461673925021696,0.07630829433932333,-0.06440677966101688,0.13898305084745766,1.8610631,4.590061e-05,1.0
2828,,,,,,,-0.7055095094071944,0.27093285,0.092359416,4.0178795e-05,0.5656772618314623,0.10698788342429948,0.07472329239848813,0.0763139889664286,-0.05932203389830504,0.1389830508474577,2.4260478,0.00074912375,1.0000001
2829,,,,,,,-0.8676661549314941,0.27148074,0.09151106,-4.0199982e-05,0.566646247139862,0.10902795463202544,0.07486210330025755,0.07633432198699341,-0.05423728813559315,0.13898305084745768,2.9773948,0.010111177,0.9999999
2830,,,,,,,0.07934215307856353,0.27110228,0.09081599,4.012371e-05,0.5652531546619387,0.10639355629849405,0.07494730847148985,0.07633827214281155,-0.04915254237288134,0.13898305084745768,3.1683288,0.0072210217,1.0000002
2831,,,,,,,0.05705555057857444,0.2706599,0.09025453,-4.0178795e-05,0.5601381499547101,0.1084999985785108,0.07506300630986014,0.07635559898436665,-0.04406779661016943,0.13898305084745768,3.4961548,0.042418003,0.99999994
2832,,,,,,,-0.5590781067458677,0.2703457,0.0896987,4.00093e-05,0.5669589149157758,0.10828624205178984,0.07512593059418737,0.07635420679420189,-0.038983050847457686,0.13898305084745766,3.377195,0.09083695,1.0
2833,,,,,,,-0.7935457924721946,0.2701649,0.08922187,-4.0212697e-05,0.5623494933796328,0.10667906947490767,0.07522202822262042,0.07636493212992146,-0.03389830508474576,0.13898305084745763,3.2657833,0.09570949,0.99999994
2834,,,,,,,0.09971042031313734,0.27001628,0.08874763,4.0068626e-05,0.5711442770195153,0.11004557694734216,0.07526848877005175,0.07635827870142624,-0.02881355932203391,0.13898305084745766,3.388915,0.2996587,1.0000001
2835,,,,,,,0.055195144173560064,0.26995558,0.08834886,-4.00771e-05,0.5728415634136138,0.1114515464535381,0.07535011694565713,0.07636600981024735,-0.023728813559322062,0.13898305084745766,3.2952416,0.26774725,0.99999994
2836,,,,,,,-0.7184253340036096,0.2698953,0.087959945,4.00771e-05,0.5669675726324546,0.10790175122725426,0.07538220200977151,0.07635691743724407,-0.018644067796610177,0.13898305084745768,3.2117238,0.24771506,0.9999999
2837,,,,,,,-0.8458447914727977,0.26995447,0.08763033,-4.0017774e-05,0.5726358375353923,0.10766723967482218,0.07545026958090272,0.07636142615611137,-0.013559322033898293,0.13898305084745763,3.1574824,0.24604739,0.9999999
2838,,,,,,,0.061633543902492614,0.27000627,0.08729755,4.00093e-05,0.5753066430824055,0.10801642303910228,0.07547102112332679,0.07634905743332258,-0.008474576271186413,0.13898305084745763,3.1109765,0.23073737,1.0000001
2839,,,,,,,0.05677894636045665,0.27016547,0.087014094,-3.9966926e-05,0.5681037747865594,0.11094481242325475,0.07552922584375497,0.07635077687163581,-0.003389830508474555,0.13898305084745768,3.0706842,0.20584731,1.0
2840,,,,,,,-0.6146597889032257,0.2702803,0.086744055,3.9958453e-05,0.5727466226248296,0.11342700729073896,0.0755393051977065,0.07633676197291375,0.0016949152542372775,0.13898305084745763,3.0303955,0.18339294,1.0000001
2841,,,,,,,-0.8815798371025686,0.2704361,0.086552165,-3.9916078e-05,0.5802088956859048,0.112472276767792,0.07558474818641474,0.07633922604439,0.006779661016949189,0.13898305084745763,2.9017558,0.2412614,1.0000001
2842,,,,,,,0.10630755289487787,0.27048856,0.08638212,3.9890652e-05,0.5758787718787381,0.11009033435630101,0.07558313989494618,0.07632777988463747,0.011864406779661016,0.13898305084745763,2.7828743,0.38791567,1.0
2843,,,,,,,0.057287341274958443,0.27059695,0.08626793,-3.9916078e-05,0.5769699488155663,0.11522143657708414,0.07561928599606506,0.07633230604124966,0.016949152542372916,0.13898305084745766,2.669703,0.6843372,1.0000001
2844,,,,,,,-0.7951409080055323,0.27066442,0.08615813,3.975506e-05,0.5680611084448256,0.11123848706575422,0.07560875787427497,0.07632073576389165,0.02203389830508476,0.1389830508474577,2.556532,1.110781,1.0000001
2845,,,,,,,-0.8239453413178411,0.2708571,0.08607634,-3.988218e-05,0.5737511563848866,0.11052305457833188,0.07563720173651378,0.07632286671898092,0.027118644067796623,0.13898305084745768,2.4433594,1.6529576,0.9999999
2846,,,,,,,0.07344515117230085,0.2710265,0.085989885,3.9627936e-05,0.5810851561472298,0.11252031855254066,0.07561985340199329,0.0763081807196047,0.032203389830508466,0.1389830508474577,2.3638496,2.3007672,1.0000001
2847,,,,,,,0.038745583173788664,0.27128655,0.08594257,-3.970421e-05,0.5761942353342395,0.10690030762687114,0.07564092700767025,0.07630849498676934,0.03728813559322034,0.13898305084745766,2.2829058,3.0208788,0.99999976
2848,,,,,,,-0.8697109422763857,0.27149856,0.08589232,3.9594037e-05,0.5809663500112708,0.11096487094760371,0.07561692820878055,0.07629258585602286,0.04237288135593221,0.13898305084745766,2.2804837,3.7915642,1.0000001
2849,,,,,,,-0.951860778305043,0.27185002,0.0858559,-3.9594037e-05,0.5797808627983206,0.11320740004889318,0.07563321444484168,0.07629029468979612,0.04745762711864407,0.13898305084745763,2.2784998,4.5770736,1.0
2850,,,,,,,0.18991745690583178,0.27216023,0.085809655,3.944149e-05,0.5810953198601779,0.11090669008218734,0.07560508243266521,0.0762709963427687,0.052542372881355943,0.13898305084745766,2.2675722,5.2932467,1.0000002
2851,,,,,,,0.05034764350521294,0.27258375,0.085786976,-3.9500814e-05,0.5891217455762684,0.11094050355286639,0.07561654743643187,0.07626620335994953,0.05762711864406783,0.13898305084745763,2.229173,5.7997637,1.0
2852,,,,,,,-0.7813362213743835,0.27247337,0.08581264,3.939488e-05,0.5794797831916515,0.11169787729001988,0.07558383403452637,0.07624448114595535,0.06271186440677966,0.1389830508474577,2.182975,6.285783,1.0
2853,,,,,,,-0.8903605944636155,0.2722815,0.085864276,-3.9499228e-05,0.5841837123363409,0.11188073878267511,0.07559277268363374,0.07623596045016114,0.06779661016949154,0.13898305084745768,2.1368282,6.8056684,1.0
2854,,,,,,,0.07903344161983843,0.27206665,0.085893124,3.926776e-05,0.5832372677021207,0.11435603116222977,0.0755592282721288,0.07621036017683067,0.07288135593220343,0.13898305084745766,2.0908527,7.4310355,1.0000001
2855,,,,,,,0.04653996433589166,0.2718682,0.08593927,-3.9208437e-05,0.5821856286069312,0.10971002486025447,0.07556760301505906,0.07619946365565121,0.07796610169491527,0.13898305084745766,1.8468729,6.9722104,0.9999999
2856,,,,,,,-0.7277427958376581,0.27162907,0.085962854,3.9132163e-05,0.5872754502755813,0.11482969321793093,0.07553434745221423,0.0761721504167107,0.08305084745762714,0.13898305084745763,1.5088873,5.898167,1.0000001
2857,,,,,,,-0.8845266356814507,0.27141535,0.08598684,-3.9206316e-05,0.5948294911762204,0.11196962304854134,0.07554466920385021,0.07615871520653676,0.08813559322033893,0.13898305084745757,1.0080991,3.7458737,1.0
2858,,,,,,,0.050842789441363584,0.2711536,0.08599121,3.9115213e-05,0.5826131738170679,0.11408154906545577,0.07551326335978548,0.07612893303620218,0.0932203389830508,0.13898305084745763,0.5701626,2.3438613,1.0
2859,,,,,,,0.0386405073206845,0.27092713,0.086010925,-3.911098e-05,0.5965140064540769,0.1142463348569531,0.07552347341390082,0.07611398523344082,0.09830508474576266,0.13898305084745763,0.27835846,1.5030907,1.0
2860,,,,,,,-0.5008693247534043,0.27064222,0.086019896,3.9005045e-05,0.5977244945718398,0.11147640115728208,0.07549075609929577,0.07608230491518674,0.10338983050847454,0.13898305084745768,0.22610548,1.647501,1.0
2861,,,,,,,-0.8024763101972016,0.27038828,0.08603217,-3.894148e-05,0.5932001221406978,0.11548322891148641,0.07550077986148884,0.07606446067760689,0.10847457627118641,0.13898305084745763,0.32870463,3.008652,0.9999999
2862,,,,,,,0.10048910324790601,0.2700853,0.08602429,3.8920294e-05,0.5950419814704775,0.11562462009268737,0.07546964842927749,0.07603061192745741,0.1135593220338983,0.13898305084745766,0.44138348,4.6053395,1.0000001
2863,,,,,,,0.03818693266706939,0.2698257,0.08602467,-3.8835547e-05,0.5984210226614853,0.11568406908301383,0.07548089329022636,0.07601183131214505,0.11864406779661013,0.13898305084745763,0.5540638,6.234521,0.99999994
2864,,,,,,,-0.767026193543729,0.26950485,0.08601183,3.8759277e-05,0.600021968963931,0.11622193421240626,0.07544980206709295,0.07597615040536881,0.12372881355932208,0.13898305084745768,0.6667438,7.8702025,1.0
2865,,,,,,,-0.9764539172722436,0.2692026,0.08599917,-3.8687238e-05,0.6009263169245065,0.1187376746923134,0.07546105719457033,0.07595295784835597,0.12881355932203387,0.13898305084745766,0.74972034,9.348679,0.99999994
2866,,,,,,,0.08514748596022906,0.2688179,0.08597505,3.8585542e-05,0.6016613032887175,0.11546566248697765,0.07542911352550752,0.07591099842830608,0.13389830508474582,0.13898305084745766,0.8633365,10.727381,1.0000001
2867,,,,,,,0.04865175257710194,0.26843816,0.08596638,-3.8577065e-05,0.5983541317042328,0.11560802563781096,0.07543692967831825,0.07588069734671214,0.13898305084745766,0.13898305084745766,0.97867703,12.106591,0.99999994
2868,,,,,,,-0.49463315793730755,0.26796046,0.08595462,3.8505033e-05,0.6032335036039901,0.11883875367174423,0.07540000824765095,0.07583048184100868,0.14406779661016947,0.13898305084745774,1.0951673,13.4812355,0.9999999
2869,,,,,,,-0.7512494597926446,0.26748112,0.085944794,-3.8564354e-05,0.6055333271748196,0.11625823054922438,0.07540425542206157,0.07579087302188821,0.1491525423728813,0.13898305084745763,1.2202445,14.821584,0.9999999
2870,,,,,,,0.0448556566564075,0.266896,0.08590901,3.842876e-05,0.6119284219759451,0.11906379005791065,0.0753664797397384,0.07572987012129481,0.1542372881355932,0.13898305084745763,1.3453238,16.161947,1.0000001
2871,,,,,,,0.061657640323529175,0.26628146,0.08585243,-3.8288923e-05,0.6229841716212385,0.11925381776519882,0.07537163804854667,0.07567611085293305,0.15932203389830507,0.13898305084745763,1.4704016,17.5023,1.0000002
2872,,,,,,,-0.6894291996955871,0.26553154,0.08576672,3.8318587e-05,0.6195337062206462,0.12319564683293019,0.07533417776462482,0.0755981629392881,0.164406779661017,0.13898305084745766,1.5664871,18.157724,1.0000002
2873,,,,,,,-0.7392381827036539,0.264759,0.085672535,-3.8225364e-05,0.6255151338672411,0.1207313753141456,0.07533826814757683,0.07552846360571826,0.1694915254237288,0.13898305084745763,2.0324013,18.620388,0.9999999
2874,,,,,,,0.04962349555571564,0.26387393,0.08555019,3.8195703e-05,0.631731813487116,0.12029186958086731,0.07530055797928276,0.0754366746128513,0.17457627118644056,0.13898305084745763,2.5776405,19.13747,1.0
2875,,,,,,,0.0395604780082495,0.2629686,0.085407324,-3.7996546e-05,0.6385282858571052,0.1236260226017653,0.07530594904723513,0.07535301394057627,0.1796610169491525,0.13898305084745763,3.1228437,19.654922,1.0
2876,,,,,,,-0.6794769287109375,0.2619366,0.085230745,3.8110957e-05,0.6309931587873903,0.12096109411907771,0.07526984302876943,0.07524573947867283,0.18474576271186438,0.13898305084745768,3.6680465,20.172365,0.99999994
2877,,,,,,,-0.8749340931574504,0.26086387,0.08502006,-3.8043156e-05,0.6469831880455077,0.1245012571894522,0.07527781032412077,0.07514421392768908,0.18983050847457628,0.13898305084745763,4.2132506,20.689802,0.9999999
2878,,,,,,,0.04107305372208429,0.25965005,0.084761396,3.7954174e-05,0.6588609406024709,0.12094984457139188,0.07524570001904834,0.07501725913415781,0.19491525423728817,0.13898305084745766,4.758455,21.207249,1.0000002
2879,,,,,,,0.03890036304262193,0.25838766,0.0844731,-3.7884256e-05,0.6553075947820379,0.12713359579023115,0.07525680079343969,0.07489545290845886,0.2,0.13898305084745766,5.3036575,21.724699,0.99999994
2880,,,,,,,-0.6966413004411555,0.25696433,0.084145695,3.7763493e-05,0.6554406138656838,0.1278504925115883,0.07522610839650215,0.07474664963480951,-0.1,0.1440677966101695,-1.0766206,-5.4253474e-07,1.0
2881,,,,,,,-0.7822523388258308,0.2554796,0.083782755,-3.781434e-05,0.6695212603576103,0.1306773118448423,0.07523894498703397,0.07460155752518728,-0.09491525423728817,0.1440677966101695,-0.6431143,-2.170139e-06,0.99999994
2882,,,,,,,0.04283081734774562,0.2538471,0.08337783,3.7627895e-05,0.6727591069813386,0.12984906606231875,0.0752110333052863,0.0744305859290055,-0.08983050847457627,0.1440677966101695,-0.20956306,-5.4253474e-07,1.0000001
2883,,,,,,,0.039335174328311566,0.25216335,0.08294643,-3.765332e-05,0.6796548682127723,0.13053655243437567,0.07522594096358849,0.07426448403553386,-0.08474576271186439,0.1440677966101695,0.2508511,0.0,1.0
2884,,,,,,,-0.3462897573811856,0.25032845,0.0824834,3.753467e-05,0.6879342309610346,0.13624814728065968,0.07519874810451736,0.07407260437204836,-0.07966101694915252,0.14406779661016958,0.8187927,4.340278e-06,1.0
2885,,,,,,,-0.8477429880494887,0.24843441,0.08199047,-3.7500777e-05,0.6988641215197408,0.13631242671240903,0.07521465080914407,0.07388464659898825,-0.07457627118644068,0.14406779661016947,1.3839204,-2.170139e-06,1.0
2886,,,,,,,0.04902607363475586,0.2463849,0.081460916,3.7416026e-05,0.6956198902580066,0.13693429700201312,0.0751891448834105,0.07367033627628596,-0.0694915254237288,0.1440677966101695,1.9489099,1.0850695e-05,1.0000001
2887,,,,,,,0.034453230940796366,0.24426681,0.08090747,-3.737365e-05,0.7037512965344437,0.13602608826268944,0.07520569681593484,0.07345911551363966,-0.06440677966101696,0.14406779661016952,2.5138962,0.00019748264,1.0000001
2888,,,,,,,-0.7241804227644567,0.24195056,0.0803168,3.7288904e-05,0.7085123039760566,0.1364879016284419,0.07517953741724466,0.0732176840637791,-0.05932203389830509,0.1440677966101695,3.0788813,0.0036338978,1.0000001
2889,,,,,,,-0.8974426199388768,0.23955077,0.07969426,-3.7221107e-05,0.7084719235556163,0.13520585810898314,0.07519616417736058,0.07297745864753065,-0.05423728813559322,0.14406779661016947,3.41037,0.008717448,1.0
2890,,,,,,,0.04026566903505518,0.23697099,0.0790303,3.715331e-05,0.7160778144512682,0.13499599589940775,0.07517152352843072,0.072708724089962,-0.04915254237288138,0.1440677966101695,3.6393661,0.011927084,0.9999999
2891,,,,,,,0.023200854251028562,0.23431377,0.078340635,-3.715331e-05,0.7076683167430589,0.13070745759041982,0.07518931615219725,0.0724415707713877,-0.04406779661016949,0.1440677966101695,3.8087409,0.074350044,0.99999994
2892,,,,,,,75.8759331037985,0.23143673,0.07761328,3.7043137e-05,0.6995505889501243,0.1342403389468297,0.07516406665868199,0.07214271708935349,-0.03898305084745764,0.1440677966101695,3.566065,0.052967668,1.0000001
2893,,,,,,,-0.7896114515336179,0.22846751,0.07686486,-3.703466e-05,0.7114582858100538,0.13634619830442318,0.07518036884386196,0.07184356325401445,-0.03389830508474574,0.1440677966101695,3.608679,0.11753147,1.0
2894,,,,,,,0.05572084935481842,0.22529168,0.07607695,3.6941437e-05,0.698546261272091,0.13545147802935262,0.07515452818582985,0.07151478904844594,-0.028813559322033895,0.1440677966101695,3.6665938,0.27155167,1.0
2895,,,,,,,0.02213948119403357,0.22205603,0.07527744,-3.6882117e-05,0.6887002867190193,0.1349119764707832,0.07517062303834784,0.07118729489480254,-0.023728813559322014,0.1440677966101695,3.572217,0.24251954,0.9999999
2896,,,,,,,-0.39963893633407666,0.21858196,0.07443168,3.6738045e-05,0.6780552433420538,0.1298819324971576,0.07514406358145569,0.07083030648072906,-0.01864406779661015,0.1440677966101695,3.492413,0.23115669,1.0
2897,,,,,,,-0.643496137676817,0.21509632,0.07360523,-3.6661775e-05,0.6642958702798337,0.12857267488335383,0.07515868261602658,0.07047083457487806,-0.013559322033898332,0.1440677966101695,3.4424677,0.23585287,1.0000001
2898,,,,,,,0.06107015827922144,0.21034986,0.07236106,3.668084e-05,0.6531159687395153,0.12321589799750063,0.07512935342967622,0.07007592818016943,-0.008474576271186389,0.1440677966101695,3.392569,0.22837023,1.0000001
2899,,,,,,,0.03787802028285702,0.20449278,0.07073448,-3.647904e-05,0.6308861977664962,0.12343609470479612,0.0751415960674675,0.06967746863749331,-0.0033898305084745554,0.14406779661016947,3.352278,0.2037001,0.9999999
2900,,,,,,,-0.6582115602066366,0.1982877,0.06905265,3.6476387e-05,0.6086152534384927,0.11472182645593937,0.0751121873850043,0.06924458127642358,0.0016949152542373093,0.14406779661016952,3.2785165,0.21049589,1.0000001
2901,,,,,,,-0.6611993007423463,0.19180925,0.067316405,-3.6355625e-05,0.5782825457538082,0.11098448586527848,0.07512581150407939,0.06880636179566793,0.00677966101694919,0.14406779661016947,3.1433475,0.2835764,1.0
2902,,,,,,,0.04093186793642519,0.1850001,0.065551095,3.641971e-05,0.542365444050548,0.1047743629147565,0.07509685949661674,0.06833171496555322,0.011864406779661071,0.1440677966101695,3.0204937,0.44141927,1.0
2903,,,,,,,0.039163195333566235,0.17795716,0.06376106,-3.6154215e-05,0.5101144199790265,0.09954738091013175,0.07510944654077419,0.067854696250801,0.016949152542372902,0.1440677966101695,2.90732,0.7656402,1.0000001
2904,,,,,,,-0.736607625589266,0.1706403,0.061961297,3.6289348e-05,0.4653389765327129,0.09033574686931202,0.07508008666004415,0.06734521892580156,0.022033898305084777,0.1440677966101695,2.7941496,1.2193229,1.0
2905,,,,,,,-0.5704484116900098,0.16306894,0.060133465,-3.5919238e-05,0.42462360202313976,0.08115606640628509,0.07509340354263337,0.0668319136566873,0.027118644067796644,0.14406779661016944,2.680977,1.7824024,1.0
2906,,,,,,,0.10572270969102361,0.15514082,0.058285117,3.6245714e-05,0.3805002078916885,0.0745224811209868,0.07506469765158319,0.06628051619192966,0.0322033898305085,0.14406779661016944,2.599961,2.4322906,0.99999994
2907,,,,,,,0.03525485134822838,0.14691214,0.056403365,-3.555026e-05,0.33046535883528894,0.06292959326388586,0.07507959784885829,0.06572209558575501,0.037288135593220355,0.14406779661016947,2.5190165,3.1594207,1.0
2908,,,,,,,-0.717575151186723,0.138377,0.0545163,3.6309277e-05,0.28518970522849924,0.05599460055825675,0.07505388653316591,0.06512910453394014,0.0423728813559322,0.1440677966101695,2.46502,3.9193914,1.0000001
2909,,,,,,,-0.770187952033766,0.1296,0.05262437,-3.513579e-05,0.23839182923842356,0.045417443506887915,0.0750709957273541,0.06453312109959568,0.047457627118644055,0.14406779661016947,2.4630346,4.706387,1.0000001
2910,,,,,,,0.042568642109403074,0.12052623,0.050750498,3.6546833e-05,0.19251489695753,0.036749280675377055,0.07504506354281322,0.0639031271721134,0.05254237288135593,0.1440677966101695,2.4610531,5.499397,1.0000002
2911,,,,,,,0.03781905828833804,0.11122089,0.04888968,-3.434486e-05,0.15333104133866302,0.029195208741566,0.07506036197651483,0.06327084018788054,0.05762711864406782,0.14406779661016947,2.4483948,6.228177,0.99999994
2912,,,,,,,-0.5935966370856925,0.10164095,0.047051176,3.72366e-05,0.11867925392172142,0.022848103470016885,0.07503392148381452,0.06260603141405832,0.06271186440677967,0.14406779661016958,2.4021971,6.7145967,1.0
2913,,,,,,,-0.734921281305078,0.091826856,0.045221608,-3.2933676e-05,0.09203346637700449,0.01738443015142862,0.0750508360741494,0.06193890258046776,0.06779661016949154,0.1440677966101695,2.3559968,7.2013044,0.9999999
2914,,,,,,,0.07207892552604933,0.081742644,0.043425415,3.8784434e-05,0.07200021952920035,0.01345498573425362,0.07502518357557995,0.06123942710269043,0.07288135593220338,0.1440677966101695,2.3098004,7.688199,1.0
2915,,,,,,,0.034568374094232614,0.07146371,0.041659117,-3.0056366e-05,0.05573961031583755,0.010607000670637055,0.07504108555241475,0.060540444052925364,0.07796610169491526,0.1440677966101695,2.1205604,7.4972043,0.99999994
2916,,,,,,,-0.5193315312878727,0.060977858,0.039940108,4.2221738e-05,0.04577533515622484,0.009008207611664331,0.07501437238140096,0.05981324051439578,0.08305084745762711,0.14406779661016958,1.6645597,5.628211,1.0
2917,,,,,,,-0.7316094102108315,0.050335836,0.038264077,-2.4225606e-05,0.03942617115316478,0.007803867162741808,0.07502813421580401,0.05908939131601571,0.08813559322033894,0.1440677966101695,1.1449742,3.4511523,0.9999998
2918,,,,,,,0.04538660563388669,0.039496426,0.036643974,5.0370214e-05,0.03743355642126123,0.007403103438384177,0.07499747071518499,0.05833763976231311,0.09322033898305081,0.1440677966101695,0.70718235,2.1552258,1.0
2919,,,,,,,0.04030750779428216,0.028506555,0.03506446,-1.11819045e-05,0.03726856000064864,0.007180204719652337,0.07500823291304161,0.05759002326988754,0.0983050847457627,0.1440677966101695,0.29278925,1.2030176,1.0
2920,,,,,,,-0.7550599275390959,0.01736634,0.03353645,6.904777e-05,0.03866797695436993,0.007449173809386171,0.07497745396585016,0.056817335757982604,0.10338983050847456,0.1440677966101695,0.10433133,1.1564237,1.0000001
2921,,,,,,,-0.7427452623518438,0.0060966425,0.032047734,1.802169e-05,0.03954417916971781,0.007645161063991862,0.07498955494358786,0.05605088654936354,0.10847457627118647,0.1440677966101695,0.14045763,2.2087479,0.99999994
2922,,,,,,,0.08111706358212896,-0.0052973465,0.03061511,0.00011198993,0.04184610095968289,0.008179193698607272,0.07495943839161125,0.05526036678729784,0.11355932203389832,0.1440677966101695,0.25313863,3.7533767,0.99999994
2923,,,,,,,0.031866014581155296,-0.016805941,0.029222256,8.4367966e-05,0.04289018987225684,0.008017357603390968,0.07497278259383597,0.054478146679908225,0.11864406779661014,0.1440677966101695,0.3658175,5.3715787,0.99999994
2924,,,,,,,-0.8100443687595305,-0.02836244,0.027887449,0.00020969743,0.04381610612030722,0.008550391613893689,0.07494541443791446,0.05367569913937505,0.12372881355932208,0.14406779661016952,0.48641446,7.0073185,1.0000001
2925,,,,,,,-0.8180862212441659,-0.040007167,0.026598794,0.00023443685,0.04359325209800449,0.008720537712818242,0.07496034399177834,0.05288545020030308,0.1288135593220339,0.1440677966101695,0.6529625,8.659058,0.99999994
2926,,,,,,,0.04663190214351327,-0.051614232,0.025376994,0.00043234785,0.04410735294675369,0.008551320842671923,0.07493248909442982,0.05207747727004929,0.13389830508474584,0.1440677966101695,0.8195097,10.311406,1.0000001
2927,,,,,,,0.03127183953721464,-0.063359305,0.024193987,0.0005773186,0.043365933343279324,0.008458382627670081,0.0749476804547237,0.051283980868171514,0.13898305084745766,0.1440677966101695,0.98605835,11.96386,1.0000001
2928,,,,,,,-0.7433358973313418,-0.07485266,0.023082465,0.00092935254,0.04230384993913727,0.008032081338349676,0.0749227365995555,0.05047607641888333,0.1440677966101695,0.1440677966101695,1.1526054,13.616322,1.0
2929,,,,,,,-0.9214563398984862,-0.086903706,0.021977974,0.0013559329,0.03777845321487299,0.0070833109906541965,0.07494170234113375,0.04968621063784245,0.14915254237288136,0.1440677966101695,1.3138387,15.1562605,0.99999994
2930,,,,,,,0.10763321067741374,-0.09302997,0.021312721,0.0014824178,0.03464495468351435,0.0067777406115568295,0.07491914866527849,0.04888479539967323,0.15423728813559323,0.1440677966101695,1.4746532,16.687296,1.0000001
2931,,,,,,,0.024080011609229093,-0.09321114,0.021048667,0.0010160003,0.02985780087694352,0.005482241854361285,0.07493916082167165,0.048103798549847365,0.15932203389830507,0.1440677966101695,1.6265299,18.170654,1.0000001
2932,,,,,,,-0.21836218749469893,-0.09318606,0.020803388,0.0007815037,0.02537986708798682,0.004937992278331143,0.07491694776578796,0.047313726063495536,0.164406779661017,0.14406779661016958,1.7516073,19.511011,0.99999994
2933,,,,,,,-0.8760404045965107,-0.09307127,0.020568494,0.00049676746,0.020222915912196666,0.0038564320952129316,0.07493779345604427,0.04654701681749114,0.1694915254237288,0.1440677966101695,1.8331869,19.823723,0.99999994
2934,,,,,,,0.03756170414146684,-0.09315918,0.020318987,0.00041711892,0.01596095499338285,0.0030277062087601305,0.07491844403771611,0.045774800476493065,0.17457627118644067,0.14406779661016952,2.077413,20.135176,1.0000001
2935,,,,,,,0.026485673576225843,-0.093098804,0.020087829,0.00023766933,0.011341893436830536,0.002176707876795928,0.07494351075021055,0.04502918196531441,0.17966101694915257,0.14406779661016952,2.6226194,20.652624,0.99999994
2936,,,,,,,-0.6351875157459922,-0.09327668,0.019833442,0.00023280396,0.0078979191522618,0.0015259895402999128,0.07492695493031393,0.044278977287211016,0.18474576271186438,0.1440677966101695,3.1678207,21.170065,1.0000002
2937,,,,,,,-0.8689134198686351,-0.093136296,0.019632833,0.00010745323,0.004570689913998848,0.0008550938321558639,0.07495122286038446,0.043554079062320714,0.1898305084745763,0.14406779661016947,3.7130234,21.687508,0.99999994
2938,,,,,,,0.046467126937030284,-0.09343055,0.019355733,0.00013897697,0.002433336246917989,0.0005150185660382205,0.07493115253999424,0.042824099194768164,0.19491525423728817,0.1440677966101695,4.258227,22.204947,0.99999994
2939,,,,,,,0.02771284711207311,-0.09094017,0.019734967,5.034946e-05,0.0003890535748513847,2.540696635493052e-05,0.0749527472183828,0.04211965402147558,0.19999999999999996,0.14406779661016952,4.803432,22.722397,1.0
2940,,,,,,,-0.5583405896373417,-0.087611176,0.020364458,0.00011134569,-0.0006008151536652569,0.00018439554096890044,0.0749334811718929,0.041409748264838626,-0.09999999999999996,0.1491525423728814,-0.52138525,-5.9678823e-06,1.0000001
2941,,,,,,,-0.717370234105898,-0.08449551,0.020939635,3.0613584e-05,-0.0015985973708846802,0.0002358762600297536,0.0749579247578625,0.04072632144164041,-0.09491525423728812,0.1491525423728814,-0.08812255,-2.170139e-06,1.0
2942,,,,,,,0.045315036223043975,-0.08137305,0.02156272,9.354331e-05,-0.0016428140154054066,0.00038364535776337324,0.07494093239782357,0.04004021933855834,-0.08983050847457624,0.1491525423728814,0.34539175,-2.170139e-06,1.0000001
2943,,,,,,,0.03194773462682701,-0.078374326,0.02215127,1.5688089e-05,-0.0017374370433219045,0.00026292184860339307,0.07496668354914356,0.03938367371497428,-0.08474576271186436,0.14915254237288136,0.903934,-1.0850695e-06,0.9999998
2944,,,,,,,-0.8355757343736767,-0.07539334,0.02277808,8.024371e-05,-0.001045781620116424,0.00026875929072664364,0.07494902292381107,0.03872625228443823,-0.07966101694915251,0.1491525423728813,1.4715662,-2.7126737e-06,1.0
2945,,,,,,,-0.849302027122115,-0.07243357,0.023390427,4.808892e-06,-0.00045466692037557285,8.466188117961682e-06,0.07497032786855597,0.038098194919072695,-0.0745762711864406,0.14915254237288136,2.0367067,1.6276042e-06,1.0000001
2946,,,,,,,0.05055054168810781,-0.06946647,0.024043927,7.0683665e-05,0.000822823386505653,0.0001697657332149197,0.07494571898901918,0.037469055175074505,-0.06949152542372881,0.1491525423728813,2.6017458,5.967882e-05,1.0000001
2947,,,,,,,0.02566780512788523,-0.0665299,0.02468242,-3.074216e-06,0.0019419435198377779,0.00034671693180427985,0.07496134029234547,0.03686954617287857,-0.06440677966101693,0.1491525423728813,3.1667297,0.00093750004,1.0
2948,,,,,,,4.209061308604915,-0.06366279,0.02534643,6.340597e-05,0.003518459961692869,0.0006885268707207115,0.07493476871502237,0.03626853713552692,-0.05932203389830508,0.1491525423728814,3.6524127,0.010518664,1.0
2949,,,,,,,-0.7077096337225379,-0.06086878,0.025986345,-9.000186e-06,0.004888644161762909,0.0009210556166345092,0.07495090588250043,0.035698241750166324,-0.054237288135593184,0.1491525423728813,3.8140666,0.0069780815,1.0
2950,,,,,,,0.025639056099100492,-0.058167472,0.0266445,5.7950347e-05,0.006667820105864055,0.001313311756220392,0.07492502284901727,0.035129555065460095,-0.049152542372881344,0.1491525423728813,4.1468096,0.029008247,1.0000001
2951,,,,,,,0.021518598443747865,-0.055573385,0.027268726,-1.3576551e-05,0.008047696548980356,0.0015060336032788667,0.07494331115297515,0.03459393431098893,-0.04406779661016947,0.14915254237288136,4.065299,0.07875651,1.0
2952,,,,,,,-0.6842744041133572,-0.053145453,0.027892444,5.3594325e-05,0.009671179218572076,0.0019023601760370396,0.07492341463102029,0.03406030237390088,-0.03898305084745766,0.1491525423728813,3.7553463,0.030610895,1.0
2953,,,,,,,-0.8845315959002521,-0.050864454,0.028469613,-1.7186794e-05,0.01111542994267831,0.0020806495630322952,0.07494979321558963,0.03355993763855738,-0.033898305084745776,0.14915254237288128,3.9364014,0.138431,1.0000001
2954,,,,,,,0.1605227770134263,-0.04871397,0.02905057,5.003493e-05,0.012420711111483166,0.002397384989612912,0.07493608258705943,0.033062008476860465,-0.02881355932203394,0.1491525423728813,3.9442754,0.24577475,0.9999999
2955,,,,,,,0.033808443683877684,-0.046644207,0.029596047,-2.0169908e-05,0.013453925624432046,0.0025585983334904315,0.07496476498873625,0.032596837101525444,-0.023728813559321965,0.1491525423728813,3.849793,0.21926215,0.9999999
2956,,,,,,,-0.017904593171300116,-0.044643413,0.030157996,4.732301e-05,0.014877919968061535,0.0028471879998219793,0.07495066055674066,0.03213470716619525,-0.01864406779661018,0.14915254237288136,3.7717404,0.21126303,1.0
2957,,,,,,,-0.6614796841466749,-0.042756002,0.03067221,-2.2407241e-05,0.01553158806315519,0.0030047044524904925,0.07497798190343426,0.03170843647960634,-0.013559322033898332,0.1491525423728813,3.7217968,0.21557944,0.99999994
2958,,,,,,,0.08030386453181723,-0.040793028,0.031240983,4.522127e-05,0.01640652839961048,0.003241586387003383,0.07496026486248267,0.03128815357534712,-0.00847457627118642,0.14915254237288136,3.6718526,0.21997939,1.0000002
2959,,,,,,,0.04542573992108559,-0.040569633,0.031290904,-2.454288e-05,0.01698244502584383,0.0032927375279463464,0.07498000699196479,0.0309039240222985,-0.003389830508474508,0.1491525423728813,3.6338713,0.20158096,1.0000001
2960,,,,,,,-0.6930578641814363,-0.042725746,0.030692587,4.1729676e-05,0.01772870518341867,0.003414003246116536,0.07495271682231772,0.030524927124536107,0.0016949152542372618,0.1491525423728814,3.5201101,0.24805339,1.0000001
2961,,,,,,,-0.7551350868294503,-0.044916682,0.030068625,-2.7966678e-05,0.017832378115801434,0.0035483590697897227,0.0749647237623975,0.0301815053817862,0.006779661016949142,0.14915254237288136,3.38494,0.33216473,0.9999998
2962,,,,,,,0.0682170416196546,-0.046925172,0.029530413,3.891606e-05,0.018393783906344083,0.0035604358341512986,0.07493333056818642,0.02984181515762458,0.011864406779660991,0.1491525423728814,3.25811,0.50063586,0.9999999
2963,,,,,,,0.017102433564987973,-0.048788756,0.02901426,-2.9763327e-05,0.018201727670738937,0.003490042432419963,0.07494295360960536,0.029537310930714496,0.01694915254237287,0.1491525423728814,3.144938,0.85314023,0.99999994
2964,,,,,,,-0.5617756289291896,-0.050499383,0.028570652,3.7322803e-05,0.018355711872537747,0.003626424078609585,0.07490873173600639,0.029238651940105647,0.022033898305084752,0.1491525423728814,3.0317693,1.3330295,1.0
2965,,,,,,,-0.7969788888072711,-0.052056566,0.02814811,-3.0881994e-05,0.018087986134584608,0.0035041056923598127,0.07491666206997889,0.028975993124343808,0.027118644067796592,0.14915254237288136,2.9185965,1.9153451,0.99999994
2966,,,,,,,0.04641219377980199,-0.05352997,0.027778381,3.6305835e-05,0.01802688223106411,0.0035452324985867185,0.07488383792601183,0.02871742184286037,0.032203389830508466,0.1491525423728814,2.8352811,2.5714693,1.0
2967,,,,,,,0.02717587763999258,-0.05487425,0.027422164,-3.1458276e-05,0.017753754845162405,0.0034259963002846233,0.07489478326215436,0.0284940145689068,0.03728813559322031,0.14915254237288136,2.755129,3.2988064,1.0
2968,,,,,,,,-0.056125972,0.02711841,3.5593956e-05,0.017603470376580305,0.003412793284726411,0.07486466882493574,0.028275882942947497,0.042372881355932195,0.14915254237288136,2.6741848,4.054375,1.0000002
2969,,,,,,,,-0.05726219,0.026823236,-3.1865064e-05,0.017261448780662155,0.0032791833187391676,0.07487946378134959,0.028093129728375625,0.04745762711864408,0.1491525423728813,2.647572,4.835864,1.0
2970,,,,,,,,-0.05835194,0.026568685,3.501767e-05,0.017147451137543828,0.003278622787892897,0.0748549018056465,0.027912850416648045,0.05254237288135592,0.14915254237288136,2.645588,5.6294737,0.9999999
2971,,,,,,,,-0.05932576,0.026320552,-3.2136257e-05,0.016687561124893027,0.003165361530726694,0.07487382909368413,0.027764492322067354,0.05762711864406778,0.1491525423728813,2.6332035,6.3631005,1.0000001
2972,,,,,,,,-0.060223646,0.02611751,3.467868e-05,0.016461872772640034,0.0031183132127257937,0.0748510307260594,0.02761772292998559,0.06271186440677967,0.1491525423728814,2.604755,7.0012407,1.0
2973,,,,,,,,-0.061017588,0.025917009,-3.2237953e-05,0.016119528647352006,0.0030339577848369046,0.07487244580125212,0.02750263096394815,0.06779661016949153,0.14915254237288136,2.5752199,7.630516,0.9999998
2974,,,,,,,,-0.06177935,0.025751537,3.4475288e-05,0.016006836355773824,0.0030894166059313635,0.07485377986902933,0.027386358916751754,0.07288135593220339,0.1491525423728814,2.5290225,8.117499,1.0000002
2975,,,,,,,,-0.0624365,0.025586959,-3.2339653e-05,0.015644112173364144,0.0029223098322585825,0.07487787024678666,0.027298397241351035,0.07796610169491522,0.14915254237288136,2.3261127,7.767382,1.0
2976,,,,,,,,-0.06303101,0.025462687,3.4339693e-05,0.01557144542513229,0.0029977315442654582,0.07485950894091888,0.02720843374306063,0.08305084745762716,0.14915254237288136,1.8011607,5.459511,1.0000001
2977,,,,,,,,-0.063533925,0.025335932,-3.244135e-05,0.015171055618756884,0.0029277556292078054,0.07488426886637586,0.02714560118986043,0.088135593220339,0.1491525423728813,1.2820921,3.3072283,0.99999994
2978,,,,,,,,-0.06400153,0.025242586,3.4204095e-05,0.015166813087713994,0.0029279064116963884,0.07486680511770519,0.02707713822308798,0.09322033898305083,0.1491525423728813,0.84430075,2.024662,1.0000001
2979,,,,,,,,-0.06437227,0.025146727,-3.2339653e-05,0.014830768245901875,0.002887853709088446,0.07489117108322946,0.027033591568302796,0.09830508474576274,0.1491525423728813,0.4243548,1.0695915,0.99999994
2980,,,,,,,,-0.06471617,0.025082357,3.4034598e-05,0.01485318837318679,0.00289500340001209,0.07487336063854709,0.026983226325222223,0.10338983050847457,0.1491525423728814,0.23651205,1.0224267,1.0000001
2981,,,,,,,,-0.06497951,0.025011258,-3.2373548e-05,0.014586723646755673,0.0028198156711592643,0.07489740241248352,0.026955321912210943,0.10847457627118647,0.1491525423728813,0.27464193,1.9988564,1.0
2982,,,,,,,,-0.06521759,0.024970518,3.39329e-05,0.014745668164202912,0.0028746793872250565,0.07487786407051594,0.026917106785398163,0.11355932203389832,0.1491525423728813,0.31716004,3.3496518,1.0000001
2983,,,,,,,,-0.06538819,0.024919618,-3.2339653e-05,0.014505333122402098,0.0027402697548040635,0.07490002111748972,0.026898985663888698,0.11864406779661016,0.1491525423728814,0.33405247,4.7625775,1.0000001
2984,,,,,,,,-0.06556588,0.024892937,3.376341e-05,0.014574991511141463,0.0027903464242552346,0.0748805696574422,0.02687018462204494,0.12372881355932208,0.1491525423728813,0.3872529,6.20634,1.0000001
2985,,,,,,,,-0.06569596,0.024851616,-3.230575e-05,0.014433648984191862,0.002791710626087866,0.07490358625932866,0.02686026474753171,0.12881355932203387,0.1491525423728813,0.5282277,7.8115993,1.0
2986,,,,,,,,-0.06583051,0.0248346,3.3797307e-05,0.014506744609052801,0.0027710688326772156,0.07488350947536415,0.026836599363892846,0.13389830508474584,0.1491525423728813,0.69477636,9.46375,0.9999999
2987,,,,,,,,-0.065923646,0.02480106,-3.2187105e-05,0.01423359141985364,0.0027823253070143224,0.0749054304635656,0.02682977786588245,0.13898305084745763,0.14915254237288136,0.8613245,11.116163,1.0000001
2988,,,,,,,,-0.06604648,0.024787107,3.369561e-05,0.014343912271962467,0.002770946006287944,0.07488594474264033,0.026809256209877813,0.1440677966101695,0.1491525423728814,1.0278703,12.768609,1.0000001
2989,,,,,,,,-0.06612527,0.024757262,-3.2288805e-05,0.01416447078672247,0.002786144355677085,0.0749089101597931,0.02680710656121519,0.1491525423728813,0.1491525423728814,1.1902019,14.3317995,1.0
2990,,,,,,,,-0.06618371,0.024757639,3.3661712e-05,0.014517980541579417,0.002792136886592658,0.07488846880787944,0.02679418510002088,0.1542372881355932,0.1491525423728814,1.3510152,15.862824,1.0000002
2991,,,,,,,,-0.06615241,0.02475043,-3.2170155e-05,0.014240453921554382,0.002690175049431058,0.07490780316724409,0.026800386870898925,0.15932203389830504,0.14915254237288136,1.5118306,17.39389,0.9999999
2992,,,,,,,,-0.066083334,0.02477652,3.3593915e-05,0.01439338785642826,0.002769771163116697,0.07488146584866434,0.026793146309767216,0.16440677966101697,0.14915254237288136,1.6726422,18.924896,1.0
2993,,,,,,,,-0.065938056,0.024791872,-3.2204054e-05,0.014212939238813312,0.0027495468006744628,0.07489489637153707,0.02680299406265757,0.16949152542372878,0.14915254237288136,1.8238558,20.229744,1.0
2994,,,,,,,,-0.06579143,0.024833836,3.3593915e-05,0.01439023205962131,0.0027213106623681874,0.07486501174583797,0.02679929280709928,0.1745762711864406,0.1491525423728813,1.9362093,20.617233,1.0000001
2995,,,,,,,,-0.06560569,0.024857555,-3.2136257e-05,0.014184860330652168,0.0027673598328222487,0.07487749570929314,0.026813138865071105,0.1796610169491525,0.14915254237288136,2.048561,21.004707,1.0
2996,,,,,,,,-0.06544913,0.024902672,3.3526114e-05,0.014297940553901498,0.0028025657637909627,0.07484885648495336,0.02681383387867561,0.18474576271186438,0.1491525423728814,2.5753846,21.675749,1.0000001
2997,,,,,,,,-0.0652684,0.024926206,-3.2136257e-05,0.014374196361211055,0.0026428517790338655,0.07486303153730892,0.026830921702475103,0.18983050847457625,0.1491525423728814,3.156304,22.38375,1.0000001
2998,,,,,,,,-0.06510964,0.024971915,3.349222e-05,0.014324068752529551,0.0027156374128907423,0.07483432246617133,0.026831743614751283,0.19491525423728812,0.14915254237288136,3.7372293,23.091824,1.0
2999,,,,,,,,-0.06492995,0.024994735,-3.2000662e-05,0.014313239619621535,0.0027087431352755716,0.07484766278029938,0.026846751493841994,0.19999999999999993,0.1491525423728814,4.303205,23.720095,1.0000001
3000,,,,,,,,-0.06479519,0.025035514,3.349222e-05,0.014244323622143649,0.002750158224935549,0.07481947103246746,0.026845072471798292,-0.09999999999999998,0.1542372881355932,0.03394972,-8.9009603e-07,1.0
3001,,,,,,,,-0.06465157,0.0250505,-3.2068456e-05,0.014172758638028192,0.002718471390330467,0.07483353720836786,0.02685629623218897,-0.09491525423728814,0.15423728813559318,0.46719837,-4.611545e-06,0.99999994
3002,,,,,,,,-0.06454053,0.025085457,3.3560016e-05,0.014375501282147946,0.0027701781806092726,0.07480401264904417,0.026847859726105514,-0.08983050847457626,0.1542372881355932,0.98783857,3.86556e-06,1.0
3003,,,,,,,,-0.06439719,0.025098275,-3.196676e-05,0.013947130895208956,0.0027426005317700954,0.07481483171532559,0.026851474717042346,-0.08474576271186436,0.1542372881355932,1.5570142,2.8483073e-06,0.99999994
3004,,,,,,,,-0.06429192,0.02513081,3.369561e-05,0.014186585288733063,0.0027279430320565645,0.07478289994348279,0.0268364954394416,-0.07966101694915254,0.1542372881355932,2.1243386,2.170139e-06,1.0
3005,,,,,,,,-0.06420404,0.025131255,-3.2000662e-05,0.013831014520401842,0.002678819443360854,0.07479438545620866,0.026833242394335502,-0.07457627118644065,0.1542372881355932,2.6894777,5.6966146e-06,1.0
3006,,,,,,,,-0.06416946,0.025148943,3.3560016e-05,0.014095831762249477,0.0026964536726799327,0.07476449246352311,0.026812172469881105,-0.06949152542372876,0.1542372881355932,3.254581,0.0002452257,1.0000001
3007,,,,,,,,-0.064117774,0.025141414,-3.203456e-05,0.01402434573512059,0.0027233532115356557,0.07477702171093989,0.02680587229517175,-0.06440677966101692,0.1542372881355932,3.8150883,0.0060384115,1.0
3008,,,,,,,,-0.064116165,0.025152655,3.3593915e-05,0.014054637633915902,0.002717008408012889,0.07474882942733081,0.026783673117091004,-0.05932203389830504,0.15423728813559323,4.05611,0.008417969,0.99999994
3009,,,,,,,,-0.06414662,0.025128586,-3.2068456e-05,0.013686807345838568,0.002655218508987452,0.07476606307117903,0.026775862694198765,-0.05423728813559321,0.15423728813559323,4.245741,0.0075461157,0.9999999
3010,,,,,,,,-0.064238206,0.025122035,3.3593915e-05,0.013802810474819566,0.0025973844351161557,0.07474363513127327,0.026752864859478993,-0.04915254237288134,0.1542372881355932,4.4747076,0.05235623,0.99999994
3011,,,,,,,,-0.06431453,0.025088925,-3.227185e-05,0.013694587532978728,0.0026340175735241,0.07476408173675494,0.026745592564663988,-0.04406779661016947,0.15423728813559323,4.254714,0.045724828,0.9999999
3012,,,,,,,,-0.06439158,0.025085485,3.3797307e-05,0.013695522363146768,0.0026187298189852544,0.07474084167086689,0.026722854992818484,-0.038983050847457595,0.15423728813559326,4.0764475,0.0340408,0.9999999
3013,,,,,,,,-0.06440377,0.025064796,-3.227185e-05,0.013493195121453706,0.0025514600818897213,0.07475754981760846,0.02671669492136879,-0.03389830508474573,0.1542372881355932,4.26284,0.16220161,0.9999999
3014,,,,,,,,-0.06437288,0.0250835,3.3899007e-05,0.01351586549911348,0.002655735042277568,0.07472898785846016,0.02669798893117217,-0.028813559322033895,0.15423728813559323,4.221953,0.22217883,1.0
3015,,,,,,,,-0.06422636,0.025094468,-3.240745e-05,0.013342847324659748,0.002504647583076281,0.0747377937091422,0.026697695547355384,-0.023728813559322014,0.15423728813559326,4.127475,0.19796008,1.0000001
3016,,,,,,,,-0.06400386,0.025151486,3.4000703e-05,0.013357891607513285,0.0025255350994677368,0.07469855634678518,0.026683223255084546,-0.018644067796610164,0.15423728813559323,4.051189,0.1930816,1.0000001
3017,,,,,,,,-0.06368586,0.025195513,-3.240745e-05,0.013308737614715932,0.002537471236677175,0.07469660061754026,0.026684062886532682,-0.013559322033898317,0.1542372881355932,4.001125,0.19689454,0.99999994
3018,,,,,,,,-0.06329135,0.025286565,3.41363e-05,0.013101654203227219,0.002454172814554613,0.07464616548611731,0.026669665157504803,-0.00847457627118642,0.1542372881355932,3.9511824,0.20095378,0.9999998
3019,,,,,,,,-0.06275077,0.025374338,-3.252609e-05,0.012918899525090767,0.0024291431061391425,0.07463003357081581,0.026671463485729827,-0.003389830508474492,0.1542372881355932,3.891715,0.20706923,1.0
3020,,,,,,,,-0.0621113,0.025514297,3.43291e-05,0.012852057672118247,0.002483535605230358,0.07456383237993444,0.026657561738739143,0.0016949152542373093,0.15423728813559326,3.7600384,0.28738064,0.99999994
3021,,,,,,,,-0.061349943,0.025645621,-3.2628323e-05,0.012426395080544076,0.0024055623259927345,0.07453236210418887,0.02665732910352345,0.006779661016949158,0.1542372881355932,3.6265335,0.38758355,0.9999998
3022,,,,,,,,-0.06048068,0.025832161,3.4561093e-05,0.012290775956163702,0.0024052865986775892,0.07444987674637583,0.0266404278801376,0.011864406779661007,0.15423728813559326,3.4957302,0.56577694,1.0000001
3023,,,,,,,,-0.05944087,0.026020046,-3.277663e-05,0.012029555078401906,0.0022977474235252224,0.07439949845618817,0.026638666327888687,0.01694915254237292,0.15423728813559323,3.3825586,0.94673073,0.99999994
3024,,,,,,,,-0.058272295,0.026269507,3.4865127e-05,0.01170718210596398,0.002266480122397213,0.07429690162115132,0.02662040003609428,0.022033898305084745,0.15423728813559323,3.269387,1.4515842,1.0
3025,,,,,,,,-0.056956742,0.026515514,-3.2988497e-05,0.01131713893328647,0.00215472176637752,0.07422695958883502,0.026615150313822694,0.02711864406779663,0.15423728813559326,3.1562152,2.0513976,0.99999994
3026,,,,,,,,-0.05550266,0.02682769,3.5199613e-05,0.010897374228259055,0.0020712139853001454,0.07410398599781366,0.026592787424097375,0.03220338983050846,0.15423728813559326,3.0699306,2.7174072,1.0
3027,,,,,,,,-0.05385202,0.027147982,-3.319507e-05,0.010289938571610984,0.0019778164177384734,0.07401112418702645,0.02658532741467549,0.03728813559322033,0.15423728813559326,2.9912393,3.4389648,0.9999999
3028,,,,,,,,-0.052038647,0.027543228,3.5708366e-05,0.009944846300113311,0.0019133737207048104,0.0738639658091492,0.026561262846940055,0.042372881355932174,0.15423728813559326,2.9102962,4.1971855,1.0
3029,,,,,,,,-0.050047684,0.027943678,-3.329094e-05,0.009101186604847059,0.0018179746046556467,0.07374733901612819,0.02655035839787358,0.04745762711864404,0.15423728813559323,2.832107,4.9654794,1.0
3030,,,,,,,,-0.047881972,0.028426249,3.6323316e-05,0.008536864240846443,0.0016369755273785054,0.07357565347392292,0.026522704395801285,0.05254237288135592,0.15423728813559326,2.8301237,5.759623,1.0000001
3031,,,,,,,,-0.045488294,0.028928224,-3.341608e-05,0.007808137405986071,0.0015361323473662724,0.07343201585825812,0.02651039593035691,0.057627118644067776,0.1542372881355933,2.8168597,6.4881887,1.0000001
3032,,,,,,,,-0.042892903,0.02952461,3.712391e-05,0.0070649833601623135,0.0013986443001531273,0.07323199773375794,0.02648202686069259,0.06271186440677969,0.15423728813559323,2.7884085,7.126427,1.0000002
3033,,,,,,,,-0.040088423,0.030139858,-3.33892e-05,0.006159123918548445,0.001201875401691706,0.07306042116497376,0.026467358188622187,0.06779661016949153,0.15423728813559323,2.7599583,7.765014,1.0
3034,,,,,,,,-0.037067562,0.030860603,3.8160877e-05,0.0053006944787137395,0.0010172712754191722,0.07283158754275194,0.02643650203715895,0.07288135593220343,0.15423728813559326,2.731508,8.403779,1.0
3035,,,,,,,,-0.033783462,0.031619195,-3.327836e-05,0.004340164342330746,0.0008265030989970458,0.07262846738798706,0.026421625138237658,0.07796610169491532,0.15423728813559326,2.4803586,7.7180905,1.0
3036,,,,,,,,-0.030252006,0.032501876,3.963628e-05,0.003433430053481627,0.0006653142424655406,0.07236661418847849,0.02639146187406536,0.08305084745762713,0.15423728813559326,1.9377875,5.3063765,1.0000002
3037,,,,,,,,-0.026477596,0.0334252,-3.2924145e-05,0.002435998363710084,0.0004757714793090508,0.07213103196968142,0.02637582795920556,0.08813559322033897,0.15423728813559326,1.4192088,3.164082,0.99999994
3038,,,,,,,,-0.022443365,0.03448937,4.1616855e-05,0.0015696116447619245,0.00028491514884330726,0.07183603699864471,0.026344833094227544,0.09322033898305082,0.15423728813559326,0.9814194,1.8966488,1.0000001
3039,,,,,,,,-0.018113084,0.03562016,-3.219558e-05,0.0005580235035378931,0.00011767413170989875,0.07156460275705218,0.026330641297339755,0.0983050847457627,0.15423728813559323,0.5559212,0.944866,0.9999999
3040,,,,,,,,-0.013491026,0.03691905,4.46099e-05,-0.00018580597101153435,4.64114931303941e-05,0.0712322700532605,0.026301980312121023,0.10338983050847456,0.15423728813559323,0.36869442,0.89782935,1.0000001
3041,,,,,,,,-0.00859947,0.0382924,-3.0425947e-05,-0.0009648812879568344,0.00018345719597543427,0.0709244019105185,0.026288700142257145,0.10847457627118647,0.15423728813559323,0.40127727,1.7932156,1.0
3042,,,,,,,,-0.0034100492,0.03985894,4.927419e-05,-0.0014088834775845516,0.00026897137643606663,0.07055548411500231,0.02626091147783959,0.11355932203389829,0.15423728813559323,0.4955976,3.1379488,1.0000001
3043,,,,,,,,0.0021027965,0.041537452,-2.6758762e-05,-0.0017433653930058446,0.0003404083301199825,0.07020819828143995,0.02625084881054135,0.11864406779661019,0.15423728813559323,0.57621884,4.571036,0.99999994
3044,,,,,,,,0.007948263,0.04345171,5.7260517e-05,-0.0015687411977563122,0.0002917887561989755,0.06979833518912283,0.026227257254241406,0.12372881355932204,0.15423728813559326,0.62941873,6.0134106,1.0
3045,,,,,,,,0.014077345,0.045492973,-1.9276484e-05,-0.001129001303232418,0.0002286297172110556,0.0694117410665923,0.026219922071732408,0.12881355932203384,0.15423728813559323,0.68261653,7.46186,1.0
3046,,,,,,,,0.020503035,0.047795206,7.133662e-05,3.296315456003275e-05,2.4805490699738455e-05,0.06896459551136135,0.02619742179206461,0.13389830508474582,0.15423728813559323,0.7358174,8.911738,1.0
3047,,,,,,,,0.027188895,0.050248392,-3.8090034e-06,0.0016576608807809578,0.0003285359686783132,0.06854131088378618,0.026189969520596306,0.13898305084745768,0.15423728813559326,0.7890187,10.3619795,0.99999994
3048,,,,,,,,0.03419325,0.053016078,9.761562e-05,0.004306633606482561,0.000818656395587636,0.06805660477499302,0.02616752979413165,0.1440677966101695,0.15423728813559323,0.9031376,11.920923,1.0000001
3049,,,,,,,,0.041494623,0.055992495,2.8403196e-05,0.0076728283553915205,0.001476950018080851,0.06759372477191299,0.026162319918316225,0.14915254237288136,0.1542372881355932,1.0665656,13.507338,1.0000001
3050,,,,,,,,0.049149875,0.05935936,0.00015040624,0.01266220583236409,0.002392802076537782,0.06706832772820523,0.026143451834700158,0.1542372881355932,0.1542372881355932,1.2273805,15.0383835,0.9999999
3051,,,,,,,,0.05707608,0.06298008,9.8718e-05,0.01843132776676109,0.003559192875510234,0.06656540381046028,0.02614108259164629,0.15932203389830504,0.15423728813559323,1.3881929,16.569407,0.99999994
3052,,,,,,,,0.065342,0.06706132,0.00026293297,0.026506883954721932,0.004976464804360587,0.06600175796761673,0.026125083955221375,0.164406779661017,0.15423728813559323,1.5490068,18.100447,1.0
3053,,,,,,,,0.0738281,0.071440294,0.00025792574,0.03601206587728972,0.00684150685317186,0.06546367229461528,0.0261274138075983,0.16949152542372883,0.15423728813559323,1.7097507,19.631166,0.99999994
3054,,,,,,,,0.08263335,0.076359324,0.0005154539,0.04767715744500111,0.008846196475533176,0.06486782522256683,0.02611705485630198,0.17457627118644062,0.15423728813559323,1.846471,20.594301,1.0000002
3055,,,,,,,,0.09161044,0.081625044,0.00062962837,0.06125973316444625,0.012208349467233957,0.06429853400940654,0.026123384248247134,0.1796610169491525,0.15423728813559323,1.9588224,20.98177,0.9999999
3056,,,,,,,,0.10092255,0.08754455,0.0011056613,0.07820845630409244,0.015341189656341656,0.0636713736267001,0.026114883655392288,0.18474576271186435,0.15423728813559326,2.0711746,21.369253,1.0
3057,,,,,,,,0.11034394,0.09385872,0.0015244667,0.09696208637900394,0.018776800105686456,0.0630717555213238,0.026121460171965257,0.18983050847457625,0.15423728813559326,2.3763037,21.888601,0.99999994
3058,,,,,,,,0.1201122,0.100957476,0.0025321767,0.11886839497115302,0.02290990118353201,0.062415912665313565,0.026111259442757818,0.19491525423728817,0.15423728813559326,2.9572277,22.596645,0.99999994
3059,,,,,,,,0.12987445,0.10846107,0.003723248,0.14312036295341718,0.02776453808266363,0.06178988232356604,0.026114556408783216,0.2,0.15423728813559326,3.5381489,23.304688,1.0
3060,,,,,,,,0.14005984,0.11695045,0.0060595796,0.17113949128553174,0.03277903123475849,0.061109605948340744,0.026100993803030104,-0.1,0.15932203389830518,0.5892904,2.47101e-06,1.0
3061,,,,,,,,0.15005244,0.12578572,0.0092090415,0.19583458844830626,0.03877768533414841,0.060459564365583786,0.026100908698271173,-0.09491525423728808,0.15932203389830513,1.0721837,3.6115118e-06,0.9999998
3062,,,,,,,,0.16043764,0.13572814,0.014790008,0.2200903088524727,0.04425898854829758,0.0597570363975108,0.026083174483629432,-0.08983050847457624,0.15932203389830513,1.6412793,5.062951e-06,1.0000001
3063,,,,,,,,0.16404927,0.13948189,0.018024368,0.25058986654831344,0.048287344507964146,0.05908847956834247,0.026078855340047894,-0.08474576271186436,0.15932203389830515,2.2104266,4.280938e-07,1.0
3064,,,,,,,,0.16651966,0.1422642,0.02153689,0.2803315222869687,0.053595604617689654,0.058369961812132304,0.026057133589980578,-0.07966101694915251,0.15932203389830515,2.7772284,5.1032175e-06,1.0000002
3065,,,,,,,,0.16955349,0.145603,0.025775455,0.3032429536904041,0.0592739762674889,0.057685532284981814,0.026050448765914617,-0.0745762711864407,0.15932203389830513,3.3422515,6.381565e-05,1.0
3066,,,,,,,,0.17229009,0.14878574,0.03106957,0.32530930309339107,0.06342326193057189,0.056950041758241275,0.026029891608113743,-0.06949152542372874,0.15932203389830513,3.9051113,0.001374783,0.9999999
3067,,,,,,,,0.1753171,0.15227108,0.037266117,0.34814834583448756,0.06774995701179448,0.056250617826090914,0.026026706809183814,-0.06440677966101689,0.15932203389830515,4.2981486,0.010154759,0.9999999
3068,,,,,,,,0.17818178,0.15573885,0.045081586,0.3604359879570343,0.07005587245383488,0.05550312682871571,0.026008816010739313,-0.05932203389830509,0.15932203389830515,4.459808,0.006741537,1.0000001
3069,,,,,,,,0.18121275,0.15938292,0.05402831,0.371598146116258,0.07147175530072399,0.05479191180825915,0.026005739738344115,-0.054237288135593205,0.15932203389830513,4.7531824,0.0184139,0.9999999
3070,,,,,,,,0.18412401,0.16308968,0.06571751,0.3758265243249348,0.07256389122238079,0.05403439482832414,0.02598659078998153,-0.04915254237288134,0.15932203389830515,4.754084,0.06808703,1.0000001
3071,,,,,,,,0.18698286,0.16685131,0.08080725,0.38245057645486674,0.07468980101146296,0.053315681515700215,0.02598342303424381,-0.04406779661016944,0.15932203389830513,4.4441276,0.026366645,0.99999994
3072,,,,,,,,0.18966514,0.17057897,0.099616595,0.38019994813564056,0.07308743013539291,0.05255003928827491,0.025965840351796027,-0.03898305084745767,0.15932203389830515,4.420816,0.042491864,1.0000002
3073,,,,,,,,0.19002786,0.17102692,0.1016733,0.37473282890662435,0.07298038609246649,0.051822086050877555,0.025963472625802092,-0.03389830508474579,0.15932203389830515,4.5892754,0.18969402,0.99999994
3074,,,,,,,,0.18984215,0.1708201,0.1008405,0.3657886091078954,0.0708171061252741,0.051049067736042106,0.025945254701065342,-0.028813559322033902,0.15932203389830515,4.4996343,0.20062934,1.0000001
3075,,,,,,,,0.18998085,0.17096414,0.10136049,0.3508731504938906,0.06783313606350126,0.05031631719998133,0.02594333747040601,-0.023728813559322073,0.15932203389830515,4.405152,0.17855686,1.0
3076,,,,,,,,0.18986376,0.1708482,0.10097596,0.33094961791503424,0.06142210980892401,0.0495386059144851,0.025927204657854298,-0.018644067796610177,0.15932203389830515,4.330738,0.17648438,1.0
3077,,,,,,,,0.18996847,0.17094827,0.10128779,0.30708076881305024,0.05919222461401783,0.04880088731242242,0.025926275516943306,-0.013559322033898277,0.15932203389830513,4.280454,0.17968968,0.9999999
3078,,,,,,,,0.18987176,0.17085789,0.10101921,0.2868007400354328,0.05509745614950158,0.04802027676004568,0.025909324362462516,-0.008474576271186404,0.15932203389830513,4.230508,0.183431,1.0
3079,,,,,,,,0.18996291,0.17094187,0.10126111,0.2590405190909033,0.050553038461262044,0.04728241294226699,0.025908262877512425,-0.003389830508474587,0.15932203389830515,4.1274085,0.23209202,0.9999999
3080,,,,,,,,0.18987548,0.1708622,0.10103498,0.23424867434851881,0.04459487539589372,0.04650274875265255,0.025892210748662013,0.0016949152542372658,0.15932203389830515,3.9957292,0.32064563,1.0000002
3081,,,,,,,,0.18996033,0.17093936,0.10125414,0.2106269167361389,0.0409191823804264,0.045766505951226166,0.025890610645961883,0.006779661016949158,0.15932203389830515,3.8640509,0.4363455,0.99999994
3082,,,,,,,,0.1898774,0.1708634,0.1010329,0.19124123303162474,0.03678495849130224,0.04499102739585544,0.025872897856152027,0.011864406779661,0.15932203389830513,3.7327602,0.63406307,1.0
3083,,,,,,,,0.18995875,0.17093918,0.101270705,0.17535677815284856,0.03349511444249927,0.04426256548605384,0.02587045090369803,0.01694915254237288,0.15932203389830515,3.6201758,1.0462142,0.9999999
3084,,,,,,,,0.18988015,0.17086266,0.10096917,0.16103944775609225,0.03175698517402945,0.04349725633923385,0.02585117604409083,0.022033898305084742,0.15932203389830515,3.5070064,1.5745953,1.0000002
3085,,,,,,,,0.18989477,0.17093474,0.10256438,0.15431637416575794,0.029320139695218357,0.042780224553519576,0.025844239280317444,0.027118644067796623,0.15932203389830513,3.3938332,2.1902556,1.0
3086,,,,,,,,0.18969521,0.1708388,0.10457896,0.1494768480758427,0.02869802380876459,0.04202843872218771,0.025819022311849647,0.03220338983050848,0.15932203389830515,3.3045785,2.864871,1.0000001
3087,,,,,,,,0.1896789,0.17091726,0.107012466,0.14556916465819525,0.02845993724058444,0.041327178308832486,0.02580809637539597,0.03728813559322033,0.15932203389830515,3.2273507,3.5797727,0.9999998
3088,,,,,,,,0.18947156,0.17080584,0.109013945,0.14637223191860668,0.027720915567473366,0.040593133516386465,0.02578257213856402,0.042372881355932195,0.15932203389830515,3.1464083,4.340291,1.0000001
3089,,,,,,,,0.18947405,0.17090851,0.11154391,0.14596515796564982,0.028152228665126115,0.039912615613642115,0.025773821928071178,0.04745762711864406,0.15932203389830515,3.0654626,5.108913,1.0000001
3090,,,,,,,,0.18924487,0.1707597,0.11343813,0.15062719363171767,0.029024154321989508,0.03920157901763522,0.02574961075036655,0.05254237288135596,0.15932203389830515,3.0146582,5.8898253,1.0
3091,,,,,,,,0.18929447,0.17092726,0.116164856,0.15259592648873552,0.028999110636029595,0.038543372490152876,0.025740667368163845,0.05762711864406779,0.15932203389830515,3.0005136,6.613305,0.9999998
3092,,,,,,,,0.18897977,0.17064992,0.11768583,0.15884841087456048,0.03073755445562744,0.0378541999812541,0.0257179161812363,0.06271186440677966,0.15932203389830515,2.9720645,7.251644,1.0
3093,,,,,,,,0.18928698,0.17118442,0.12147919,0.16260387084731912,0.03072470577860009,0.0372204142868383,0.025712583262453327,0.0677966101694915,0.15932203389830513,2.9436133,7.890262,1.0000001
3094,,,,,,,,0.18490395,0.16509804,0.10647047,0.1662048091813064,0.032568740776623174,0.03655790122169887,0.0256922342744966,0.07288135593220339,0.15932203389830515,2.9151638,8.529053,1.0000001
3095,,,,,,,,0.17919338,0.15731524,0.08821906,0.1716488280013359,0.03306212744653753,0.03595024814268898,0.025687379264017526,0.07796610169491527,0.15932203389830515,2.6169844,7.564307,1.0000001
3096,,,,,,,,0.17374754,0.15031004,0.073987894,0.1772392077412934,0.03470576971150159,0.03531329414593321,0.025668800468195013,0.08305084745762713,0.15932203389830515,2.0744133,5.153352,1.0000001
3097,,,,,,,,0.16832057,0.14352001,0.06148382,0.17899802276317697,0.03469005523763237,0.034733214731418105,0.025667627909173818,0.08813559322033901,0.15932203389830513,1.5563279,3.0218484,0.99999994
3098,,,,,,,,0.16308948,0.13733721,0.0517194,0.18368345885862453,0.03545207881271456,0.03412622282505871,0.025651461236448476,0.09322033898305088,0.15932203389830513,1.1185379,1.7714852,0.99999994
3099,,,,,,,,0.15795541,0.13142382,0.043216497,0.18476464302874562,0.0358617037553344,0.03357604817411358,0.02565076673345976,0.09830508474576267,0.15932203389830513,0.68748564,0.8293224,0.9999999
3100,,,,,,,,0.15296364,0.12598668,0.036562476,0.18468541104733852,0.03658476910365326,0.0329986464903883,0.02563629697330686,0.10338983050847458,0.15932203389830515,0.5008746,0.783064,1.0000001
3101,,,,,,,,0.1481059,0.120819405,0.030745625,0.18861561970303048,0.036551756018922237,0.032480424188219004,0.02563916506888285,0.10847457627118645,0.15932203389830513,0.5727937,1.6058356,1.0
3102,,,,,,,,0.14340077,0.11608036,0.026239771,0.18606706092304245,0.03616788419688805,0.031937338516912224,0.025626937337283426,0.11355932203389832,0.15932203389830513,0.68858415,2.9253936,1.0000001
3103,,,,,,,,0.13885073,0.11159271,0.022248292,0.18768997395554274,0.03517448429509338,0.03145239065857146,0.02562992106463768,0.11864406779661013,0.15932203389830515,0.80437243,4.37145,1.0
3104,,,,,,,,0.1344252,0.10745488,0.019168144,0.18241315955483534,0.03503277928546685,0.030941565229862383,0.0256187651217444,0.12372881355932211,0.15932203389830515,0.87158394,5.8205795,1.0000001
3105,,,,,,,,0.1301846,0.10356065,0.016396122,0.17603864150331577,0.03425516783679347,0.030492474466197,0.025624536426866518,0.12881355932203392,0.15932203389830515,0.9247811,7.2686243,1.0
3106,,,,,,,,0.12610748,0.100006506,0.014304992,0.1769443688257237,0.033468883362685845,0.030021450300421786,0.02561469024188293,0.13389830508474587,0.15932203389830515,0.97798204,8.7184305,0.99999994
3107,,,,,,,,0.12222371,0.096668236,0.012368202,0.17156086698520748,0.03355784994831341,0.029610619630084177,0.025619479907690857,0.13898305084745766,0.15932203389830513,1.0311843,10.168629,0.9999999
3108,,,,,,,,0.118464954,0.09359769,0.010921517,0.1680262709243524,0.03250286108880889,0.02917493856750102,0.025609590461176876,0.14406779661016947,0.15932203389830518,1.084384,11.618918,0.9999999
3109,,,,,,,,0.114914194,0.09072632,0.009537822,0.16282747969596265,0.03134581409583029,0.02880190769943833,0.02561604988540489,0.1491525423728813,0.15932203389830513,1.1317487,13.019642,0.9999998
3110,,,,,,,,0.11152722,0.08812083,0.008543479,0.15871728081783504,0.030388878738412225,0.028407504714356508,0.02560630018669603,0.1542372881355932,0.15932203389830515,1.1683958,14.329216,1.0000001
3111,,,,,,,,0.108349316,0.08568865,0.007547181,0.15454448364825132,0.029718857235948328,0.028073772585028703,0.025610643834112486,0.15932203389830507,0.15932203389830515,1.2645586,15.744955,1.0000001
3112,,,,,,,,0.105293654,0.08346242,0.006849759,0.14955285384936698,0.029026586616781865,0.027715117376816856,0.025599723889355313,0.16440677966101697,0.15932203389830515,1.4253314,17.275795,1.0000002
3113,,,,,,,,0.10245071,0.08139164,0.006112608,0.1477343513113076,0.028290557956208117,0.02741858479250611,0.025604555817947856,0.1694915254237288,0.15932203389830513,1.5860748,18.806513,1.0000001
3114,,,,,,,,0.09977239,0.07953434,0.005631281,0.1428913677643859,0.02778109562561884,0.02710081025170716,0.025592585784563325,0.1745762711864406,0.15932203389830515,1.7468207,20.337236,0.99999994
3115,,,,,,,,0.097312994,0.07781807,0.005085596,0.1394742976292056,0.02651709692663286,0.0268440078707246,0.02559428628643746,0.17966101694915254,0.15932203389830515,1.8690838,20.958828,1.0
3116,,,,,,,,0.09496939,0.076262094,0.004748504,0.13572621141148036,0.02659011434629145,0.026561768650070955,0.025580482635254326,0.18474576271186435,0.15932203389830518,1.9814359,21.346315,1.0000001
3117,,,,,,,,0.09282946,0.07482324,0.0043303766,0.13250180077019322,0.02608067640846063,0.02634033421043156,0.025582456616424405,0.18983050847457625,0.15932203389830513,2.0937896,21.733782,0.9999999
3118,,,,,,,,0.0908295,0.07354612,0.0040992904,0.1300558145852295,0.025078957111260677,0.026095490180424282,0.025567917068168,0.19491525423728817,0.15932203389830515,2.2061405,22.121254,1.0000001
3119,,,,,,,,0.08903194,0.07237372,0.0037786236,0.12978034090194993,0.025164470815490926,0.025909840422315297,0.025567489562188135,0.2,0.15932203389830515,2.7581484,22.80953,1.0
3120,,,,,,,,0.08733851,0.07132834,0.0036212883,0.12731485302496665,0.02497390208730955,0.025698098617696872,0.02555200274045952,-0.1,0.16440677966101702,1.1566005,9.21213e-06,1.0
3121,,,,,,,,0.08584176,0.07037601,0.0033695197,0.1256143898195009,0.02440352172630122,0.02554652334688289,0.02555276388043959,-0.09491525423728817,0.16440677966101697,1.7256552,1.3637667e-06,0.9999999
3122,,,,,,,,0.08446943,0.06955405,0.0032704126,0.12434820589239068,0.02341688455813398,0.0253703752690908,0.02553747524406643,-0.0898305084745763,0.16440677966101697,2.294718,1.0728733e-06,1.0000001
3123,,,,,,,,0.08328395,0.06881285,0.003073682,0.121834765806422,0.022954442343826417,0.0252518964062773,0.02553673023927568,-0.0847457627118644,0.16440677966101702,2.8638647,3.4100894e-06,1.0000001
3124,,,,,,,,0.08218537,0.06817217,0.0030153075,0.12169101855238726,0.023271887883004,0.025105895010113514,0.025521360983791937,-0.07966101694915252,0.16440677966101702,3.430358,2.234969e-05,0.99999994
3125,,,,,,,,0.08126701,0.06760392,0.0028590031,0.12106511036314496,0.02289201392931488,0.025018418496350107,0.025522608312210374,-0.0745762711864407,0.16440677966101697,3.9951947,0.00031433703,1.0
3126,,,,,,,,0.0804515,0.067140855,0.00283488,0.1207197535745079,0.022853037697594704,0.02490432773275486,0.025508101478565998,-0.06949152542372879,0.164406779661017,4.540303,0.012257196,1.0
3127,,,,,,,,0.07980126,0.06673834,0.002712427,0.11948669817267506,0.022869324940331615,0.02484557785491696,0.02550833220186847,-0.06440677966101693,0.164406779661017,4.70185,0.008137453,0.99999994
3128,,,,,,,,0.07921243,0.06641301,0.0027124227,0.11922178131848471,0.02290189975677596,0.024756658421125968,0.02549402128720037,-0.05932203389830508,0.164406779661017,4.863506,0.0053949994,1.0
3129,,,,,,,,0.078780495,0.06614181,0.0026149892,0.11871080398874817,0.02251732305245196,0.024723513196750417,0.025496243407362423,-0.054237288135593184,0.16440677966101697,5.1406765,0.036745608,1.0
3130,,,,,,,,0.07842741,0.065955885,0.0026373377,0.11663340341433998,0.02328675196614848,0.024661131295829468,0.025482597168428975,-0.04915254237288136,0.16440677966101697,4.9434977,0.039448243,0.99999994
3131,,,,,,,,0.07821994,0.06581653,0.0025633664,0.11694160938569821,0.022388553741748928,0.024651746791609183,0.025483558602033524,-0.04406779661016949,0.16440677966101702,4.63354,0.015140517,1.0000001
3132,,,,,,,,0.07804969,0.06573694,0.0026015632,0.11818884346545737,0.022078064925437887,0.024609433713261634,0.02546979779872277,-0.038983050847457616,0.16440677966101702,4.755978,0.051676705,1.0000001
3133,,,,,,,,0.078007855,0.065693945,0.0025445616,0.11778570250172124,0.022675551317591608,0.024619529800112054,0.025472349376728803,-0.03389830508474574,0.164406779661017,4.893117,0.19673395,1.0000001
3134,,,,,,,,0.07801398,0.06571621,0.0025976826,0.11755363478908504,0.023076070775955315,0.024596936655938775,0.025458875408052455,-0.028813559322033895,0.16440677966101702,4.7773123,0.1809847,1.0000001
3135,,,,,,,,0.07813841,0.06576949,0.002557167,0.11776707040968289,0.02275980988813024,0.024624148249818425,0.025459914675809634,-0.02372881355932199,0.164406779661017,4.682833,0.16089952,0.99999976
3136,,,,,,,,0.078271404,0.06586519,0.0026207701,0.11584568660023636,0.02279507440824283,0.02461532558526518,0.025446150547390252,-0.018644067796610105,0.164406779661017,4.610288,0.1611849,1.0
3137,,,,,,,,0.078502566,0.065980636,0.002591557,0.11867054322100154,0.022664507250063852,0.024655449009179063,0.02544867554406537,-0.013559322033898261,0.164406779661017,4.559866,0.16396919,1.0
3138,,,,,,,,0.078749016,0.066142485,0.0026649577,0.12008695414288162,0.022701296439015885,0.02465938380228426,0.025435192362018737,-0.008474576271186373,0.164406779661017,4.505854,0.17048177,1.0000001
3139,,,,,,,,0.07908344,0.06631871,0.0026470735,0.11823672945443885,0.02279211393119968,0.02470977374069083,0.025436297882507564,-0.0033898305084745475,0.164406779661017,4.3630996,0.25974935,1.0
3140,,,,,,,,0.07939642,0.06652016,0.002726248,0.12016921889674752,0.023509260789176603,0.024721008920300873,0.025422759086947574,0.001694915254237329,0.16440677966101702,4.231422,0.35714412,1.0
3141,,,,,,,,0.079780854,0.06672679,0.00271506,0.12071248314313246,0.022660962887273425,0.02477835210929719,0.025425744102194316,0.006779661016949241,0.164406779661017,4.0997396,0.48313695,1.0000001
3142,,,,,,,,0.08015294,0.066964105,0.0027998262,0.11950186161504006,0.02335638948938747,0.024796691310587864,0.025412913010138087,0.011864406779661087,0.16440677966101702,3.9683218,0.6769396,1.0000001
3143,,,,,,,,0.08058595,0.067200996,0.0027954963,0.12034734166915173,0.022995059362454075,0.02485854745761602,0.025414845488224695,0.016949152542372888,0.16440677966101702,3.8547843,1.1293924,0.9999999
3144,,,,,,,,0.080969185,0.06744644,0.002881527,0.1211687903665662,0.023337295186374507,0.024878340804500146,0.02540227837370947,0.02203389830508475,0.164406779661017,3.7446263,1.7016865,1.0
3145,,,,,,,,0.0813981,0.067682646,0.0028789316,0.12021306940860248,0.0233521486534985,0.0249414146731383,0.02540635956015964,0.02711864406779666,0.16440677966101697,3.6314528,2.3315816,1.0
3146,,,,,,,,0.08178891,0.06793405,0.0029660463,0.12342009293269478,0.023486120078967054,0.02496280106527384,0.025394755502630848,0.0322033898305085,0.164406779661017,3.5392294,3.013669,1.0
3147,,,,,,,,0.0822155,0.06817075,0.0029654775,0.1236441823428294,0.02348419181775015,0.025025018241260064,0.02539806856894382,0.03728813559322035,0.16440677966101697,3.4629395,3.7253094,1.0
3148,,,,,,,,0.08256793,0.06840074,0.0030487482,0.12408514605937217,0.02367502061037955,0.025042684011412804,0.025387087867111236,0.04237288135593221,0.16440677966101702,3.3825197,4.483682,1.0000001
3149,,,,,,,,0.08294587,0.06860988,0.003044868,0.12466105470333483,0.023443214282489012,0.02510155195084688,0.02539299671284215,0.047457627118644055,0.16440677966101697,3.3015742,5.253241,0.9999999
3150,,,,,,,,0.08326806,0.0688228,0.0031250052,0.12365818644953443,0.023071047701260856,0.025116977474647605,0.025383387307134513,0.05254237288135596,0.16440677966101697,3.220629,6.0261006,1.0000002
3151,,,,,,,,0.0836098,0.06901113,0.003118967,0.12547759671501618,0.024209750299833355,0.025171479096161013,0.025388849469524792,0.057627118644067804,0.164406779661017,3.18417,6.738445,0.99999994
3152,,,,,,,,0.08386122,0.06918243,0.0031910066,0.12514601627859978,0.024154432698409323,0.02517990339995499,0.02538019657020907,0.06271186440677964,0.16440677966101702,3.1557195,7.376843,1.0
3153,,,,,,,,0.08412782,0.069326,0.0031780316,0.12640339194085728,0.023765650350533903,0.025228363171478925,0.025388572469802285,0.06779661016949157,0.164406779661017,3.1272683,8.015503,0.99999994
3154,,,,,,,,0.0843295,0.069467485,0.0032441432,0.12588769566732194,0.024582702490791673,0.025232573234747868,0.0253815198483884,0.07288135593220338,0.164406779661017,3.0988188,8.654322,1.0000001
3155,,,,,,,,0.084544934,0.06958044,0.0032264988,0.12758819547111871,0.024231431621867965,0.02527518231082709,0.025389632660656268,0.07796610169491527,0.16440677966101702,2.7536118,7.410559,1.0
3156,,,,,,,,0.084665984,0.06967299,0.003282627,0.12702363220278753,0.02410438560467404,0.02527139659045892,0.025383695335665254,0.0830508474576271,0.16440677966101702,2.2110388,5.000479,0.99999976
3157,,,,,,,,0.08480103,0.06973717,0.0032567792,0.12696762381832405,0.024284771327890368,0.02530753786043181,0.025394881245695482,0.08813559322033893,0.16440677966101697,1.6934464,2.8806365,0.9999999
3158,,,,,,,,0.08487036,0.0697981,0.0033061022,0.12783163278150222,0.024305079052508106,0.025299519020436645,0.025390796733654335,0.09322033898305081,0.16440677966101697,1.2556552,1.649429,1.0000002
3159,,,,,,,,0.08495613,0.069832265,0.003275432,0.1272366964377321,0.024476832303421545,0.025330303455720644,0.025402135625173048,0.0983050847457627,0.164406779661017,0.82536215,0.72418106,1.0000001
3160,,,,,,,,0.08495026,0.06984709,0.0033151533,0.12656676777152745,0.024288152010168113,0.025315363514172337,0.02539970238995209,0.10338983050847456,0.164406779661017,0.69333553,0.6868419,1.0000001
3161,,,,,,,,0.08496216,0.06983594,0.0032766226,0.1253341699313493,0.024750328739356096,0.025340942984786112,0.02541486489237468,0.10847457627118645,0.164406779661017,0.76577854,1.4315144,0.99999994
3162,,,,,,,,0.08490629,0.06982029,0.0033094326,0.12599396538064217,0.024134458014649376,0.025322901938195592,0.0254154450637708,0.1135593220338983,0.16440677966101702,0.88156646,2.715405,1.0
3163,,,,,,,,0.08486725,0.06977775,0.0032658598,0.12712162924263784,0.024369654012077645,0.025344238837705514,0.02543241467183172,0.11864406779661014,0.16440677966101702,0.99735546,4.151279,1.0
3164,,,,,,,,0.08473267,0.06971385,0.003288699,0.12660878498425834,0.023984199833075214,0.025320464168410793,0.025436656235578003,0.12372881355932208,0.16440677966101702,1.1131455,5.627494,0.99999994
3165,,,,,,,,0.08461456,0.069623165,0.003236806,0.12448267853478041,0.023922758122420076,0.025337861016855735,0.02545977967307809,0.1288135593220339,0.16440677966101697,1.1669456,7.075419,0.99999994
3166,,,,,,,,0.08442127,0.06952343,0.0032520543,0.12517057103651383,0.024237726629993177,0.02531238862767113,0.025470038454511207,0.13389830508474587,0.16440677966101702,1.2201476,8.525099,1.0000002
3167,,,,,,,,0.08424031,0.06939458,0.0031941168,0.12364613420777586,0.024061330226843664,0.025327194338930693,0.025498764775930455,0.13898305084745763,0.164406779661017,1.2733485,9.975276,0.99999994
3168,,,,,,,,0.083954036,0.06923858,0.003197938,0.12287596574639745,0.023899578353110545,0.02529774290614911,0.025516905191555504,0.1440677966101695,0.164406779661017,1.3265457,11.425565,1.0
3169,,,,,,,,0.083676875,0.069052,0.0031305286,0.12202030608241156,0.023890676186640904,0.025310255379411634,0.025556329435805502,0.14915254237288136,0.164406779661017,1.377079,12.853197,0.99999994
3170,,,,,,,,0.08331002,0.068848,0.0031251344,0.12067415300084855,0.02364262146086176,0.025280794898282187,0.025585662124358054,0.15423728813559326,0.16440677966101697,1.4137295,14.162798,1.0000001
3171,,,,,,,,0.082946666,0.06861047,0.0030499212,0.11902865103413875,0.023110052934796288,0.02529257566366473,0.025636352581255125,0.15932203389830513,0.164406779661017,1.4503567,15.472327,1.0000001
3172,,,,,,,,0.08246208,0.06833698,0.0030318405,0.11992404437117538,0.023216855675259537,0.02526095884154224,0.0256793299727453,0.164406779661017,0.16440677966101702,1.4868517,16.781454,1.0
3173,,,,,,,,0.08197505,0.06802717,0.002945814,0.11764288956760241,0.022716840489802086,0.025272081182905314,0.025746667383495632,0.16949152542372883,0.164406779661017,1.523348,18.09056,1.0000001
3174,,,,,,,,0.081377305,0.067688435,0.0029166618,0.11573533074494445,0.02244875867251475,0.025241915726311438,0.025807211975783246,0.17457627118644067,0.164406779661017,1.6231446,19.512587,0.99999994
3175,,,,,,,,0.08076899,0.06730967,0.002821394,0.11226221995810594,0.0219638485835956,0.025253655097174088,0.02589256172379671,0.17966101694915254,0.16440677966101702,1.7793419,20.935871,1.0000001
3176,,,,,,,,0.080012366,0.066880986,0.0027779522,0.11175650905388532,0.021438532482292872,0.025222590096095676,0.025974039732964076,0.18474576271186435,0.16440677966101697,1.8916955,21.323366,1.0000001
3177,,,,,,,,0.07923601,0.066408336,0.0026706662,0.10896151929383015,0.021148964261688354,0.025234871950326775,0.026083881543688285,0.1898305084745763,0.16440677966101697,2.0040488,21.710835,1.0000001
3178,,,,,,,,0.07831975,0.06589256,0.0026151775,0.10678141474876804,0.02046520671164402,0.025206238091568352,0.02619058153938404,0.19491525423728814,0.16440677966101697,2.1164002,22.098324,0.9999999
3179,,,,,,,,0.07737722,0.0653311,0.0024985871,0.10334404214848592,0.019516206904051307,0.025219723566385892,0.0263255740414438,0.19999999999999996,0.164406779661017,2.228754,22.48579,1.0
3180,,,,,,,,0.07625195,0.06470416,0.002429281,0.09989653929271673,0.019405417272755462,0.025190585703697158,0.02646061523317975,-0.1,0.16949152542372883,1.8100722,6.2848267e-06,1.0000001
3181,,,,,,,,0.07509229,0.06402995,0.0023020129,0.09493811897060915,0.0185674550186356,0.025205005666190817,0.026627697196759014,-0.09491525423728814,0.16949152542372878,2.3791282,-2.5643135e-06,1.0
3182,,,,,,,,0.07376427,0.063301995,0.002223022,0.09045786403038514,0.017544000211070828,0.0251787698526568,0.026794371868347853,-0.08983050847457626,0.1694915254237288,2.948177,7.17939e-06,1.0000001
3183,,,,,,,,0.072408915,0.06253419,0.0020907265,0.08686892055923857,0.016876027639733754,0.025194888259794563,0.026991664916528952,-0.08474576271186436,0.1694915254237288,3.5173092,2.8079269e-06,0.9999999
3184,,,,,,,,0.070838206,0.061690185,0.0020026725,0.07998507835589948,0.015521088430005115,0.025168622810884615,0.027191635377369433,-0.07966101694915252,0.1694915254237288,4.0834837,7.826827e-05,1.0000001
3185,,,,,,,,0.069234855,0.06080849,0.001865654,0.07295861862307675,0.014310420183056463,0.02518621801069784,0.0274265391378824,-0.07457627118644065,0.1694915254237288,4.6368413,0.0030507906,0.99999994
3186,,,,,,,,0.067422844,0.05985914,0.0017730417,0.06676307386799858,0.012816200021988756,0.02516342878367584,0.027663587108907504,-0.06949152542372883,0.16949152542372878,4.944953,0.009892193,1.0000001
3187,,,,,,,,0.065601215,0.058889844,0.0016374417,0.05977336434453186,0.011274410924970649,0.02518311628840645,0.027933345926336617,-0.06440677966101693,0.1694915254237288,5.106075,0.0065384028,0.9999999
3188,,,,,,,,0.06350836,0.0578252,0.0015419394,0.05168288380429448,0.009989059628449842,0.025160442369792806,0.028207751280654725,-0.05932203389830507,0.16949152542372883,5.3595595,0.011669194,1.0
3189,,,,,,,,0.061430756,0.05676064,0.0014097876,0.04335548802564957,0.008101312286813258,0.02518163730041669,0.02851864047935061,-0.054237288135593205,0.1694915254237288,5.442867,0.058798976,0.9999999
3190,,,,,,,,0.059045896,0.055587318,0.001314508,0.03412412812205656,0.006717410704990702,0.02516238357038838,0.028832946775686295,-0.04915254237288135,0.16949152542372878,5.1329136,0.022706842,0.99999994
3191,,,,,,,,0.056794867,0.054484013,0.001194957,0.024641305404910545,0.004786357534868802,0.025185482535526448,0.02918109246008712,-0.0440677966101695,0.1694915254237288,4.862137,0.010569526,1.0000001
3192,,,,,,,,0.0539403,0.053122334,0.0010903096,0.015151303841714092,0.0029361218894116236,0.02516603724861315,0.029534902389603268,-0.03898305084745766,0.1694915254237288,5.083915,0.06158366,1.0000001
3193,,,,,,,,0.05546884,0.05409637,0.0013138757,0.005209617904567611,0.0009298134614957557,0.025190271467074834,0.029926041020526036,-0.03389830508474575,0.16949152542372878,5.170585,0.17749132,1.0000001
3194,,,,,,,,0.057624545,0.055468805,0.001716277,-0.004723656810006427,0.0009338407003117019,0.025173833472999875,0.03032147469554684,-0.02881355932203392,0.16949152542372878,5.0549912,0.16310927,0.99999994
3195,,,,,,,,0.05964486,0.05678319,0.0021783584,-0.014224500961687533,0.002746369243939186,0.02519945219707331,0.030751582542954535,-0.023728813559321982,0.16949152542372878,4.9605103,0.14485514,1.0
3196,,,,,,,,0.06190633,0.05830209,0.0028820967,-0.023681166758642028,0.004571456483632769,0.0251821666772929,0.0311878888720845,-0.018644067796610157,0.16949152542372883,4.889843,0.14712837,1.0000001
3197,,,,,,,,0.06418739,0.05985926,0.0037792644,-0.031918974775482445,0.006357970639319701,0.0252082019603133,0.031661525366843864,-0.013559322033898268,0.16949152542372878,4.8394184,0.14967176,0.99999994
3198,,,,,,,,0.066640556,0.061594337,0.0051032184,-0.03900242225032106,0.007599782601954645,0.02519321526255746,0.03213951690209451,-0.00847457627118642,0.1694915254237288,4.7423296,0.19028267,1.0000004
3199,,,,,,,,0.06913851,0.06339451,0.0068674614,-0.0443951823629621,0.008764104824881092,0.025219812209716915,0.032652792184641816,-0.0033898305084745554,0.16949152542372878,4.5987935,0.29026097,0.99999994
3200,,,,,,,,0.07175389,0.06535671,0.009468321,-0.04854429981891974,0.009260090667169412,0.02520140314031336,0.03317085422851648,0.0016949152542373093,0.16949152542372883,4.467112,0.39699546,1.0000001
3201,,,,,,,,0.074417405,0.0673997,0.013013186,-0.049201321346618164,0.009515488614179307,0.02522238043606831,0.033721770560647464,0.006779661016949205,0.16949152542372878,4.3354335,0.5337185,0.9999998
3202,,,,,,,,0.07714637,0.069582835,0.018251373,-0.04657061981789417,0.00878744994232148,0.025198238519645397,0.034273083869365915,0.011864406779661022,0.1694915254237288,4.203881,0.72180015,1.0
3203,,,,,,,,0.07994582,0.07187358,0.025405822,-0.04041185789431329,0.007770775702498287,0.025211794719813625,0.03485568248211706,0.016949152542372857,0.1694915254237288,4.086477,1.1941339,1.0000001
3204,,,,,,,,0.08284489,0.074337535,0.035797864,-0.029777472827261616,0.005837071480955723,0.025178731419453555,0.03543978825379569,0.02203389830508477,0.16949152542372883,3.976809,1.7837801,1.0
3205,,,,,,,,0.0877352,0.07815507,0.03979284,-0.013790230869102568,0.002587137649882622,0.025185630120437726,0.03605593291800155,0.027118644067796602,0.1694915254237288,3.8671393,2.4561367,0.9999999
3206,,,,,,,,0.09307457,0.08249422,0.04294059,0.008298127770064095,0.0018520816764648579,0.025148566848340135,0.03667159275782282,0.032203389830508494,0.16949152542372883,3.7738771,3.1636055,1.0
3207,,,,,,,,0.09829742,0.08699928,0.04715614,0.03737511292548074,0.007154991177894982,0.02515053595117534,0.03731756944083461,0.03728813559322035,0.16949152542372883,3.69759,3.8789034,0.9999999
3208,,,,,,,,0.10391001,0.09204582,0.051098183,0.07470946854153987,0.014651498569091249,0.0251071958475274,0.03796446534250619,0.04237288135593221,0.16949152542372883,3.6186297,4.6272945,1.0000001
3209,,,,,,,,0.10922436,0.09720256,0.056186784,0.12098085617908733,0.02298836891144087,0.025105221095819343,0.03864212374413264,0.04745762711864409,0.1694915254237288,3.537685,5.397685,1.0
3210,,,,,,,,0.11874011,0.10558896,0.062316246,0.17403273590264207,0.032962176763530776,0.025060814902855857,0.03931718883307384,0.052542372881355943,0.16949152542372883,3.4567428,6.170923,0.9999998
3211,,,,,,,,0.12896216,0.11556973,0.08129395,0.2312973373327269,0.0433684294040757,0.025057148066768037,0.0400195444739906,0.057627118644067804,0.16949152542372883,3.3678231,6.863594,0.99999994
3212,,,,,,,,0.13912947,0.12652262,0.10688559,0.2888566004179861,0.05602113946844923,0.025008009920235986,0.04071798071542169,0.06271186440677967,0.16949152542372883,3.3393762,7.502061,1.0000002
3213,,,,,,,,0.14959651,0.13869947,0.13959283,0.34993382991552346,0.06641199298396401,0.024998507894816394,0.041440702861085914,0.06779661016949154,0.1694915254237288,3.3109229,8.140773,0.9999998
3214,,,,,,,,0.16004212,0.15202996,0.18072139,0.41039982821860527,0.07820934569127151,0.024946036595233933,0.04215533522660604,0.07288135593220342,0.16949152542372883,3.2824745,8.779586,1.0000001
3215,,,,,,,,0.17069763,0.16674867,0.23134989,0.4598160939247136,0.08730524964816055,0.024936313662276482,0.04289293398575933,0.07796610169491525,0.16949152542372883,2.8902369,7.2568107,1.0000001
3216,,,,,,,,0.18141489,0.18295749,0.29211047,0.4948720888127192,0.09483021392446424,0.024884284376397493,0.04362127934107267,0.08305084745762713,0.16949152542372883,2.3476653,4.8477616,1.0
3217,,,,,,,,0.1892116,0.19564176,0.3338235,0.523047876830833,0.10078376402901311,0.0248747570717809,0.04436940774564597,0.088135593220339,0.1694915254237288,1.8305641,2.7405996,1.0
3218,,,,,,,,0.19024682,0.19773413,0.31744146,0.5327696141697886,0.10353265311440019,0.02482370493738953,0.0451051073942685,0.09322033898305081,0.1694915254237288,1.3978316,1.531953,1.0000001
3219,,,,,,,,0.19077669,0.19889261,0.29644728,0.5257778231446334,0.10156156247494251,0.024815030264408056,0.04585808157773102,0.09830508474576272,0.16949152542372883,1.02727,0.654223,1.0
3220,,,,,,,,0.19149357,0.20048192,0.27840698,0.5093864210485773,0.09781771852777975,0.024764534052983237,0.04659801153386908,0.10338983050847456,0.16949152542372883,0.8917787,0.599934,1.0
3221,,,,,,,,0.192112,0.20180811,0.2595894,0.48781302572777924,0.09469037506690352,0.024758151466231115,0.04735556735775829,0.10847457627118644,0.16949152542372878,0.95876306,1.2662581,0.9999999
3222,,,,,,,,0.19279374,0.20336,0.24270725,0.4489845414988985,0.08594802089670033,0.02471167970465139,0.04809851337264854,0.11355932203389829,0.1694915254237288,1.0745506,2.508492,0.9999999
3223,,,,,,,,0.19343159,0.20473365,0.22566357,0.40713358380746023,0.07850440415044656,0.024708561269559903,0.0488568391434689,0.11864406779661019,0.16949152542372883,1.1903411,3.9318917,1.0
3224,,,,,,,,0.19410163,0.20629251,0.21032993,0.36447656136338746,0.0698055898040238,0.024664154011460108,0.04960033936428213,0.12372881355932208,0.1694915254237288,1.3061298,5.40504,1.0000001
3225,,,,,,,,0.194747,0.20768405,0.19494836,0.3209049912025185,0.06171277232518138,0.024664557282225857,0.0503593546418769,0.12881355932203387,0.16949152542372878,1.4091115,6.8822308,0.9999999
3226,,,,,,,,0.19540823,0.20906228,0.18021426,0.27732062554913606,0.05432185318782398,0.02462543789963418,0.05110143315979796,0.13389830508474587,0.1694915254237288,1.4623116,8.331778,0.9999999
3227,,,,,,,,0.19604307,0.20852363,0.15690985,0.24120113347639902,0.046731944108282096,0.02462983071308367,0.05185707745480366,0.13898305084745763,0.1694915254237288,1.5155132,9.781922,0.99999994
3228,,,,,,,,0.1966883,0.20788707,0.13559705,0.21069116881466568,0.04114008119460558,0.024593106899493122,0.052596786986846666,0.1440677966101695,0.16949152542372883,1.5687133,11.232204,1.0000001
3229,,,,,,,,0.19732282,0.20725352,0.116884574,0.18493051905992197,0.03528794087089184,0.024601435195502452,0.0533513812650419,0.14915254237288136,0.1694915254237288,1.6219119,12.682509,1.0
3230,,,,,,,,0.19796345,0.20665176,0.1005573,0.16703220146200642,0.03188438083362614,0.02457038786667241,0.05408857784643154,0.1542372881355932,0.16949152542372883,1.659059,13.996348,1.0000001
3231,,,,,,,,0.19859385,0.2060138,0.08624448,0.15970899747378747,0.030663874392324143,0.02458303933133357,0.05483853508298562,0.15932203389830504,0.16949152542372878,1.6955993,15.305606,1.0
3232,,,,,,,,0.19922963,0.20542663,0.07395743,0.161799082058955,0.03061899033937209,0.024554899597582374,0.055571264148174794,0.16440677966101697,0.16949152542372883,1.7320956,16.614737,1.0000001
3233,,,,,,,,0.1998555,0.20479162,0.06320847,0.17818451194279572,0.03462654376920948,0.024572340575878662,0.05631707034161989,0.16949152542372878,0.16949152542372878,1.768595,17.92387,1.0
3234,,,,,,,,0.20048481,0.20421804,0.05412633,0.20730063849958258,0.03970736644321927,0.024550858384753328,0.05704359465517743,0.1745762711864406,0.1694915254237288,1.8050916,19.233007,1.0000001
3235,,,,,,,,0.20110154,0.20359097,0.0461913,0.250371137440588,0.04768366145632795,0.024573279351429646,0.05778086527493005,0.17966101694915254,0.16949152542372878,1.8415874,20.54212,1.0000001
3236,,,,,,,,0.20172308,0.20303224,0.03956068,0.3070287786469151,0.05866676709757717,0.024555016936972894,0.05849803022189839,0.1847457627118644,0.16949152542372883,1.8590835,21.402319,1.0000001
3237,,,,,,,,0.20232868,0.20241447,0.03375054,0.36847095910152927,0.07057698747550535,0.024582140267973278,0.05922477468849005,0.18983050847457628,0.1694915254237288,1.9143083,21.687916,1.0000001
3238,,,,,,,,0.20293935,0.20187455,0.02896661,0.43328824061959365,0.08295342225314388,0.024569996662825267,0.05992876998804958,0.1949152542372881,0.1694915254237288,2.0266607,22.075386,1.0000001
3239,,,,,,,,0.2035287,0.20126808,0.024739496,0.5000945318369204,0.0972087004623251,0.024601493251626937,0.060640578848501325,0.2,0.1694915254237288,2.1390116,22.462858,1.0
3240,,,,,,,,0.20412944,0.20074964,0.021299269,0.5481135066639123,0.10286405107927171,0.024591115140323756,0.061329359306460524,-0.1,0.17457627118644067,2.4635403,5.97843e-07,0.99999994
3241,,,,,,,,0.20469914,0.20015295,0.018220818,0.5992437240320407,0.1165616535699718,0.02462406975804828,0.062023835506645794,-0.09491525423728815,0.17457627118644062,3.0325963,2.2013237e-06,1.0000001
3242,,,,,,,,0.20528762,0.19966434,0.015770191,0.6498260207495636,0.12704952523198465,0.024616634873056313,0.06269162312717763,-0.08983050847457626,0.17457627118644062,3.601649,1.4721769e-05,1.0
3243,,,,,,,,0.20583035,0.19907458,0.013523702,0.6783366422079562,0.13096714504334034,0.024652724164284486,0.06336515552307806,-0.08474576271186433,0.17457627118644062,4.170746,3.026307e-05,0.9999999
3244,,,,,,,,0.20641457,0.19862121,0.01176762,0.6969856307248056,0.13629715474901394,0.024646902481240254,0.06401502341500588,-0.07966101694915254,0.17457627118644067,4.727235,0.0006964652,1.0
3245,,,,,,,,0.20693435,0.19803344,0.010106668,0.7123943406737888,0.1380732019231078,0.024684134703992715,0.06467265002616365,-0.07457627118644065,0.17457627118644062,5.1884794,0.012073576,1.0
3246,,,,,,,,0.20671004,0.19634058,0.008271048,0.7040826086612519,0.13318215045916007,0.02467970038878442,0.06530669044854046,-0.06949152542372879,0.17457627118644067,5.349602,0.00798703,1.0000002
3247,,,,,,,,0.20284279,0.18903661,0.004977669,0.6788194478677653,0.13481636759213034,0.024717782418001814,0.06594582945039384,-0.0644067796610169,0.17457627118644062,5.5107284,0.0052759987,1.0000001
3248,,,,,,,,0.19870198,0.18164214,0.0029892053,0.6726996671058579,0.12915510198602576,0.0247140640085208,0.0665574091950723,-0.05932203389830505,0.17457627118644067,5.808261,0.025914099,1.0000001
3249,,,,,,,,0.1948081,0.17484805,0.001778595,0.6462110093017905,0.12206266874927776,0.024753268919937114,0.06717231230399968,-0.05423728813559322,0.17457627118644067,5.632905,0.03409521,0.99999994
3250,,,,,,,,0.1908871,0.16830985,0.001121803,0.6125157216893369,0.12037607078570402,0.02475027022394477,0.06775899092835237,-0.04915254237288134,0.17457627118644067,5.3223233,0.013034239,0.9999999
3251,,,,,,,,0.18714193,0.1622179,0.00065304845,0.5831084815236043,0.11452307080333991,0.024789062218385356,0.06834721259551774,-0.04406779661016949,0.17457627118644067,5.2065053,0.013227802,0.9999999
3252,,,,,,,,0.18341121,0.1564053,0.00044970738,0.5486293562506367,0.1085156923247606,0.024785648655274856,0.06890707553853821,-0.03898305084745764,0.17457627118644067,5.4118485,0.07332211,0.99999994
3253,,,,,,,,0.17982951,0.1509577,0.00024020199,0.5063508398726885,0.09586793075024885,0.024824178225676213,0.06946887399139295,-0.03389830508474573,0.17457627118644067,5.4480515,0.15998834,0.9999999
3254,,,,,,,,0.17629614,0.14580299,0.00019819583,0.4661897531016448,0.09352923023947808,0.02481964813960212,0.06999946641517764,-0.02881355932203392,0.17457627118644067,5.332671,0.146859,1.0
3255,,,,,,,,0.17292407,0.14099292,8.3284554e-05,0.4303128025148044,0.08250370306658845,0.024857463729890932,0.07052834766223219,-0.023728813559322052,0.17457627118644062,5.2381907,0.1303258,1.0000001
3256,,,,,,,,0.16962227,0.13646851,0.00010063131,0.3916938985135788,0.07624370202071801,0.0248541451397821,0.0710246736748398,-0.01864406779661018,0.17457627118644067,5.16939,0.13421197,1.0000002
3257,,,,,,,,0.16646805,0.13223353,2.0938991e-05,0.362065471891888,0.06845981001600494,0.02489400688368879,0.07152039501055653,-0.013559322033898301,0.17457627118644062,5.1189675,0.13654949,0.99999994
3258,,,,,,,,0.16338217,0.12824793,6.0638962e-05,0.32690860131609434,0.06319011071113714,0.024891886438422606,0.07198464713366369,-0.008474576271186451,0.17457627118644067,4.978859,0.21222684,0.99999994
3259,,,,,,,,0.16046545,0.124548726,-5.0806134e-06,0.2974239340794485,0.05702956349805047,0.024933173723784157,0.07244411063588323,-0.003389830508474595,0.17457627118644067,4.8344827,0.32381463,1.0000001
3260,,,,,,,,0.15766954,0.1211309,4.35009e-05,0.2755138238165129,0.052413131760612464,0.0249344036964185,0.07286559014728944,0.0016949152542373171,0.1745762711864407,4.7028046,0.44043016,1.0000001
3261,,,,,,,,0.15503381,0.117958754,-1.6186774e-05,0.2518558105917309,0.048120650318399565,0.024979477390380398,0.07328273756484974,0.0067796610169491974,0.17457627118644067,4.571127,0.588219,0.9999998
3262,,,,,,,,0.15249488,0.11500527,3.5644804e-05,0.23596498553175135,0.04535520161483616,0.024982815008459062,0.07366632170378952,0.011864406779660991,0.17457627118644067,4.4394455,0.76956314,1.0000001
3263,,,,,,,,0.1501115,0.11227415,-2.1246202e-05,0.2215523989364699,0.042337176039894675,0.025029528959149776,0.07404449502933234,0.01694915254237284,0.17457627118644067,4.3181686,1.2607462,1.0000001
3264,,,,,,,,0.14787295,0.10977664,3.1716754e-05,0.2108478231637831,0.04168323616211254,0.02503577022423933,0.07438497641157078,0.022033898305084752,0.17457627118644067,4.208502,1.8627918,0.99999994
3265,,,,,,,,0.14574334,0.10746787,-2.3441162e-05,0.20311280444662894,0.03906665963159973,0.02508524417687746,0.07471992083737689,0.027118644067796648,0.1745762711864406,4.0988336,2.5426338,0.9999999
3266,,,,,,,,0.14462666,0.10550917,2.9509085e-05,0.2017826346696909,0.037912831781928516,0.025092398621249318,0.07501997047043531,0.03220338983050851,0.17457627118644062,4.004172,3.2695816,1.0
3267,,,,,,,,0.1440538,0.10378648,-2.4695426e-05,0.19913712143190926,0.03875003686436768,0.02514256649964319,0.0753150752627288,0.03728813559322036,0.17457627118644067,3.931388,4.0240493,0.9999998
3268,,,,,,,,0.1434816,0.10222554,2.828872e-05,0.19948614523415412,0.038214569065740146,0.025152109720916183,0.07557335356440151,0.04237288135593218,0.17457627118644067,3.854741,4.771123,0.9999999
3269,,,,,,,,0.1429986,0.1007985,-2.5102214e-05,0.202207117716112,0.0398778585645399,0.025204854906284817,0.075827769945157,0.04745762711864409,0.1745762711864406,3.7737975,5.5422287,0.99999994
3270,,,,,,,,0.142508,0.09949976,2.7322598e-05,0.20702791961306688,0.03996016223241183,0.025215314969724928,0.07604901812937666,0.05254237288135596,0.17457627118644062,3.6928523,6.31579,1.0
3271,,,,,,,,0.14209914,0.09831611,-2.5254758e-05,0.2121143347554539,0.0410812657067057,0.025268778973053088,0.07626766823647887,0.0576271186440678,0.17457627118644067,3.60282,7.0032597,1.0
3272,,,,,,,,0.1416884,0.09725902,2.6678517e-05,0.2207148937200527,0.04229316508288526,0.025281630278619082,0.0764528286978139,0.0627118644067797,0.17457627118644067,3.5230296,7.627293,1.0000001
3273,,,,,,,,0.14135255,0.0962992,-2.5153062e-05,0.22850772000527655,0.04239847845101839,0.025337740352360458,0.0766370855263557,0.06779661016949153,0.17457627118644067,3.4945786,8.2660265,0.9999999
3274,,,,,,,,0.1410091,0.0954389,2.6237829e-05,0.2382035939594306,0.04565758428728331,0.025351614864930358,0.07679138200488064,0.07288135593220346,0.17457627118644067,3.466129,8.904872,1.0000001
3275,,,,,,,,0.14073363,0.09465736,-2.5051364e-05,0.2430127465471554,0.046098435362923657,0.025408502295857633,0.07694685411075125,0.07796610169491533,0.17457627118644067,3.0268626,7.103098,1.0
3276,,,,,,,,0.14045356,0.09397504,2.5763244e-05,0.2502860415245628,0.04862299609943131,0.02542478137859393,0.07707233833556591,0.08305084745762711,0.17457627118644067,2.48429,4.6952095,1.0000001
3277,,,,,,,,0.14023751,0.093360186,-2.4780173e-05,0.2594703105166184,0.0501697633959822,0.025484325729543972,0.07720024013866557,0.08813559322033891,0.17457627118644067,1.9714087,2.6028867,0.9999999
3278,,,,,,,,0.14000942,0.0928201,2.5525951e-05,0.26530154846206233,0.05320008643222818,0.025501483125922715,0.07730171933185234,0.09322033898305081,0.17457627118644073,1.6008486,1.4312055,1.0000001
3279,,,,,,,,0.13983843,0.09232926,-2.4576779e-05,0.2743412811312271,0.05320065692860633,0.02556105791343196,0.07740816097107961,0.09830508474576267,0.17457627118644067,1.2302862,0.593723,0.9999998
3280,,,,,,,,0.13965587,0.09191018,2.5119163e-05,0.2781194899321236,0.05292992609329924,0.025578931846148345,0.0774886814759984,0.10338983050847453,0.1745762711864407,1.090222,0.52134305,0.9999999
3281,,,,,,,,0.13952799,0.0915346,-2.4407283e-05,0.2855430412919555,0.05428964237486718,0.025638783333566378,0.07757465121413253,0.10847457627118638,0.17457627118644073,1.1517477,1.1110787,1.0
3282,,,,,,,,0.13938461,0.09121766,2.4780173e-05,0.29121627133175454,0.05547825749919964,0.025655025392157388,0.0776365223311029,0.11355932203389826,0.17457627118644067,1.267535,2.3053215,1.0000001
3283,,,,,,,,0.13929144,0.0909339,-2.4102192e-05,0.2945865659814755,0.05731455485153596,0.025712805644218163,0.07770530308015786,0.11864406779661014,0.17457627118644073,1.3833253,3.7134376,0.9999999
3284,,,,,,,,0.1391846,0.0907105,2.4576779e-05,0.3041193424823843,0.057311762112498485,0.02572831157775308,0.07774997042973987,0.12372881355932201,0.17457627118644073,1.4991155,5.182847,1.0000002
3285,,,,,,,,0.13912565,0.09051471,-2.3932696e-05,0.30231912477657724,0.057026325956625365,0.02578536013009672,0.0778023513128339,0.12881355932203384,0.17457627118644067,1.6149033,6.6669674,1.0
3286,,,,,,,,0.13904764,0.09036431,2.4237788e-05,0.3102151546923094,0.05881724946020855,0.02579859391045324,0.07783300766936666,0.13389830508474582,0.17457627118644067,1.7044764,8.138468,1.0
3287,,,,,,,,0.13901338,0.090232156,-2.3593708e-05,0.31364411895937283,0.06009103119559487,0.025853560521449406,0.0778730319159277,0.13898305084745766,0.17457627118644067,1.757679,9.588576,1.0
3288,,,,,,,,0.13896194,0.090148866,2.3966597e-05,0.31503326600164633,0.06025259262516564,0.025866807916671734,0.07789127293587107,0.14406779661016947,0.17457627118644067,1.8108784,11.038833,0.99999994
3289,,,,,,,,0.13895193,0.09007825,-2.3424212e-05,0.3207925498154178,0.06213847693480398,0.025922465550027463,0.07791990916914873,0.14915254237288136,0.17457627118644067,1.8640766,12.489161,1.0
3290,,,,,,,,0.13891912,0.09004066,2.3678454e-05,0.32487516187256626,0.060871926335204704,0.025935230337343452,0.07792947415186714,0.1542372881355932,0.17457627118644067,1.9043478,13.829792,0.99999994
3291,,,,,,,,0.13892455,0.090009734,-2.3068273e-05,0.3238874577602732,0.061672252701877664,0.02599046582306386,0.07795054618396556,0.15932203389830502,0.17457627118644067,1.9408464,15.138932,0.99999994
3292,,,,,,,,0.13891017,0.090018116,2.3356413e-05,0.32534876936228135,0.06222564536492669,0.026004553878925633,0.07795190898968375,0.164406779661017,0.17457627118644067,1.9773406,16.448046,1.0000001
3293,,,,,,,,0.13893177,0.09002801,-2.2907252e-05,0.32839531548044204,0.06503669206105356,0.02606145095140849,0.07796570254880467,0.16949152542372883,0.17457627118644067,2.0138395,17.757175,1.0000001
3294,,,,,,,,0.13892725,0.09006054,2.3131834e-05,0.33178799399501563,0.06310558898413417,0.02607560941759121,0.07796256094852885,0.1745762711864406,0.17457627118644067,2.0503376,19.066315,1.0000001
3295,,,,,,,,0.13895498,0.0900867,-2.2662543e-05,0.3287231015805662,0.06329507274472666,0.026132030052221124,0.07797314581523311,0.17966101694915249,0.17457627118644067,2.0868323,20.375422,0.9999999
3296,,,,,,,,0.13895918,0.09014072,2.283919e-05,0.33166685430474946,0.06492016198714388,0.026146687444571125,0.07796617776683544,0.18474576271186438,0.17457627118644067,2.1233315,21.684557,0.9999999
3297,,,,,,,,0.13899374,0.0901842,-2.2383605e-05,0.33172918995305783,0.06373108296264389,0.026203343523124673,0.07797353293023937,0.18983050847457625,0.17457627118644067,2.1263666,22.20319,0.9999999
3298,,,,,,,,0.13899912,0.090240754,2.2629703e-05,0.3373450836001117,0.0637660718303233,0.026216422154843374,0.07796571063222799,0.19491525423728817,0.17457627118644067,2.1144722,22.369099,1.0000001
3299,,,,,,,,0.13903187,0.090280294,-2.2175014e-05,0.33709707983607134,0.06636645530405247,0.026270987675846458,0.0779732600677469,0.2,0.17457627118644067,2.1025796,22.534964,1.0000001
3300,,,,,,,,0.13903822,0.09033887,2.241901e-05,0.33610294710870153,0.06476455570396392,0.026283126167604573,0.07796484764488054,-0.1,0.17966101694915254,3.1170142,1.2134572e-06,1.0
3301,,,,,,,,0.13906994,0.09037663,-2.1871396e-05,0.3370097147299105,0.06359512340536516,0.02633655624987677,0.07797241690732275,-0.09491525423728811,0.17966101694915254,3.6860678,6.5338025e-07,0.99999994
3302,,,,,,,,0.13906975,0.09041801,2.2104352e-05,0.33856112200951777,0.06518735562879213,0.026345759720620317,0.07796647465992305,-0.08983050847457624,0.17966101694915254,4.2551227,1.17545205e-05,1.0000001
3303,,,,,,,,0.13909215,0.09043279,-2.1655736e-05,0.3427195723154838,0.06556542579718123,0.026396160700324918,0.07797750252727716,-0.08474576271186436,0.17966101694915254,4.8169975,0.00015980976,1.0000001
3304,,,,,,,,0.13908678,0.090460755,2.19651e-05,0.3469490949665839,0.06586193334446702,0.02640409035653354,0.07797379008252563,-0.07966101694915252,0.17966101694915254,5.368875,0.0067926855,1.0000002
3305,,,,,,,,0.13910377,0.09046251,-2.1484355e-05,0.347155035745397,0.06638190092399547,0.026453322849129796,0.07798690832623593,-0.0745762711864407,0.17966101694915254,5.5931334,0.009747493,1.0
3306,,,,,,,,0.1390893,0.090466864,2.1657359e-05,0.3492200380109858,0.06638485794082541,0.026458425995906257,0.07798691760175966,-0.06949152542372874,0.17966101694915254,5.754255,0.006447945,1.0
3307,,,,,,,,0.13909642,0.09044412,-2.1148344e-05,0.3512062283334544,0.0659195411629858,0.026504910640599563,0.07800384812951447,-0.06440677966101688,0.17966101694915254,5.967821,0.0074963206,1.0000001
3308,,,,,,,,0.13907762,0.090437084,2.1440592e-05,0.3505673964896415,0.06715613880270774,0.02650932925413854,0.07800582212482492,-0.05932203389830507,0.17966101694915254,6.1225433,0.046053685,1.0000001
3309,,,,,,,,0.1390811,0.09040589,-2.100891e-05,0.3526169839961296,0.06707069838771364,0.02655579044064781,0.07802428632722255,-0.054237288135593205,0.17966101694915254,5.8240776,0.019768454,0.99999994
3310,,,,,,,,0.13905603,0.09038201,2.121548e-05,0.35506920446596424,0.06797294377831999,0.026559152887789983,0.07802919405327342,-0.049152542372881344,0.17966101694915254,5.513079,0.007503821,1.0000001
3311,,,,,,,,0.13905244,0.090334155,-2.0655089e-05,0.3534395466961413,0.06970623096729017,0.026605138912858806,0.07805058552104484,-0.04406779661016944,0.17966101694915254,5.5478415,0.016431704,1.0000001
3312,,,,,,,,0.13902655,0.090307415,2.100467e-05,0.35768749401764,0.06741850038147178,0.02661043955622951,0.07805659891918147,-0.03898305084745765,0.17966101694915257,5.7397833,0.087199375,1.0
3313,,,,,,,,0.13902341,0.0902616,-2.0494066e-05,0.3587627271592077,0.06763934573707525,0.026659621269921736,0.0780784188456687,-0.03389830508474574,0.17966101694915254,5.725518,0.14408696,0.99999994
3314,,,,,,,,0.13899691,0.09023244,2.0704876e-05,0.3625611343161855,0.07131930608849821,0.02666800712833792,0.07808574894332669,-0.02881355932203391,0.17966101694915254,5.6103506,0.13213745,1.0000001
3315,,,,,,,,0.13899353,0.090187,-2.0275842e-05,0.364977696572096,0.06764224201749654,0.02672168359805884,0.0781086166210929,-0.023728813559322087,0.17966101694915257,5.515871,0.11716445,1.0
3316,,,,,,,,0.13897297,0.0901716,2.049301e-05,0.36493142197745376,0.07076314414879947,0.026737707243062847,0.07811544249111166,-0.018644067796610164,0.17966101694915257,5.4489408,0.122360095,0.99999994
3317,,,,,,,,0.1389747,0.090140365,-1.9997235e-05,0.3688064921232528,0.07035044048856536,0.026800756698819907,0.07813803048636228,-0.013559322033898284,0.17966101694915254,5.367619,0.14447975,1.0000001
3318,,,,,,,,0.1389562,0.09012898,2.0186857e-05,0.37129968025297716,0.07118916881980966,0.026826481035967763,0.07814675253847606,-0.008474576271186451,0.17966101694915254,5.215556,0.23672113,0.9999998
3319,,,,,,,,0.13895783,0.09009852,-1.9769475e-05,0.37204502225548197,0.06910955014921136,0.02690053520767752,0.0781719678903847,-0.0033898305084745397,0.1796610169491526,5.070174,0.36060083,1.0000001
3320,,,,,,,,0.1389448,0.09009958,1.9969162e-05,0.3792509035537916,0.0736581438670966,0.026939682795781485,0.07818199547758872,0.0016949152542373093,0.17966101694915254,4.938497,0.4875364,1.0000001
3321,,,,,,,,0.13895245,0.09008507,-1.955178e-05,0.385074713900073,0.074832663930439,0.027029017895814616,0.07820804244641753,0.00677966101694919,0.17966101694915254,4.8068175,0.64670193,0.99999994
3322,,,,,,,,0.13894503,0.09010048,1.9729221e-05,0.3896701907407961,0.07345249454132186,0.027084086153530168,0.07821976579076889,0.011864406779661022,0.17966101694915254,4.675138,0.8397397,1.0
3323,,,,,,,,0.13895936,0.09010166,-1.9200079e-05,0.39536472948387946,0.07465126176735579,0.02719106913784963,0.07824723261538864,0.016949152542372902,0.17966101694915257,4.5498624,1.3291689,1.0
3324,,,,,,,,0.13896346,0.09014941,1.9510202e-05,0.3981179272597367,0.07663103696085488,0.027266731559902783,0.0782586367448842,0.022033898305084745,0.17966101694915257,4.440197,1.9429685,1.0000001
3325,,,,,,,,0.13899441,0.09018381,-1.8917688e-05,0.4041502190312922,0.07735276117654695,0.02739527864532833,0.07828501848658684,0.02711864406779662,0.17966101694915254,4.330526,2.6297815,1.0
3326,,,,,,,,0.13900793,0.09026758,1.9132942e-05,0.4109997075752577,0.07764702438704718,0.027491813004663333,0.07829594493253388,0.03220338983050845,0.17966101694915257,4.232897,3.3597324,1.0000002
3327,,,,,,,,0.138439,0.09035294,-1.872417e-05,0.4146586204146028,0.08043985608822629,0.027643791550404345,0.0783212490507521,0.03728813559322032,0.17966101694915257,4.160112,4.115997,0.9999997
3328,,,,,,,,0.1334831,0.090659566,1.893233e-05,0.4265744764073385,0.08267813834621537,0.02776867042551086,0.07832926619799561,0.042372881355932195,0.17966101694915257,4.087327,4.8823395,1.0000002
3329,,,,,,,,0.12747973,0.090949364,-1.810207e-05,0.43378800110655397,0.08463649343658126,0.027949077944961678,0.07835194246524062,0.04745762711864404,0.17966101694915257,4.0099096,5.6868424,0.9999998
3330,,,,,,,,0.1275892,0.092279606,1.8910347e-05,0.43997528668449815,0.08367797247586264,0.028098935270700513,0.07835964802997737,0.052542372881355895,0.17966101694915254,3.9289649,6.460701,1.0000002
3331,,,,,,,,0.1281655,0.09380383,-1.7577164e-05,0.4426915476734928,0.08422383687272632,0.02830382957644274,0.07838286733579908,0.057627118644067804,0.17966101694915257,3.8383925,7.1430883,1.0
3332,,,,,,,,0.12858935,0.09545275,1.897179e-05,0.4545274398754486,0.08557265113869164,0.02848080872247825,0.07839014741317846,0.06271186440677964,0.1796610169491526,3.7411947,7.7622848,1.0000001
3333,,,,,,,,0.1291874,0.09727128,-1.6670894e-05,0.4622706954940104,0.08900301255135075,0.02871480072450626,0.07841314376872346,0.06779661016949153,0.1796610169491526,3.6782336,8.391291,0.99999994
3334,,,,,,,,0.1297176,0.09923919,1.9418834e-05,0.4697961168371948,0.0916155535975569,0.028920652171321504,0.07842206029483403,0.07288135593220339,0.1796610169491526,3.6497848,9.030143,1.0000001
3335,,,,,,,,0.13036856,0.10136991,-1.5195229e-05,0.48407990088421154,0.09346106228721021,0.02918239025249349,0.07844716007487028,0.07796610169491525,0.17966101694915257,3.1634886,6.9493837,1.0000001
3336,,,,,,,,0.13098729,0.10367094,2.074619e-05,0.48893851384871634,0.09347301223920583,0.02941524600449598,0.07845648137293648,0.08305084745762716,0.17966101694915254,2.6276948,4.544782,1.0000001
3337,,,,,,,,0.13171837,0.1061587,-1.2313813e-05,0.4997359417914078,0.09712988595008586,0.029704611398797813,0.0784807408818467,0.08813559322033897,0.17966101694915254,2.1744256,2.482754,1.0000001
3338,,,,,,,,0.13242745,0.10883018,2.4055582e-05,0.5008124123589354,0.09427876833310936,0.02996420113386444,0.07848918409791596,0.09322033898305082,0.17966101694915254,1.8038635,1.3335658,1.0000001
3339,,,,,,,,0.13324057,0.11169783,-6.1378387e-06,0.5149021613039396,0.0992526561041811,0.030279078488998343,0.07851181663963502,0.09830508474576267,0.17966101694915254,1.4333024,0.53744084,0.9999999
3340,,,,,,,,0.13405499,0.11480436,3.262779e-05,0.5195070106238245,0.10216033921102607,0.030566770252383885,0.07851713278798203,0.10338983050847456,0.17966101694915257,1.2886646,0.45084432,1.0000001
3341,,,,,,,,0.13497226,0.11814923,8.881539e-06,0.5205289761425771,0.10102233317383791,0.03091148036544987,0.07853688216629384,0.10847457627118641,0.17966101694915254,1.3447331,0.9669032,0.9999999
3342,,,,,,,,0.13588347,0.12175524,5.5854965e-05,0.535605643687069,0.10019129145614117,0.031229069064519967,0.07854117521003286,0.1135593220338983,0.17966101694915254,1.4605222,2.1066437,1.0000004
3343,,,,,,,,0.1368967,0.12564763,4.8979822e-05,0.5369404331234702,0.10576415172775032,0.031605254047796474,0.07856043363616286,0.11864406779661016,0.17966101694915254,1.5763122,3.4961863,0.99999994
3344,,,,,,,,0.13791694,0.12986593,0.00012290932,0.5392162118521989,0.10520867393278195,0.03195667501723764,0.07856316715249835,0.12372881355932203,0.17966101694915257,1.6921002,4.9609027,1.0000001
3345,,,,,,,,0.13905151,0.13442329,0.00016837212,0.5423172423922696,0.10470144064658031,0.032366777069063914,0.07858084236547527,0.1288135593220339,0.1796610169491526,1.8078882,6.443936,0.99999994
3346,,,,,,,,0.1395578,0.13886638,0.00030336008,0.5412679359119295,0.10298530442713777,0.032748810328882445,0.07858232866983723,0.13389830508474584,0.17966101694915254,1.923678,7.9311943,1.0000001
3347,,,,,,,,0.13918783,0.142945,0.00038366893,0.5329110241576217,0.10316348755128674,0.033189253049790306,0.07859685465132303,0.13898305084745768,0.17966101694915257,1.9998438,9.39523,1.0
3348,,,,,,,,0.13873363,0.14730196,0.0005666081,0.5354703291396379,0.10103741765917708,0.03360522375224515,0.07859317227962159,0.1440677966101695,0.17966101694915257,2.0530453,10.845497,1.0000001
3349,,,,,,,,0.13833731,0.15197548,0.00076733995,0.528464076056646,0.10109372371948523,0.03408020156108571,0.07860344056660101,0.14915254237288136,0.17966101694915254,2.1062424,12.295796,0.9999999
3350,,,,,,,,0.13788287,0.15697877,0.001128215,0.5162113210041936,0.1023110097314955,0.034528456362704206,0.07859686835786628,0.1542372881355932,0.17966101694915254,2.1495943,13.663096,1.0000001
3351,,,,,,,,0.1374779,0.16096903,0.0015052292,0.5005553356052134,0.09574012609084791,0.0350349027649377,0.07860287209273403,0.15932203389830507,0.17966101694915254,2.1860914,14.972227,1.0000001
3352,,,,,,,,0.13701147,0.16260813,0.0018624574,0.4912688699812775,0.09259794156560099,0.03551520897118282,0.07859060407959557,0.164406779661017,0.17966101694915257,2.2225885,16.281355,1.0000001
3353,,,,,,,,0.13659006,0.16418806,0.0022490316,0.4787414438233329,0.09161369055760125,0.03605231521332671,0.07859239146203661,0.1694915254237288,0.17966101694915257,2.2590847,17.590475,1.0
3354,,,,,,,,0.13611479,0.16588408,0.0027891523,0.4605657380922664,0.08849843064095485,0.03656011533644802,0.0785777742346953,0.17457627118644062,0.17966101694915254,2.295581,18.899605,0.9999998
3355,,,,,,,,0.1356913,0.16762498,0.0034292287,0.4383796305626339,0.08462207167843194,0.037124416499655345,0.07857636023923419,0.17966101694915254,0.17966101694915257,2.3320775,20.208729,1.0
3356,,,,,,,,0.1352205,0.16946688,0.004290355,0.41761182741230923,0.079189878410868,0.037660790242053314,0.0785574038589522,0.18474576271186438,0.17966101694915257,2.368578,21.517859,1.0000001
3357,,,,,,,,0.1347952,0.1713658,0.0053596976,0.40132424438927955,0.07681828137374773,0.038253410314231684,0.07855269134447819,0.18983050847457625,0.17966101694915254,2.4050763,22.826965,1.0
3358,,,,,,,,0.13430905,0.17334297,0.006762072,0.3809225104311215,0.07297753522223717,0.03881774419235838,0.07853206953421556,0.19491525423728817,0.17966101694915254,2.3936524,23.004097,1.0
3359,,,,,,,,0.1338686,0.17539456,0.008563806,0.3587967342888653,0.06985026639492212,0.03943981086056224,0.07852584604777423,0.2,0.17966101694915254,2.3817585,23.169996,1.0000001
3360,,,,,,,,0.13336632,0.17753215,0.010922256,0.33706894927869707,0.06625089772683576,0.040036121135770764,0.07850300368114987,-0.09999999999999996,0.1847457627118644,3.7704842,3.2375203e-06,1.0000001
3361,,,,,,,,0.13290575,0.1797469,0.014009625,0.32104704171932547,0.06296905991824649,0.04068956932456562,0.07849587685086057,-0.09491525423728817,0.18474576271186446,4.339538,-3.7491418e-06,1.0
3362,,,,,,,,0.13236667,0.1820124,0.017999573,0.30238157423896295,0.05785928300634216,0.04131396523359345,0.07847384319299182,-0.08983050847457626,0.18474576271186438,4.9035997,3.7991387e-05,0.99999994
3363,,,,,,,,0.13188127,0.18436414,0.023268504,0.2778582140030737,0.05257344658142199,0.0419922252382154,0.07846770680464943,-0.08474576271186435,0.1847457627118644,5.458973,0.0015451224,1.0
3364,,,,,,,,0.13129349,0.18672802,0.030000586,0.2595870007050643,0.049040723024125585,0.04264011142443927,0.07844797454454853,-0.07966101694915251,0.1847457627118644,5.836658,0.011891945,0.9999999
3365,,,,,,,,0.13077274,0.18921854,0.03899184,0.23844901061503834,0.04660001464120177,0.04334425914920664,0.07844550555770993,-0.07457627118644065,0.18474576271186435,5.997779,0.007868596,0.99999994
3366,,,,,,,,0.13011137,0.19166365,0.05033482,0.2211906644670858,0.043409144916497264,0.04401888572886797,0.07842785231256483,-0.06949152542372879,0.1847457627118644,6.1589046,0.005201493,1.0
3367,,,,,,,,0.12966621,0.19444594,0.06601414,0.20495731111646884,0.03981125907584035,0.044745864006631775,0.07842535442693832,-0.06440677966101688,0.18474576271186446,6.476001,0.018384302,1.0
3368,,,,,,,,0.1257471,0.19198106,0.06657511,0.19079355169126888,0.03591832383972148,0.04543993046112475,0.07840828832979412,-0.05932203389830509,0.1847457627118644,6.3262362,0.029995129,1.0000001
3369,,,,,,,,0.12116504,0.18850549,0.06376136,0.17546659334829262,0.03338919208575052,0.04618511688376432,0.07840880725519427,-0.05423728813559316,0.1847457627118644,6.015253,0.011431341,0.99999994
3370,,,,,,,,0.11659641,0.1852289,0.061656613,0.16293212578606336,0.030765894874508516,0.04689500685324403,0.07839571028997452,-0.049152542372881386,0.18474576271186438,5.7042494,0.0043317485,0.99999994
3371,,,,,,,,0.111953676,0.18184039,0.059042633,0.14961036732095473,0.02795292386055781,0.04765364934449898,0.07839803814997609,-0.044067796610169456,0.1847457627118644,5.8771377,0.019773297,0.99999994
3372,,,,,,,,0.107284345,0.17859006,0.05704662,0.13563597925464188,0.0257992906032472,0.0483769034027142,0.07838416983333624,-0.03898305084745764,0.1847457627118644,6.0684986,0.10391353,1.0000001
3373,,,,,,,,0.10257729,0.17527081,0.054539736,0.12371119401703407,0.024163266352697537,0.04914817383656102,0.0783861805264561,-0.03389830508474574,0.1847457627118644,6.002985,0.12965953,1.0000001
3374,,,,,,,,0.098023705,0.17213637,0.050476108,0.11256231232071791,0.021309167397837833,0.049881005145631874,0.07837317059573344,-0.028813559322033926,0.1847457627118644,5.8880305,0.11879717,1.0000001
3375,,,,,,,,0.09490565,0.16938795,0.033322666,0.10445090523590032,0.020029470336374595,0.05065815403407963,0.07837575571566144,-0.023728813559322014,0.18474576271186446,5.793548,0.10526137,0.9999998
3376,,,,,,,,0.09189295,0.16679326,0.021365039,0.0928600493372725,0.018158616230250117,0.05139415735673404,0.07836444868112304,-0.01864406779661015,0.1847457627118644,5.72849,0.11149658,1.0
3377,,,,,,,,0.08881456,0.16413121,0.013767295,0.08332453716692398,0.015773588865592592,0.052174655622213774,0.0783699780188243,-0.013559322033898268,0.1847457627118644,5.6043205,0.16177145,1.0
3378,,,,,,,,0.08570023,0.16156322,0.008829003,0.0730823374812218,0.014165425711659945,0.05291423756333809,0.07835990103190502,-0.00847457627118642,0.1847457627118644,5.452257,0.2637107,1.0
3379,,,,,,,,0.08771383,0.16131936,0.0040792143,0.0630612079737868,0.012393958029520459,0.05369542706994976,0.07836474719681749,-0.0033898305084745397,0.1847457627118644,5.3058844,0.40083092,1.0
3380,,,,,,,,0.09819101,0.16483952,0.0011574916,0.05404343386482893,0.010358192704924494,0.054432496446429675,0.0783549685198733,0.0016949152542372935,0.18474576271186446,5.1741896,0.5385012,1.0000001
3381,,,,,,,,0.10482866,0.16583794,0.00047078155,0.044882883718030536,0.008558252796391759,0.055210894090194,0.07836117096240042,0.006779661016949205,0.1847457627118644,5.0425105,0.70921475,1.0000002
3382,,,,,,,,0.11092884,0.16666894,0.00020046564,0.0371247263594478,0.0071711350857043355,0.05594522355932866,0.07835073517455168,0.011864406779661054,0.1847457627118644,4.9108315,0.91388553,1.0000001
3383,,,,,,,,0.121079996,0.16882876,0.00011785456,0.029070105794254435,0.005602203017804335,0.05671808482496889,0.07835420445533745,0.016949152542372888,0.1847457627118644,4.781556,1.3993226,0.99999994
3384,,,,,,,,0.13229272,0.17140782,9.909508e-05,0.022140913955510103,0.004270727540986312,0.05744350947795965,0.07834223561978446,0.022033898305084752,0.1847457627118644,4.6718903,2.0242417,1.0000001
3385,,,,,,,,0.14121766,0.17253882,8.908221e-05,0.01664714481189683,0.0032030765242329934,0.05820493577759146,0.07834713065004643,0.02711864406779662,0.1847457627118644,4.562221,2.7175105,1.0000001
3386,,,,,,,,0.14530316,0.17071973,0.00023719332,0.012187429026959667,0.00240725051485004,0.0589156166475624,0.07833748077842705,0.03220338983050846,0.18474576271186438,4.4616227,3.4501846,1.0000001
3387,,,,,,,,0.1491282,0.16875614,0.0005326833,0.009345067470860217,0.0017466408799730387,0.05965783708297907,0.07834350593087638,0.03728813559322032,0.1847457627118644,4.3888373,4.2081127,0.9999999
3388,,,,,,,,0.15284604,0.16687728,0.0012840972,0.008308919479389295,0.0015929271643764945,0.060346400623109996,0.07833557307409746,0.04237288135593218,0.1847457627118644,4.3160515,4.9752173,1.0
3389,,,,,,,,0.1562521,0.1648318,0.0029943513,0.009829013315430369,0.0018168342721459352,0.0610654851615066,0.07834601543755727,0.047457627118644034,0.18474576271186438,4.2403255,5.770632,0.9999999
3390,,,,,,,,0.15938027,0.16275841,0.0071178307,0.013348304490325922,0.0026303197962933055,0.061728573220287554,0.0783434316228862,0.05254237288135591,0.1847457627118644,4.1628857,6.5821576,1.0000005
3391,,,,,,,,0.16471355,0.16360894,0.012276651,0.020019971991101074,0.003736172710313805,0.06241986483213231,0.07835661279348376,0.05762711864406781,0.1847457627118644,4.0739613,7.282944,1.0
3392,,,,,,,,0.17334585,0.16894118,0.013848965,0.0292772793968236,0.005700527271761679,0.06305618402919794,0.0783537569265591,0.06271186440677964,0.1847457627118644,3.9767644,7.902182,1.0000001
3393,,,,,,,,0.18187684,0.174369,0.0152560845,0.0412525287273554,0.007882502335065045,0.0637223597846602,0.07836678866582641,0.06779661016949154,0.18474576271186438,3.8795638,8.521543,0.9999999
3394,,,,,,,,0.19019581,0.17988484,0.017024409,0.05609068308925604,0.010738528075232729,0.06433180083817654,0.07836447259307701,0.07288135593220335,0.1847457627118644,3.8079545,9.004257,0.99999994
3395,,,,,,,,0.19827656,0.18529016,0.018672181,0.07251744092923725,0.014163486467111873,0.06496663782220964,0.07837714210571153,0.07796610169491526,0.1847457627118644,3.3113983,6.798885,0.9999999
3396,,,,,,,,0.20619398,0.19090682,0.02084162,0.09126236437140585,0.01770943458713584,0.06554240765615903,0.07837512875257595,0.08305084745762713,0.1847457627118644,2.8301942,4.4110837,1.0
3397,,,,,,,,0.21085921,0.19174308,0.018114306,0.11164508344889934,0.02183444523673002,0.06614532076476534,0.0783889168795362,0.08813559322033893,0.18474576271186438,2.3774436,2.3639162,0.9999999
3398,,,,,,,,0.21356851,0.18974453,0.013509897,0.13199370461937732,0.02514879401682683,0.06669020621786811,0.07838578078026597,0.0932203389830508,0.18474576271186438,2.0068817,1.2392101,1.0
3399,,,,,,,,0.21620087,0.187653,0.009961688,0.1536366948170053,0.0295545369596315,0.06725977651336684,0.07839607610441261,0.09830508474576274,0.1847457627118644,1.6363192,0.48526797,1.0000001
3400,,,,,,,,0.2188734,0.18587685,0.0074574864,0.1724343397400193,0.034022956074661055,0.06777011094916334,0.0783904425502961,0.10338983050847457,0.1847457627118644,1.4871107,0.3881151,1.0000001
3401,,,,,,,,0.21850553,0.1796454,0.0050222334,0.19492900954955658,0.037481207262913326,0.0683061397262152,0.07840149498043253,0.10847457627118645,0.1847457627118644,1.5377177,0.8344584,1.0000001
3402,,,,,,,,0.2176135,0.17316662,0.0034180547,0.21239647739453144,0.04160058469862695,0.06878048232829216,0.07839817403329293,0.11355932203389832,0.1847457627118644,1.6535051,1.9132764,0.99999994
3403,,,,,,,,0.21688257,0.1672244,0.0023291677,0.2322781900664322,0.04508106148656531,0.06927822866395907,0.07840946623369954,0.1186440677966102,0.1847457627118644,1.7692958,3.2803934,0.99999994
3404,,,,,,,,0.21612965,0.1615874,0.0016200426,0.2516771729407368,0.04844371118677613,0.06971697135066961,0.07840390982472882,0.12372881355932204,0.1847457627118644,1.8850862,4.7393317,1.0000001
3405,,,,,,,,0.21547973,0.15634713,0.0011102763,0.27241726335966526,0.05362696016906348,0.07018276544190848,0.07841358313890123,0.1288135593220339,0.1847457627118644,2.000875,6.2210035,0.99999994
3406,,,,,,,,0.21479793,0.15141071,0.0008004614,0.2844044927555779,0.05528358166084,0.07058997908661485,0.07840740814454128,0.13389830508474587,0.1847457627118644,2.1166632,7.707935,1.0000001
3407,,,,,,,,0.21426839,0.14680867,0.00054396427,0.30208013122933014,0.05902179814978961,0.07102205668391509,0.07841448198409677,0.13898305084745768,0.1847457627118644,2.2324529,9.196053,1.0
3408,,,,,,,,0.21377923,0.14246187,0.00040199584,0.3163366590976335,0.06287020803092264,0.0713957052404942,0.0784036375268849,0.1440677966101695,0.1847457627118644,2.295207,10.652134,1.0
3409,,,,,,,,0.21339144,0.1383883,0.00026343937,0.3259789333520894,0.061429878564130215,0.0717971799462475,0.07840731963277146,0.1491525423728813,0.1847457627118644,2.348338,12.102231,0.99999994
3410,,,,,,,,0.21299596,0.13456453,0.00020860891,0.33725494638503223,0.06429756741081788,0.07214086398638171,0.0783948586489824,0.1542372881355932,0.1847457627118644,2.3948362,13.496401,1.0000001
3411,,,,,,,,0.21273959,0.13098231,0.00012725263,0.35020964795469983,0.06824275034034505,0.0725104811164974,0.0783956059539211,0.15932203389830507,0.1847457627118644,2.4313357,14.805529,1.0000001
3412,,,,,,,,0.21252522,0.12761146,0.00011173059,0.3614479722525322,0.06929766010161159,0.0728224118717337,0.07837867636268035,0.164406779661017,0.1847457627118644,2.4678326,16.114653,1.0
3413,,,,,,,,0.21239497,0.12445564,5.8457244e-05,0.37072499280676025,0.07167151233361072,0.07316186496456238,0.07837659646516254,0.1694915254237288,0.1847457627118644,2.5043316,17.423784,1.0
3414,,,,,,,,0.21225485,0.12153488,6.430025e-05,0.376918469171392,0.07374716360920712,0.07344142910383646,0.07835875754806926,0.1745762711864406,0.1847457627118644,2.5408263,18.732906,1.0000001
3415,,,,,,,,0.21222268,0.118798636,2.4843965e-05,0.3845760250171854,0.07409675363403836,0.07374794343315409,0.07835492772926171,0.17966101694915254,0.1847457627118644,2.5773225,20.042006,1.0000001
3416,,,,,,,,0.21221232,0.11622096,4.0076768e-05,0.3915670813033313,0.07493930922847185,0.07399978762466838,0.07833411321130784,0.18474576271186435,0.18474576271186438,2.6138256,21.35117,1.0000001
3417,,,,,,,,0.21227995,0.11378373,7.160966e-06,0.39735990339279115,0.07571397714180741,0.07428218646837324,0.07832807168039044,0.18983050847457625,0.18474576271186438,2.6503224,22.660282,0.99999994
3418,,,,,,,,0.2123478,0.11152111,2.7582004e-05,0.400692296869616,0.07836907281977527,0.07450787318652069,0.07830591826038956,0.19491525423728814,0.18474576271186435,2.6728349,23.639112,1.0
3419,,,,,,,,0.21249112,0.10944667,-1.7787709e-06,0.40563942464271113,0.07802580606725157,0.07475673838280106,0.07829889561378618,0.19999999999999993,0.1847457627118644,2.6609383,23.804996,1.0000001
3420,,,,,,,,0.21261361,0.107588015,2.1195881e-05,0.4131431303816962,0.08105325003762771,0.07494357566486937,0.07827678075172245,-0.09999999999999998,0.18983050847457633,4.423952,-5.159812e-07,1.0000001
3421,,,,,,,,0.21281593,0.10587389,-6.352091e-06,0.41075928941014656,0.07954535841242687,0.07515604992771434,0.0782694756114309,-0.09491525423728812,0.18983050847457633,4.9902134,1.2941445e-05,1.0
3422,,,,,,,,0.21304959,0.104292914,1.7746393e-05,0.4169270749179269,0.08048870692421096,0.07531310193190588,0.07824508382383338,-0.08983050847457623,0.18983050847457636,5.5455904,0.00034578345,1.0000001
3423,,,,,,,,0.21338502,0.10280653,-8.861147e-06,0.41881809858617713,0.08020576339938805,0.07549911273339757,0.07823458247122263,-0.08474576271186433,0.1898305084745763,6.0702996,0.01153446,0.9999999
3424,,,,,,,,0.21371534,0.10146379,1.5729138e-05,0.41890874276887136,0.07853043622426409,0.07562938450692275,0.07820826267752473,-0.07966101694915251,0.18983050847457636,6.241306,0.009600192,0.99999994
3425,,,,,,,,0.21407007,0.10022436,-1.034926e-05,0.4278980823030655,0.08339455908126996,0.07578844324855845,0.07819833045411387,-0.07457627118644061,0.1898305084745763,6.4024296,0.006347113,0.99999994
3426,,,,,,,,0.21438609,0.099145964,1.4639603e-05,0.42369249496206673,0.08097346777211077,0.07589107467395605,0.07817383375527732,-0.0694915254237288,0.18983050847457633,6.576107,0.0048078257,1.0000002
3427,,,,,,,,0.21476603,0.09813431,-1.1034126e-05,0.42403725747517707,0.08334774680408727,0.07602280626775805,0.07816426635844939,-0.06440677966101692,0.18983050847457633,6.7929463,0.032870576,0.99999994
3428,,,,,,,,0.21515647,0.09726948,1.3857808e-05,0.4233361304329622,0.08233097222514668,0.07610065676459146,0.07813859846453562,-0.05932203389830505,0.18983050847457636,6.5173697,0.017372984,1.0000001
3429,,,,,,,,0.21556029,0.09638741,-1.14981185e-05,0.42824069184121843,0.08412806438123467,0.07621089821903458,0.0781288615351687,-0.05423728813559317,0.18983050847457636,6.2064214,0.0065982705,1.0
3430,,,,,,,,0.21644202,0.09772302,1.3977513e-05,0.43074780170626126,0.08084601387368255,0.07626898016197421,0.0781043074391814,-0.04915254237288133,0.18983050847457636,5.995956,0.0041579204,1.0000001
3431,,,,,,,,0.2173754,0.0992346,-1.031642e-05,0.4310513553261407,0.08260888535949253,0.07635837987842456,0.07809584180154157,-0.04406779661016946,0.18983050847457636,6.206438,0.023775544,1.0000001
3432,,,,,,,,0.21813591,0.10047348,1.5556465e-05,0.4337731124427787,0.08534882314687395,0.07639397572766196,0.07807377436647264,-0.038983050847457616,0.1898305084745763,6.3977976,0.12395656,0.99999994
3433,,,,,,,,0.21882774,0.10151896,-8.354516e-06,0.43599840672991014,0.08243106689372257,0.07646211795197362,0.07806886873138774,-0.03389830508474575,0.1898305084745763,6.282088,0.11746503,1.0
3434,,,,,,,,0.21941884,0.10236127,1.737377e-05,0.43466871765014276,0.08392074907676983,0.07647973323680364,0.07804878950454809,-0.028813559322033864,0.1898305084745763,6.166351,0.10705411,0.99999994
3435,,,,,,,,0.22001866,0.103022724,-6.5313848e-06,0.4372678905363192,0.0830591135422018,0.07653218172105046,0.07804365159817124,-0.023728813559321913,0.1898305084745763,6.072024,0.095551826,0.99999994
3436,,,,,,,,0.22052765,0.10351183,1.8677292e-05,0.4356293000049292,0.08436282823157029,0.07653533863804121,0.07802333866174267,-0.018644067796610132,0.1898305084745763,5.992199,0.10937734,1.0000001
3437,,,,,,,,0.22100103,0.10384662,-5.4974653e-06,0.43773133729059366,0.08091453130073317,0.07657421285300242,0.07801958493564813,-0.013559322033898237,0.1898305084745763,5.841016,0.18095687,0.9999999
3438,,,,,,,,0.2213711,0.10399381,1.8961726e-05,0.43967819409395326,0.08447180215190637,0.07656304887311316,0.07800095493131184,-0.00847457627118642,0.1898305084745763,5.688956,0.2933127,1.0000001
3439,,,,,,,,0.22175857,0.10394454,-5.69543e-06,0.4404829861972952,0.08512105417357571,0.0765869220065219,0.07799693473015001,-0.0033898305084744764,0.1898305084745763,5.541818,0.4452091,0.9999999
3440,,,,,,,,0.22211115,0.103737615,1.7756987e-05,0.44163860254120474,0.0842788903262946,0.07656257906169492,0.07797617056037069,0.0016949152542372935,0.1898305084745763,5.4098806,0.593354,0.9999999
3441,,,,,,,,0.22251187,0.10338962,-7.23757e-06,0.43964084491191624,0.08562761168193059,0.07657571977076517,0.07796946353298795,0.006779661016949222,0.18983050847457633,5.2782006,0.7757383,0.9999999
3442,,,,,,,,0.22284758,0.102916464,1.5892674e-05,0.4413686394512924,0.08691171774415911,0.07654130591844306,0.07794718930990281,0.011864406779661054,0.1898305084745763,5.1465216,0.9918772,1.0
3443,,,,,,,,0.22316766,0.10231357,-8.819038e-06,0.441557115230908,0.08607989702970424,0.07654399727751095,0.07794099043442246,0.01694915254237287,0.18983050847457636,5.015919,1.468427,0.9999998
3444,,,,,,,,0.22344075,0.10162788,1.42447325e-05,0.4410450936291877,0.08687296145137782,0.07650072165079246,0.07791897018676251,0.022033898305084752,0.1898305084745763,4.9035826,2.1065316,1.0000001
3445,,,,,,,,0.22374491,0.10087925,-1.0007092e-05,0.4460361597359812,0.08447542423042075,0.07649750609106515,0.07791208581729242,0.02711864406779659,0.18983050847457636,4.7939134,2.805807,0.99999976
3446,,,,,,,,0.22401401,0.10012303,1.3057473e-05,0.4496781208672721,0.08764173768098024,0.07645115438300783,0.07788956094120279,0.03220338983050845,0.1898305084745763,4.6903462,3.540914,1.0000001
3447,,,,,,,,0.22435606,0.09934629,-1.0788358e-05,0.44665793067424053,0.08745290380122063,0.07644695056978656,0.07788119529064465,0.03728813559322032,0.18983050847457636,4.617562,4.30032,1.0000001
3448,,,,,,,,0.22469324,0.09854236,1.2390086e-05,0.4522260236924113,0.08631665274359486,0.07639914464510812,0.0778561030374765,0.042372881355932195,0.1898305084745763,4.5447745,5.068148,1.0000001
3449,,,,,,,,0.22506127,0.09771042,-1.105955e-05,0.45498895246204635,0.08620523737656635,0.07639268618763849,0.07784640564229808,0.04745762711864406,0.18983050847457636,4.470512,5.8519845,0.9999999
3450,,,,,,,,0.22534804,0.09689672,1.1813803e-05,0.4605110154742651,0.08813562646120594,0.07634339003828791,0.07782268795186285,0.05254237288135591,0.1898305084745763,4.393071,6.6636477,1.0000001
3451,,,,,,,,0.2256197,0.09606511,-1.1220571e-05,0.45467606912463077,0.0872571409550463,0.07633527527488174,0.07781585055478654,0.057627118644067776,0.18983050847457636,4.3049183,7.3733597,1.0000001
3452,,,,,,,,0.22585031,0.09523444,1.1661257e-05,0.4559426308367771,0.08678638749819247,0.07628411464675544,0.07779362874238877,0.06271186440677964,0.1898305084745763,4.211225,8.030183,1.0000001
3453,,,,,,,,0.2261259,0.09442152,-1.1186671e-05,0.4595194145911905,0.08968497014180296,0.07627621066358715,0.07778671346655805,0.06779661016949153,0.18983050847457633,4.115136,8.66148,0.9999999
3454,,,,,,,,0.22634274,0.09366065,1.1322268e-05,0.46026192437114793,0.08650069026856426,0.07622736730017265,0.07776537846304482,0.07288135593220336,0.1898305084745763,3.972961,8.898134,1.0000002
3455,,,,,,,,0.22667131,0.09330908,-1.1084974e-05,0.45750086476146157,0.09132953528327009,0.07622127527075105,0.07776038262345132,0.07796610169491522,0.18983050847457633,3.5138965,6.663816,1.0000001
3456,,,,,,,,0.22708781,0.093392804,1.1220571e-05,0.45594061385752327,0.0887228426744259,0.07617342670780429,0.07773945748897626,0.08305084745762713,0.18983050847457625,3.0326884,4.2775993,0.9999999
3457,,,,,,,,0.22756092,0.093451254,-1.1084974e-05,0.4626179575458522,0.08847986188486437,0.07617014089498521,0.07773323034733443,0.08813559322033898,0.1898305084745763,2.5804589,2.2465372,0.9999999
3458,,,,,,,,0.22798301,0.09350477,1.10510755e-05,0.4636115843014701,0.09011670300166932,0.0761269770708444,0.0777119551507484,0.09322033898305082,0.18983050847457628,2.209897,1.1483592,1.0000002
3459,,,,,,,,0.22843045,0.093541004,-1.0915479e-05,0.4678754762397544,0.09030048057657826,0.0761272784417993,0.07770640500942691,0.09830508474576276,0.1898305084745763,1.8393363,0.4371263,0.99999976
3460,,,,,,,,0.22887665,0.09357302,1.0983278e-05,0.46890718680655086,0.08983841167832401,0.07608618183798667,0.0776842429098873,0.10338983050847456,0.1898305084745763,1.6855509,0.33272028,1.0
3461,,,,,,,,0.2294033,0.09356157,-1.0847682e-05,0.4684605492087174,0.09150677984897097,0.07608986862806535,0.07767588905562435,0.10847457627118645,0.1898305084745763,1.7307031,0.71426314,1.0
3462,,,,,,,,0.22994676,0.09352147,1.0881581e-05,0.47276872616626164,0.08923190051440076,0.07605483154719933,0.0776502195534159,0.11355932203389833,0.1898305084745763,1.8464905,1.726223,1.0000001
3463,,,,,,,,0.23061457,0.09341956,-1.0644288e-05,0.47585733407824105,0.09034026080906872,0.07606535308636478,0.07763687356348091,0.11864406779661019,0.1898305084745763,1.9622812,3.066436,1.0000001
3464,,,,,,,,0.23137482,0.093277745,1.0644288e-05,0.47144990737509046,0.0890699187847099,0.07603603639657355,0.07760374553239009,0.12372881355932207,0.1898305084745763,2.0780685,4.5181565,1.0000001
3465,,,,,,,,0.2322966,0.093063466,-1.0610388e-05,0.47528743099029364,0.09290130056456639,0.0760523573968016,0.07758171630800062,0.1288135593220339,0.18983050847457628,2.1938584,5.9981766,1.0
3466,,,,,,,,0.2332856,0.09281262,1.0610388e-05,0.4808029195483065,0.09408630294396315,0.07602938633701774,0.07754069433944062,0.13389830508474587,0.18983050847457625,2.309647,7.4847116,0.99999994
3467,,,,,,,,0.23441727,0.0925074,-1.0474792e-05,0.48546841829679366,0.09388346986147407,0.07605041947975544,0.07751149376663102,0.13898305084745763,0.1898305084745763,2.425436,8.9727545,1.0
3468,,,,,,,,0.2356539,0.09217351,1.0440894e-05,0.4863843099571782,0.09445148131585698,0.0760299559714973,0.07746215638781245,0.1440677966101695,0.1898305084745763,2.5373676,10.458769,1.0000001
3469,,,,,,,,0.2370878,0.0917689,-1.0373095e-05,0.48808762992528115,0.09417860728400469,0.07605369644220382,0.07742278811759906,0.1491525423728814,0.1898305084745763,2.5904179,11.908601,0.9999999
3470,,,,,,,,0.23867652,0.0913099,1.0339196e-05,0.4887584960184109,0.09265053557592555,0.07603788864262381,0.0773615604365881,0.15423728813559323,0.1898305084745763,2.640083,13.329705,1.0
3471,,,,,,,,0.24052405,0.09076183,-1.0237499e-05,0.5029405641053121,0.09679075210626292,0.07606678726093544,0.07730826057531257,0.15932203389830507,0.1898305084745763,2.6765819,14.638834,0.9999999
3472,,,,,,,,0.24259807,0.09015191,1.0203601e-05,0.5072721277497634,0.09639934987430354,0.07605486348064519,0.07723074397595012,0.16440677966101697,0.1898305084745763,2.7130773,15.947957,1.0000001
3473,,,,,,,,0.24498433,0.08944645,-1.0101904e-05,0.5155195687540982,0.09996739646891128,0.07608702042047653,0.07715942913520107,0.1694915254237288,0.1898305084745763,2.7495775,17.25708,1.0000001
3474,,,,,,,,0.24759795,0.0886881,9.932408e-06,0.521046594946727,0.09972490492096658,0.07607758760569251,0.07706389627530424,0.1745762711864406,0.18983050847457628,2.786071,18.56621,1.0000001
3475,,,,,,,,0.25056815,0.0878433,-9.830712e-06,0.5308155949969422,0.10332679248148822,0.0761098644500493,0.07697323478205471,0.1796610169491525,0.1898305084745763,2.8225687,19.875309,1.0
3476,,,,,,,,0.25385314,0.08694086,9.830712e-06,0.5395853462516896,0.10483754309841518,0.07609864688713318,0.07685551427492872,0.1847457627118644,0.1898305084745763,2.859069,21.184471,1.0000001
3477,,,,,,,,0.25750774,0.0859488,-9.932408e-06,0.5487181167499151,0.10562545849113701,0.07612977431611063,0.07674222004085855,0.18983050847457625,0.1898305084745763,2.8955648,22.49358,1.0
3478,,,,,,,,0.2614293,0.08490999,9.796812e-06,0.5648547350925495,0.1107823263335563,0.07611823846939375,0.07660342122599517,0.1949152542372881,0.1898305084745763,2.9320655,23.80274,1.0
3479,,,,,,,,0.26570868,0.083799064,-9.627318e-06,0.5711609725632547,0.1101640154305715,0.0761475547160015,0.07646938641672947,0.2,0.18983050847457633,2.9401205,24.439991,1.0
3480,,,,,,,,0.27034613,0.08263808,9.661216e-06,0.5846771804097012,0.11371679445053978,0.07613268965219314,0.07630767344892662,-0.1,0.19491525423728812,5.0768294,2.672855e-06,1.0
3481,,,,,,,,0.2728172,0.08168418,-9.627318e-06,0.6006223201899383,0.11149157565052888,0.07615952281370664,0.07614972128573441,-0.09491525423728814,0.19491525423728812,5.632201,8.3826766e-05,1.0000001
3482,,,,,,,,0.27115583,0.08117519,9.466297e-06,0.6107941714927468,0.11606595696558213,0.07614321937784774,0.07596485199387776,-0.08983050847457627,0.19491525423728812,6.187574,0.003444213,0.9999999
3483,,,,,,,,0.2692944,0.0806403,-9.4175675e-06,0.6237780845988636,0.1222708897436644,0.07616736435344917,0.07578163547812972,-0.08474576271186436,0.19491525423728812,6.4845953,0.011710037,0.99999994
3484,,,,,,,,0.26728702,0.08009231,9.370427e-06,0.6361530308121481,0.12308901009889989,0.07614729370825474,0.07556780905904563,-0.07966101694915254,0.19491525423728812,6.6459594,0.0077478536,1.0000001
3485,,,,,,,,0.2651472,0.07949945,-9.356655e-06,0.6533381299637544,0.1259880499982201,0.0761692113777622,0.07535501083931788,-0.07457627118644065,0.19491525423728812,6.80708,0.0051201866,0.99999994
3486,,,,,,,,0.26286536,0.07888995,9.234301e-06,0.6560198318066686,0.1291775632476741,0.07614889408934632,0.07511379864422744,-0.06949152542372876,0.19491525423728812,7.08429,0.011804384,1.0000002
3487,,,,,,,,0.26046705,0.07823874,-9.15485e-06,0.6785319506635443,0.1276982972379757,0.07617035951845798,0.07487416004763871,-0.06440677966101692,0.19491525423728812,7.0194044,0.0262866,0.99999994
3488,,,,,,,,0.25789627,0.077578075,9.073281e-06,0.6799519069307441,0.1309913434852249,0.07614799506817246,0.07460408554655855,-0.05932203389830502,0.19491525423728812,6.708503,0.010019299,1.0
3489,,,,,,,,0.25521207,0.0768783,-9.037263e-06,0.6967769209315599,0.13399634371856037,0.0761671035961545,0.07433553705142239,-0.054237288135593205,0.19491525423728812,6.397597,0.0037976494,0.99999994
3490,,,,,,,,0.25238192,0.076171026,8.940862e-06,0.7063603033198232,0.1357693096946746,0.0761434790317532,0.07403930694290264,-0.04915254237288134,0.19491525423728812,6.3416896,0.0052305963,0.99999994
3491,,,,,,,,0.24946193,0.07543099,-8.847641e-06,0.7224961850831787,0.1388562732064721,0.07616138339352377,0.07374672750355368,-0.04406779661016949,0.19491525423728812,6.5357375,0.028579026,1.0
3492,,,,,,,,0.2463856,0.074684985,8.853996e-06,0.7174181526518167,0.13634129499858144,0.0761362201473081,0.0734257261663361,-0.03898305084745762,0.19491525423728817,6.692067,0.122158825,1.0
3493,,,,,,,,0.2431843,0.07389503,-8.769779e-06,0.7238825093104799,0.14005407064879785,0.07615304344309884,0.0731044623707968,-0.03389830508474574,0.19491525423728812,6.5612273,0.106367014,0.9999998
3494,,,,,,,,0.23978677,0.0730955,8.678675e-06,0.7399636505785346,0.14100923856732545,0.07612619544683037,0.0727510511749372,-0.028813559322033923,0.19491525423728812,6.4457045,0.096859336,1.0000001
3495,,,,,,,,0.23624694,0.072261676,-8.601873e-06,0.7358865553507588,0.13879258512831733,0.07613950529146439,0.07239581767695998,-0.023728813559322038,0.19491525423728812,6.350191,0.08798821,1.0
3496,,,,,,,,0.23247242,0.0714153,8.584393e-06,0.7266895128467804,0.1385330298716058,0.07610845465163225,0.07200492458221507,-0.018644067796610188,0.19491525423728812,6.2284083,0.1230334,1.0000002
3497,,,,,,,,0.22853462,0.07051967,-8.5256e-06,0.7217261959180192,0.13900903715745327,0.07611938328277318,0.07160926319528298,-0.013559322033898324,0.19491525423728812,6.077718,0.20219809,0.9999999
3498,,,,,,,,0.22440208,0.069610156,8.333064e-06,0.7126667276667705,0.14080043352006474,0.07608804092343313,0.07118188492739888,-0.008474576271186451,0.19491525423728812,5.9256544,0.32575414,0.9999999
3499,,,,,,,,0.21975453,0.06851899,-8.377291e-06,0.6988376059494583,0.13740508554280723,0.07609859203747937,0.07075614353549392,-0.003389830508474563,0.19491525423728817,5.7777457,0.49339923,0.9999999
3500,,,,,,,,0.21323074,0.066827714,8.265134e-06,0.6864323680141475,0.12928062337690258,0.07606649400035052,0.07029907845509323,0.0016949152542372855,0.19491525423728817,5.645573,0.65219754,1.0
3501,,,,,,,,0.20641617,0.06507182,-8.245934e-06,0.6637953609740705,0.13147652022654066,0.07607689249504176,0.06983845232977762,0.0067796610169491775,0.19491525423728812,5.513891,0.84628123,0.9999998
3502,,,,,,,,0.19932292,0.06332058,8.126227e-06,0.6327507983940223,0.12083767789473945,0.07604402854869599,0.06934375553958562,0.011864406779660988,0.19491525423728817,5.382214,1.0736607,1.0000001
3503,,,,,,,,0.19199736,0.06154281,-8.019366e-06,0.5966678936191426,0.11399620632768508,0.07605178137958885,0.06884748149823873,0.01694915254237286,0.19491525423728812,5.251481,1.5377886,0.99999994
3504,,,,,,,,0.184398,0.059781894,7.972689e-06,0.5603845555047123,0.1064104632530655,0.07601547867166698,0.06831816454527195,0.022033898305084763,0.19491525423728812,5.135276,2.1897767,1.0
3505,,,,,,,,0.17656781,0.057992417,-7.892079e-06,0.5190662149005077,0.10040812802764446,0.076021292450169,0.0677870443439987,0.027118644067796665,0.19491525423728812,5.0256066,2.8945866,1.0
3506,,,,,,,,0.16848706,0.056222543,7.831332e-06,0.47087476670223705,0.09012681691858983,0.07598471916538704,0.06722476726013321,0.03220338983050849,0.19491525423728812,4.9190693,3.6318612,1.0
3507,,,,,,,,0.16022998,0.054444347,-7.731986e-06,0.418694443886275,0.08057295212138237,0.07599008309450125,0.06666423713181088,0.03728813559322033,0.19491525423728812,4.846286,4.392668,1.0
3508,,,,,,,,0.15172006,0.05269118,7.718413e-06,0.36711058765210963,0.0716721335864219,0.07595302775410259,0.06607254251171786,0.04237288135593217,0.19491525423728817,4.7734985,5.1611466,1.0000001
3509,,,,,,,,0.14295104,0.050913442,-7.6037386e-06,0.3180991662152592,0.06049311369205823,0.07595874250345877,0.0654768386800935,0.04745762711864407,0.19491525423728812,4.700699,5.9333596,0.9999999
3510,,,,,,,,0.13388583,0.04916282,7.647039e-06,0.2659239512383641,0.052355869759498234,0.07592125900363744,0.06484702439778804,0.05254237288135592,0.19491525423728814,4.6232576,6.7451396,1.0000001
3511,,,,,,,,0.12460794,0.047408562,-7.4633426e-06,0.2149001671465341,0.041134145764675674,0.07592562972749164,0.06421629946548307,0.057627118644067804,0.19491525423728817,4.5345664,7.4497285,0.99999994
3512,,,,,,,,0.11506124,0.045685522,7.6233696e-06,0.1694747893063547,0.03348768060176204,0.07588843210177229,0.06355345693412047,0.06271186440677971,0.19491525423728812,4.440871,8.106547,1.0000001
3513,,,,,,,,0.10529287,0.043948963,-7.1920513e-06,0.133770283062794,0.025519458630769255,0.07589630235193251,0.06288914929557346,0.06779661016949154,0.19491525423728812,4.3471766,8.763534,0.9999998
3514,,,,,,,,0.095279016,0.04224759,7.654223e-06,0.10078083733309692,0.01947985985398919,0.07586427326972581,0.06219442819634508,0.07288135593220343,0.19491525423728812,4.1810217,8.80388,1.0
3515,,,,,,,,0.08508884,0.040554024,-6.7415654e-06,0.07603140742314143,0.014906932629895413,0.07587568353983486,0.06150121390572488,0.07796610169491532,0.19491525423728812,3.716392,6.5287576,0.99999994
3516,,,,,,,,0.07464557,0.038906354,7.926243e-06,0.05859662327879575,0.011145612209378307,0.07584561422480798,0.060777094837173036,0.08305084745762714,0.19491525423728812,3.235186,4.1443753,1.0000002
3517,,,,,,,,0.06401467,0.037263025,-5.907729e-06,0.04649070726519817,0.009128707911782741,0.07586062055034247,0.0600537162504305,0.08813559322033898,0.19491525423728812,2.7834778,2.1307592,0.99999994
3518,,,,,,,,0.053176556,0.035671864,8.771633e-06,0.03945151605977128,0.00771837718841064,0.07583564026296248,0.05930265855841351,0.09322033898305082,0.19491525423728817,2.4129157,1.0611895,1.0000001
3519,,,,,,,,0.04220823,0.034103442,-4.4846993e-06,0.0363394697449033,0.006977527837160571,0.07585397500138177,0.05855616200416713,0.0983050847457627,0.19491525423728812,2.0423517,0.39287263,0.9999999
3520,,,,,,,,0.031042099,0.032596886,1.05873805e-05,0.03591374041233608,0.006838203258790553,0.0758306192717148,0.057782686338848775,0.10338983050847454,0.19491525423728812,1.8839968,0.284128,1.0
3521,,,,,,,,0.019757306,0.031110512,-1.4682837e-06,0.036733397933357295,0.0071848553943592445,0.0758520853785201,0.057014511301409145,0.10847457627118641,0.19491525423728812,1.9236889,0.60648894,0.99999994
3522,,,,,,,,0.00832635,0.029689353,1.4627702e-05,0.03822420954248792,0.0074680675128237,0.0758333368584108,0.056223056038352544,0.1135593220338983,0.19491525423728812,2.0394778,1.5464665,0.99999994
3523,,,,,,,,-0.003164345,0.028300317,4.864143e-06,0.03932188690543713,0.007539909697419218,0.07585777352169105,0.05544075756663583,0.11864406779661016,0.19491525423728812,2.1552677,2.8546891,0.99999994
3524,,,,,,,,-0.014776576,0.026983066,2.3550821e-05,0.04017305177985498,0.007723954225953294,0.07584030671996833,0.05463695814662225,0.12372881355932204,0.19491525423728817,2.2710562,4.2975926,1.0
3525,,,,,,,,-0.026434308,0.025697479,1.8513674e-05,0.041206385639319186,0.007861954085648992,0.0758659211354959,0.053843137071192516,0.12881355932203384,0.19491525423728812,2.3868427,5.775445,1.0000001
3526,,,,,,,,-0.038186703,0.0244877,4.363325e-05,0.04168431237026575,0.00785158452558526,0.07584817374857114,0.053029857108764865,0.13389830508474584,0.19491525423728814,2.5026317,7.2615294,1.0
3527,,,,,,,,-0.049923453,0.023315027,4.867096e-05,0.0411250195101947,0.007856421711301863,0.07587199204731467,0.05223034936395844,0.13898305084745766,0.19491525423728812,2.6184201,8.749436,1.0000001
3528,,,,,,,,-0.06170647,0.022215523,8.821489e-05,0.0399738283381483,0.007676995544066763,0.07585376036722395,0.05141521297009722,0.1440677966101695,0.19491525423728812,2.7341194,10.237528,1.0
3529,,,,,,,,-0.07343031,0.02114847,0.00011487065,0.03823827870883909,0.007399169073238658,0.07587850281234243,0.050616208785210934,0.1491525423728814,0.19491525423728812,2.8324962,11.714974,1.0000001
3530,,,,,,,,-0.08518419,0.02015517,0.00018630324,0.03522949119394538,0.006688353340205477,0.07585957354167126,0.04980379247747933,0.15423728813559326,0.19491525423728814,2.8853295,13.163011,0.9999999
3531,,,,,,,,-0.09680123,0.019200668,0.00026123086,0.03138000871611028,0.005841700695673153,0.07588034901338177,0.04901046710574029,0.15932203389830504,0.19491525423728812,2.9218295,14.472138,0.9999999
3532,,,,,,,,-0.108509734,0.018314281,0.0004085107,0.027819348934156114,0.005406316491519466,0.0758557813493929,0.0482058748915601,0.16440677966101702,0.19491525423728812,2.9583242,15.781244,0.99999994
3533,,,,,,,,-0.111358225,0.017933235,0.00034037043,0.023910152230349997,0.004568462094472246,0.07587253888455588,0.047422498900853864,0.16949152542372886,0.19491525423728812,2.994822,17.090347,1.0
3534,,,,,,,,-0.111231655,0.017746551,0.00025236278,0.019429920270385044,0.0037526251780544578,0.07584699849798862,0.04663081362377055,0.17457627118644062,0.19491525423728814,3.0313187,18.399508,1.0000001
3535,,,,,,,,-0.11112482,0.01753901,0.0001710899,0.01512359515811413,0.0029143516928961887,0.07586412418979803,0.04586190487135019,0.1796610169491525,0.19491525423728812,3.0678153,19.708637,1.0000001
3536,,,,,,,,-0.11100426,0.017359735,0.00013215093,0.011329555906124798,0.0020775914597525717,0.07583892906820833,0.045084589009610196,0.1847457627118644,0.19491525423728817,3.1043165,21.017784,1.0000001
3537,,,,,,,,-0.11091842,0.017156616,8.568404e-05,0.00779602459679539,0.0015120234739885055,0.07585716168496517,0.04433040551856759,0.18983050847457628,0.19491525423728812,3.1408122,22.326912,0.99999994
3538,,,,,,,,-0.110811934,0.016985117,7.115317e-05,0.004987493647499119,0.000959330095756282,0.07583282155393865,0.04357040649998163,0.19491525423728817,0.19491525423728817,3.1773052,23.636034,1.0
3539,,,,,,,,-0.1106001,0.016816469,4.2812888e-05,0.0026752275034728538,0.0005164332266434317,0.07585011868277118,0.042837993653237975,0.20000000000000004,0.19491525423728814,3.213807,24.945152,0.9999999
3540,,,,,,,,-0.10717355,0.01736129,4.7157257e-05,0.0009690274912632987,0.00018944219591357563,0.07582472448962742,0.04210309417159517,-0.09999999999999995,0.20000000000000004,5.7188187,1.8610512e-05,0.99999994
3541,,,,,,,,-0.103756994,0.017901301,3.1676962e-05,-0.00026527322554185446,4.698611740500416e-05,0.07584268963949478,0.041396974905184514,-0.09491525423728807,0.19999999999999996,6.274185,0.00078091305,0.9999998
3542,,,,,,,,-0.10044783,0.01846256,3.7481972e-05,-0.0009969516190209903,0.00020182691208335727,0.07581791581028795,0.04069049560325342,-0.08983050847457619,0.2,6.722013,0.013105691,1.0
3543,,,,,,,,-0.09716747,0.019012168,2.359384e-05,-0.0013378885842588932,0.00025478833439474544,0.07583452199816562,0.040017161293558944,-0.08474576271186436,0.2,6.8891616,0.009442729,1.0
3544,,,,,,,,-0.09399047,0.019583248,3.0224142e-05,-0.0012429153187968746,0.00024578788074406093,0.07580812967622363,0.03934609601122866,-0.07966101694915251,0.2,7.050541,0.0062579275,1.0000001
3545,,,,,,,,-0.09087926,0.020134958,1.7697928e-05,-0.0008519471034168774,0.00016101087869498679,0.07582492925795853,0.03870779416974765,-0.07457627118644063,0.19999999999999996,7.21173,0.004123257,1.0
3546,,,,,,,,-0.08789611,0.02070332,2.4775936e-05,-0.00010735361719937448,2.2825717803446574e-05,0.07580038969818666,0.03807120125858583,-0.06949152542372873,0.2,7.463354,0.023411663,0.99999994
3547,,,,,,,,-0.0850064,0.021245008,1.3204722e-05,0.0008684490705180196,0.0001709393162753045,0.07582030993157254,0.03746806976329464,-0.06440677966101688,0.2,7.210538,0.015207463,1.0000001
3548,,,,,,,,-0.082246624,0.021800661,2.0627544e-05,0.002076096857399604,0.00039822735627012497,0.07579851670650431,0.036868611417281046,-0.05932203389830504,0.2,6.8996334,0.0057839593,1.0000001
3549,,,,,,,,-0.07955394,0.02233122,9.864611e-06,0.0034113702616071907,0.0006339218574518938,0.07581904045087343,0.036305297601141984,-0.054237288135593156,0.2,6.5887294,0.0021845375,0.9999998
3550,,,,,,,,-0.076984584,0.022874495,1.7441038e-05,0.004850220515385405,0.000962527494980706,0.07579697012593099,0.035747717052129986,-0.04915254237288134,0.2,6.6736727,0.006345008,1.0000001
3551,,,,,,,,-0.07450174,0.0233867,7.322185e-06,0.006252765253378835,0.0012029188443880745,0.07581814309926431,0.03522678980251454,-0.04406779661016943,0.2,6.865031,0.03433767,1.0
3552,,,,,,,,-0.07212618,0.023912787,1.4898613e-05,0.007786116915770062,0.0015133043375315611,0.0757963656237619,0.034709549417366196,-0.038983050847457686,0.2,6.9704843,0.11042626,1.0
3553,,,,,,,,-0.069784015,0.024416108,5.491639e-06,0.009235452751996203,0.0017724721815008473,0.07581585837622135,0.034225358602058,-0.03389830508474576,0.19999999999999996,6.840368,0.096264385,0.99999994
3554,,,,,,,,-0.06752785,0.02493603,1.29155205e-05,0.0106496306022354,0.002025593108835918,0.07579167041342512,0.0337430767209461,-0.02881355932203391,0.2,6.7250586,0.087596,1.0000001
3555,,,,,,,,-0.06535337,0.025421804,4.2034762e-06,0.011817188102585629,0.0022533389028318103,0.07581092424519466,0.03329584132825396,-0.023728813559322062,0.19999999999999996,6.6281285,0.08120334,1.0
3556,,,,,,,,-0.06334563,0.025905738,1.1491762e-05,0.013087581091104788,0.0025491116726991396,0.07579009726721112,0.03285346442325275,-0.018644067796610177,0.2,6.466059,0.13909586,0.99999994
3557,,,,,,,,-0.06145188,0.026345959,3.0848094e-06,0.014119874887464032,0.0027243226095110644,0.07581483935991816,0.03244501979211222,-0.013559322033898293,0.19999999999999996,6.3154144,0.22663234,0.9999999
3558,,,,,,,,-0.059687257,0.026789967,1.0237499e-05,0.015263391773775824,0.002829917371575942,0.07579827613969409,0.0320378373190977,-0.008474576271186413,0.2,6.162359,0.36118066,1.0
3559,,,,,,,,-0.057971846,0.027202023,2.1695364e-06,0.016180507422440236,0.003003564090812845,0.07582436035335208,0.03166264590353204,-0.0033898305084745554,0.2,6.013676,0.5455334,1.0
3560,,,,,,,,-0.05636374,0.027620507,9.254429e-06,0.016909640923608305,0.003290020384033169,0.07580774218068433,0.03128863443758323,0.0016949152542372777,0.19999999999999996,5.881488,0.71590537,1.0
3561,,,,,,,,-0.054799166,0.028006857,1.6271522e-06,0.01767705452871235,0.0034674506855603944,0.07583403239023401,0.03094684997680327,0.00677966101694919,0.19999999999999996,5.7495832,0.92077726,0.99999994
3562,,,,,,,,-0.055451244,0.027857624,7.932367e-06,0.018043356649734697,0.003450000697580079,0.0758169947658526,0.030605579752342862,0.011864406779661016,0.19999999999999996,5.6179047,1.1590596,1.0
3563,,,,,,,,-0.05757183,0.027314099,2.3729304e-07,0.018491046901599743,0.003577846718294548,0.07584289681108976,0.030297433703065185,0.016949152542372916,0.2,5.4870377,1.6084878,1.0000001
3564,,,,,,,,-0.059617903,0.02682683,6.339114e-06,0.018991234004363113,0.0036177691439832045,0.07582723863320646,0.02999204400775795,0.02203389830508476,0.2,5.3669705,2.2738948,1.0000001
3565,,,,,,,,-0.061541505,0.026351659,-7.4577815e-07,0.019132837095041638,0.0037220205174383924,0.07585584327632483,0.029720984478978425,0.02711864406779663,0.2,5.2572994,2.98385,1.0
3566,,,,,,,,-0.063373744,0.025933376,5.2543455e-06,0.019357990929941744,0.0036759671193525626,0.07584230344228218,0.029453142800717706,0.032203389830508466,0.19999999999999996,5.1477933,3.7230427,1.0000001
3567,,,,,,,,-0.06506509,0.025527595,-1.3220612e-06,0.019513407011512583,0.0036699700225512914,0.0758716737087209,0.02921936113891784,0.03728813559322034,0.2,5.075009,4.4850974,0.9999998
3568,,,,,,,,-0.06665408,0.025178354,4.5085676e-06,0.019505403134815278,0.0037862652271619824,0.07585785298945749,0.02898808112789898,0.04237288135593221,0.2,5.0022225,5.2541957,1.0000001
3569,,,,,,,,-0.06811874,0.024835246,-1.6610512e-06,0.01950173878216667,0.003759935469691736,0.07588733318594826,0.02878915663267593,0.04745762711864407,0.2,4.9294386,6.02655,1.0000001
3570,,,,,,,,-0.069523565,0.024537643,4.0000828e-06,0.01964514663244931,0.003742663048921853,0.07587507749220943,0.028589735851899042,0.052542372881355943,0.2,4.853443,6.826635,1.0000004
3571,,,,,,,,-0.07082418,0.024240104,-1.7288493e-06,0.019353331416050654,0.0037680154265980377,0.07590659585852959,0.028420610392583652,0.05762711864406783,0.2,4.7642107,7.5260653,0.99999976
3572,,,,,,,,-0.0720669,0.023986682,3.5254964e-06,0.01921036075926584,0.0037608437531020116,0.07589690121638258,0.0282519931157441,0.06271186440677967,0.2,4.670519,8.182944,1.0000001
3573,,,,,,,,-0.073212236,0.023731269,-1.6610512e-06,0.019514495155678865,0.003683369684690681,0.07593277785678414,0.028116738413380356,0.06779661016949154,0.2,4.576821,8.8399315,1.0000001
3574,,,,,,,,-0.07429637,0.023519544,3.2204055e-06,0.018871409950409104,0.003650218644072494,0.07592735626923372,0.027982423402462892,0.07288135593220343,0.2,4.3831844,8.646399,1.0
3575,,,,,,,,-0.075264156,0.023307579,-1.5932532e-06,0.019141329312298606,0.0037156457240634785,0.0759652097600664,0.02787885045860618,0.07796610169491527,0.2,3.9164383,6.367477,0.99999994
3576,,,,,,,,-0.07614468,0.023142224,2.8814154e-06,0.018987580608937918,0.0035914264952143123,0.07595874740486197,0.027773303274764974,0.08305084745762714,0.2,3.4376833,4.011422,1.0000001
3577,,,,,,,,-0.07688425,0.022979423,-1.6271522e-06,0.018854475376133186,0.0036499861118819213,0.07599314639495941,0.02769645960015147,0.08813559322033894,0.19999999999999996,2.9864926,2.0167742,0.99999994
3578,,,,,,,,-0.07752025,0.02286516,2.6102234e-06,0.01878565087420713,0.003572015660367654,0.07598155137409668,0.02761637903735694,0.09322033898305081,0.19999999999999996,2.6159313,0.97786593,1.0000001
3579,,,,,,,,-0.0780336,0.022748515,-1.5254552e-06,0.018785141099666985,0.00361880810768136,0.07601110233679946,0.02756271925556322,0.09830508474576266,0.19999999999999996,2.2453692,0.35235366,0.99999994
3580,,,,,,,,-0.078492776,0.022670439,2.5085262e-06,0.018669967080022477,0.003611840560229982,0.07599618392625723,0.027501976599453897,0.10338983050847453,0.2,2.0824392,0.24181293,0.99999994
3581,,,,,,,,-0.07885111,0.022585124,-1.3051117e-06,0.018571257544394943,0.003588770717399521,0.07602280617191713,0.0274650309153893,0.10847457627118641,0.2,2.1166728,0.5110491,0.9999998
3582,,,,,,,,-0.07915849,0.022537913,2.2034353e-06,0.01844798574182503,0.003697323520453784,0.07600548430904795,0.027422015801705637,0.1135593220338983,0.19999999999999996,2.2324624,1.3750491,1.0000001
3583,,,,,,,,-0.07937807,0.022481294,-1.1949398e-06,0.018558443701901683,0.0035766955433500043,0.07603204237330079,0.02740601926647556,0.11864406779661014,0.19999999999999996,2.3482525,2.6456633,0.9999999
3584,,,,,,,,-0.07955032,0.022461936,2.1017381e-06,0.018455066029723497,0.003533323437383386,0.076014759413014,0.027383862488051997,0.12372881355932208,0.19999999999999996,2.4640398,4.07764,1.0
3585,,,,,,,,-0.079624586,0.022434346,-9.3222263e-07,0.01830783504712398,0.003642364935161356,0.07603964192504224,0.027385993305362188,0.12881355932203387,0.2,2.5798273,5.552884,0.9999999
3586,,,,,,,,-0.07963726,0.02244614,1.8305462e-06,0.018451280002102482,0.003559527326733059,0.07601871973171678,0.027379926033751518,0.13389830508474582,0.19999999999999996,2.6956165,7.0383554,1.0000001
3587,,,,,,,,-0.079567134,0.022446169,-8.305256e-07,0.018607147875469226,0.0035552386990606766,0.07603997614108683,0.027395456888021506,0.13898305084745766,0.2,2.8113773,8.52607,0.9999999
3588,,,,,,,,-0.079481676,0.022477081,1.7457987e-06,0.018420019041241024,0.0035542550318028035,0.07601643427898865,0.02739848395027575,0.14406779661016947,0.2,2.9270194,10.013917,0.9999998
3589,,,,,,,,-0.079336226,0.02249113,-5.423841e-07,0.018468175184278193,0.0035800296523721535,0.07603538960201595,0.02741989024981389,0.1491525423728813,0.19999999999999996,3.042657,11.501905,0.9999999
3590,,,,,,,,-0.07918951,0.02253398,1.4237581e-06,0.018777703805715397,0.0036229050286342166,0.07600998481179305,0.027428270716603212,0.1542372881355932,0.19999999999999996,3.1276217,12.971203,1.0000001
3591,,,,,,,,-0.07901144,0.022555139,-4.4068705e-07,0.01854168716354982,0.0036644738537920823,0.07602996793488655,0.027456662064897042,0.15932203389830507,0.19999999999999996,3.167073,14.305439,1.0000002
3592,,,,,,,,-0.07884213,0.022603588,1.3559602e-06,0.018522426933554118,0.003575527862899796,0.07600568054474888,0.027471563550466992,0.164406779661017,0.19999999999999993,3.2035713,15.614575,1.0000002
3593,,,,,,,,-0.07863385,0.022630738,-1.6949502e-07,0.01874950030637181,0.0036424360232234607,0.0760258608296502,0.02750443205767571,0.1694915254237288,0.2,3.2400682,16.92368,0.99999994
3594,,,,,,,,-0.0784457,0.022683835,1.0847682e-06,0.018627214686439256,0.003635715006894244,0.07600164179526055,0.027523155999109726,0.17457627118644056,0.19999999999999993,3.2765653,18.232828,1.0000001
3595,,,,,,,,-0.07824423,0.022710819,1.0169701e-07,0.018757375981561263,0.003568154113614788,0.07602515721052579,0.027561767544619534,0.1796610169491525,0.2,3.3130608,19.541956,1.0000001
3596,,,,,,,,-0.078067444,0.022763444,1.0169701e-06,0.01870926315959477,0.0035234585207713377,0.07600324863299689,0.027585579476562948,0.18474576271186438,0.19999999999999993,3.3495634,20.851074,1.0
3597,,,,,,,,-0.077863164,0.022790894,3.3899005e-07,0.01883370717300684,0.003592336172420193,0.07602898923042833,0.027627653205544892,0.18983050847457628,0.19999999999999996,3.3860588,22.160166,0.99999994
3598,,,,,,,,-0.07769345,0.022844426,8.474751e-07,0.018925415182088866,0.0035785181753156085,0.07600678086865517,0.027653278972006094,0.19491525423728817,0.19999999999999996,3.422555,23.469332,1.0000001
3599,,,,,,,,-0.07752077,0.022864819,4.0678805e-07,0.018846318558701287,0.003697159302657124,0.07603977457587548,0.027700282635252472,0.2,0.19999999999999996,3.4590533,24.778442,1.0

==> data/old_quad_epi.dat <==
t;x_0;x_1;x_2;x_des_0;x_des_1;x_des_2;ntr;ale_mse;mean_mse;rmse_z;rms
2.0710515286137214e-14;-1.5785453724189952e-17;5.9195451465712324e-18;2.9597725732856162e-18;1.5785453724189952e-17;-4.24234068837605e-17;0.0;-3.232860922714102e-14;2.5888144107671518e-15;-7.577017787611178e-16;0.0073359445294081;1.9271520328098138e-17
0.0774377113121024;7.388732237554282e-05;7.638251710528572e-05;0.0004349739569125;0.000220906559992;3.355842771928909e-06;0.0;10.050027032849126;0.2630126409555408;0.0347789201456956;;0.00015497307815862436
0.147583289170301;0.0024256074533351;-0.0001315797411571;0.0015317230640051;0.0029590182764724;-3.4134649914710407e-06;0.0;10.946946869164991;0.6534026268062008;0.002178821142865;;0.0005423333584707378
0.2275347510570861;0.0110341328030113;-0.0001850832510937;0.0023777669740349;0.0117764367028491;3.4327284758442994e-06;0.0;15.0496719570959;1.1900081169165286;0.0368189784709631;;0.0008326883595438569
0.2976041389562804;0.0273310231973371;-0.0005414203698145;0.0029676137512855;0.0277107209691269;-3.4423692965383837e-06;0.0;18.950022122782983;1.5157290858579808;-0.021946015459075;;0.0010132632708104948
0.377587529905444;0.0484393310261292;-0.000865966947151;0.0042165719430218;0.0485826364503791;3.44815777067334e-06;0.0;23.064388169298223;47.68128420133331;0.0662972431722489;;0.0014358852484313194
0.4476388556147057;0.0701661611440291;-0.0008789190532285;0.0037442653800575;0.0697424250995038;-3.452019393778304e-06;0.0;25.9300295445778;2.1066418150476363;-0.0231834189033523;;0.001289509725914743
0.5276339657429293;0.0878527775513113;-0.0007457746559409;0.0037180624703211;0.0865521397854099;3.4547797548054106e-06;0.0;28.0564535289456;1.427411314969539;0.0933853478500327;;0.001336537478321091
0.5976770419854842;0.0976281236147834;-0.0006872445587628;0.0043836524071089;0.0962721653142012;-3.456851731820871e-06;0.0;29.972753710263017;1.0000737867214071;-0.0758736691109764;;0.0015464151005023811
0.6776782864298454;0.1003732059368057;-0.0003173939637896;0.0053874886918518;0.0996663004759981;3.4584646007109363e-06;0.0;30.049312615926144;0.9759202200434552;0.1358604353256438;;0.001814377640960441
0.7477166165303095;0.0997858689527021;-0.0002216948354444;0.0062353167986178;0.0999896150072259;-3.459736254504835e-06;0.0;29.94952993944027;1.0265845577475825;-0.1372884319423238;;0.002080820206670057
0.8277216455654683;0.0993493664663463;-0.0001114294471268;0.0066581178085749;0.1000103824442677;0.0002166677522916;0.0;30.05144753601501;0.9316281048775316;0.2203965291070126;;0.0022329632192869685
0.8977568852152601;0.0994250765610609;0.0019900698125326;0.007228913381021;0.099989614906609;0.0029805820571251;0.0;29.946503470734424;1.1406363536213302;-0.2616930713053854;;0.0024394217602763143
0.977764486918872;0.0994271974279441;0.0103072411065276;0.0074450474101174;0.1000103873378424;0.0118042850674948;0.0;33.040677732203946;26.05697979510199;0.3709387221180255;;0.0025388094767029713
1.047797550561426;0.099509139837166;0.0268860306977481;0.0068419368634098;0.0999896107354945;0.0277704598198041;0.0;40.97211076026243;18.05917099223185;61.59706664790831;;0.002305191416466737
1.127807017600715;0.0999571795931227;0.0489303490704655;0.0056444770143492;0.1000103909369625;0.0486364897486868;0.0;46.08179795655319;0.94362220059158;56.67671137918173;;0.00188412389052507
1.1978384638187107;0.0999093323118314;0.0714948160395713;0.0055270388522475;0.09998960759711;0.0698039090169491;0.0;52.00008136434543;0.7355245133017279;12.1202133690613;;0.0019268214803669957
1.2778493472643682;0.0997070446102077;0.0902054991034808;0.0055667862819646;0.1000103936987524;0.0865825530639381;0.0;56.04393529728838;0.0772467823721343;138.92268429666763;;0.002216274857202918
1.3478795423440135;0.0995216814053066;0.1000920298607766;0.0062684652364729;0.0999896051470558;0.0962961442545734;0.0;56.925659189290094;18.979164624213627;111.97040404196362;;0.002447705424005249
1.4278915393963263;0.0991868828787648;0.1024258332314296;0.0046550404618218;0.1000103958881469;0.0996627228072987;0.0;60.08392828939876;0.0177175406741656;39.92504837684897;;0.0018252048467610601
1.4979207365491825;0.099011841161307;0.1015983856640385;0.0025808774750717;0.0999896031373502;0.0999965296234719;0.0;59.95344461564515;0.2452800740337458;46.275400011151376;;0.0010636880180573047
1.5779336332996177;0.0988915013033807;0.100959645615753;0.0008629850743183;0.0997948038525053;0.1000034658881797;0.0;60.04668608903927;0.3674935214291;45.0433268892896;;0.0005244021363179355
1.64796201487654;0.0962420827116031;0.1006480362732098;-0.0008100779393472;0.0969907243050664;0.0999965338540903;0.0;59.95030138985107;0.2355215545586419;45.85297058339961;;0.00042702405675127406
1.7279756546079823;0.0873024887018537;0.1006160588927278;-0.0011119327192283;0.0881748348798224;0.1000034663813729;0.0;63.02838832096936;2.9938113915570006;30.841934198215757;;0.0005134471531039706
1.7980033562864646;0.0706023425341699;0.1007401684120037;7.018221701080957e-06;0.0721627632177933;0.0999965334022782;0.0;68.97121400183373;0.9225833400330088;0.3258257679925935;;0.000576190072131393
1.878017620753471;0.0486178661076527;0.1010845162879242;0.0005486608220546;0.0513166376318218;0.1000034667972996;0.0;73.05073021448909;1.077897631424826;-0.0265132761334797;;0.0009861859436177639
1.948044746212038;0.0265595847828637;0.101118199576378;0.0011198969910877;0.0301276692722411;0.0999965330179386;0.0;78.12176738360797;-0.0005512375468352;0.251501085995368;;0.001301432205187986
2.0280595440041145;0.0083366709642677;0.1012403632135976;0.0018385653569748;0.0133940566018422;0.100003467153677;0.0;82.06723091005063;0.3789209973020686;1.4814395019884603;;0.0018405127281415608
2.098086174247307;-0.0047042481075764;0.1014384388708593;0.0028528544539603;0.0036729665303979;0.0999965326863752;0.0;87.08005901980053;0.0763666272231357;0.6238870223057378;;0.0029887863956801646
2.178101433244428;-0.0132209584507984;0.1015812133237834;0.0004944552761538;0.0003478354238809;0.1000034674635702;0.0;89.0486966554821;0.6216386060491125;-0.1144330173101829;;0.004556386668220905
2.248127632760481;-0.01523896383971;0.1016154538996361;0.0003986793663324;-1.0398872990543584e-05;0.0999965323338731;0.0;90.95181221224428;0.0700112425726697;0.3826812721528666;;0.005106521355839749
2.3281432950670427;-0.0144925607271458;0.1014721040440264;0.0001985603807211;1.0403202041082466e-05;0.0997854679821442;0.0;91.05406834730076;0.1334771914968006;0.0015906958783123;;0.004867353035632514
2.39816911602687;-0.0135102584674799;0.0996001736624109;-4.425447600473695e-06;-1.0403571452600042e-05;0.0969827729053449;0.0;90.93968567525349;0.0689868572379108;0.3716595109145793;;0.0045837501449440135
2.4781851344672057;-0.0124443461961023;0.0924890219602311;0.0003582326509576;1.0403920444200691e-05;0.0881331045408075;0.0;95.22967233124156;0.0917484164780059;-0.1285341737849807;;0.004399787212817672
2.548210619667989;-0.011467179530553;0.077803465383199;0.0010621414204401;-1.040425026178293e-05;0.0721167416800102;0.0;102.9313255053408;0.0048710262266759;0.2018055550838432;;0.004278170308496584
2.628226955299088;-0.0102609177148539;0.0559557340055365;0.0026040118537622;1.0404562481449324e-05;0.051248966351722;0.0;115.22448575790553;0.0706349344355209;-0.117762663162631;;0.0038648645341563172
2.6982521402776096;-0.0090442926099046;0.0331244524333647;0.0034626788509653;-1.0404858549192822e-05;0.0300800807540869;0.0;122.0844427576982;0.0104746503002985;0.2324097842298304;;0.0033808196187479675
2.7782687605843024;-0.0083907248821882;0.015244430819188;0.0037750154569526;1.0405139750918182e-05;0.0133499238741299;0.0;127.02746838311832;0.0643250387456418;-0.1161612422831776;;0.003134377200420297
2.848293675165868;-0.008196486124818;0.0052636196364712;0.0039203883872466;-1.0405407177348964e-05;0.0036629286354924;0.0;132.97007836553996;0.0090666541977162;0.203094986431943;;0.003072161278738121
2.9283105527253945;-0.0076916773441717;0.0021907725151048;0.0037946241540288;1.0405661293706158e-05;0.0003376150256235;0.0;134.0481621893149;0.0752595275989918;-0.1183704045902576;;0.0029279391268383533
2.99833522218025;-0.007033914836754;0.0024438999766839;0.0042655556857831;-1.0405820109751171e-05;-3.4654290356891133e-06;0.0;133.94828246960307;0.0178945387635606;0.1877718111568734;;0.0028580148830285174
3.078352333656704;-0.006309840837561;0.0023953198200168;0.0052229984247123;0.000230830974307;3.4687144675022926e-06;0.0;134.0526959450868;0.0748940179065097;-0.1130980818722107;;0.002901743767044399
3.1483767795773767;-0.0034516311761341;0.002079764010319;0.0058709486157448;0.0030182833986191;-3.4687874614514786e-06;0.0;133.9467548037302;0.0183927821937818;0.1828043995572792;;0.0029938398076173353
3.228394104953499;0.0058614327054875;0.0017990086648368;0.0058979950261071;0.0119156266857072;3.468858301828704e-06;0.0;134.05367717559676;0.0741690837963549;-0.1085723138129337;;0.0028802695335865933
3.298418345930267;0.0228505620102043;0.0012906708332848;0.0057520302636505;0.0279223757886968;-3.4689263936886025e-06;0.0;133.9496067100955;0.0188626387010625;0.1784295608436257;;0.0025923808206879877
3.378435867911648;0.0449514727180403;0.0008331349815311;0.006672671249207;0.0488256501930877;3.4689918252575565e-06;0.0;136.1699073819604;0.0685469065211901;-0.0925057107516731;;0.0025867641382544353
3.448459920059445;0.0673099796499012;0.0006249035469983;0.0069711507626018;0.0699605294316212;-3.469054738350478e-06;0.0;136.95585371261697;0.0172117682879787;0.1706415715105648;;0.0024948215083540307
3.5284776236071105;0.0848493229099181;0.0009070209369578;0.0064362395173539;0.0867010947614337;3.469115259201544e-06;0.0;137.04825195306512;0.0715593631444519;-0.1054752887252426;;0.0022526686398656724
3.5985015009812678;0.0947258051016066;0.0013198882951666;0.0061221936408636;0.0963401158351944;-3.46917343073942e-06;0.0;136.95046338443956;0.0178445270400133;0.1672795587684037;;0.0021560903173851987
3.67851937294088;0.0973001011169243;0.0015246904526268;0.0067918351071047;0.0996795249856558;3.469228663915717e-06;0.0;137.05020361501073;0.070920184091058;-0.1022540035234505;;0.0024518654141382095
3.748543087868858;0.0967869925482257;0.0017186696251851;0.0073966921651216;0.0999895895696876;-3.469176938815782e-06;0.0;136.94928854922478;0.017993550925272;0.1643863352369323;;0.002747391585591863
3.828561116673271;0.0965225490917873;0.0018043088406927;0.0077787470666614;0.100010408009732;0.0002263384930045;0.0;137.05133274380665;0.0708736266669383;-0.0993829738421529;;0.002889906883866348
3.898584680021898;0.0961758504895525;0.0036492883237502;0.0079767858033038;0.0999895918362076;0.0030401994958971;0.0;136.9472804099998;0.018680295800898;0.1616980434442087;;0.0029541820453044226
3.9786028554505934;0.0957745847345429;0.0119407902003998;0.0078523488959328;0.1000104083118515;0.0119436037236723;0.0;137.06151810523292;0.0709349135349413;-0.0965489830554721;;0.0029739908181404574
4.048626276843007;0.0959435520176471;0.0284978948321309;0.0074382859942682;0.0999895915448394;0.0279823444134819;0.0;139.97038980417628;0.0335524423585822;0.154337687814885;;0.0028277263466195703
4.128644589825671;0.0966252600837049;0.0502631215920219;0.0071475032615415;0.1000104085941043;0.0488794563245675;0.0;141.15994315761236;0.0887494760992884;-0.086542640647067;;0.002676244526354159
4.198667877819617;0.0972941294590924;0.0725607407476771;0.0072685975878413;0.0999895912710357;0.0700219170252575;0.0;140.9453697758257;0.036923058079267;0.1640792898952332;;0.002719143066955257
4.278686320274527;0.0977301312022524;0.0913451265210682;0.0071613451231071;0.1000104088600053;0.0867312431834039;0.0;141.05219308294457;0.0878915902634356;-0.0859264319871976;;0.0029396229845617427
4.348709482509086;0.0978259493427717;0.1015021782167148;0.0059675254137949;0.0999895910124416;0.0963639233055398;0.0;140.94845463357353;0.0377025592175841;0.1620533549689795;;0.002722220669707279
4.428728047209327;0.0982548372264694;0.1035999195849761;0.0057569907039635;0.1000104091126676;0.0996758280565874;0.0;141.05130568961005;0.087952212450051;-0.0839860318085299;;0.0023949824619238086
4.498751090527107;0.098726022407559;0.1029084481517654;0.0057140322917896;0.0999895906397276;0.099996528220721;0.0;140.9487696587633;0.0378796061185432;0.1602448013033618;;0.002178838819029114
4.578769770988852;0.0990053456988222;0.1024586418088464;0.005348432375255;0.0997850765491297;0.1000034697806594;0.0;141.05126308820024;0.0879674663207969;-0.0822080402987764;;0.001978820601592692
4.64879270153828;0.0963103795114185;0.102256951515483;0.0050138113020467;0.0969308938653526;0.0999965301795323;0.0;140.94858476238196;0.0378030446439742;0.1586263676213309;;0.001844898264343249
4.728811491927057;0.087422550116454;0.1020717380954009;0.005364218135136;0.0880353036319196;0.1000034698580215;0.0;141.05176646192444;0.0873331030185243;-0.080581620797871;;0.0019272328053394734
4.798834315248382;0.0714459498013707;0.1019362164082781;0.0058424490775552;0.071950706170607;0.0999965301055115;0.0;140.9474316669561;0.0383724567539284;0.1571017003361938;;0.0020588932617428388
4.878853210300007;0.0498811314540853;0.101524625343129;0.0060703919506574;0.0510736773401303;0.1000034699300598;0.0;141.05485883749515;0.087120069976921;-0.0790234258403256;;0.002123564558724544
4.94887593139824;0.0274827830882463;0.101144435452829;0.0063534001122943;0.0299097892185886;0.0999965300351737;0.0;140.9284125167461;0.0387425519613466;0.1553788418271206;;0.0022991239537292056
5.028894926351428;0.0087327715137901;0.100986330948869;0.0068243057362595;0.0132456070680168;0.1000034699988753;0.0;142.0357509081837;0.0701800158729734;-0.0688027604249551;;0.002746772837115897
5.098917549758234;-0.0043540467452473;0.1008390984669837;0.0070024686484386;0.0036053781217704;0.0999965299676163;0.0;141.95727232250113;0.0211967020950751;0.163433290723988;;0.003544901394368968
5.178936640297649;-0.0125033854902275;0.1007325948634565;0.006537555947298;0.0003348334006072;0.1000034700663485;0.0;142.04387300914098;0.0699597157961677;-0.0673949325303303;;0.00480845464922399
5.248959170124346;-0.0146565107442158;0.1006528381816842;0.0056178135993754;-1.0408713233471093e-05;0.0999965297548473;0.0;141.956319934111;0.0216222506179867;0.1621916278930296;;0.0052334275478823945
5.328978352331345;-0.0141389819060086;0.1006006044547002;0.0049561273701695;1.0410384338526654e-05;0.0997756542717488;0.0;142.04245954462945;0.0695618315350933;-0.0661985244207935;;0.005004986885317811
5.399000792314472;-0.0132758033105542;0.0988799929119303;0.0043390105802854;-1.0410474217401708e-05;0.0969227566591763;0.0;141.96081166529865;0.0217181940724508;0.1612409236731574;;0.00469785333562349
5.479020062624849;-0.0122153450052944;0.0921231407497877;0.0042554963655793;1.041056383434873e-05;0.0879933351216672;0.0;142.01676149865418;0.0692634976167872;-0.0660641883336596;;0.004529332095471288
5.549042416165326;-0.0114199167670447;0.0774900087293165;0.0045853230756391;-1.0410652021056687e-05;0.0719045365577045;0.0;144.94358819796904;0.0235006467382395;0.1468285105687465;;0.004501845508931771
5.629061771332939;-0.0105094683115321;0.0557370019549675;0.005239978703262;1.0410738687394592e-05;0.0510059901704643;0.0;145.0342722506333;0.0717409319186577;-0.0762957878546383;;0.004223054509962013
5.699084041530058;-0.009648942323245;0.0326531823086982;0.0058793687746043;-1.0410823849088698e-05;0.0298623503611974;0.0;150.03934534183946;0.0177610832931466;0.1515548938761104;;0.003876668237486503
5.779103478595129;-0.0089193743374784;0.0146214710405979;0.0057832868086483;1.0410907519381026e-05;0.0132016948170293;0.0;151.06971836815114;0.0868522746588104;-0.0469940251680668;;0.0035777590030923647
5.84912566827604;-0.0080303978948957;0.0049061270236127;0.0060782916093756;-1.0410989608298445e-05;0.0035955498140011;0.0;150.93894380877768;0.0388687188129269;0.1725975896423326;;0.003382691753157873
5.929145184537743;-0.0071303120934199;0.0022837708704576;0.0063427069851937;1.0411069117134753e-05;0.0003246976546421;0.0;151.0579349314651;0.0861740710242708;-0.0461033790787468;;0.0032499201195130855
5.9991672962829465;-0.0065377542505142;0.0027334589114269;0.0065216154212352;-1.0410983628460757e-05;-3.4691967373777823e-06;0.0;150.9438385389891;0.0391493001528841;0.171708591577148;;0.0032081225609642623
6.079186889275345;-0.006031064102332;0.0031297957609325;0.0069677227939416;0.0002407296417671;3.470412706047977e-06;0.0;151.05448604754773;0.0860963143000085;-0.0451801123468271;;0.0032940766348215802
6.149208925441404;-0.0033740998176739;0.0032041910974198;0.0072374160212964;0.0030784871716783;-3.470436552367324e-06;0.0;150.9590595961214;0.0387519636668626;0.1698050275720152;;0.003404329955887874
6.229228592912465;0.005594639025151;0.0030223109375673;0.0074309814339522;0.012055633025051;3.4704616213332038e-06;0.0;153.04840946011652;0.0779139020537564;-0.0567975149291081;;0.0034331282520901445
6.299250555651493;0.0223488445887817;0.0029341933498178;0.0068892352415743;0.0281347295933308;-3.470486580369183e-06;0.0;154.95896686104206;0.0195712376952142;0.1481052183129363;;0.0031546772385582407
6.37927029554475;0.0442643766418237;0.0030728775090641;0.0071248575801663;0.0490686410916054;3.470511266332599e-06;0.0;155.0520976017765;0.0655421426896515;-0.0658273880021863;;0.003041670077792048
6.449292186821568;0.0667467546852198;0.0028980231431413;0.0067019825007961;0.0701781103364012;-3.4705356347400416e-06;0.0;156.95885918393083;0.0399689863278016;0.168824890662732;;0.002689680621557738
6.529311997259973;0.0844593397751152;0.0024246201487945;0.0056291886124005;0.0868491028936793;3.470559641913162e-06;0.0;157.05296898042803;0.0841963663878291;-0.0427695179123318;;0.0021924288289444957
6.599333818867431;0.0941950570748633;0.0021345277263051;0.0045709543186173;0.0964072854903349;-3.470583135861718e-06;0.0;156.94671565083675;0.0389545172362757;0.1683466333983326;;0.0018366217392048491
6.679353698139099;0.0969331138152402;0.001969295538361;0.0045720785997325;0.0996923579956502;3.470604990605349e-06;0.0;157.05346143048595;0.0840120113990011;-0.0419852279780525;;0.0018968335848612748
6.749375451711226;0.0969448522297276;0.0018790071478533;0.0053837679218716;0.0999895872438351;-3.470446531643084e-06;0.0;156.94618696508755;0.0386263751707777;0.167435086909824;;0.0021550738640619765
6.829395398257013;0.0968050734619412;0.0020203819789207;0.0063893336750831;0.1000104119587637;0.0002363112106356;0.0;157.05476171497668;0.0840315962580616;-0.0411997478449773;;0.002455847629118274
6.899417085280941;0.0963621082185198;0.0045942723728362;0.0070898826770656;0.0999895879705425;0.0031006019439125;0.0;156.94149680522713;0.0387469711548217;0.1666166322719611;;0.002700948332965266
6.979437097683193;0.0960830784334391;0.0134634325184072;0.0067522803926331;0.1000104120977856;0.0120838363516076;0.0;157.41598554913773;0.0743056298447604;-0.0509231912293665;;0.0026440819829972252
7.0494587195093805;0.0962978148927103;0.0302482919894451;0.0062542725308168;0.099989587834792;0.0281948568228768;0.0;157.97394159274378;0.0128234935544974;0.1340124377373054;;0.002515766027120336
7.129478796482482;0.0967229854438211;0.0519451262777123;0.0060752203529206;0.1000104122319458;0.0491224515277381;0.0;160.29384958266516;0.0741914228414369;-0.0715586652647595;;0.002487367416186628
7.199500354333864;0.0973284776057551;0.0738706898578821;0.006377425692008;0.0999895877019066;0.0702393577710918;0.0;162.9443106093169;0.0271861308115402;0.1318770943938847;;0.00260212814881025
7.27952049471558;0.0976624584934509;0.0922648400581004;0.0062770159895905;0.100010412363742;0.0868790208783262;0.0;163.0537386093898;0.0712725034889955;-0.0776552274298043;;0.0028659081428214646
7.349541989695639;0.0978296740931937;0.1019749387362759;0.0052033138944627;0.0999895875709052;0.0964308931857139;0.0;162.94695640977278;0.0269163729803477;0.1287344758245101;;0.0026347283811558827
7.429562192439454;0.0978341072846325;0.1037900012086401;0.0053299280166891;0.1000104124953811;0.0996885681254163;0.0;163.05268848744035;0.0714073245881373;-0.0762289183765054;;0.002356225568563739
7.4995836255392945;0.0976473791506244;0.1026762176685694;0.0057779576084698;0.09998958724483;0.0999965285494028;0.0;162.94752759591125;0.0270904923888638;0.1277266831855784;;0.0022620410315862018
7.579603889707971;0.097542382165883;0.1019688643484209;0.0056884847856852;0.0997750302414713;0.1000034708704384;0.0;163.05232478386242;0.0711642560557242;-0.0753867888155847;;0.0021397390315876343
7.649625261812474;0.0951756953493149;0.1019606957531162;0.0055414648040237;0.0968702916489745;0.0999965291063307;0.0;162.9477844841508;0.026779380421067;0.1269548794898305;;0.0020395380579761473
7.729645586572129;0.0867355975392134;0.1020508345849191;0.0058078292764529;0.0878948456619428;0.1000034709150259;0.0;163.05213006968762;0.0708572089964049;-0.0746739901578036;;0.002088764523488936
7.7996668984654525;0.0705806420337799;0.1020767227995425;0.0064320943418162;0.0717380345750474;0.0999965290640044;0.0;162.94793909246084;0.02710732440058;0.1262656610676525;;0.0022861564322382176
7.879687283080602;0.0490046190457994;0.1018486139697755;0.0067515612860073;0.0508306792292779;0.1000034709567831;0.0;163.05200408064445;0.0711594610259445;-0.074005576516424;;0.002411146069836518
7.949708535450661;0.0267143006252569;0.1016988496296523;0.006823911770056;0.0296924880119599;0.0999965290225381;0.0;162.94804220956988;0.0268726624989561;0.12558144474648;;0.002545873947417038
8.02972897927979;0.0082064194452092;0.1016819310504128;0.0068579011476811;0.0130980609001324;0.1000034709981029;0.0;163.0519218394773;0.0705837203637576;-0.0733385932443781;;0.002863102288351824
8.099750172722592;-0.0047071498787609;0.101679604010977;0.0067876528877965;0.0035386067745188;0.0999965289811064;0.0;162.94810237923605;0.0270164156309739;0.1250253744029532;;0.003603971205744089
8.179770675214382;-0.0123109450400344;0.1016018274192806;0.0059099579763896;0.0003221869598455;0.1000034710410835;0.0;163.0518886373219;0.0708930220491653;-0.072703292315692;;0.004679486801406087
8.249791810237362;-0.01475225125462;0.101377389819403;0.0044630119811045;-1.041279198164926e-05;0.0999965287317109;0.0;162.94809811536302;0.0273337763135292;0.1243559527374931;;0.005154793395423417
8.32981237092758;-0.0145079498956301;0.1010452881226286;0.003146870191218;1.0413239384004852e-05;0.0997655271123423;0.0;163.05195114395542;0.0706768542470764;-0.0720606040512959;;0.004970171563816843
8.399833447952405;-0.0137743020202931;0.0990871280532704;0.0019339696497857;-1.0413297358033155e-05;0.0968619612208314;0.0;162.94793459089018;0.0275323154132705;0.1237792092380167;;0.004692029160843098
8.479854066461275;-0.0128589750785427;0.09208517609597;0.0013978949539059;1.0413356945555827e-05;0.087852645197854;0.0;163.05231395814045;0.0707120138349443;-0.0715117963271154;;0.004539818728749481
8.549875085826379;-0.0120903334056442;0.0774103068302929;0.0009747340126401;-1.0413416664776542e-05;0.0716917126772251;0.0;162.94709906850454;0.0273681308334909;0.1231519317946359;;0.004466876766489626
8.629895761856382;-0.0111524510129913;0.055295991582375;0.0010999411966181;1.041347634176722e-05;0.0507629831413204;0.0;163.0547005505685;0.0703858746057455;-0.0709160148900192;;0.004032748990313943
8.699916723818763;-0.0104595777309451;0.0319352343115039;0.0015777762281396;-1.0413535943133736e-05;0.029645195409379;0.0;162.93247527416185;0.0277230356628223;0.1227384669627959;;0.0036042981806208192
8.779937457153066;-0.0097983748424118;0.0140504123017916;0.0019308097573434;1.0413595460044128e-05;0.0130543739981558;0.0;164.01426257942725;0.0602346706471923;-0.0761167506863969;;0.0033488380943626564
8.8499583618898;-0.0093162405849233;0.0045312306704021;0.002899868516815;-1.041365486177201e-05;0.0035289829575125;0.0;164.9286844124422;0.0282565157795647;0.1137369907698691;;0.003266193039560577
8.929979152390883;-0.0091762210168312;0.0022197471986391;0.0037879766745677;1.0413713850201197e-05;0.0003121383915451;0.0;165.05555661889173;0.0712022399400822;-0.0780177559422417;;0.0033727996337189693
9.000000000000016;-0.0091038437745813;0.0027809426626634;0.0045078900570745;-1.0413719572911602e-05;-3.470989106480252e-06;0.0;164.9458364805702;0.0279645301392615;0.1131306260749216;;0.003508157197734754
9.080020847609132;-0.0087031981458694;0.0030670022137047;0.0051080317247619;7.054518545340655e-05;6.36026328839597e-05;0.0;165.05465469818478;0.0709948710451395;-0.0774698777649373;;0.00352910075400361
9.15004163811021;-0.0077938139523434;0.0034781741275958;0.0055660922178001;0.0007770582867621;0.0007840008812192;0.0;164.94311831286242;0.0286898695873232;0.112557434694868;;0.0035229375841699614
9.230062542846971;-0.0046895126794096;0.0056362877802882;0.0053877777659518;0.0030569494891361;0.0030500068545414;0.0;165.06552071279327;0.0706212728929841;-0.076674476614731;;0.003261299577552142
9.30008327618123;0.0004613089132876;0.0096906220421725;0.0051916065911326;0.0070791155285772;0.0070860582030762;0.0;168.89610509853574;0.0188261489183225;0.1076081280106983;;0.0029350732753751045
9.380104238143629;0.0065592924894547;0.0149781204826561;0.0051878852880607;0.0123357250217132;0.0123287823073318;0.0;176.8934523353023;0.0579406809491419;-0.0674338715291536;;0.0027345590611252864
9.450124914173632;0.0124782064178536;0.0201958467749879;0.0050543667496636;0.0175909687478028;0.0175979115021164;0.0;184.13803524782395;0.0576334964051;0.119898833009023;;0.0025481197766344956
9.530145933538735;0.0172991209760285;0.024219696312298;0.0051822518563915;0.0217568605387755;0.0217499177444252;0.0;190.4521362849866;0.0849794592125797;-0.0872666319156226;;0.0024227390946492495
9.600166552047602;0.0203365255408894;0.0264331252890062;0.0057545695649166;0.0241106010012572;0.0241175438358574;0.0;192.53431663857376;0.0267230382757287;0.1171297646218451;;0.0024202991992309446
9.680187629072412;0.0218597903337818;0.0273568586649334;0.0062404196780093;0.0249340186754368;0.0249270757997269;0.0;196.93301751963028;0.0681433355932261;-0.0858516022453821;;0.0024562293239473944
9.750208189762672;0.0223261349830361;0.0276527991290199;0.0067424368586165;0.0249895856069918;0.0249965286325857;0.0;200.4537543104346;0.0400709555982939;0.1943701957371608;;0.0025735880048615898
9.830229324785636;0.0224742470129013;0.027705461291317;0.0073409251596957;0.0250104144318105;0.0251250348729325;0.0;201.0726523906829;0.0943046876998215;0.0471850937112672;;0.0027280421933378956
9.90024982727742;0.0222373023805396;0.0288068492306671;0.0078466844041162;0.0249895855068171;0.0265791579236843;0.0;200.944753023781;0.050438075925215;0.2293571692252648;;0.0028695359110683734
9.980271020720243;0.0222815623982153;0.0332739691961233;0.0077579098929482;0.0250104145543671;0.0311142293907432;0.0;201.03408858862716;0.0942950626457711;0.0487179295649558;;0.0028342405611102156
10.050291464549352;0.0226303800158573;0.0414947482882075;0.0079454047099058;0.0249895853842465;0.0392022576949844;0.0;201.94930361307607;0.0255891490318666;0.1162332029366871;;0.002866488736618492
10.130312716919414;0.0230047872712784;0.0518544035941435;0.0093474582999029;0.0250104146774089;0.049684471997515;0.0;205.28538821926628;0.057235304353464;-0.082745170788295;;0.0032677909815975424
10.200333101534587;0.0233401279229162;0.0624647763356044;0.0093514057941079;0.0249895852606388;0.0602263750616466;0.0;209.8711248489493;0.0181580769097996;0.1315203738786852;;0.0032520069034076243
10.28035441342787;0.023644550715576;0.0713807442495671;0.0095866123893772;0.025010414801616;0.0685146799206817;0.0;214.6976687732548;0.0603049961915429;-0.056056919568836;;0.0033662218607645703
10.350374738187533;0.023622218983452;0.0763969473303322;0.0089877161334144;0.0249895851358854;0.07324679127106;0.0;216.95933184788404;0.0245179213019334;0.1033563557878084;;0.0032071485204050614
10.430396110292047;0.0237390246921925;0.0775479034246171;0.0083246263060809;0.025010414926265;0.0748522116792422;0.0;218.1336725971807;0.0567527869697501;-0.0800878937938343;;0.002947363987046946
10.500416374460713;0.0235513771731555;0.0768655121998448;0.0078865965237567;0.0249895851200212;0.0749965283424493;0.0;218.9194977558832;0.0186885923426299;0.1296060282453603;;0.0027438810203830287
10.580437807560555;0.0232743038317071;0.0761482920649667;0.0074012936986308;0.0251332891589363;0.0750034716835758;0.0;219.055630655882;0.0598006838505714;-0.0500379516651388;;0.002572192937421588
10.650458010304355;0.0241141019867689;0.0756396586390284;0.0068347574198808;0.0265799239362696;0.0749965282938765;0.0;219.87916350757385;0.0247359000587747;0.1125079904329105;;0.0024314559770756074
10.730479505284451;0.0281731091034473;0.0751532642357707;0.0067187699612293;0.0311388885345428;0.0750034717279935;0.0;222.16702278808296;0.0550221609038248;-0.0755666940211633;;0.0024485858780849286
10.80049964566615;0.0357903417066507;0.0746431152957966;0.0074486014427169;0.0392220032567134;0.0749965282500888;0.0;225.0099180497048;0.0188541030011488;0.1208814611768995;;0.0027362355560328288
10.88052120351753;0.0459624103659859;0.0745025950118596;0.008132415600475;0.0497217948833578;0.075003471771982;0.0;229.63522226064305;0.0812061994428012;-0.0526778525180501;;0.002991098515728431
10.950541280490654;0.0570373721569361;0.0741955585718232;0.0080078484317375;0.060246493928319;0.074996528205752;0.0;237.096749212982;0.0296119893238667;0.1052753978195019;;0.0028880145314292872
11.030562902316824;0.0658244240247439;0.0738285735891507;0.0077694626453259;0.0685399109149732;0.0750034718167497;0.0;241.83671736869823;0.0597999713468846;-0.0810769432522676;;0.002771257329832176
11.10058291471907;0.0706502474157636;0.0737801038711985;0.0088968321591752;0.0732480545841541;0.0749965281604162;0.0;243.8703738232871;0.0276030206358664;0.1023282904333734;;0.003115943099681483
11.180604601743031;0.072502741019338;0.0737691466509125;0.0098291710530572;0.0748606759809809;0.0750034718633583;0.0;248.2090104363412;0.0889799616219796;-0.0694516394053932;;0.0033943747518451572
11.250624548288773;0.0728017470146564;0.0738691444558477;0.0104653056397077;0.0749895843843562;0.0749965280056573;0.0;248.7993637452754;0.0356985717630732;0.100562566195508;;0.0035836084879960184
11.33064630186091;0.072944195329575;0.0739973748356102;0.0109462436584821;0.0750104157242229;0.074879277037032;0.0;250.0608576322409;0.0749772135469503;-0.0762436577203597;;0.00372480079173506
11.40066618113259;0.0730185709376736;0.073126159667617;0.0114203202507809;0.074989584203921;0.0733984547753159;0.0;249.91627681862357;0.03375975140857;0.0990998780468151;;0.003864119168736854
11.480688002740036;0.0730949655050275;0.0697265610906864;0.0117427677869057;0.0750104158679643;0.068857254458693;0.0;251.11638975962427;0.0794980572320451;-0.0774009570695562;;0.003976559643858726
11.55070781317843;0.0732852080964364;0.0624664616511804;0.0117414154014372;0.074989584059403;0.0607374011618581;0.0;255.0889481578157;0.0338012119545954;0.1104352003887245;;0.003996601100768563
11.630729704455243;0.0731986307207739;0.0515879418119638;0.0105639669401344;0.0750104160141097;0.050261712773786;0.0;258.884430966213;0.0562224208393051;-0.0762777266712668;;0.0035999822055595167
11.700749444348537;0.0732269580795094;0.0401440193485894;0.0098002689099152;0.0749895839114243;0.0397125742476193;0.0;265.8110229046269;0.0185208470172822;0.1120991705003815;;0.003322286117271514
11.780771407087558;0.0735047278672563;0.0311698804348567;0.0086383159349606;0.075010416164068;0.031455717935044;0.0;274.0292987328851;0.0691498038327651;-0.0653336833843924;;0.002924405020510123
11.850791074558606;0.0735564957690246;0.0261505366876616;0.007970206225431;0.0749895837592856;0.026729875758831;0.0;278.9591845206534;0.0434592056553434;0.0956004577551984;;0.002706238928088469
11.930813110724683;0.073654574864814;0.0249125752754894;0.0076471759632748;0.0750104163191279;0.0251517022594991;0.0;281.963288187526;0.0734446962173173;-0.0757403784866919;;0.002590040496830664
12.000832703717062;0.0736522978330035;0.0250577534551712;0.0072756582195173;0.0749895834983993;0.0249965278063716;0.0;283.9628453794641;0.0219983831900034;0.0922961591934834;;0.0024659297110414713
12.080854815462274;0.0738262028020382;0.0249274997493105;0.0072837385093445;0.0748848907330898;0.0250034721601214;0.0;284.04695187341264;0.0606369163502287;-0.0769169331683332;;0.0024535561179431604
12.150874331724008;0.0727627686967876;0.0248805863216695;0.0069973697075767;0.0733837512811267;0.0249965278137737;0.0;283.94368043731254;0.0229126704777544;0.0917274915812251;;0.002341942323612695
12.23089652140487;0.0682587331077678;0.0251588573071035;0.0067947542311971;0.0688464263341245;0.0250034722135136;0.0;290.73086329544805;0.0762597019707503;-0.07833102280837;;0.0022739640600596416
12.30091595846995;0.0598530459582451;0.0252536578017113;0.0067631685825478;0.0607037290311711;0.0249965277586264;0.0;298.67357189192006;0.0215551715090704;0.0896902983945971;;0.0022737689422723593
12.380938228667082;0.0489048842032058;0.0250436944052659;0.0081123094551881;0.0502382774365793;0.025003472269742;0.0;313.72518900009544;0.0723197938071664;-0.0773388466729181;;0.002740420081985132
12.450957583834684;0.0380021521171852;0.0248120647051719;0.008793957130704;0.0396786032703774;0.0249965277013864;0.0;328.7470981676506;0.0208522294005389;0.1055560028123689;;0.002984742629564782
12.530979937375166;0.0294260002214786;0.0247451541920822;0.0091358890672888;0.031444432711405;0.0250034723279852;0.0;339.1494585721928;0.0603806441475854;-0.0679374889209935;;0.0031199228449422683
12.600999207685524;0.0245973845588363;0.02475096718961;0.009338008612259;0.0267147738274644;0.0249965276421926;0.0;340.9419622761269;0.017938369674117;0.0890101780829858;;0.00319273554066097
12.681021647668688;0.0235692048153518;0.0246860832346089;0.0095844769566432;0.0251571487293796;0.0250034723875846;0.0;341.06242126562216;0.0573697613561496;-0.076028014728789;;0.0032401045984650468
12.751040829875668;0.0241426915516393;0.0246581944398637;0.0098069558071204;0.0249895826676552;0.0249965276786767;0.0;340.8072024226795;0.0179865690961696;0.0876707510016062;;0.0032830892658132706
12.831063359702364;0.0244337762359591;0.0247970486810234;0.0099357656833373;0.0250104173562151;0.025130339215686;0.0;343.02105951949363;0.0592122286685627;-0.0773258984149088;;0.003319354644040999
12.901082450241791;0.0243572836625599;0.0258446613498195;0.0100218347426804;0.0249895825472149;0.0266101432072012;0.0;342.9592660070006;0.0194578351009069;0.0856757557946543;;0.003356965163211035
12.981105073648584;0.0244217970320895;0.0301077006372182;0.0100063931871898;0.0250104175521197;0.0311852642848196;0.0;343.0462250854475;0.0581769061502828;-0.0767965122741128;;0.003360481482497397
13.05112406860177;0.0243931982754854;0.0386733736959057;0.0096148185694205;0.0249895823462502;0.0393091280736291;0.0;342.9487155047883;0.0201725606538839;0.0850716847433336;;0.0032180842077154763
13.131146789700043;0.024173726397243;0.0499320123955872;0.0104203429409431;0.0250104177577066;0.049805992522226;0.0;343.0658554288664;0.0583499362467529;-0.0761029078349148;;0.0034848797276873945
13.201165684751611;0.0240228616735017;0.0611617493201761;0.0099962017316682;0.0249895821359192;0.0603345149780097;0.0;343.84898606058727;0.0098798486328443;0.0888018896219522;;0.0033589501364021217
13.281188508072956;0.0241091456399962;0.0703518350922104;0.0100744016442616;0.0250104179729712;0.0685876585725847;0.0;345.0299791702603;0.0433093679798198;-0.0703809944927821;;0.0034224451801548373
13.35120729846174;0.0241873794626012;0.0756205284924201;0.0094776392957627;0.0249895819155581;0.0732794682464902;0.0;344.9640403205725;0.0056202078794004;0.0889279710282301;;0.0032651312458083976
13.43123022901116;0.0241306445999382;0.0767326345264591;0.0088892972957513;0.0250104181981628;0.0748582289431185;0.0;345.0367745074236;0.043241134822735;-0.0697648943005401;;0.0030424223588603953
13.5012489094729;0.0241510894632788;0.0761576871081478;0.0084342927903091;0.0249895817733132;0.0749965273035149;0.0;344.9688286323013;0.0057524752014566;0.0885804083590154;;0.00285167896585195
13.58127195279067;0.0243307310308822;0.0758682878417693;0.0080615430048099;0.0251386364146847;0.0750034728113245;0.0;346.06436900738413;0.0704811310497731;-0.0301699197230761;;0.002715983385738329
13.65129051749094;0.0254101519097513;0.0758982263754282;0.0078508116003289;0.026611005351572;0.0749965271466526;0.0;345.9508371135888;0.0324331581378714;0.1250582037273591;;0.0026643813806036345
13.731313679725494;0.0295413598558905;0.0758404953549848;0.0078975446887993;0.0312100405612677;0.0750034728959259;0.0;346.0467712321211;0.0701189840304733;-0.0301990945648637;;0.0027050634415449934
13.801332122180398;0.0373261393630854;0.0757332247803596;0.0081542940359046;0.0393289471361361;0.0749965270603694;0.0;345.9548172837234;0.0329824900181333;0.1245660608092305;;0.0028096356768651295
13.88135541017436;0.0479933548509432;0.0757745284635742;0.0078388937509282;0.0498433198194953;0.0750034729845988;0.0;346.0597611743684;0.0682885142112432;-0.0316572445161834;;0.002697017945288403
13.951373723157;0.0592997257684848;0.0758223422762222;0.0073223400091536;0.0603545578837984;0.0749965269690729;0.0;348.90732776382845;0.0290862897811904;0.0888012569247008;;0.002481292336278519
14.03139714454942;0.0681614234126638;0.076051748327995;0.006451887968095;0.0686127782710764;0.0750034730787154;0.0;349.0544631615817;0.067179827425713;-0.063403512954785;;0.002184019244912001
14.10141531997815;0.0733435255819906;0.076209783450299;0.0063822998668267;0.0732806283352626;0.0749965268718923;0.0;348.9483684427392;0.0298376256179585;0.0876155920626575;;0.002165633065738751
14.181438883326733;0.0753501169456571;0.0763660098102473;0.0068887179583824;0.0748666527474916;0.0750034731796028;0.0;349.05062275077205;0.0664693557621971;-0.0626133541364559;;0.0023462660361352424
14.251456912131143;0.0756050824326652;0.0762709963427687;0.0073482467521041;0.0749895803780104;0.074996526689663;0.0;348.9498838049784;0.0300062355457497;0.0868561061304215;;0.0024944348281230643
14.33148062705914;0.0754610571945703;0.0759529578483559;0.0079264042680637;0.0750104198563517;0.0748738938570311;0.0;349.04981306417136;0.0664030716810477;-0.0616610875360279;;0.0026707331022014034
14.40149849901874;0.0752261083965021;0.0747466496348095;0.0082296646668427;0.0749895799739275;0.0733672698041134;0.0;348.9503926261728;0.0305811345907606;0.0859343483720422;;0.0027826049933409916
14.4815223763929;0.0751706230383478;0.0711872948948025;0.0088366043126477;0.0750104202014867;0.068785992786288;0.0;349.049451216511;0.0663215135983718;-0.0608293578392823;;0.0030528218738952264
14.551540079940557;0.0750450635428132;0.0639031271721134;0.0090728031276425;0.0749895796165623;0.0606303763458576;0.0;348.9506811711557;0.030498632727853;0.0850521786830039;;0.003215064074526349
14.631564132088371;0.0749603439917783;0.052885450200303;0.0088431404494442;0.0750104205724314;0.050140191419631;0.0;349.04919393552353;0.0658981790770594;-0.0598117682372746;;0.0030865314305396595
14.701581654069743;0.0749334811718929;0.0414097482648386;0.0084025638703072;0.0749895792310243;0.0396045784891491;0.0;348.95093577787134;0.0305539500510789;0.0840395904009867;;0.0028648223622628776
14.781605895046512;0.0749647649887362;0.0325968371015254;0.0080370831627782;0.0750104209736209;0.0313829700339403;0.0;349.0489182430701;0.0658358137787126;-0.0587807963087125;;0.0027094538911033605
14.851623220422647;0.0748549018056465;0.027912850416648;0.0082548938344605;0.0749895788130004;0.0266973968122097;0.0;348.95125706596804;0.0304430207175587;0.0829444105517603;;0.0027816609262785955
14.931647666343308;0.0749035862593286;0.0268602647475317;0.0082657269971407;0.0750104214100902;0.0251457743181416;0.0;349.048520531652;0.065466396257125;-0.0577819697709338;;0.002814113911718909
15.00166477781976;0.0748194710324674;0.0268450724717982;0.0081318104084223;0.0749895782919209;0.0249965260562399;0.0;348.9517767759917;0.030911791377125;0.0818839621011495;;0.0027803357281034613
15.08168944727466;0.0747377937091422;0.0266976955473553;0.0082699537037593;0.0748794707236246;0.0250034739624967;0.0;349.04780152234093;0.0658906899393291;-0.0566084935712055;;0.0028143006515800612
15.15170632483413;0.0735756534739229;0.0265227043958012;0.0083085311545084;0.0733524633149078;0.0249965259530194;0.0;348.95284656510177;0.0308568611697724;0.0806834488165323;;0.002816828879584072
15.231731239415703;0.0694117410665923;0.0262199220717324;0.0081634431113343;0.0687750544261519;0.0250034741360805;0.0;349.04601798818464;0.065620999736673;-0.0553793336136315;;0.0027593662495068705
15.301747859722404;0.0611096059483407;0.0261009938030301;0.0078019734544225;0.0605966240152083;0.0249965257702022;0.0;348.9566229358672;0.0311793046707638;0.0794222900363079;;0.002632147198745464
15.38177304470092;0.0503163171999813;0.025943337470406;0.0083134346437434;0.050116759388917;0.0250034743284769;0.0;349.01825975168555;0.0659594282119294;-0.0540076782623158;;0.00278959100190744
15.451789380332022;0.0392015790176352;0.0257496107503665;0.008597662643154;0.0395706763122056;0.0249965255674588;0.0;354.74312737944155;0.0306221126867646;0.0854118661029499;;0.002879490175381363
15.531814865532793;0.030492474466197;0.0256245364268665;0.0087838656793636;0.0313718039566927;0.0250034745424682;0.0;360.08849226226715;0.0631811101696185;-0.0556467667116572;;0.002949863169900325
15.601830883973149;0.0256980986176968;0.0255520027404595;0.0090809506249502;0.0266823898334314;0.0249965253412263;0.0;359.9403595097346;0.0305046794499922;0.0736228413866808;;0.0030503378426953633
15.681856704932969;0.0246241482498184;0.0254599146758096;0.0094256676085395;0.0251512692712839;0.0250034747818202;0.0;360.0558820224242;0.0629282169661197;-0.0541692882705823;;0.0031504744583557326
15.751872367239525;0.0251169774746476;0.0253833873071345;0.0097177694545744;0.0249895752088928;0.0249965251378312;0.0;359.94564337809607;0.03071931928799;0.0721229243159765;;0.0032421004310925886
15.8318985667556;0.0253378610168557;0.025459779673078;0.0099892393398241;0.0250104251605882;0.0251358082744556;0.0;360.0535066441608;0.0625993021617883;-0.0525319560917666;;0.003333284571233079
15.901913825752704;0.0251905857036971;0.0264606152331797;0.0101796448418412;0.0249895743920523;0.0266415218118127;0.0;359.94707670559023;0.0312452362349354;0.0703796169453148;;0.003394412104942573
15.981940455995897;0.0251994521970733;0.0307515825429545;0.0101804347085773;0.0250104260872388;0.0312567593294118;0.0;360.0523747721546;0.0625536375496199;-0.0507674061583789;;0.003398237865446343
16.051955253788012;0.0250608149028558;0.0393171888330738;0.0096206391193405;0.0249895733981495;0.0394162996858187;0.0;359.9488388259176;0.0313718613547615;0.0685598991348328;;0.003207137792447572
16.131982379246534;0.0246645572822258;0.0503593546418769;0.0099691908061253;0.0250104271559854;0.0499275210040846;0.0;361.094644950461;0.0611121997245078;-0.053003679276727;;0.0033281772053055073
16.201996643713546;0.0245911151403237;0.0613293593064605;0.0096286742031708;0.0249895722454232;0.0604423584214397;0.0;361.9602163237038;0.0276140227776586;0.0817749948772424;;0.0032258832648411335
16.28202434539204;0.0248574637298909;0.0705283476622321;0.0101625500033647;0.0250104284034194;0.0686601833008716;0.0;364.0514086030414;0.0473672396021047;-0.0384802389497956;;0.0034446554229107026
16.352037985123467;0.0252153149697249;0.0760490181293766;0.0100255507045085;0.0249895708906528;0.0733117415702877;0.0;363.9481844146888;0.0176522876235077;0.0729011308477529;;0.003464988540607065
16.432066366700386;0.0257853601300967;0.0778023513128339;0.0099583622615748;0.0250104298803462;0.0748640766553865;0.0;364.0518784113353;0.0464977730609156;-0.036239746042401;;0.0034705579728679108
16.502079263450817;0.0262831261676045;0.0779648476448805;0.0100820393890357;0.0249895693081164;0.0749965231259133;0.0;363.9481096942321;0.0179901964844017;0.0705661062685222;;0.0035297427989506845
16.58210846060369;0.0267216835980588;0.0781086166210929;0.010183154314187;0.0251441573117447;0.0750034772197757;0.0;364.0518969378038;0.0463824315561638;-0.0337485093931424;;0.003587433494113241
16.652120457656;0.0280989352707005;0.0783596480299773;0.0104056278369688;0.0266424715968554;0.0749965224350455;0.0;363.94808655024;0.0185301559165797;0.0679416271687885;;0.003677393262776347
16.73215065273564;0.0323667770690639;0.0785808423654752;0.0109108281039769;0.0312816624098393;0.0750034779497061;0.0;364.0519503556286;0.0457583624195348;-0.0309904296051493;;0.003844493607766354
16.802161536181313;0.0400361211357707;0.0785030036811498;0.0110557388116801;0.0394361807777643;0.0749965216183316;0.0;363.9479769702663;0.0195267169350777;0.0649995057669895;;0.0038713291654033067
16.882192982399292;0.0506581540340796;0.0783757557156614;0.0104308886783347;0.0499648637259307;0.0750034788703155;0.0;364.05216658394977;0.0452730824710739;-0.0279206586054531;;0.0036614560126454897
16.952202449438584;0.0617285732202875;0.0783434316228862;0.0093198957296116;0.060462311443058;0.0749965205721949;0.0;363.94750298344695;0.0197323045836202;0.061746976901364;;0.003327756816711764
17.032235513081183;0.0701827654419084;0.0784135831389012;0.008310376771594;0.0686852063105631;0.0750034800700308;0.0;364.05387838323065;0.0446587611662367;-0.0243384166373474;;0.003035600771182685
17.102243114784745;0.0749435756648693;0.0782767807517224;0.0081909632773434;0.073312782284011;0.0749965191818092;0.0;369.8918322118946;0.034166858828505;0.0731031268224367;;0.002990939696797066
17.18227835443454;0.0765321817210504;0.0780436515981712;0.0090371173802057;0.0748724794906647;0.0750034817012641;0.0;371.0500472879408;0.0766317880893996;-0.0199351048574788;;0.003226052542095083
17.252283383469706;0.0763433900382879;0.0778226879518628;0.0095044266341898;0.0749895517401717;0.0749965172228704;0.0;370.9492205850436;0.0546576778943319;0.0543048022256516;;0.0033359030889793216
17.332321713570163;0.0760523573968016;0.0775817163080006;0.01007592873812;0.0750104521530009;0.074868355554074;0.0;371.0510493533506;0.0757338265174952;-0.0153711626206767;;0.0034955882203092175
17.402322958014526;0.0761326896521931;0.0763076734489266;0.0107281945378011;0.0749895430075951;0.073335677929409;0.0;370.9487948984225;0.0558228960010447;0.0493309497520916;;0.0037302621245399203
17.482366034257087;0.0761395052914643;0.0723958176769599;0.0115031465838267;0.0750104632085027;0.0687142859827174;0.0;371.0513214930568;0.0747446433914963;-0.0100263581584696;;0.004043524218767231
17.552361144385305;0.0759212590036374;0.064847024397788;0.0122008427727604;0.0749895285103527;0.0605230341418961;0.0;370.94857256921097;0.0574470171660466;0.0434972300611217;;0.004325962677842603
17.632412470094568;0.0758659211354959;0.0538431370711925;0.0120547422115138;0.0750104830745454;0.0500186853292299;0.0;371.0515409330764;0.0731622669045904;-0.0037428272776583;;0.004225254958629073
17.702395861043723;0.0758247244896274;0.0421030941715951;0.0121727710563477;0.0749894995600168;0.0394968533462148;0.0;370.9483186461796;0.059031245177067;0.036649763696776;;0.004158878683186642
17.78246524894294;0.0758109242451946;0.0332958413282539;0.0116074116911793;0.0750105293624533;0.0313107133236891;0.0;371.0518828812109;0.0710658436391427;0.003870008158268;;0.003934369515088956
17.85241671082971;0.0758750774922094;0.028589735851899;0.0110914138621612;0.0749894128470906;0.0266652643357378;0.0;370.9477627832841;0.0615086079326068;0.028272744109444;;0.0037639732839686965
17.932562288687905;0.0760396419250422;0.0273859933053621;0.0108565988340883;0.0750107600195613;0.0251401284756955;0.0;371.0531794901;0.0680881005234463;0.0131980601908999;;0.0037113675983821326

==> data/old_quad_noepi.dat <==
t;x_0;x_1;x_2;x_des_0;x_des_1;x_des_2;ntr;ale_mse;mean_mse;rmse_z;rms
2.0710515286137214e-14;7.892726862094976e-18;9.86590857761872e-19;9.86590857761872e-19;1.5785453724189952e-17;-4.24234068837605e-17;0.0;-6.465721845428204e-14;-3.946363431047488e-17;-5.426249717690296e-18;0.007731304584876;1.4710904507123025e-17
0.0774377113121024;-1.5830467928555782e-05;-0.0001118385195668;0.0007799327566982;0.000220906559992;3.355842771928909e-06;0.0;4.067078473112001;0.1557751594028739;0.0058865928060133;;0.00027439008454593694
0.147583289170301;0.0020546110854938;-8.566406805844412e-05;0.0015249812808135;0.0029590182764724;-3.4134649914710407e-06;0.0;4.9295145737621855;0.205865882403035;0.0250622705975547;;0.000591634781829153
0.2275347510570861;0.0106538361872091;-6.463733039339449e-05;0.0019307531383614;0.0117764367028491;3.4327284758442994e-06;0.0;5.068091944578945;0.2061280013192761;0.0251498459872275;;0.0007448096797856818
0.2976041389562804;0.0271174594932612;5.896089353216105e-06;0.0025370572326269;0.0277107209691269;-3.4423692965383837e-06;0.0;5.926729972411689;0.163661565149174;0.0216960157152064;;0.0008685048318921924
0.377587529905444;0.048416905246743;0.0002029594238834;0.0044609565134104;0.0485826364503791;3.44815777067334e-06;0.0;8.075545323766601;0.1190960550637076;0.01824275865508;;0.0014894967305063983
0.4476388556147057;0.0702239043853517;0.000119780670749;0.0048994276137249;0.0697424250995038;-3.452019393778304e-06;0.0;8.928865383307182;0.1207746732365576;0.0160370936802458;;0.0016415236668937423
0.5276339657429293;0.0877942999140034;-4.304715131239412e-05;0.005035217800052;0.0865521397854099;3.4547797548054106e-06;0.0;10.062662382476187;0.1221206234213739;0.0141619479703805;;0.0017287934941462278
0.5976770419854842;0.0975148277061515;-5.278442176985725e-05;0.0052638627348676;0.0962721653142012;-3.456851731820871e-06;0.0;14.927712191356663;0.1235177759590899;0.0139073030862923;;0.0018029264458115897
0.6776782864298454;0.1005295631019868;9.6184756945415e-05;0.0059067548476961;0.0996663004759981;3.4584646007109363e-06;0.0;16.07725431170032;0.1081206250705884;0.0292857127415941;;0.001990074631696629
0.7477166165303095;0.100092971567333;0.0002815389250967;0.0061254013165148;0.0999896150072259;-3.459736254504835e-06;0.0;16.912727272828008;0.1257362683451311;0.0124933482973374;;0.0020442996112184295
0.8277216455654683;0.0996475403958074;0.0004088409467403;0.0062922956124088;0.1000103824442677;0.0002166677522916;0.0;18.068650116397617;0.1057111519351293;0.0208499247675899;;0.002101892506045564
0.8977568852152601;0.0993269004558642;0.0025807902723384;0.0063970287018486;0.099989614906609;0.0029805820571251;0.0;17.938612300186914;0.10507688878489;0.0206847337721884;;0.0021478930277181894
0.977764486918872;0.0993231825887268;0.0111491829315436;0.0059366746465328;0.1000103873378424;0.0118042850674948;0.0;21.066970062785973;0.1291126877427724;0.0090818389397606;;0.002004038007915247
1.047797550561426;0.0993501098297178;0.027668139969552;0.0054679082788376;0.0999896107354945;0.0277704598198041;0.0;23.90326101476392;0.1898138177778655;0.0148351899398195;;0.0018353761862664438
1.127807017600715;0.0993422277786793;0.0494438427120585;0.0050689439854652;0.1000103909369625;0.0486364897486868;0.0;25.06849975917327;0.1379596893929693;0.0078989630902979;;0.0017253809222357525
1.1978384638187107;0.0993394429173963;0.0715354884151129;0.0057744288897371;0.09998960759711;0.0698039090169491;0.0;24.971293952902037;0.1351598498562103;0.0080562158127744;;0.0020211413256849297
1.2778493472643682;0.0995476678979868;0.0901357524560865;0.0069899381986018;0.1000103936987524;0.0865825530639381;0.0;28.070810188710706;0.1166083211412406;0.0267874468414145;;0.002618281393656927
1.3478795423440135;0.0996934060028649;0.1003397184253803;0.0061198712882114;0.0999896051470558;0.0962961442545734;0.0;30.886866349907585;0.1146711495211202;0.0321919342887918;;0.0024470174724007345
1.4278915393963263;0.09955096213692;0.1025444348969764;0.005608797380084;0.1000103958881469;0.0996627228072987;0.0;33.06478926891939;0.1522477636502716;0.0252906114527279;;0.0021074985696686384
1.4979207365491825;0.0992312853163236;0.1018924124762591;0.0054016650221355;0.0999896031373502;0.0999965296234719;0.0;32.91368414245519;0.1526296512439943;0.0250916537590202;;0.0019249070026754595
1.5779336332996177;0.0988371114470611;0.1010149871730701;0.0052645258409624;0.0997948038525053;0.1000034658881797;0.0;35.05956953536739;0.1296821041710137;0.0301622701860698;;0.00181523131012713
1.64796201487654;0.0964667818571269;0.1008104874341644;0.0050324323168435;0.0969907243050664;0.0999965338540903;0.0;36.98972690230692;0.1334124568580628;0.0226244681362899;;0.0017082288144572803
1.7279756546079823;0.0881014428815871;0.1007580381796237;0.0052154280435662;0.0881748348798224;0.1000034663813729;0.0;40.16432168386246;0.106831194098851;0.034017870818138;;0.0017567474574001546
1.7980033562864646;0.0721905263822927;0.1008906937026429;0.0054545446180872;0.0721627632177933;0.0999965334022782;0.0;41.91582832860653;0.1151259558319189;0.0236632433596653;;0.0018424726871714597
1.878017620753471;0.0508223383851213;0.1014916076294091;0.0056381622027138;0.0513166376318218;0.1000034667972996;0.0;42.073292874991225;0.1140392523785105;0.0235937666770072;;0.0019507197505191879
1.948044746212038;0.0289507830008794;0.1021757251365117;0.0059376536848617;0.0301276692722411;0.0999965330179386;0.0;44.9518903295828;0.1414103723929346;0.0138133352693323;;0.0021444934876386833
2.0280595440041145;0.0109923636212616;0.1027356662089348;0.0074672740863534;0.0133940566018422;0.100003467153677;0.0;47.11187460295157;0.0996732525010779;0.0318787988204656;;0.002768738644446175
2.098086174247307;-0.0015143402984354;0.1028161966311863;0.0087899992035703;0.0036729665303979;0.0999965326863752;0.0;50.96089521508146;0.0850996673082245;0.0655926347114037;;0.0035296009043657346
2.178101433244428;-0.0092588883690308;0.1027742336949637;0.0095702301050306;0.0003478354238809;0.1000034674635702;0.0;54.15718107765012;0.0621057420104022;0.0330537437194852;;0.004613453656975679
2.248127632760481;-0.0126114633404968;0.1025310143643445;0.0094396273711642;-1.0398872990543584e-05;0.0999965323338731;0.0;55.91558729060938;0.0554431310663687;0.0293259167021714;;0.00531577306788709
2.3281432950670427;-0.0131877490804081;0.1021542153109954;0.0089544622711038;1.0403202041082466e-05;0.0997854679821442;0.0;57.07021563823617;0.0665290947222616;0.0407805513728021;;0.005374679134022584
2.39816911602687;-0.012761969707543;0.1002193653194263;0.0084652738832696;-1.0403571452600042e-05;0.0969827729053449;0.0;59.98608019973883;0.0522306985235791;0.0194467288005053;;0.00521471029659519
2.4781851344672057;-0.0119063857601572;0.0934629389321427;0.0080235825627455;1.0403920444200691e-05;0.0881331045408075;0.0;60.02742904059335;0.0516996227135834;0.0191358634884747;;0.005107672747630016
2.548210619667989;-0.0109448482327196;0.0791265925561175;0.0071005221883911;-1.040425026178293e-05;0.0721167416800102;0.0;61.952201071037024;0.0484498488024662;0.026226897814408;;0.004934205889711857
2.628226955299088;-0.0103535178690062;0.0575954401706386;0.0063330438924654;1.0404562481449324e-05;0.051248966351722;0.0;64.10163350578564;0.0473860078157165;0.0222878788244887;;0.004567956789102639
2.6982521402776096;-0.0098051086280707;0.034337150888354;0.0057704705930755;-1.0404858549192822e-05;0.0300800807540869;0.0;64.97905420829332;0.0462814942601019;0.0046366724256519;;0.004046359116900262
2.7782687605843024;-0.0090955040644172;0.0160187140935969;0.0051596081093671;1.0405139750918182e-05;0.0133499238741299;0.0;68.07727115289866;0.0547981141918825;0.0166552167993129;;0.003600333001764067
2.848293675165868;-0.0087210884620705;0.0062100644410576;0.0054965627617644;-1.0405407177348964e-05;0.0036629286354924;0.0;71.90143714140171;0.0381737965726284;0.0245181566569404;;0.0035367295358661207
2.9283105527253945;-0.0084403658283308;0.003595244810525;0.00565825848048;1.0405661293706158e-05;0.0003376150256235;0.0;72.07762519925768;0.0377215217641182;0.02267742314939;;0.003559706286530012
2.99833522218025;-0.0081836927415164;0.0040394262176451;0.0060399972801922;-1.0405820109751171e-05;-3.4654290356891133e-06;0.0;73.91325048847108;0.0356019370483408;0.0216870141994504;;0.003645837186453849
3.078352333656704;-0.0077826613108103;0.0043797717082709;0.0065261352681848;0.000230830974307;3.4687144675022926e-06;0.0;77.144365825436;0.0375291365689288;0.0090464164791399;;0.0037410415667275894
3.1483767795773767;-0.0050846332345307;0.0042086803904928;0.0069680677350297;0.0030182833986191;-3.4687874614514786e-06;0.0;83.95423496712587;0.0359911774800649;0.0127024520351957;;0.003829032756034672
3.228394104953499;0.0038968903390838;0.004118993403429;0.0073030839698046;0.0119156266857072;3.468858301828704e-06;0.0;86.00532221943948;0.0413584497303847;0.0178480772144393;;0.0038668492823000582
3.298418345930267;0.0210554041055441;0.0041731415582301;0.0075441870159947;0.0279223757886968;-3.4689263936886025e-06;0.0;88.94321052634257;0.0341323114102414;0.020932632031625;;0.0036744483028037073
3.378435867911648;0.0433166591952859;0.0039989213246963;0.0074972808367904;0.0488256501930877;3.4689918252575565e-06;0.0;92.99297459537242;0.0478168932340412;0.0225802458619433;;0.003375102321145414
3.448459920059445;0.0658421177351434;0.0039102793472618;0.0077511166503263;0.0699605294316212;-3.469054738350478e-06;0.0;95.97748503676635;0.0264121783622292;0.0089144942222415;;0.0032034452075991485
3.5284776236071105;0.0836647136299467;0.0036130125511636;0.0078215612241916;0.0867010947614337;3.469115259201544e-06;0.0;98.0241514676664;0.0420963065337254;0.020798575357267;;0.0030445805070487032
3.5985015009812678;0.0936299977407884;0.0033686997315084;0.0072286040540406;0.0963401158351944;-3.46917343073942e-06;0.0;98.93255582836538;0.0416924460682403;0.0085697748903397;;0.002808102953540729
3.67851937294088;0.096637499092349;0.0035367786134463;0.0069651735078167;0.0996795249856558;3.469228663915717e-06;0.0;99.05131335377588;0.0419367327962543;0.008473040827908;;0.0027938789987743615
3.748543087868858;0.0960939192951052;0.0035635529732049;0.0072983291440033;0.0999895895696876;-3.469176938815782e-06;0.0;99.92462001760934;0.033713506761117;0.0090581027394917;;0.003003063291634963
3.828561116673271;0.095802208418195;0.0036006638515548;0.0071597122772568;0.100010408009732;0.0002263384930045;0.0;101.14072893358556;0.0430852167734033;0.0159157356820153;;0.002988059484025442
3.898584680021898;0.0959118233215116;0.0058821959917252;0.00688684307736;0.0999895918362076;0.0030401994958971;0.0;104.08499825635556;0.0345641330512181;0.0022703434293143;;0.0028310529590777627
3.9786028554505934;0.0960114188042401;0.0142635864794697;0.0067010154744232;0.1000104083118515;0.0119436037236723;0.0;108.05984695580268;0.029820635252181;0.0055592036165149;;0.0027137068837383978
4.048626276843007;0.0961239377622373;0.0309229835258143;0.0068519455607681;0.0999895915448394;0.0279823444134819;0.0;108.94346143071188;0.0692012042848494;0.0086629895993329;;0.002799599088831088
4.128644589825671;0.0961459437360249;0.0528741916088943;0.006797466481559;0.1000104085941043;0.0488794563245675;0.0;110.12724215378908;0.0399176326217508;0.0220215286725057;;0.002926840336515628
4.198667877819617;0.0963199437653354;0.0750002655566087;0.0069937122106236;0.0999895912710357;0.0700219170252575;0.0;111.98320430058524;0.0277782815889133;0.0089750997066088;;0.003112024660726425
4.278686320274527;0.0965996294719782;0.09339849136664;0.0079237064858817;0.1000104088600053;0.0867312431834039;0.0;112.05814307352932;0.0282016457136705;0.0105753069472847;;0.003634261943183684
4.348709482509086;0.0968373311613332;0.103047255835122;0.0077365189127228;0.0999895910124416;0.0963639233055398;0.0;114.88221015279812;0.0288262233168669;0.0095953028587948;;0.0035661588541423227
4.428728047209327;0.0969350079278038;0.1050417226951045;0.0078041205589424;0.1000104091126676;0.0996758280565874;0.0;117.2296311730474;0.0352222933902017;0.0258764524298031;;0.003319223728156862
4.498751090527107;0.0968108857988855;0.1042826151144699;0.0077937150579822;0.0999895906397276;0.099996528220721;0.0;117.92884967665871;0.0304226312794656;0.0117578963496145;;0.003148486404095671
4.578769770988852;0.096534306521197;0.1037062592696503;0.0080548638799885;0.0997850765491297;0.1000034697806594;0.0;119.99649949294636;0.0401518366934711;0.0048546003490027;;0.0031474679046890734
4.64879270153828;0.0943937103077781;0.1032888096929126;0.0082461817754263;0.0969308938653526;0.0999965301795323;0.0;122.12252988534816;0.0319825238944538;0.0055148431989304;;0.0030781653748155973
4.728811491927057;0.0863203091399957;0.1030795072767672;0.0085124408329162;0.0880353036319196;0.1000034698580215;0.0;124.02200828836808;0.0307174275880845;0.0149089179372518;;0.003070737537949548
4.798834315248382;0.0705207514020284;0.1028325821392456;0.0085086910454777;0.071950706170607;0.0999965301055115;0.0;126.92145291770191;0.0237488119770008;0.0110314430855119;;0.0030273895077666505
4.878853210300007;0.0487599873024526;0.1028378159047928;0.0083763665098961;0.0510736773401303;0.1000034699300598;0.0;129.43558555203893;0.0303939889297477;0.0086973518547532;;0.0030468598516987418
4.94887593139824;0.0265525644195914;0.1024046206187942;0.0079586655002445;0.0299097892185886;0.0999965300351737;0.0;134.0697637386114;0.0284310279010715;0.0125100527290056;;0.002989058104240003
5.028894926351428;0.0083282634869482;0.1018388930444635;0.0079502053865093;0.0132456070680168;0.1000034699988753;0.0;138.1213368577931;0.0230720321781035;0.0064504931767539;;0.003175510656015892
5.098917549758234;-0.0043243174837888;0.1014391968136891;0.0083466997422764;0.0036053781217704;0.0999965299676163;0.0;140.95830679511582;0.0238993720880489;0.0046709166255197;;0.003867654422878426
5.178936640297649;-0.0117808637992647;0.1011651600883564;0.0079323299684127;0.0003348334006072;0.1000034700663485;0.0;143.04225647439165;0.0291618865416715;0.0152572518938888;;0.0048426519487890654
5.248959170124346;-0.0138279949068199;0.1009472140368205;0.0073877566072777;-1.0408713233471093e-05;0.0999965297548473;0.0;144.95228142994424;0.0335389512527072;0.0125550627267986;;0.005232467407230408
5.328978352331345;-0.0135763210564485;0.1007521555084388;0.0069978991364988;1.0410384338526654e-05;0.0997756542717488;0.0;148.18129378306128;0.0329914532682889;0.0086934828233374;;0.005104719148155823
5.399000792314472;-0.0128346499653184;0.0988784590571095;0.0064585117766185;-1.0410474217401708e-05;0.0969227566591763;0.0;148.99557529415316;0.0183369035656385;0.0049450223692699;;0.00483043895823507
5.479020062624849;-0.0117624925871794;0.0921106150695572;0.0070313802200125;1.041056383434873e-05;0.0879933351216672;0.0;153.09948659130873;0.018136077841402;0.0076968155608356;;0.0047725319458895845
5.549042416165326;-0.0108359262203221;0.0777085975873746;0.0067581259054647;-1.0410652021056687e-05;0.0719045365577045;0.0;154.82475190533566;0.022324860251492;0.0044622759348937;;0.00467322369711835
5.629061771332939;-0.0100651288724506;0.0559853541725564;0.0073599143152747;1.0410738687394592e-05;0.0510059901704643;0.0;157.0292473288423;0.0260194371573832;0.004117111913338;;0.004478081224129704
5.699084041530058;-0.0093135965117136;0.0328823410848794;0.0078844759341327;-1.0410823849088698e-05;0.0298623503611974;0.0;156.96431470519852;0.0260649179673304;0.0039219782002228;;0.004187740953862704
5.779103478595129;-0.00838933348779;0.0147366940531994;0.0076603601379321;1.0410907519381026e-05;0.0132016948170293;0.0;158.07596268697253;0.0247525079164236;0.0021416996776733;;0.003823800407453781
5.84912566827604;-0.0076802753909955;0.0051417925802462;0.0072317482433701;-1.0410989608298445e-05;0.0035955498140011;0.0;160.87239995242993;0.0222589099447173;0.0016662967293855;;0.0035514608775563277
5.929145184537743;-0.0073030094060311;0.0029727736498037;0.0071421760350428;1.0411069117134753e-05;0.0003246976546421;0.0;161.40824581166947;0.0260691457396268;0.0057999891902192;;0.003519929040288679
5.9991672962829465;-0.0073053538837128;0.0036278090334899;0.0071577330153897;-1.0410983628460757e-05;-3.4691967373777823e-06;0.0;164.0790246604638;0.021685048310015;0.004187200295722;;0.0036153302510960675
6.079186889275345;-0.0071940978388103;0.003731767553236;0.0075502926616206;0.0002407296417671;3.470412706047977e-06;0.0;166.04824573225036;0.0198857437833337;0.0023537598803592;;0.003744385107659416
6.149208925441404;-0.0047252103146457;0.0035359909703662;0.0079529360409678;0.0030784871716783;-3.470436552367324e-06;0.0;166.90086616451384;0.0178896726787822;0.002584663137518;;0.003896931459221759
6.229228592912465;0.0043071478239466;0.0033133463591392;0.0081614776095188;0.012055633025051;3.4704616213332038e-06;0.0;167.06641961949796;0.0177015435280993;0.0026741114777803;;0.0039101579698037825
6.299250555651493;0.0213495056592708;0.0028824066433426;0.0079435117334443;0.0281347295933308;-3.470486580369183e-06;0.0;167.2994943640018;0.0211318868729001;0.003191092602628;;0.0036127387165067314
6.37927029554475;0.0434189999014445;0.0025268996266833;0.0084439647480316;0.0490686410916054;3.470511266332599e-06;0.0;169.95170257040772;0.01961740885789;0.0033028740011936;;0.0034894552383509993
6.449292186821568;0.0658706012408989;0.0023918543151967;0.0085283614104331;0.0701781103364012;-3.4705356347400416e-06;0.0;172.95582489340336;0.018772823734833;0.0034634305424113;;0.0032833784107871807
6.529311997259973;0.0837415123332986;0.0023985309915436;0.0083283602105345;0.0868491028936793;3.470559641913162e-06;0.0;177.35622123579546;0.0205796176897911;0.0047130394780809;;0.003068749607102804
6.599333818867431;0.0934543103162876;0.0019761947073361;0.0074171887806877;0.0964072854903349;-3.470583135861718e-06;0.0;178.9155209523658;0.023891298836276;0.0036738431983726;;0.0027417315382233785
6.679353698139099;0.0962171852807311;0.0016377099023002;0.0072797794259996;0.0996923579956502;3.470604990605349e-06;0.0;180.4714014714805;0.0324425633441802;0.0029439813544974;;0.002743532839456702
6.749375451711226;0.0960610945599178;0.0013863631998245;0.0076177218366203;0.0999895872438351;-3.470446531643084e-06;0.0;182.0444407102352;0.0312559164438601;0.0032653113278842;;0.0028943312087261783
6.829395398257013;0.0958835333232747;0.0017068087285307;0.008188493670007;0.1000104119587637;0.0002363112106356;0.0;182.11085903709812;0.0302749795033924;0.0033082544913436;;0.003095604748060562
6.899417085280941;0.0955323677974634;0.0040652316067264;0.0083367113720731;0.0999895879705425;0.0031006019439125;0.0;182.89457018232764;0.0263879098733814;0.0032297364906051;;0.003167510037850213
6.979437097683193;0.0954406940919384;0.0124577451964401;0.0083008113442754;0.1000104120977856;0.0120838363516076;0.0;186.6439464246464;0.0174617541342944;0.0035458121179877;;0.003160970305503243
7.0494587195093805;0.0955751083457699;0.0287070361473364;0.0080787037846251;0.099989587834792;0.0281948568228768;0.0;189.97149408295863;0.0241271186383094;0.0038874984616837;;0.003073460077992385
7.129478796482482;0.0960813182648979;0.0508259517234384;0.0080938728968785;0.1000104122319458;0.0491224515277381;0.0;191.0712358891628;0.0216416520743835;0.0027929171392011;;0.0030523300897195758
7.199500354333864;0.0964884349063456;0.0731805393070258;0.0079890030465967;0.0999895877019066;0.0702393577710918;0.0;191.91781416318813;0.0216310649512638;0.0100966215855263;;0.0030683471736735655
7.27952049471558;0.0968073804429124;0.091601216007979;0.008490010443528;0.100010412363742;0.0868790208783262;0.0;194.0928499293529;0.0477607291478093;0.01859094350543;;0.003409770563470421
7.349541989695639;0.0970062551907282;0.1016365263154145;0.0083025065142112;0.0999895875709052;0.0964308931857139;0.0;196.93414713359493;0.0209487487599381;0.0053709121973503;;0.0034145196960133593
7.429562192439454;0.0974009161000006;0.1037610642978288;0.0085707188940312;0.1000104124953811;0.0996885681254163;0.0;199.9114859222016;0.0252846608084499;0.0127685153447548;;0.003280445750069168
7.4995836255392945;0.097814345669917;0.1029063954393678;0.0085131499470795;0.09998958724483;0.0999965285494028;0.0;201.99456509911428;0.024770045108883;0.0024425863798528;;0.0030853186986112917
7.579603889707971;0.0977095233969063;0.1019333431964668;0.0087879691831435;0.0997750302414713;0.1000034708704384;0.0;203.06782566749263;0.0365723213835288;0.0022673489201242;;0.0030771402323079666
7.649625261812474;0.0952344393802182;0.1011292747480372;0.0088386060584054;0.0968702916489745;0.0999965291063307;0.0;203.0365044881721;0.0351937737361143;0.0021767281694733;;0.003019935289771783
7.729645586572129;0.0866511964201614;0.1005019052639858;0.0092669512446958;0.0878948456619428;0.1000034709150259;0.0;206.1515029416016;0.0230081685628643;0.0036996536455282;;0.0031211017571858173
7.7996668984654525;0.0702840342342785;0.1003034588823055;0.009601301057723;0.0717380345750474;0.0999965290640044;0.0;206.92597841977408;0.0164222014414461;0.0056044346803534;;0.0032385405647426236
7.879687283080602;0.0485206758863248;0.1001234165932297;0.0097900649953236;0.0508306792292779;0.1000034709567831;0.0;209.0903120679098;0.027702528707777;0.0032098126948354;;0.003353205348995985
7.949708535450661;0.026129286058969;0.1000374665606993;0.0101680471120994;0.0296924880119599;0.0999965290225381;0.0;213.95629994620808;0.0168362921996715;0.0084200677940827;;0.003591460026750214
8.02972897927979;0.0074913099946216;0.1000500499902868;0.0099688985408476;0.0130980609001324;0.1000034709981029;0.0;217.92394437232065;0.0193761800341653;0.0067576529033944;;0.003812505204902421
8.099750172722592;-0.0056019060427889;0.1000945040155058;0.0099120238359939;0.0035386067745188;0.0999965289811064;0.0;221.4096143802643;0.0171746543050167;0.0042227583698163;;0.0044945249433312765
8.179770675214382;-0.0129535053998589;0.1001586055496497;0.0097472972058436;0.0003221869598455;0.1000034710410835;0.0;224.07324168303344;0.0162380669497709;0.0065536683468299;;0.0054901717961817744
8.249791810237362;-0.0145566014138271;0.1000835141368207;0.0094399077022677;-1.041279198164926e-05;0.0999965287317109;0.0;226.0008415946754;0.0224194171864215;0.0045863494925916;;0.005780340506217232
8.32981237092758;-0.0138340816080722;0.0998073574584617;0.0095347103508137;1.0413239384004852e-05;0.0997655271123423;0.0;228.0897482877371;0.022402496113087;0.0033606524724138;;0.00560339667655067
8.399833447952405;-0.0127139583910023;0.0980384955408675;0.0092184167324487;-1.0413297358033155e-05;0.0968619612208314;0.0;230.0251483281505;0.0135207105720129;0.0045093099619217;;0.00524662323156064
8.479854066461275;-0.0116515169690583;0.0911840375923372;0.0090017615734239;1.0413356945555827e-05;0.087852645197854;0.0;233.03406237094669;0.0287172006062879;0.0170940145929384;;0.005034663241958581
8.549875085826379;-0.0107668133176427;0.0767283811087194;0.0077878440962048;-1.0413416664776542e-05;0.0716917126772251;0.0;234.49220719961096;0.0317526467337203;0.009555735931811;;0.004734256757170856
8.629895761856382;-0.0100384623613291;0.0546078950440303;0.0080457859473431;1.041347634176722e-05;0.0507629831413204;0.0;238.19840844146452;0.017922297185772;0.008799210563071;;0.0044783172019432745
8.699916723818763;-0.0094739515810131;0.0312549773756689;0.0083833847201452;-1.0413535943133736e-05;0.029645195409379;0.0;237.79491576601097;0.0179863185264104;0.0087988248340498;;0.004248281870689254
8.779937457153066;-0.0089721124158243;0.0133470891862049;0.0083665521484904;1.0413595460044128e-05;0.0130543739981558;0.0;239.05509447148708;0.0212675600445462;0.0075319421521883;;0.004092956695187529
8.8499583618898;-0.0085705850595206;0.003787190308682;0.0080992704808671;-1.041365486177201e-05;0.0035289829575125;0.0;238.96188474084175;0.0216612978668355;0.0072020914401809;;0.003929113383669567
8.929979152390883;-0.008283994017681;0.0013373308713665;0.0083444528155287;1.0413713850201197e-05;0.0003121383915451;0.0;240.6413846637797;0.020203256167981;0.004164802056204;;0.003936695060977924
9.000000000000016;-0.0080208631531645;0.0018940530031153;0.0084378139631166;-1.0413719572911602e-05;-3.470989106480252e-06;0.0;241.96978051230715;0.0155869790928007;0.004970821085556;;0.003929441604454343
9.080020847609132;-0.0072519582009272;0.002268468079448;0.0083745178361259;7.054518545340655e-05;6.36026328839597e-05;0.0;242.9815155075465;0.013640201347562;0.0054735697550578;;0.0037802562592236803
9.15004163811021;-0.0058351908227606;0.0023913401784746;0.0086221638272482;0.0007770582867621;0.0007840008812192;0.0;243.9019146208957;0.0245156032590707;0.004769462261416;;0.0036613155948646615
9.230062542846971;-0.0029674173060658;0.0040938887751942;0.0089164561795199;0.0030569494891361;0.0030500068545414;0.0;246.6588266060089;0.0215917808476929;0.0095102294827293;;0.00360379237823305
9.30008327618123;0.001416126012129;0.007767087283047;0.0091355726361217;0.0070791155285772;0.0070860582030762;0.0;247.9537942365059;0.024865167607042;0.0100494871912882;;0.003589985116976635
9.380104238143629;0.0070616063490255;0.0127640359176439;0.0090761610517515;0.0123357250217132;0.0123287823073318;0.0;248.05650023453407;0.0260016761953791;0.0108428526166271;;0.003502102113433106
9.450124914173632;0.0126223598997132;0.0182597247510019;0.0085100017943607;0.0175909687478028;0.0175979115021164;0.0;247.85179029128457;0.020884923048224;0.0078328138618532;;0.0032921658052233473
9.530145933538735;0.0169754792719475;0.0222989513968099;0.0078472281126671;0.0217568605387755;0.0217499177444252;0.0;252.76457566298663;0.022122677503599;0.0090103026387816;;0.0030685145487399285
9.600166552047602;0.0195663752146761;0.0244863312810575;0.0075263346827917;0.0241106010012572;0.0241175438358574;0.0;255.0281084516507;0.010353412301266;0.0064545919410546;;0.0029331762445921825
9.680187629072412;0.0207972465055069;0.0252048007952556;0.0073739558919638;0.0249340186754368;0.0249270757997269;0.0;257.0902324246933;0.0209456841832227;0.0071046139929766;;0.002819874714625843
9.750208189762672;0.0209811042176845;0.0249528554364742;0.0074272266083205;0.0249895856069918;0.0249965286325857;0.0;259.87834976645604;0.0284268526478827;0.0072151088960712;;0.002813331861923502
9.830229324785636;0.0210686602581534;0.0248920705649602;0.0075201886481909;0.0250104144318105;0.0251250348729325;0.0;264.1078675085321;0.029298043606255;0.0023259897478818;;0.002831272498340071
9.90024982727742;0.0213203870507355;0.0259912015015622;0.0078793049891593;0.0249895855068171;0.0265791579236843;0.0;265.86042381880475;0.0403333952496953;0.0020266784648142;;0.002903870160408861
9.980271020720243;0.0215441642698507;0.0302345542084389;0.0080994650138797;0.0250104145543671;0.0311142293907432;0.0;267.9475433980492;0.046472351177181;0.0091563464388792;;0.0029512719098407085
10.050291464549352;0.0218375166865587;0.0384664950645419;0.0076389591228273;0.0249895853842465;0.0392022576949844;0.0;271.52814552587864;0.0229376440802239;0.0037990189684327;;0.002765473240665357
10.130312716919414;0.0221198320981621;0.0492317698772653;0.0076053773823438;0.0250104146774089;0.049684471997515;0.0;274.0527342517142;0.0194028447875887;0.0070427393328455;;0.002716250929027612
10.200333101534587;0.0222202893533293;0.0601532817793756;0.0064810655329365;0.0249895852606388;0.0602263750616466;0.0;274.8703248116748;0.018602574382619;0.0033746741573057;;0.0023494338063166473
10.28035441342787;0.0222926881210857;0.0691094839268161;0.0057844406040858;0.025010414801616;0.0685146799206817;0.0;276.04955546921525;0.0148683436272712;0.0129176677160459;;0.002139563382717144
10.350374738187533;0.0223854060304117;0.0743656055804629;0.0048287519778131;0.0249895851358854;0.07324679127106;0.0;278.0011792865154;0.0197449727589314;0.0146785020527361;;0.001866379142604572
10.430396110292047;0.0226008023464062;0.0756028553658449;0.0040969401829353;0.025010414926265;0.0748522116792422;0.0;280.7164307079052;0.0188387088060518;0.0120149533066085;;0.0016039748401947586
10.500416374460713;0.0227379649225396;0.0752183203750299;0.0038742358413525;0.0249895851200212;0.0749965283424493;0.0;281.9741377404631;0.0208990851560106;0.0086783914238387;;0.0014955002349211757
10.580437807560555;0.022817253012156;0.0748378139023024;0.0036678349676406;0.0251332891589363;0.0750034716835758;0.0;284.02418741367615;0.0136248865425584;0.0078104523429895;;0.0014470076128010017
10.650458010304355;0.0239338611491053;0.0745825932845805;0.0037266462044095;0.0265799239362696;0.0749965282938765;0.0;286.00723051198537;0.012368010977175;0.0025403782907707;;0.0015297379005123834
10.730479505284451;0.0281090708637759;0.0747439580206884;0.0040116079836351;0.0311388885345428;0.0750034717279935;0.0;288.0639109351025;0.0109831948463042;0.0043880758672651;;0.0016779663980457436
10.80049964566615;0.0358893498063108;0.0750169414898791;0.0047097002393622;0.0392220032567134;0.0749965282500888;0.0;288.9160845468872;0.0236309048657607;0.0097600648495147;;0.0019231996506252995
10.88052120351753;0.0464796248753895;0.0751499482829986;0.0051509159188714;0.0497217948833578;0.075003471771982;0.0;289.5301548833876;0.0152921800206006;0.0045993454794018;;0.0020293692652352075
10.950541280490654;0.0578276050589823;0.0750767252186954;0.004720409605771;0.060246493928319;0.074996528205752;0.0;292.8560167125025;0.0250745508099582;0.0057318813614584;;0.0017682295530131312
11.030562902316824;0.0667687525765774;0.0751247673755815;0.0039152471246275;0.0685399109149732;0.0750034718167497;0.0;293.17573432611727;0.0259271366589221;0.0054946778753921;;0.0014329795888739897
11.10058291471907;0.0715987183088631;0.0753759694113942;0.003873446140614;0.0732480545841541;0.0749965281604162;0.0;294.9713455731384;0.0181784209575322;0.0040282221286751;;0.0014090134774283282
11.180604601743031;0.0735526746735638;0.0754539438562927;0.0043653560766581;0.0748606759809809;0.0750034718633583;0.0;295.98951811288083;0.0156000371879224;0.0072115462685063;;0.0015264383421925154
11.250624548288773;0.0739253621320816;0.0753270418298743;0.0050051744840807;0.0749895843843562;0.0749965280056573;0.0;296.4551026681746;0.0148919644984253;0.0078889502474723;;0.00170924219746411
11.33064630186091;0.0738938141171862;0.0751257807866262;0.0058175753672394;0.0750104157242229;0.074879277037032;0.0;299.89693695747883;0.0160944491332473;0.0069774306286617;;0.001976296941277117
11.40066618113259;0.0737316175337788;0.0740401662437664;0.0064727161250361;0.074989584203921;0.0733984547753159;0.0;302.7877721534094;0.01600740087703;0.0079978706357507;;0.002208325856269906
11.480688002740036;0.0736928508400274;0.0703357754812987;0.0067722074105374;0.0750104158679643;0.068857254458693;0.0;306.0856616654211;0.0230724609720753;0.0034681201340229;;0.0023519447090172233
11.55070781317843;0.0738372524528164;0.0628912179776987;0.0066570032379569;0.074989584059403;0.0607374011618581;0.0;307.8991117839514;0.0233601839203546;0.0022604260809894;;0.002363671511251201
11.630729704455243;0.0745121003500687;0.0522793149738968;0.0064929356477667;0.0750104160141097;0.050261712773786;0.0;309.9846314254382;0.013899606843772;0.0055772289659479;;0.002272474189193603
11.700749444348537;0.0749564367330752;0.0412675480101023;0.0067844708849299;0.0749895839114243;0.0397125742476193;0.0;313.71360332314646;0.0203056284914747;0.0022829685663998;;0.002320155342641823
11.780771407087558;0.075329316050285;0.0329338117630733;0.0067115727104543;0.075010416164068;0.031455717935044;0.0;317.0222880799578;0.0196833497006976;0.0033404530197877;;0.00229326711991629
11.850791074558606;0.0753960985939077;0.0284325042478216;0.0067817197803086;0.0749895837592856;0.026729875758831;0.0;318.82459727916864;0.0189239906790535;0.001119426090096;;0.0023346644122614084
11.930813110724683;0.0755663247115213;0.0275164384879623;0.0072439746044063;0.0750104163191279;0.0251517022594991;0.0;321.0832264009902;0.0137962892097921;0.0007938700489842;;0.002546810197530829
12.000832703717062;0.0756314518937377;0.0280357900905313;0.007536958662533;0.0749895834983993;0.0249965278063716;0.0;320.79443775798904;0.0130520051781169;0.000995776113502;;0.002717328266056388
12.080854815462274;0.0756564751922583;0.0279974799319158;0.007802712135904;0.0748848907330898;0.0250034721601214;0.0;324.13548258076486;0.0286379241848753;0.0058275943074464;;0.002797652623003378
12.150874331724008;0.0743515033448204;0.027542111028507;0.0081107343616987;0.0733837512811267;0.0249965278137737;0.0;323.84064980084827;0.0302918632619274;0.0058292738892153;;0.0028519106625784006
12.23089652140487;0.0699410114236112;0.0271628614617546;0.0083154490049513;0.0688464263341245;0.0250034722135136;0.0;325.9117234893976;0.0469112493001022;0.006160627091937;;0.0028869008872932506
12.30091595846995;0.0617482204639766;0.0269185222520904;0.0083708178738846;0.0607037290311711;0.0249965277586264;0.0;329.91252289778083;0.0262107449394696;0.0013246885557196;;0.0028839713564584655
12.380938228667082;0.0509223387394264;0.0266774771269029;0.0093318921773443;0.0502382774365793;0.025003472269742;0.0;330.9229031434599;0.0292944136781417;0.0019225623757139;;0.0031684984831134642
12.450957583834684;0.0397616458879404;0.0265455030204271;0.0093247872213043;0.0396786032703774;0.0249965277013864;0.0;331.9418401367225;0.0247480589726827;0.0013342292123343;;0.0031509765212625208
12.530979937375166;0.0310996881444082;0.0267618157850529;0.0092856739579139;0.031444432711405;0.0250034723279852;0.0;334.2001823112198;0.0163133795336335;0.0039273398745816;;0.003152324739725465
12.600999207685524;0.026250254093534;0.0267687289325106;0.0089334668746708;0.0267147738274644;0.0249965276421926;0.0;333.9032560590424;0.0190938539669472;0.0038216944573654;;0.0030397972592748866
12.681021647668688;0.0251168497110781;0.0265024521151922;0.0090086365140506;0.0251571487293796;0.0250034723875846;0.0;336.1081466007084;0.0214242867882152;0.0016405786143056;;0.0030441947681327333
12.751040829875668;0.0254175967400609;0.0265046511173174;0.0091442697439383;0.0249895826676552;0.0249965276786767;0.0;338.6865749548248;0.0221202270975755;0.0051894468930713;;0.003092559197354194
12.831063359702364;0.0257466453144543;0.0267748193186766;0.0092617293836064;0.0250104173562151;0.025130339215686;0.0;341.1603221084055;0.0142986139891247;0.002801978377265;;0.003145119280387439
12.901082450241791;0.0257604663774322;0.028061875187901;0.0089843355795992;0.0249895825472149;0.0266101432072012;0.0;342.0058558636675;0.0118020475174865;0.0016419537400806;;0.003044486335626151
12.981105073648584;0.0259567837554138;0.0322242596294866;0.0086239019191929;0.0250104175521197;0.0311852642848196;0.0;343.04879879943223;0.0175355706654888;0.0026656379036521;;0.002912555285671482
13.05112406860177;0.026149201196353;0.040232839656456;0.0079917273713431;0.0249895823462502;0.0393091280736291;0.0;343.9662519228553;0.0532468564885157;0.0055282828159936;;0.0027093596074767023
13.131146789700043;0.0263988206399228;0.0508673012427924;0.0086054104181359;0.0250104177577066;0.049805992522226;0.0;347.14070383694525;0.0371570957697956;0.0017731970421872;;0.0029270221353651566
13.201165684751611;0.0264726883818479;0.0617998371470071;0.0090688369423307;0.0249895821359192;0.0603345149780097;0.0;346.82927455467353;0.0386636827261622;0.0017116029640671;;0.003101801925803237
13.281188508072956;0.0264967544798869;0.0709235956883092;0.0100023621952284;0.0250104179729712;0.0685876585725847;0.0;351.101975055437;0.016674354020015;0.0013231564479304;;0.003459496557865416
13.35120729846174;0.0263900413868207;0.0762859924971911;0.0097059485346436;0.0249895819155581;0.0732794682464902;0.0;352.9280001973319;0.0254661016828495;0.0024636412416728;;0.0034189977699425954
13.43123022901116;0.0264221639490756;0.0777353099259168;0.0097437889016794;0.0250104181981628;0.0748582289431185;0.0;357.00749815323616;0.060234948470624;0.0047058055494326;;0.0034190973988806306
13.5012489094729;0.0264309348402734;0.077286790468039;0.0097433844336573;0.0249895817733132;0.0749965273035149;0.0;359.94454972144376;0.0151665171891573;0.0016537599276884;;0.003370729302036165
13.58127195279067;0.0263410297090674;0.0767595062107919;0.0096752732367952;0.0251386364146847;0.0750034728113245;0.0;363.9995145462419;0.0410583180825344;0.0048467538489181;;0.0033021931288340113
13.65129051749094;0.0271349867903686;0.0766345884607523;0.0097653156703895;0.026611005351572;0.0749965271466526;0.0;363.8579176218388;0.0434881850595451;0.0051880883872324;;0.0033052011463299627
13.731313679725494;0.0311102109881351;0.0764360110273739;0.009677842539454;0.0312100405612677;0.0750034728959259;0.0;367.97156777677935;0.0165525074317359;0.0055656117612048;;0.0032612670962916274
13.801332122180398;0.0386763739766673;0.0763318580140881;0.0102036675008665;0.0393289471361361;0.0749965270603694;0.0;369.8370966826553;0.0252346959153385;0.0026990272366894;;0.0034371142765836707
13.88135541017436;0.0490432831473477;0.0762237691924844;0.0100097206328977;0.0498433198194953;0.0750034729845988;0.0;373.07041746171234;0.0192666074030401;0.0039877431726524;;0.003371839073865558
13.951373723157;0.0601925669124388;0.0760572574046572;0.0093464217904748;0.0603545578837984;0.0749965269690729;0.0;373.873203966209;0.0179967699179803;0.0048432108651269;;0.0031359384634204635
14.03139714454942;0.0689631915081316;0.0761188136176863;0.0085127861196324;0.0686127782710764;0.0750034730787154;0.0;377.09206611494807;0.0203333908759958;0.0016010057227318;;0.0028642296127925817
14.10141531997815;0.0740338787003783;0.0761223150448171;0.008307703634634;0.0732806283352626;0.0749965268718923;0.0;378.9228141609952;0.0277466370982549;0.0066025852243089;;0.002805802020491651
14.181438883326733;0.0760104327734197;0.0760667541369207;0.0081788140778841;0.0748666527474916;0.0750034731796028;0.0;383.032570512508;0.0425431698678197;0.0069247767115853;;0.0027755239517872434
14.251456912131143;0.0761327145013994;0.0759854501632591;0.0085276603955835;0.0749895803780104;0.074996526689663;0.0;386.7884456590962;0.0350698209969126;0.0052450148654989;;0.0028868613691668105
14.33148062705914;0.0759994399202626;0.0757938487843604;0.0084113241071632;0.0750104198563517;0.0748738938570311;0.0;388.0187585192836;0.0259133425606048;0.005241274894644;;0.002839695816864909
14.40149849901874;0.0758465227063327;0.0746533462823806;0.0083429649134055;0.0749895799739275;0.0733672698041134;0.0;391.9587322440189;0.0269123904483222;0.0047018985314247;;0.002828297625013038
14.4815223763929;0.0757624202805403;0.0710461149923958;0.008199314813131;0.0750104202014867;0.068785992786288;0.0;394.0422146228743;0.022087886727926;0.0011145953830521;;0.00284609713097052
14.551540079940557;0.0757461878221129;0.0638890443443504;0.008556524404515;0.0749895796165623;0.0606303763458576;0.0;393.9446004009203;0.0215149551107038;0.0012265880479089;;0.003062415223065473
14.631564132088371;0.0757378546054049;0.0530089069494091;0.0082891494233588;0.0750104205724314;0.050140191419631;0.0;398.044926260023;0.0367289863835645;0.0011336670508894;;0.002933876601697406
14.701581654069743;0.0756745083040339;0.041454764502868;0.0081360131844737;0.0749895792310243;0.0396045784891491;0.0;401.7218047067298;0.0220312701835635;0.0020846674169863;;0.0027905998291555072
14.781605895046512;0.075822824913108;0.0324855601472;0.0079443632061409;0.0750104209736209;0.0313829700339403;0.0;403.9434937114928;0.01517819204923;0.0038838408271875;;0.002687183818503377
14.851623220422647;0.0758182633952101;0.0280925911800833;0.008044743329547;0.0749895788130004;0.0266973968122097;0.0;407.90082857863325;0.015670044350167;0.0025378516133213;;0.002735592170287191
14.931647666343308;0.0758479364659793;0.0269193793927836;0.0076677393966065;0.0750104214100902;0.0251457743181416;0.0;411.0616700153396;0.0153589250559812;0.0015868703697435;;0.0026382092808045258
15.00166477781976;0.0759895451135461;0.0270238703854204;0.0074572489230854;0.0749895782919209;0.0249965260562399;0.0;412.8573588099457;0.0249725468608609;0.0013166714083919;;0.002597447896478171
15.08168944727466;0.0762069692760988;0.0271007888644259;0.0070895897750212;0.0748794707236246;0.0250034739624967;0.0;414.0616878933922;0.0319052624088542;0.0039475000873189;;0.0025038473813704413
15.15170632483413;0.0749339112357814;0.0268774572183108;0.0067504628111725;0.0733524633149078;0.0249965259530194;0.0;414.8600536170526;0.0210087521105138;0.0034178229143809;;0.0023946149798664937
15.231731239415703;0.0700745937898007;0.0265987823256017;0.0067837764321728;0.0687750544261519;0.0250034741360805;0.0;417.093818988788;0.0149587512417484;0.0009735069730749;;0.0023629885375875018
15.301747859722404;0.0611873310788954;0.0266534900639341;0.0070340061326257;0.0605966240152083;0.0249965257702022;0.0;419.0197814761204;0.0153657987125575;0.0012621559515236;;0.002416878330491818
15.38177304470092;0.0502303628965114;0.0266918584792262;0.0078555857807106;0.050116759388917;0.0250034743284769;0.0;421.0486285931113;0.0170889006502711;0.0023955405538182;;0.0026785936350493447
15.451789380332022;0.039058782302589;0.0266892064893732;0.0082393474297201;0.0395706763122056;0.0249965255674588;0.0;422.9164622833381;0.0146320912367834;0.0050809020021117;;0.0028089944869240935
15.531814865532793;0.0302763401467912;0.026635758222845;0.0085854450707219;0.0313718039566927;0.0250034745424682;0.0;423.9587878928038;0.0178382070363364;0.0018318549633819;;0.0029358749979901187
15.601830883973149;0.025547921336773;0.0264684346701792;0.0089404823782015;0.0266823898334314;0.0249965253412263;0.0;427.82639439878;0.0274242591734193;0.0022253123403264;;0.0030438601405580103
15.681856704932969;0.0245596061727829;0.0263211001082719;0.0091520678886147;0.0251512692712839;0.0250034747818202;0.0;428.0596026483704;0.0253933483259204;0.0020874106633271;;0.003088447081208848
15.751872367239525;0.025087366960282;0.0261966790674857;0.0094742123873101;0.0249895752088928;0.0249965251378312;0.0;430.8302303711989;0.0123477359559617;0.0012895882895127;;0.003183475268063802
15.8318985667556;0.0252887712941616;0.0261927282988381;0.0098113395895679;0.0250104251605882;0.0251358082744556;0.0;434.0892504410164;0.0179902121552144;0.0022902261873048;;0.00329067607119534
15.901913825752704;0.0251210919069556;0.0271282640985478;0.0101455656965246;0.0249895743920523;0.0266415218118127;0.0;434.9395784369363;0.0150027668206317;0.0019652879820596;;0.0033860287820020925
15.981940455995897;0.0251203599442501;0.0313638544558742;0.0100409703759461;0.0250104260872388;0.0312567593294118;0.0;435.9363826695309;0.0144303950010133;0.0013395701691978;;0.003347381080945662
16.051955253788012;0.0249091575281364;0.0398881732903949;0.0097121890084103;0.0249895733981495;0.0394162996858187;0.0;440.94516034010127;0.0179902404650177;0.0032158714237151;;0.003241325976029144
16.131982379246534;0.0246295224594174;0.0509137668052836;0.0096865374946263;0.0250104271559854;0.0499275210040846;0.0;443.01517621375433;0.024533147538942;0.0033204116460888;;0.0032480212404041972
16.201996643713546;0.0243176659304141;0.0618263944662103;0.0090363786654572;0.0249895722454232;0.0604423584214397;0.0;446.9361128947239;0.0188286486101741;0.0022000898661967;;0.0030554714721645645
16.28202434539204;0.0241921255453051;0.0707621867289699;0.0090080129608604;0.0250104284034194;0.0686601833008716;0.0;449.0675967007955;0.0203312536056661;0.0024781603625654;;0.0030953789120480146
16.352037985123467;0.0242219533086715;0.0757155441648867;0.0087304037380525;0.0249895708906528;0.0733117415702877;0.0;448.9307459931129;0.0200487997446741;0.0023695705785732;;0.003029254640544963
16.432066366700386;0.0243665851554397;0.0767816136969531;0.0085312751287818;0.0250104298803462;0.0748640766553865;0.0;449.0695408739411;0.0199007853916989;0.0024440658524456;;0.002922596631964666
16.502079263450817;0.0244444598864608;0.0762557528877432;0.008487770174969;0.0249895693081164;0.0749965231259133;0.0;450.870513860904;0.0294214191815279;0.0006475050257992;;0.00286598919160847
16.58210846060369;0.0245168189166434;0.0760058611853243;0.0086068530375654;0.0251441573117447;0.0750034772197757;0.0;455.0725576253881;0.0237014591377229;0.0018459711545468;;0.00289590220611827
16.652120457656;0.0255260447671942;0.0759502034189583;0.0085579196491731;0.0266424715968554;0.0749965224350455;0.0;457.9483041034859;0.0467930645732498;0.0027763587309015;;0.002894322123798157
16.73215065273564;0.0296176336867453;0.0760036289213892;0.0078499827889657;0.0312816624098393;0.0750034779497061;0.0;458.06317450140943;0.0471038649157686;0.0028907982299128;;0.002695500846977303
16.802161536181313;0.0374030437090344;0.0760107269034785;0.007889162805295;0.0394361807777643;0.0749965216183316;0.0;458.9222591645731;0.0176607746159532;0.0032543127714949;;0.002736606748615551
16.882192982399292;0.0479303443485059;0.0759706894381364;0.0081061370642113;0.0499648637259307;0.0750034788703155;0.0;463.0305363753579;0.0137528226489734;0.0017915202224708;;0.002804445349864739
16.952202449438584;0.0590009991694912;0.0760793714394026;0.0080218587380863;0.060462311443058;0.0749965205721949;0.0;463.9345842592564;0.0260426307655068;0.0012996142051008;;0.0027418205058217346
17.032235513081183;0.0679157371763652;0.0759346646530823;0.0073471957427636;0.0686852063105631;0.0750034800700308;0.0;467.0373245209148;0.0243836802211424;0.0020165235731525;;0.002481945311392292
17.102243114784745;0.0730854693011128;0.0758188460244257;0.0072085432656168;0.073312782284011;0.0749965191818092;0.0;470.946143656954;0.0245091143811903;0.0022739132229097;;0.002419618625609118
17.18227835443454;0.0751201347250662;0.0759613560932668;0.0074715835274204;0.0748724794906647;0.0750034817012641;0.0;473.0435073598314;0.0146391042411938;0.0023997779060916;;0.0025122680517192003
17.252283383469706;0.0753070421266921;0.0760444793875249;0.0076064834129102;0.0749895517401717;0.0749965172228704;0.0;474.9236055284394;0.0321446193966512;0.0030140082670358;;0.0025616317446103287
17.332321713570163;0.0752582497023104;0.0758384358843208;0.0076250647722043;0.0750104521530009;0.074868355554074;0.0;477.07071007747135;0.0176916985539713;0.0033801358568431;;0.002563506111491459
17.402322958014526;0.0751765674813113;0.074631141615204;0.0079022290718023;0.0749895430075951;0.073335677929409;0.0;478.9317195929646;0.0175733473230341;0.0018146207556175;;0.002669965222790985
17.482366034257087;0.0752743293235016;0.0709618897403574;0.0084799200451103;0.0750104632085027;0.0687142859827174;0.0;480.0733796413273;0.024306967005359;0.0011950232595582;;0.002925565319528775
17.552361144385305;0.075290065506954;0.0635554827854799;0.0086084774498569;0.0749895285103527;0.0605230341418961;0.0;482.9193107863759;0.0356033595845408;0.0017333484404572;;0.003043973121267555
17.632412470094568;0.0748858659285858;0.0526932356538656;0.0082405714229957;0.0750104830745454;0.0500186853292299;0.0;486.0703699681967;0.0247086481883328;0.0032457475145975;;0.0028882091000320097
17.702395861043723;0.0745018941942884;0.0414729275436775;0.0079754650140327;0.0749894995600168;0.0394968533462148;0.0;486.9174370343694;0.0374269507324641;0.0053577890510594;;0.0027436931804620287
17.78246524894294;0.0741941484853436;0.0328903026694065;0.0079023383300049;0.0750105293624533;0.0313107133236891;0.0;492.0679629152637;0.0341148589640859;0.0026695854901832;;0.002699969780067073
17.85241671082971;0.073659454249043;0.0282672104296617;0.0081327477921247;0.0749894128470906;0.0266652643357378;0.0;495.92769079836575;0.0269966919830126;0.001108391685302;;0.0027983449039003985
17.932562288687905;0.0733760413696273;0.0268107084355037;0.0083810981524041;0.0750107600195613;0.0251401284756955;0.0;497.0715080889846;0.01937029965445;0.0026400585705116;;0.002900305514688376

==> data/quad_epi.dat <==
t;x_0;x_1;x_2;x_des_0;x_des_1;x_des_2;ntr;ale_mse;mean_mse;rmse_z;rms
0.0234766697334117;-0.000222264660917;9.446335655283504e-06;0.000589245237827;-1.38797220126772e-05;-7.97169005555344e-05;0.0;5.157458851849907;10.54244013221933;0.3709932458088016;;0.00021044511444806755
0.2371000947997846;0.0021268735693407;0.0002675789617144;0.0013335612719678;0.0031737275944709;3.859449057514819e-05;0.0;9.355462635478794;11.671524422956796;0.2072438872922431;;0.000570255586367162
0.2761923975556875;0.0107318894009352;5.145006211689332e-05;0.0022914201645001;0.0118979025407055;-2.485951174843446e-05;0.0;11.685953136144802;7.05942287982098;0.1783128100625999;;0.0008573872561747739
0.4173544023431153;0.0280368011796799;-0.0004296920085322;0.0038513350215488;0.0280875362216068;1.7986949752850808e-05;0.0;18.04527654009448;7.616581351475993;0.1681252588560318;;0.0012925329113531224
0.4867949327310983;0.0494075751701888;-0.0007765349876613;0.005869023835334;0.0488875564398176;-1.3860897313949695e-05;0.0;23.928901761746108;11.755316604093956;0.8993248058955106;;0.0019803908712884223
0.6107913024149151;0.0711476137146025;-0.0008628703339541;0.0054314557247077;0.0701049662769269;1.1108416575340684e-05;0.0;31.068980926270847;8.57437385537923;5.768982856102623;;0.001866418549734239
0.6913687145148913;0.0874862205504248;-0.0006728700584488;0.0056037258524366;0.0867309041070311;-9.140926251002924e-06;0.0;35.84084368039914;6.768293039642056;4.7761798912702;;0.001897740841686804
0.8075257261373476;0.0968300864681253;-0.0003836532099777;0.0063276064650722;0.0964038443494274;7.664087737096437e-06;0.0;39.05971359743938;10.591177850030036;7.773010825120156;;0.0021180026006716378
0.8939324041481256;0.0997825554701793;-0.0007990074041755;0.0079286639146513;0.0996553115136756;-6.514362748339295e-06;0.0;40.95168506637567;8.129043350326018;5.965334514543529;;0.0026563957979159752
1.005579338122808;0.0995815932054861;-0.0008396460373066;0.0098118343900877;0.1000167791157677;5.59368057050864e-06;0.0;41.04254372445532;8.12921691666763;5.965183754919776;;0.003285928095779406
1.0955823432968803;0.0994341780486019;-0.0005425900645853;0.0113482525430289;0.0999854816923429;0.0002222916357782;0.0;40.96523154641926;8.099208080412243;5.929006846373342;;0.0037957844380826673
1.2042925749669475;0.0996192512592216;0.0017292694111126;0.0126093239201461;0.1000126304202999;0.003073455251707;0.0;41.04433556961406;8.201340410126322;6.0427060775214425;;0.0042289561683127455
1.2967402506165018;0.0995812909764038;0.01042884259476;0.0123516244720434;0.0999889692234964;0.0119950673721989;0.0;44.1344550600607;10.440880468460424;7.498226028904452;;0.004152400760804892
1.4033827436563588;0.0993662368638051;0.027167533635019;0.0114755505079303;0.1000096576066455;0.0280766198379339;0.0;50.852256472221086;4.379036521720403;2.1532695892930214;;0.003843156796129205
1.4976029402293416;0.0988496100541448;0.048707813758278;0.0109644506520603;0.0999915343865494;0.0489718776214259;0.0;58.09551188412596;3.723875556109382;0.6591525121338911;;0.0036756390072751493
1.6027084906810032;0.0983386894213837;0.0705558298951728;0.0117896093556123;0.1000074208235422;0.0701149058833953;0.0;64.12581416124988;4.269236832854494;0.5429573099080913;;0.003971760975725348
1.6982746122887102;0.0981542427993788;0.0887034706449896;0.0122222030368671;0.0999935027430968;0.0867839033400691;0.0;69.99731635359574;2.928642607643811;1.5290682688831736;;0.00416933065308901
1.80219128325221;0.0983783986870466;0.0987940982760831;0.0090196517339609;0.1000056747066348;0.0963953320650738;0.0;73.13717739081416;4.020476833085403;3.945842553452084;;0.003157992048068072
1.8988155954713688;0.0986981214104672;0.1014871397224384;0.0061471582210838;0.0999950627797899;0.0996756117149924;0.0;73.94374864211201;4.055449654294903;4.780002587812593;;0.002179481203106731
2.0017839998991453;0.0987573382044836;0.1007871586808158;0.0042235519712139;0.1000042719662455;0.1000014225396143;0.0;74.04616667492775;4.079138687003516;4.765471635540487;;0.0014911075802666038
2.0992632375992253;0.0980940507944848;0.1004707424045084;0.0022505309737723;0.0997673290657997;0.0999987770559222;0.0;73.95145285387414;4.061208234395858;4.785790257839887;;0.0009479510727780312
2.20145665293104;0.0955386863138112;0.1007419054344224;0.0009833553970156;0.0969225455714634;0.1000010397044364;0.0;75.17829217022856;2.024700657828113;2.4497355517140527;;0.0006174262269649087
2.2996418971110395;0.0865774483167783;0.1010049338833146;0.001649673011197;0.0879723442370953;0.0999991280222607;0.0;80.9252707195282;1.3648479858087443;1.2655690496550611;;0.0007943411737282065
2.4011892494882665;0.0703447250547959;0.1010278293378974;0.0026130270278128;0.0718889057445665;0.1000007178217716;0.0;88.78852212416496;0.5278208420259629;0.1999944937545368;;0.0010680908366124233
2.499968138738292;0.0490231865334944;0.1004953623964425;0.0040237035399184;0.0509780122691844;0.0999994243935076;0.0;97.9931410739822;0.1191261646777452;0.0144959925565118;;0.0015002773201727617
2.6009679474230487;0.027353920744991;0.1003722277394191;0.0050972147490666;0.0298481284953764;0.1000004439527995;0.0;106.03772195618556;0.1282876395679644;0.0114912674947031;;0.0018956351525479056
2.7002536200367997;0.0094390641366139;0.1005483999774868;0.0076116939691742;0.013185255618501;0.0999996783140649;0.0;110.19729433236654;0.1446360724656909;0.043285336990898;;0.0028337829283140007
2.8007828586301637;-0.0029652668132704;0.1005518674422339;0.0106143124102328;0.0035946229971121;0.1000002077990299;0.0;113.01786239844974;0.0635634452889852;0.0231041969686002;;0.0041633334751577525
2.900506783511997;-0.0110276366688062;0.1005443529138237;0.0108287812458713;0.0003200480962547;0.0999998985755572;0.0;115.97854536697405;0.0409467254161429;0.0176855508945486;;0.00523162268564487
3.0006267310303643;-0.0131469835931134;0.1002892648949778;0.0085384873457165;6.6075449204319964e-09;0.1000000017311781;0.0;115.9995224899667;0.0548431344790078;0.0141371020638137;;0.00522635193213837
3.1007338937386923;-0.0125885640712474;0.1000581861108598;0.006601617403443;2.751387583805832e-07;0.0997692075302918;0.0;116.0082908745822;0.045118105507628;0.0185428048631333;;0.004739242011790113
3.2004941248025136;-0.0114050652573215;0.0981881015505324;0.0049055927271826;-5.390847078663501e-07;0.0969078909071081;0.0;115.98314569009172;0.0545349615201913;0.0146221220372051;;0.004160221635633705
3.30093969735231;-0.01013613858249;0.0910959585079621;0.0033680118341281;7.879552413487014e-07;0.0879488949541086;0.0;116.93212219597716;0.0478427516822389;0.0140597539970481;;0.0037119146356052184
3.4003808793522987;-0.0090487965021736;0.0759815439943189;0.003034058349472;-1.0230827884160872e-06;0.0718465424093352;0.0;122.79550284195489;0.0392922392118897;0.0170855693052143;;0.003466762050360081
3.5011278567614905;-0.008378407126537;0.0543326397823951;0.0044469405260607;1.2456490883571258e-06;0.0509345918474702;0.0;128.1756037136715;0.0345382738308265;0.0158001782258949;;0.003358911702891845
3.6002837579547187;-0.0073337576252994;0.0322540912565396;0.0062009801441269;-1.456704931220047e-06;0.0298055602090785;0.0;129.0071512728132;0.0479709104451067;0.0090383766459875;;0.0033033668990065453
3.7013012431998455;-0.0065138093034484;0.0148829627870209;0.0069496133526499;1.6571877251463798e-06;0.0131590947922832;0.0;132.947904411104;0.0224658425219868;0.0135116525966937;;0.00322697226879618
3.800200204612299;-0.0056212433148329;0.0052209641307396;0.0079192665065754;-1.8479364288742417e-06;0.0035808522422333;0.0;134.0282573588824;0.0299326481062304;0.0090334725066192;;0.0032826539640259094
3.901462139610494;-0.0047167690405837;0.0023439512943703;0.0083651966811104;2.029704298883896e-06;0.0003186513393628;0.0;136.00330543007203;0.0371227281408549;0.013962643329112;;0.0032718567106651184
4.000128173853541;-0.0045424095435812;0.0027532305180297;0.0082110215092957;-2.203081172894337e-06;-7.334244318750877e-07;0.0;136.00091410755442;0.0406230765720853;0.0089313552303186;;0.0032594932520901205
4.101612384151577;-0.0034105633189242;0.0026564205968234;0.0083435239923773;0.0002351461972114;7.896513778740146e-07;0.0;136.00017209288032;0.0367777749599791;0.0136809678613276;;0.0031615391154349213
4.200066009158561;-0.0002742987073187;0.0021602022012867;0.0084591930908485;0.0031007851839806;-8.425261018282668e-07;0.0;135.99840219334695;0.0409548857949104;0.0091135256594455;;0.003120171885139606
4.3017534736556815;0.0093031217204511;0.0020261720924575;0.0084767413352881;0.0120804074265789;8.931912147958943e-07;0.0;136.003420762872;0.0368348470820394;0.0134799867655371;;0.0030490474685030285
4.400012354539474;0.0264610703989139;0.0020892251028258;0.0086490463866654;0.0281901817714631;-9.417971804978078e-07;0.0;136.99648847549852;0.0235367077967823;0.0067234606925737;;0.003021490199062022
4.501886639502049;0.0479786975614651;0.0018194157497214;0.0090720565383148;0.0491143522321335;9.884824690257955e-07;0.0;137.004585845592;0.0195490228137816;0.0108174972761127;;0.0031073139363565045
4.599966089184946;0.0698672115720575;0.0015181366966833;0.0087016148170438;0.0702315847282962;-1.033373744720842e-06;0.0;136.9944363329651;0.0235349767301105;0.0068054555861527;;0.0029469145054911595
4.702012904118568;0.0869557020561035;0.0015078965736558;0.0081821826393963;0.0868723336493408;1.0765869975400154e-06;0.0;137.00643242783443;0.0197735297176036;0.0107175328308901;;0.002773396824350905
4.799926278442047;0.0963610405070147;0.0012169225751852;0.0082959459487973;0.0964276800102527;-1.118228645190243e-06;0.0;136.9927784276691;0.0233930126890251;0.006934907447807;;0.0027950508524205967
4.902133123648605;0.0992660083799292;0.0010605764823369;0.0087658085219095;0.0996878654227737;1.158396474005439e-06;0.0;137.00794625883643;0.020019343218603;0.0106189213275518;;0.002946555976202125
4.999892136560352;0.0989748482864297;0.0009736499385567;0.009190708087984;0.0999964077070554;-1.1970838184864668e-06;0.0;136.9913840571041;0.0232582768167449;0.0070385156759213;;0.0030995165487797786
5.102248020580262;0.0989331140905933;0.0009059641061824;0.0095055307763699;0.1000037039751229;0.0002359160693005;0.0;137.0092368873624;0.0199101730646315;0.0105347338647905;;0.003196356300767446
5.199862998032175;0.0990330911496965;0.0031116913324482;0.0097710125257402;0.0999961872488196;0.0031134526980688;0.0;136.99018700262675;0.0230613830210706;0.0071008451600221;;0.0032727875135005646
5.302358208989638;0.0991799092860013;0.0119042368105771;0.0098837533939925;0.1000039180644219;0.012105426342786;0.0;137.01034589743404;0.0200342382723953;0.0105041872214781;;0.0033066943689707014
5.399838295299446;0.0991650427376935;0.0287735064626193;0.0093744814385796;0.0999959798865854;0.0282315794203133;0.0;136.98916574929956;0.0231680275617689;0.0071647764678936;;0.0031422752497525064
5.5024642142784135;0.0991251242985885;0.0501900516952804;0.0091128285831882;0.1000041190812216;0.0491583241628431;0.0;137.01127157011214;0.0201626076884761;0.0104117969037798;;0.003071024771340039
5.599817541236032;0.0994869642814455;0.0718220715783545;0.0093667140985262;0.0999957848622003;0.0702739901367116;0.0;136.9883603675838;0.0230198460793052;0.0072055843658024;;0.0031691356609384893
5.702566488757979;0.0997315497325119;0.0897965269140525;0.009957486414764;0.1000043084412655;0.0868981543405068;0.0;137.01188443372482;0.0202553153593142;0.0103664034575573;;0.0034581063634514793
5.79980031525244;0.099558493130861;0.099473296209682;0.0088546387245906;0.0999956008610483;0.0964420427665476;0.0;136.98821785832396;0.022880874492402;0.0072989339039934;;0.0031231072053916494
5.902665424065866;0.0997105941420139;0.1018298141513297;0.0084275341362288;0.1000044873685192;0.0996882385086192;0.0;137.00832625010824;0.0204060396515882;0.0102838168352903;;0.0029001159187433696
5.9997862521774366;0.1000151000663315;0.1017055507722032;0.0084408149271696;0.0999954266372391;0.0999984749957486;0.0;137.98384164854775;0.0217208694035087;0.0072630903455081;;0.0028705758498000877
6.102761361141753;0.1004431497128852;0.101697184596668;0.0087967770668408;0.0997680602671171;0.1000015523057551;0.0;138.01515231726447;0.0192224071630187;0.0101557018497123;;0.00299470275633994
6.199775033289776;0.0981187265112214;0.1012443702906022;0.0086100981535113;0.0968690994970113;0.0999984205043795;0.0;137.98485986302776;0.0216341056974399;0.0073255175508314;;0.0029296899486603
6.302854598305244;0.0888990973265844;0.1010433558837713;0.0089334004730579;0.0878742729772686;0.1000016060166523;0.0;138.01529651477327;0.0194465426445456;0.0101012008627662;;0.0030173784012068063
6.399766379029121;0.0723808860957336;0.1009475912707492;0.0090960206064351;0.0717222508587207;0.0999983680968099;0.0;137.984504300738;0.0216926732102653;0.0073712758232052;;0.003056367049693519
6.502945397844688;0.0506193694047368;0.1007939262747993;0.0089998626120813;0.0508024552015441;0.1000016571864808;0.0;138.01569690953536;0.0193195185946621;0.0100700564423236;;0.003012174145652502
6.599760043030096;0.0285415305624044;0.1007019894999723;0.0082603220315097;0.0296788691119948;0.0999983181042066;0.0;137.98412107638688;0.0216534347422853;0.0073988420741938;;0.0027892972526715153
6.7030339914280805;0.0105835759994805;0.1005609821029627;0.0081522134750496;0.0130808176827502;0.1000017060586694;0.0;138.0160243287099;0.0193985931571961;0.0100100697517955;;0.002848149306736264
6.799755807206799;-0.0015332828436931;0.1003693314006317;0.0076160543448348;0.003538855726354;0.0999982702988974;0.0;137.9838877600197;0.0216376758045306;0.0074533527264391;;0.003052659310584002
6.903120584575536;-0.0085003686302711;0.1002540865055357;0.0065553353747071;0.0003161758404659;0.1000017528480061;0.0;138.0161107044173;0.0195276381881606;0.0099696360252307;;0.0036631430122549703
6.999753477677471;-0.0103274658216375;0.1003385373307298;0.0050294462881464;-5.3261283489658535e-06;0.099998224366504;0.0;137.98403760940823;0.0215010466293251;0.0074864710443409;;0.003829094913752574
7.10320536037814;-0.0101150634388198;0.1002327741917681;0.0036754914598338;5.393234531254561e-06;0.0997632746872011;0.0;138.01554810238997;0.0196152840980139;0.0099192209169065;;0.003592481509011034
7.199752881365833;-0.0092645948477164;0.0983588211948229;0.0025496427246946;-5.45860957990002e-06;0.0968605524996249;0.0;137.98543381831394;0.0216470825370561;0.007539419372522;;0.0032399775544999444
7.303288482608356;-0.008216737907737;0.0916739708638572;0.002162451946488;5.522754041589761e-06;0.0878448387997259;0.0;138.01193566135692;0.0193954601926614;0.0098661646586924;;0.003108125930089632
7.399753863150805;-0.0073735950919976;0.0773929741468302;0.0019898177270681;-5.585722729027491e-06;0.0716853290583918;0.0;138.0028578793819;0.0218844405026785;0.0076081736172355;;0.0031767234886166556
7.503370098335381;-0.0067668100940023;0.0556013069337728;0.0030751245096847;5.64756853066921e-06;0.0507538001071518;0.0;139.02147642897756;0.0216681834937237;0.009304193757522;;0.00295937110389282
7.599756283463466;-0.0061434997198246;0.0332316532519136;0.0043000434574823;-5.708341809021836e-06;0.029641342364177;0.0;140.971950673026;0.0339135387888056;0.0099666154585758;;0.0027699416160489473
7.703450340136018;-0.0053945915041899;0.0159057045972107;0.0052021186933717;5.768090481184202e-06;0.0130500719076977;0.0;142.03433092809502;0.0215434155088203;0.0091483078550204;;0.002674583263677593
7.799760016250536;-0.0049861912535127;0.0066278509590937;0.0064650982503057;-5.8268601121144886e-06;0.0035296849316249;0.0;141.97114027588907;0.0225591822475371;0.0068635004955426;;0.0029097567216162783
7.903529327972732;-0.004532189330545;0.0042305909293921;0.0078909410592068;5.884693556424038e-06;0.0003105513341519;0.0;142.0282900429063;0.021472971968808;0.009069824022447;;0.003303664246397909
7.999764947240315;-0.0037424674284845;0.0044941353891874;0.0089787657412873;-5.941515964762587e-06;-1.9802340545531745e-06;0.0;141.96989558331785;0.0227067904339659;0.0069068294075891;;0.0035714129763598904
8.103607170796739;-0.0030669041765903;0.00414445890102;0.0096236399698134;0.0002464583521078;1.999242043891722e-06;0.0;143.4347001920327;0.0255370443084183;0.0110967419124943;;0.0036629191385714206
8.199770972458872;-0.0005118833634948;0.0035755711299876;0.0103210911526295;0.0031430685095523;-2.0176641794227198e-06;0.0;143.97808010417626;0.023242596511543;0.0068697170518661;;0.003839599767269253
8.303683967923043;0.0089731861840489;0.0028857025225441;0.0105447324988649;0.0121895989211905;2.035827194880035e-06;0.0;144.03071952038093;0.0193090769578207;0.0089393418182771;;0.0037984240588569626
8.39977799695458;0.0256595257988461;0.0025019296001128;0.0096814028891004;0.0283466250124667;-2.053741862855217e-06;0.0;145.98595902021165;0.0382467138339796;0.0086654185615363;;0.003451569637487231
8.503759810214783;0.0471854618311854;0.0022672240144738;0.009140317284367;0.0492998635123475;2.0714191550989787e-06;0.0;146.0197621750163;0.0395943614249698;0.0107301243328741;;0.003217089968836196
8.599785933696797;0.0690481141525099;0.0021053374514617;0.0082929544174325;0.0703911375057621;-2.088869657564411e-06;0.0;145.97875295619312;0.0395696888167042;0.0086553283888649;;0.002887098705081323
8.703834781108482;0.0860316282407504;0.0017244688128713;0.0077793538168743;0.0869856873783444;2.10610352369853e-06;0.0;146.02202780911813;0.0393040565378898;0.0106971216301903;;0.002674885417041148
8.79979470262075;0.0948878927791528;0.0013350151104862;0.007101316089198;0.096474392614097;-2.123130414005443e-06;0.0;145.9774412967988;0.0396848877695493;0.0087328041387783;;0.002466072239192835
8.903908957505038;0.0971238445540323;0.0007883496293148;0.0068653401566455;0.0997001452228533;2.1399588634575966e-06;0.0;146.0229720126537;0.0392825449748946;0.0106376672354803;;0.002458281835585533
8.99980422979515;0.0966461907797825;0.0001127590589846;0.0066570865610349;0.0999935299833415;-2.156477589613375e-06;0.0;145.97667919809385;0.0395366103401299;0.0088241737566979;;0.002484053291728856
9.103982410547896;0.0962761247770855;-0.0004391710856256;0.0064995916390773;0.100006519195498;0.0002445824856343;0.0;146.02363050534802;0.0391592359500219;0.0106241841660895;;0.002508387107682662
9.199814446693908;0.0960611903305289;0.0016049399838273;0.00633951502178;0.0999934319303986;0.003158453290967;0.0;145.97608519766413;0.0393464946895348;0.008799589927254;;0.0025400213976915892
9.304055206305692;0.0958402007371415;0.0101373632131158;0.0063014975700013;0.10000661645442;0.0122122185185859;0.0;146.02418167644575;0.0391652944809084;0.0106342733851932;;0.0026113622688498767
9.399825289555707;0.0955322412895132;0.0267646474053096;0.0058385244672975;0.0999933356258932;0.0283905635482512;0.0;145.9755639156938;0.0394895521977751;0.0087946917608734;;0.0025085040681027274
9.504127406373698;0.0958965539142388;0.0483745155740335;0.0054630110471051;0.1000067118515856;0.0493414541121011;0.0;146.02468125830362;0.0392257632944018;0.0106239109956232;;0.002301517810951131
9.59983669881827;0.0963100910953209;0.0703317998023555;0.005083442752223;0.0999932410909667;0.0704357799736518;0.0;145.9750806062643;0.0395199516529137;0.0088430742706787;;0.002092786446120127
9.704199068406632;0.0964962023023557;0.0884522545344539;0.006258002861595;0.100006805567978;0.0870091238393331;0.0;146.0251520339636;0.0392043147443913;0.0105178373341114;;0.002439707662531382
9.799848618616066;0.0966494645449316;0.0986818990484975;0.0057560530313209;0.099993148150555;0.096490838922718;0.0;145.97461970293668;0.0396184097132981;0.0088749587028169;;0.0023360249006633784
9.90427024659276;0.096233082521221;0.1011749772951767;0.0060323829203317;0.1000068977747987;0.0996983273224953;0.0;146.02560501459735;0.0392347121251476;0.0105686300027783;;0.0024223913897786884
9.99986099633209;0.0960317078479903;0.100807015176581;0.0068408437543211;0.099993056513433;0.0999976854246088;0.0;145.97417318065294;0.039540424016264;0.0088418301907583;;0.002648782554048098
10.104340992078244;0.0964445222803596;0.1005469814179346;0.0076426208565147;0.0997626191592984;0.1000023295421991;0.0;146.0260462021664;0.039182012329832;0.0105688673473714;;0.0027832049096160726
10.199873782195668;0.0944383328864371;0.1004869664437325;0.0082664366271803;0.0968207749820897;0.0999976554687163;0.0;145.97373645059457;0.0394454695239115;0.0089100102258406;;0.0028722702998885516
10.304411353348996;0.0858510537136182;0.1004875281991439;0.0091880856248332;0.087770511381279;0.1000023594262607;0.0;146.0264791675735;0.0392614876625236;0.0105032007964129;;0.003132989767075343
10.399886928919296;0.0696766444713848;0.1004819771383661;0.0098815112813987;0.0715600720020585;0.0999976257666854;0.0;145.97330670090008;0.0391522028340707;0.0088793158046899;;0.0033570185303655378
10.50448137657652;0.048176429454011;0.1004714235169971;0.0101321299439731;0.0506223817803033;0.1000023889582607;0.0;146.02690613126578;0.0396267286853134;0.0105008884331056;;0.003477910186709192
10.599900391368738;0.0263334441941591;0.1004345519776092;0.009163594924167;0.0295141478836008;0.0999975963931921;0.0;145.9728822010373;0.0394560888684881;0.0089628943358297;;0.0032365839000231323
10.704551105933112;0.0085505143271768;0.1003579753425158;0.0079607888044124;0.0129729450161861;0.1000024181845999;0.0;146.02732838042442;0.0392723566207527;0.0104789534657773;;0.0030378807028016955
10.799914126261305;-0.003455951560065;0.1001720562574866;0.0064559651914787;0.0034872465183647;0.0999975673026571;0.0;145.9724621173112;0.0393128683223651;0.0089675709476339;;0.003160835552424777
10.90462058388137;-0.0103225674875269;0.1001157992188191;0.0041602541491813;0.0003090229930292;0.1000024471517548;0.0;146.027746208725;0.039482735744358;0.0104927094361829;;0.003805716160128064
10.9999280918876;-0.0117923861552987;0.1001093621196338;0.0019717838841643;-7.38457724190294e-06;0.0999975383231928;0.0;145.9720469133192;0.0393440593942569;0.0089652166053699;;0.00398311294288639
11.104689851442073;-0.0111739513464243;0.0998960357336879;0.0001675643441941;7.42767392088939e-06;0.099756135092583;0.0;146.02815791095375;0.0396636707452578;0.0104084839509031;;0.0037278365306828557
11.199942247853013;-0.0100688740611392;0.0978507081220722;-0.00141306684865;-7.470584297707629e-06;0.0968137419379778;0.0;145.97164064894503;0.0395059562577916;0.0090496121444128;;0.003404309306836247
11.304758948444162;-0.0087870917665806;0.0907193547385004;-0.0024282666906453;7.51337659108472e-06;0.0877393514456918;0.0;146.02855424928148;0.0394093654478896;0.0103629875284605;;0.0031993398341663044
11.399956554835397;-0.0077684674010832;0.0757963231128641;-0.0031134358540134;-7.556065929965855e-06;0.0715246342229944;0.0;145.97126614792282;0.0392813622525288;0.0090369521431026;;0.003130008050060687
11.504827913760307;-0.0069987305470884;0.0542050987174164;-0.0017966923203374;7.598667321724011e-06;0.0505721788948688;0.0;146.02886780558356;0.0396001231085346;0.0103872841882777;;0.002698041651760597
11.599970974355651;-0.0060740479802886;0.0321332854725605;-0.0005061230324506;-7.64119561414198e-06;0.0294782237855002;0.0;145.96688682856194;0.0394689695516849;0.0090705979656632;;0.0022137651276405586
11.704896785530863;-0.0055295528847135;0.0147530986366453;0.0010901226423652;7.68366552706935e-06;0.012940829517313;0.0;147.0300395097757;0.0183021401296976;0.008476250337444;;0.0019757888818169376
11.799985468558376;-0.0051798234992938;0.0053360162191443;0.0023908316254585;-7.726091646286456e-06;0.0034796650311392;0.0;146.9699781881183;0.0180717083521784;0.0071898352587745;;0.0019975737279869913
11.904965601379184;-0.0046577406530828;0.0030541915185431;0.0034326372588094;7.768488177731493e-06;0.0003019929706005;0.0;147.0302459727472;0.0184222729143246;0.0084488478570256;;0.002137614738832085
12.0;-0.0045511252056803;0.0032224063869289;0.0050401427048432;-7.810838978770374e-06;-2.603587861908474e-06;0.0;146.96940887672713;0.0180454045118984;0.0072245329852611;;0.0025043391955510796
12.10503439862083;-0.0041494183149442;0.0029017759105641;0.0059551046765171;6.993412080324085e-05;6.469861457203268e-05;0.0;147.03114952671496;0.0185704223255515;0.0084239516164612;;0.002610134399876275
12.20001453144162;-0.0035648355355617;0.002821325231233;0.006884099697016;0.0007909473453193;0.0007962111154103;0.0;146.96765967633098;0.0180584268033536;0.0072230828562015;;0.0027981096858402284
12.305103214469137;-0.0009758386348552;0.0046729483888091;0.0079122255916951;0.0030803809247437;0.0030750888708782;0.0;147.0370556385714;0.0187948148146964;0.0084112536554524;;0.0030112637798880306
12.400029025644354;0.0032823563850001;0.0087443360293292;0.0088114325632832;0.0071202470341596;0.0071255674011352;0.0;148.02205655343516;0.0227996219637471;0.0063153066473509;;0.0032487802894799116
12.505172086239694;0.0091109410771046;0.0140162866223476;0.008933163557802;0.0123770039496089;0.0123716552305248;0.0;151.09988793300522;0.0293483790838561;0.0058891864576115;;0.003217545480168276
12.600043445164609;0.015234175486467;0.0193307789037544;0.0090494475335537;0.0176318834353641;0.0176372605553505;0.0;156.05705777814163;0.0233431257866329;0.0043484203490942;;0.003171216178677024
12.70524105155584;0.0199267472337555;0.0233072544770695;0.009222023716224;0.0217803888231587;0.0217749832435596;0.0;159.03819211025169;0.0179768665187863;0.0040510383148914;;0.0031768181792759787
12.800057752146987;0.0223490807324705;0.0254930028272258;0.0098715676341294;0.0241243577210731;0.024129791829112;0.0;162.94887653481004;0.0161792204984581;0.003893043180073;;0.003374048016631777
12.905310148557932;0.023191865873003;0.0261940916483708;0.0107784744326747;0.0249339096525221;0.024928446936291;0.0;163.02489067950322;0.0188845278399708;0.0050784172623754;;0.0036638183507070408
13.00007190811241;0.0232182965580929;0.025930159717018;0.0114134065684146;0.0249917628967306;0.0249972543710973;0.0;163.9473574432012;0.0194670546017614;0.00400379112455;;0.003862660924150862
13.105379416118623;0.0233923854902526;0.0258493241176181;0.0116687057289791;0.0250082803050201;0.0251279188488065;0.0;168.05200346790113;0.0221675472098775;0.0066419661176631;;0.003934042803300037
13.200085873738702;0.023518954581444;0.0269515687461056;0.011808376744709;0.0249916763394089;0.0266007273575195;0.0;167.95934487781653;0.0216375842064693;0.0056868406341208;;0.003968343628732446
13.305448894066895;0.0237125204567654;0.0313784976905475;0.0117084431962693;0.0250083671965259;0.0311610000663033;0.0;167.9836644599094;0.0238469683516253;0.0067174852991132;;0.003927314124178743
13.400099608631256;0.0238309289167767;0.0399444028996688;0.0108823008299476;0.0249915890711839;0.0392736938532791;0.0;172.93893343960792;0.0402520724195782;0.0058712610160721;;0.0036548514785512717
13.505518623423477;0.0239692447782771;0.0507490011442882;0.0120237069026212;0.0250084548738312;0.0497635650587087;0.0;177.02421047525948;0.0201226105291761;0.0090461912171164;;0.0040362326986877325
13.600113071080717;0.0240902096698727;0.0615546430887208;0.0118229952657177;0.0249915009517378;0.0602973385719521;0.0;183.0401912090609;0.0534103994268885;0.0080900150385252;;0.003974590931793222
13.705588646651009;0.0242611929797768;0.0704296873617792;0.0120209071950223;0.0250085434691068;0.068561087764015;0.0;186.00294514776857;0.0273876440306774;0.0113677125398292;;0.004062735900870595
13.80012621780433;0.0242948687536139;0.0753426330565734;0.0112915514068416;0.0249914118463941;0.0732682788658613;0.0;186.98072591923815;0.0495651937237176;0.0184006138941479;;0.003833873161438286
13.905659007921768;0.0243935170450794;0.0765095559889457;0.0100894357949518;0.0250086331186124;0.0748554356633049;0.0;187.0547753384767;0.0527561273517172;0.0202626138571134;;0.0034142055606941114
14.000139003667906;0.0245253143771629;0.0760700151478098;0.0093621535564073;0.0249913216753618;0.0749971072352229;0.0;190.96682276813863;0.0361784749777569;0.0128357895421174;;0.0031449821303964343
14.105729753407232;0.0248253625532164;0.0758859994713534;0.0085108216168839;0.0251348854377867;0.0750029079944986;0.0;191.0374536088492;0.0366404851871961;0.013428437487375;;0.002854036898597116
14.20015138138394;0.0260045195510284;0.0758803580638818;0.0081549416357757;0.0266005617969151;0.0749970766986777;0.0;190.95643088346543;0.0360308909204383;0.0127712967196432;;0.002741421476612828
14.305800931593373;0.0302971581947629;0.075744940406218;0.0081115673044886;0.0311803686061799;0.0750029387279495;0.0;191.10378338734577;0.0374321502641358;0.0134012644611834;;0.0027310590387173393
14.400163301181736;0.038138904166378;0.0756395208007848;0.0085947001964287;0.0392876876821762;0.0749970457192833;0.0;196.01602009572312;0.1117897334510426;0.0165961108983718;;0.0028983012124540117
14.505872593626302;0.0488914232562129;0.0755022532465802;0.0084500516027088;0.0497924419325833;0.0750029699664747;0.0;202.0674600826958;0.0651782279180004;0.0105149670298873;;0.0028375359133782636
14.6001747104443;0.059786343300052;0.0755012681156552;0.0077843570965014;0.0603114772685015;0.0749970142076321;0.0;206.06131415565164;0.0455303058739055;0.0080484321243539;;0.00260610934140931
14.705944793694314;0.068530947551738;0.0755377538365079;0.0073558476127687;0.0685809082258443;0.0750030017658247;0.0;211.08072743661228;0.0361246263563201;0.0039727127865269;;0.00245847626586361
14.8001855533061;0.0739631234468066;0.0758220802413717;0.0084696623550587;0.0732681976091339;0.0749969821053438;0.0;210.87642581333864;0.0343469627942527;0.002565832247807;;0.002846028212217477
14.906017589452103;0.0762557794340938;0.0761280380690958;0.0093012309152902;0.074862781198472;0.0750030341877744;0.0;213.02642199061037;0.0337587723980558;0.011108175690259;;0.0031573366827998806
15.000195770204863;0.0763703431006378;0.0761333962409545;0.0096338433917485;0.0749908481038867;0.0749969492922086;0.0;212.95334444649163;0.0327023422960085;0.0107175921539754;;0.0032660791412148977
15.10609104249496;0.076033230741814;0.0761048313732529;0.0098819179464261;0.0750092018651913;0.0748758973873498;0.0;213.06273691594865;0.0334035857814043;0.0107925776628042;;0.0033368517461450768
15.200205297379254;0.0758042022578962;0.0749380408979582;0.010482556387821;0.0749907476461425;0.0733817405245473;0.0;215.9676348367292;0.0533379914723081;0.0035883894733354;;0.0035428765412916026
15.306165218891522;0.0757151667242211;0.0709757113598226;0.0109890931655275;0.07500930343531;0.0688181911755448;0.0;216.12826464551847;0.0525744584728692;0.0064726193378603;;0.003740369930142705
15.4002140663032;0.0756492235137938;0.0635179104564045;0.010794753806167;0.0749906448626912;0.0606802674042016;0.0;224.07499629560533;0.0198886214965932;0.0073918093306463;;0.0037269685874590773
15.506240189785208;0.0761194570309161;0.0527137634876356;0.0091607426183666;0.0750094074891535;0.0501968182956587;0.0;228.05499209874816;0.0267337664426014;0.0108997092530032;;0.0031882846032962125
15.600222003045433;0.0766752051151309;0.0416062767633424;0.008022385820523;0.074990539478561;0.0396561591277231;0.0;233.9331344395772;0.0346608397184568;0.0115129356753475;;0.002808711277300624
15.706316032076964;0.0767250071174832;0.0332319536884663;0.0074699651455491;0.0750095142660994;0.0314176215337249;0.0;238.0829800030301;0.0264651559339655;0.0095894564153962;;0.002625412055840968
15.800229027541128;0.0769611632114554;0.0287892640536986;0.0075820025209091;0.0749904312434189;0.026713463538664;0.0;243.125305688025;0.0140888695227585;0.0110685135681131;;0.0027014295494367595
15.90639282920326;0.0772246186923328;0.0273024237944534;0.0076558301838797;0.0750096240286778;0.0251484147446727;0.0;243.0608716607453;0.0178263676939775;0.0109229034894931;;0.002751922401824279
16.00023505275968;0.0774689649645017;0.0272487444672113;0.0077706181329071;0.0749903198311283;0.0249967732511681;0.0;243.999595041124;0.0165701101187114;0.0079059382016479;;0.002820511423730482
16.106470672027278;0.0774500076027637;0.0271243817077636;0.0076688528830299;0.0748815529746691;0.0250032456798977;0.0;246.0280308616807;0.084031953448027;0.0096200814013877;;0.002787023138421019
16.200239983749462;0.0756522651164499;0.0264081294229899;0.0079849911985617;0.073369172201476;0.0249967350405152;0.0;245.9749585567073;0.0822146198272559;0.0091007502205282;;0.0028080169317785063
16.306549659863975;0.0706804004670334;0.0263891574186095;0.0080206364327621;0.0688115700327579;0.0250032845499259;0.0;246.64785117546305;0.0465055198553976;0.0096332042559871;;0.0027837580431810845
16.40024371653654;0.0619328296806912;0.0266303948367504;0.0078297069147367;0.0606533980256408;0.0249966955336196;0.0;249.52727833806523;0.0432280127976403;0.0079342426099628;;0.0027000047148862285
16.50662990166461;0.051101352941481;0.0267474198477039;0.0087904819865959;0.0501808709459907;0.0250033247242072;0.0;254.64685783222305;0.0390125601478607;0.0113921533671503;;0.0030029934780055304
16.600246136849197;0.0401963584786667;0.0265663139807536;0.0090569894626323;0.0396290342324562;0.0249966546605847;0.0;256.9768334762979;0.0209033386582847;0.0119817355966623;;0.0030698307102792768
16.706711517391646;0.0315854147334372;0.0263809175176833;0.009084694598868;0.0314109181943879;0.0250033663287583;0.0;257.02851160930203;0.0241477170518075;0.0123104801859259;;0.0030633999317198433
16.80024711863417;0.0267757198497964;0.0262924451775258;0.0092852626552048;0.0267004084942701;0.0249966122902971;0.0;256.9697036309098;0.0210693041664901;0.0120073424339045;;0.003125183679011445
16.90679463962186;0.0254925489086092;0.0261682337447724;0.0095021930424035;0.0251543266940785;0.0250034094997071;0.0;257.03138336685737;0.0238823278789361;0.0123613436078861;;0.0031930981542382156
17.00024652232253;0.0256141339789042;0.0260181274163625;0.0097034607497899;0.024989704772167;0.0249965683266961;0.0;256.9677842567602;0.0210676315488755;0.0120189970647817;;0.0032590156204770327
17.106879415424473;0.0256207099395574;0.0259460658799267;0.0098473166902115;0.0250103631975621;0.0251326584111331;0.0;257.0329218454807;0.0240402708044088;0.0122808965431208;;0.0032998956356068035
17.200244192793207;0.0255365543851629;0.0270637797880016;0.0099438601494363;0.024989567361787;0.0266234268253964;0.0;256.966447049305;0.0209939043595257;0.0120634398962337;;0.003322874595670377
17.306966008571916;0.0254769296952328;0.0315217334132208;0.0097382733235047;0.0250105035657416;0.0312151745731631;0.0;257.0341343547618;0.0238912026963955;0.0122957472009493;;0.0032514184764323834
17.40023995696991;0.0253750745923359;0.0400557334541833;0.0088241598437187;0.0249894239456348;0.0393532482091179;0.0;256.96531945425164;0.0210056015357221;0.0121395921107746;;0.0029534915098411393
17.50705460215533;0.0253323747873378;0.050798980042787;0.0093960886113724;0.0250106501820604;0.0498554391687492;0.0;257.0352007694143;0.024087408832944;0.0122865180440209;;0.003149607688010666
17.600233620970897;0.0252257971031138;0.061524633028374;0.0087412600380551;0.0249892739686163;0.0603775864136491;0.0;256.96429858925063;0.0210836725343736;0.0121609941892175;;0.002939789980828249
17.707145401694753;0.0251483746850553;0.0704193977325172;0.0090482254956482;0.0250108036898993;0.0686163968907637;0.0;257.0361871419158;0.0240232922017154;0.0122646235264247;;0.003075713511333051
17.800224966710225;0.0249937129611995;0.0753477273351743;0.0085164675697129;0.0249891167495003;0.0732918680225149;0.0;256.9633384700787;0.0207149225738563;0.0121419355605249;;0.002920365245508816
17.907238638858246;0.0250207507127916;0.0765635152169257;0.0079822599646202;0.0250109648110458;0.0748606592753417;0.0;257.0371273822898;0.0240108814640937;0.012219894475844;;0.0027206267305824824
18.00021374782257;0.0249686801639613;0.0762721151963865;0.0076061531384814;0.0249889515619863;0.074996317215613;0.0;256.9624130464853;0.0208427751606035;0.0121549551709634;;0.0025708113069473283
18.107334575934136;0.0250576899280309;0.0760669203623113;0.0071750194250378;0.0251413640972682;0.0750037114636307;0.0;257.0380420703502;0.0243082939205509;0.0121959321388467;;0.0024179495049984653
18.200199684747563;0.0261920373318524;0.0759050213317841;0.0068962939013149;0.0266215671429985;0.0749962591283589;0.0;256.9615057958925;0.0207572626723675;0.0121878701316892;;0.0023230538850198055
18.307433511242028;0.0304934852408258;0.0758195621414395;0.0069956848064509;0.0312363925523216;0.0750037711036279;0.0;257.0389445022932;0.0243858240598733;0.0121316210467338;;0.002360720986903404
18.400182458763968;0.038380973346646;0.0756494272349757;0.007374013168931;0.039365462565479;0.0749961977954499;0.0;256.9606062187249;0.0208011012489213;0.0122281717610932;;0.002489355069049666
18.507535785721576;0.0488610167891986;0.0757871044947305;0.0073203813147321;0.0498861778006836;0.07500383422334;0.0;257.039842470936;0.0243593058814976;0.0121282209762587;;0.0024777330591264253
18.600161704700565;0.0600024180384105;0.075838810053745;0.0067364954816147;0.0603897817585367;0.0749961327873356;0.0;256.95970951407776;0.0205186475401464;0.0122651811544422;;0.0022666795833163464
18.70764179101037;0.0685670365052072;0.07574752321019;0.0062838105954661;0.0686380981491918;0.0750039012292044;0.0;257.04073696542565;0.0244553479692369;0.0121596831049211;;0.0021093521650956343
18.800137001967823;0.0736321144775174;0.0757221251220262;0.0066542069766363;0.0732897401121925;0.0749960636658683;0.0;256.95882025319;0.0206034751514741;0.0122862191621281;;0.002234150495579048
18.90775197941975;0.0755681930218939;0.0755866368824727;0.0072527957083933;0.0748700185973645;0.0750039725943663;0.0;257.04161423429935;0.0244770411315754;0.0120624967467085;;0.0024365273737521004
19.00010786343965;0.0757978840989299;0.0756112901279996;0.0078008881469282;0.0749879698281831;0.0749959898870385;0.0;256.95796930111226;0.0205123925360385;0.0123146834635806;;0.002622306266403488
19.107866876351387;0.0757377793835627;0.075683179399629;0.0080056353441556;0.0750121465674868;0.0748727876270328;0.0;257.0424067617617;0.0245901951123104;0.0120234293423245;;0.0026930667168459585
19.200073721557988;0.0752557551995756;0.0745141017399782;0.0083386321849835;0.0749877329322454;0.0733572219244381;0.0;256.95731884514464;0.0202179331771209;0.0123740830599241;;0.0028075887946744076
19.307987095881423;0.0752107258841303;0.0705265132418679;0.0086906790105953;0.0750123919914137;0.0687656294487368;0.0;257.0426221150383;0.0248245762515956;0.0120268600267557;;0.0029564984869701974
19.40003391081504;0.0753722944619561;0.0626729841186361;0.0081676974549275;0.0749874783692767;0.0605988507386208;0.0;256.9595546711735;0.0200349965037852;0.0123489345596111;;0.002811907111206989
19.508113360497944;0.0754795911598489;0.0514709744250997;0.0074409847118474;0.0750126563046284;0.050106757469752;0.0;258.0906843293442;0.0254202659989129;0.0088955689411362;;0.0025264680999860624
19.599987645460544;0.0753733298979452;0.0403294725150689;0.0072478033572162;0.0749872036388983;0.0395741399272928;0.0;258.9607124064013;0.0418431880423639;0.0113237792696867;;0.0024324261850386815
19.70824652634432;0.0754101821040103;0.0316257092259186;0.007012700395477;0.0750129421804345;0.0313643368368012;0.0;259.043341921286;0.0462649605556283;0.0106296369352937;;0.0023429345777227217
19.799933990841424;0.0754043934121654;0.026640191368397;0.0070299708994551;0.0749869058208242;0.0266880469024648;0.0;258.95475855449234;0.0412769335696713;0.01134087894;;0.0023475064048723497
19.908387615848447;0.0752124966059726;0.0249346567602322;0.0063353303052463;0.075013252815381;0.0251452262782068;0.0;261.0303183948965;0.1294982493265221;0.0106964905754764;;0.0021139864313283025
19.999871826146453;0.0752702135829422;0.0249056529834895;0.0056929064477257;0.0749865813840883;0.0249955271048177;0.0;261.9363269334395;0.0158948050349426;0.0153695531106121;;0.0019002253785762727
20.108537860389497;0.0752670957644869;0.0252355050890702;0.0057106748108283;0.0748812934970034;0.025004530676463;0.0;262.05678416717325;0.0192483081323931;0.0147646650718248;;0.001909450164136946
20.199799795387715;0.0739662726527544;0.0255879231331129;0.0060016194786757;0.0733416238880197;0.0249954087323858;0.0;261.943739976107;0.0148252213092259;0.0154719403449311;;0.0020210199779421936
20.308698756800155;0.0691839347427273;0.0252953791118346;0.0063581977562911;0.0687620252835585;0.0250046548510944;0.0;262.05747345288245;0.0197190016547039;0.0147262161454805;;0.002126269735570417
20.399716242045287;0.0604766884263251;0.0250698485825566;0.0066597691016976;0.0605687427760377;0.024995278321065;0.0;261.939110560638;0.0144604521009237;0.0155526059031028;;0.002220274237694424
20.50887214323851;0.0494923646083563;0.0249614838998148;0.0085750180361883;0.050094128533159;0.0250047920309671;0.0;262.077402380533;0.0198429468929396;0.0145587865076748;;0.002865405337554503
20.599619120647706;0.0385093380092735;0.0250458547331221;0.0093980556987465;0.0395436059049988;0.0249951337802988;0.0;265.9831986296736;0.0620122512604557;0.0082659770978818;;0.003151643902824981
20.709060302647696;0.0299861470332624;0.0251215198537939;0.0096782298297902;0.0313612898777689;0.0250049445953764;0.0;266.0458331182135;0.0672960571651425;0.0075628815775328;;0.0032587103835023342
20.799505875197475;0.0252890986565053;0.0250950296235889;0.0101126395060196;0.0266713037465318;0.0249949724482255;0.0;265.94956943513205;0.0614155959898039;0.0085899726037271;;0.003402384460083271
20.909266106261303;0.0241469270369548;0.0251260631950503;0.0104383662991434;0.025155070778936;0.0250051155324191;0.0;266.0528705379082;0.0678178026841774;0.0075320977659409;;0.003495878098826364
20.99937326896963;0.024440526071656;0.0251166975741435;0.0106778842109942;0.0249843728189045;0.0249947909749068;0.0;265.94530825965086;0.060722978114278;0.0086545821574994;;0.003564139941865817
21.109493216488;0.0246107218628215;0.025133127599093;0.0108690647457915;0.0250159259989814;0.0251386503696144;0.0;266.05628459677723;0.0676851392151016;0.0074114155234978;;0.0036255388770523624
21.19921714136985;0.0246253941246844;0.026327500927297;0.0110142315432027;0.0249837548710302;0.0266451144559056;0.0;265.942202367736;0.0609950477943333;0.008751301996981;;0.0036748786414634465
21.309746379963197;0.0246757571651921;0.0308866436781316;0.0107762659447764;0.0250165867918533;0.0312709223630253;0.0;266.0593029301064;0.0681995596684694;0.0073676622029037;;0.00359616682740296
21.399032052576946;0.024649384220133;0.0394938547555308;0.0095842262911094;0.0249830464067899;0.0394315683440629;0.0;265.939157163551;0.0605956078140374;0.0087241677172602;;0.0031967449356259405
21.5100318612617;0.0246666254428933;0.0504097936155808;0.0097299316761744;0.0250173485542498;0.0499488167685659;0.0;266.06244685249777;0.0682410139575736;0.0072920239161772;;0.0032490524563554657
21.59881075051173;0.024612648813187;0.0612078121997734;0.0089749097079502;0.0249822248006898;0.0604560607347584;0.0;265.9358610798424;0.0605737673659419;0.0088577068187279;;0.003004639393071056
21.71035810288896;0.0247073230618258;0.070133383008538;0.0090535410392266;0.0250182376653495;0.0686731737662241;0.0;266.0659410853158;0.0687533709056064;0.0072121336003452;;0.0030586032446015374
21.798543347068943;0.0247212252938859;0.0752641753250645;0.0080303696560161;0.0249812591588953;0.0733133778182665;0.0;265.9321243339435;0.0597796501976752;0.0089004465795033;;0.002756004864851076
21.910736762400784;0.0247985073672589;0.0764358875989469;0.0067375362596837;0.0250192905452775;0.074867784565028;0.0;266.0699668025367;0.0690955304091312;0.007128925555394;;0.0023070444581574315
21.99821600010086;0.0247913554722162;0.0761314664774354;0.0056497497948411;0.0249801062458943;0.074993368760905;0.0;265.9277581907202;0.0595483320737622;0.0090211060889962;;0.0019221101255085622
22.11118440452861;0.0248606382839234;0.075944680733393;0.004798516476473;0.025154949666523;0.0750068529931482;0.0;266.0747325768519;0.0699499672640302;0.0070408676955041;;0.0016327175858155834
22.197808716747787;0.0259903806762327;0.0758463360191505;0.0042325657551822;0.0266351742177447;0.0749929011798169;0.0;265.92252278668224;0.0590738999600832;0.0091366331574788;;0.0014552098973498646
22.311725387711306;0.0303759623030885;0.0758101175825579;0.0043617904599081;0.0313009826740915;0.0750073730030786;0.0;266.0805221207322;0.0698072032586852;0.0069183548917314;;0.0015101610496455614
22.397291509319015;0.0383213955086103;0.0757257601184618;0.0052076078762573;0.0394343148856148;0.0749923191415824;0.0;265.91607524667063;0.0585701927955892;0.0092500666972511;;0.0017918241790959215
22.512397059770663;0.0491371076992231;0.0756910046594428;0.0055509735543951;0.0499899076822085;0.0750080291216609;0.0;266.08775740847364;0.070811539144448;0.0067713887396133;;0.0018858252186533953
22.59661725634364;0.0601634716690086;0.0755912108994821;0.0053253416695427;0.0604568863693799;0.0749915735472258;0.0;265.90788741612886;0.0576340367152468;0.0093771001747476;;0.0017890072056864624
22.713259749383504;0.0684866264835242;0.0756751198403776;0.0048896565962733;0.0687072816207306;0.0750088841762337;0.0;266.09711074729506;0.0714115318268053;0.0066648321612737;;0.0016465890764186775
22.79570742503307;0.0734395302119149;0.0754587929494025;0.0055535701786648;0.0732973697571013;0.0749905826087611;0.0;265.8970880912972;0.0564532755475445;0.0094963929428037;;0.0018583616514240388
22.914417656703133;0.0756013795939709;0.0753571170591933;0.0063198488022907;0.0748925670247813;0.0750100466881461;0.0;266.1097333542472;0.0726685726675828;0.0065016808317342;;0.0021229790909242817
22.9944206618772;0.0757849916384087;0.075420803281749;0.0068200711888011;0.074967597369971;0.0749891991105549;0.0;265.88212232027075;0.0553874129313041;0.0097052348677828;;0.0022941419739797614
23.116067595851877;0.0758354751605402;0.0754591179610664;0.007415891788097;0.0750351648548909;0.074876276035359;0.0;266.1277785855796;0.0742431144340616;0.0063260404885847;;0.0024938959327048317
23.192474273862647;0.0757003507577278;0.0745291477829846;0.0077664413929438;0.0749613859798166;0.0733247028499055;0.0;265.8599220294085;0.0532700832631468;0.0099220832692119;;0.0026313150166122914
23.318631285485097;0.0755096114194727;0.0708168555702229;0.0079472688319062;0.0750430445318742;0.068721998174365;0.0;266.1557562604307;0.0770588674941381;0.0061004246131831;;0.0027439872460055803
23.389208697585087;0.0754639821600557;0.0632938853466816;0.007528583921414;0.0749510529993408;0.0605061784428635;0.0;265.82368748982435;0.0500014972353522;0.0100570861863074;;0.0026815000355787633
23.523205067268908;0.0755300389023158;0.0521326276540782;0.006694845339175;0.0750572044413296;0.0500304613758312;0.0;266.20294246759886;0.0813135572649866;0.0059472379018214;;0.0023443461444355436
23.582645597656903;0.0749044217530388;0.0409243682571445;0.0066994031411849;0.0749304174026766;0.0394744706402527;0.0;266.74042204583805;3.226883172137133e-05;0.0112747133931655;;0.0022848506229167296
23.733807602444298;0.0746004540806778;0.0324859606649778;0.0067034562232782;0.07509020028189;0.0313359191725156;0.0;267.32839511442523;0.0457835031375011;0.0066469286594403;;0.002273000271628123
23.762899905200225;0.0746522837469887;0.0278776643500688;0.006357733369614;0.0748685947837287;0.0266245932063564;0.0;266.5247308327937;-0.0159610988093837;0.0114628891564411;;0.002161217541493262
23.98652333026657;0.0758492210387479;0.0263852006315191;0.0067762283640785;0.0752547724407603;0.0252214304923556;0.0;267.917167064064;0.0812898178939316;0.0063073280629778;;0.002300362312395352


==> data/quad_epi_non_uni.dat <==
t;x_0;x_1;x_2;x_des_0;x_des_1;x_des_2;ntr;ale_mse;mean_mse;rmse_z;rms
0.0234766697334117;-0.0002699364256553;1.1094397545363158e-05;0.0006681010306565;-1.38797220126772e-05;-7.97169005555344e-05;0.0;9.08939264904389;-5.629253181509164;-7.557072728080081;;0.00024040953819758242
0.2371000947997846;0.0025978457424114;0.0003815871440229;0.001833015499314;0.0031737275944709;3.859449057514819e-05;0.0;16.579693286747496;8.079871090515697;3.165906478207929;;0.0006505749327903027
0.2761923975556875;0.0119956809112585;0.0003541897846227;0.0027379690675738;0.0118979025407055;-2.485951174843446e-05;0.0;21.45894697400266;-0.6657484482894549;-1.9864767669309973;;0.0009219371871721701
0.4173544023431153;0.0289368495299337;0.0002366120210234;0.004546741828592;0.0280875362216068;1.7986949752850808e-05;0.0;27.296953463997447;1.0257626708936038;1.457114598987328;;0.0015435165936320495
0.4867949327310983;0.0495829353519124;0.0001033936031615;0.006365348278367;0.0488875564398176;-1.3860897313949695e-05;0.0;31.834529156424995;-0.3355817634239648;-1.1321212259483489;;0.002134764081531614
0.6107913024149151;0.0711734622120574;0.0002468668053946;0.0065378906524849;0.0701049662769269;1.1108416575340684e-05;0.0;34.11938591839501;2.300369424231092;0.9404341572839064;;0.002209607299578077
0.6913687145148913;0.0882296807491057;0.0001024042885109;0.0070973098793973;0.0867309041070311;-9.140926251002924e-06;0.0;36.82503252773194;4.002139091776342;-0.7827438834827182;;0.0024182312471435993
0.8075257261373476;0.097478604829934;6.685928469986295e-05;0.0073448406284496;0.0964038443494274;7.664087737096437e-06;0.0;37.15016143344086;5.451231563519521;0.6928221874049353;;0.002474431427826202
0.8939324041481256;0.0999658764734663;8.264940251310523e-05;0.0078660607944233;0.0996553115136756;-6.514362748339295e-06;0.0;38.92215612161896;0.9991123061850754;-0.5914234756662418;;0.0026242313836171097
1.005579338122808;0.0995598092591544;0.0003180680051573;0.007896087229375;0.1000167791157677;5.59368057050864e-06;0.0;39.07211786703933;1.4514496138992157;0.5479521824347504;;0.0026384897866283306
1.0955823432968803;0.0995782179524951;0.000405302308283;0.0081716269387568;0.0999854816923429;0.0002222916357782;0.0;38.93844193534069;0.9847294452927514;-0.472888312859992;;0.0027279386496494485
1.2042925749669475;0.0997263788245133;0.002524258872684;0.0084325815840993;0.1000126304202999;0.003073455251707;0.0;40.06830762950023;0.7534717455175353;0.4531510639841989;;0.002818431179285404
1.2967402506165018;0.09976811531268;0.0112436575400815;0.008411317292194;0.0999889692234964;0.0119950673721989;0.0;46.9494388950291;0.291278371888117;-0.3955516203944754;;0.002815900325249998
1.4033827436563588;0.1001662713447599;0.0278841967412464;0.0082673372242386;0.1000096576066455;0.0280766198379339;0.0;56.10218048699824;1.1207399471573294;0.3793985430520282;;0.002757019713192453
1.4976029402293416;0.1001460821439809;0.0491813054689517;0.0081802392220418;0.0999915343865494;0.0489718776214259;0.0;65.09165873037163;-0.0912134976253629;-0.3324378888662195;;0.002728126315959513
1.6027084906810032;0.099896234567677;0.0714316172238891;0.0094901853515419;0.1000074208235422;0.0701149058833953;0.0;73.1090028314799;0.4901246329521352;0.3728541583924903;;0.003193912771791204
1.6982746122887102;0.0999176177573714;0.089530813577299;0.009755103744902;0.0999935027430968;0.0867839033400691;0.0;80.15563142158494;0.0485718136788298;-0.1625536822552066;;0.0033782527281332555
1.80219128325221;0.1000233259949671;0.0988195122960521;0.0069455134496955;0.1000056747066348;0.0963953320650738;0.0;82.98574578434904;0.7050601349075593;1.0203443350274408;;0.002452144604222256
1.8988155954713688;0.1000090310753906;0.1010129306819958;0.0037471475865504;0.0999950627797899;0.0996756117149924;0.0;83.00698314613298;0.3679358897768572;0.4897523035630913;;0.0013262198648028628
2.0017839998991453;0.0998220418470715;0.1009800862859048;0.0010829532296633;0.1000042719662455;0.1000014225396143;0.0;82.9670471180294;0.689637777648603;0.9894442691309656;;0.0004903262227306415
2.0992632375992253;0.0997382808702944;0.1007334167253413;-0.0006162654894751;0.0997673290657997;0.0999987770559222;0.0;87.18057673169157;0.0562768879294381;0.3416091184172186;;0.0003197781166622154
2.20145665293104;0.0970320465137807;0.1006281251245566;-0.0010879180255828;0.0969225455714634;0.1000010397044364;0.0;89.02600325096675;0.4150722796909178;1.9602521301248477;;0.000420157670257208
2.2996418971110395;0.0880138657593957;0.1005359602063889;-0.0008354835651061;0.0879723442370953;0.0999991280222607;0.0;95.94562517952764;-0.0680962489953903;1.0209264618023504;;0.0003313181784415423
2.4011892494882665;0.0719350626595611;0.100406542253371;5.770752610486658e-05;0.0718889057445665;0.1000007178217716;0.0;106.98735484089744;0.3445224123538243;0.2162081637363632;;0.00013749912672609361
2.499968138738292;0.0506966650750725;0.1003085841399181;0.0023223138843097;0.0509780122691844;0.0999994243935076;0.0;111.11556054215286;0.1543250363343482;-0.1765674184519065;;0.0007865450308287679
2.6009679474230487;0.0287961067152596;0.100496592098278;0.0042031846930564;0.0298481284953764;0.1000004439527995;0.0;117.94104832828178;0.3075187951445206;0.1923599537127419;;0.001453718388288977
2.7002536200367997;0.010571606419053;0.1006800670450579;0.0062290959856415;0.013185255618501;0.0999996783140649;0.0;124.11738828942612;-0.0320903271413187;-0.1581941230757871;;0.002263127819863781
2.8007828586301637;-0.0015553930918187;0.1006468931446526;0.0087938341923685;0.0035946229971121;0.1000002077990299;0.0;128.0853707428005;0.1538090226698725;0.1874210013274504;;0.0034037950626283563
2.900506783511997;-0.0084380803621121;0.1006092152331911;0.0086771302972085;0.0003200480962547;0.0999998985755572;0.0;128.99919617328524;-0.0309098537567977;-0.1421871107280008;;0.004114590179096526
3.0006267310303643;-0.0102551207153642;0.1005188626062081;0.0076989180765276;6.6075449204319964e-09;0.1000000017311781;0.0;131.02517860841365;0.1736857697988039;0.1622800534789198;;0.004277982293945457
3.1007338937386923;-0.0097736595422851;0.1004678120274652;0.006648476889465;2.751387583805832e-07;0.0997692075302918;0.0;130.98020896617703;-0.0010628906974456;-0.1294810618308543;;0.003947152170905072
3.2004941248025136;-0.0087813432837125;0.0985440154846711;0.0057730131130745;-5.390847078663501e-07;0.0969078909071081;0.0;131.02994915703468;0.1670406249839993;0.1498733541566538;;0.0035450608272213392
3.30093969735231;-0.0078012223576118;0.091646056533492;0.0055943748970951;7.879552413487014e-07;0.0879488949541086;0.0;133.05470017957464;-0.0373777813803434;-0.1205554802099012;;0.0034292435050959293
3.4003808793522987;-0.0068697241434746;0.0776856576714137;0.0049075560776293;-1.0230827884160872e-06;0.0718465424093352;0.0;140.24575012595142;0.1311350462893183;0.1335942784274482;;0.0034214751198209776
3.5011278567614905;-0.0060205804972102;0.0565496371483354;0.0062868594940129;1.2456490883571258e-06;0.0509345918474702;0.0;151.0957569323247;-0.0423361493653348;-0.1086794163988896;;0.0034531101305678596
3.6002837579547187;-0.0053818885232754;0.0344822703972078;0.0069272862503053;-1.456704931220047e-06;0.0298055602090785;0.0;153.94377004172128;0.1878777564019678;0.1213271498073121;;0.0033134064299326573
3.7013012431998455;-0.0048241857260685;0.0166304546816728;0.0069972983495821;1.6571877251463798e-06;0.0131590947922832;0.0;160.11814149680407;-0.0253676644372354;-0.1010205374088683;;0.0030605243469296003
3.800200204612299;-0.0043070409892161;0.0068481324266891;0.0070939079088386;-1.8479364288742417e-06;0.0035808522422333;0.0;159.9806355296189;0.1130489930432718;0.116099374216007;;0.002972715489704989
3.901462139610494;-0.0038697093357176;0.0036974385729639;0.0075103484835268;2.029704298883896e-06;0.0003186513393628;0.0;160.00203321189974;-0.0219396898762294;-0.0924923422128759;;0.0030333681446344397
4.000128173853541;-0.0034312535339819;0.0032723192242688;0.0081736971797788;-2.203081172894337e-06;-7.334244318750877e-07;0.0;160.9646336804121;0.1309291476751428;0.1074007742788811;;0.0031496134901462304
4.101612384151577;-0.0028842068503719;0.003292879324028;0.0085128032977604;0.0002351461972114;7.896513778740146e-07;0.0;161.02488843831026;0.0054691221692383;-0.0854768202098388;;0.0032151730182336173
4.200066009158561;-0.0005028743385286;0.0029043499992643;0.008721722525567;0.0031007851839806;-8.425261018282668e-07;0.0;160.9766430741996;0.1267362771645194;0.1000899706640842;;0.003291317692498744
4.3017534736556815;0.0084318653628111;0.0019630741458249;0.0083498908870437;0.0120804074265789;8.931912147958943e-07;0.0;161.02376547584748;0.0092886947562572;-0.0784160381266203;;0.0031070295051928982
4.400012354539474;0.0252341442782811;0.0008787539019712;0.0076403418175469;0.0281901817714631;-9.417971804978078e-07;0.0;160.97417394721265;0.1233494752463771;0.0932712835096877;;0.0027464491271692697
4.501886639502049;0.0467012628428716;0.0007743897882564;0.0079825119336717;0.0491143522321335;9.884824690257955e-07;0.0;161.03204847824918;0.0127028339592881;-0.0719205318035678;;0.0027916869999572557
4.599966089184946;0.0686566027930402;0.0008139949649;0.0073286639911183;0.0702315847282962;-1.033373744720842e-06;0.0;160.848077767749;0.120965404756182;0.0873429700054164;;0.0025133898133329093
4.702012904118568;0.0859721613177871;0.00086015709647;0.0070104286979954;0.0868723336493408;1.0765869975400154e-06;0.0;162.99308523647355;0.0059021764361826;-0.0508905314556517;;0.002373334271486888
4.799926278442047;0.0957934690311604;0.001006624820469;0.006757118505698;0.0964276800102527;-1.118228645190243e-06;0.0;162.99158570647123;0.106559251672122;0.0968381105752292;;0.002287075282225109
4.902133123648605;0.0990975592619567;0.0009124557110578;0.0066407883098333;0.0996878654227737;1.158396474005439e-06;0.0;163.01221244966905;0.0091343444114193;-0.0450466457018696;;0.0022429889169757584
4.999892136560352;0.0990273374269801;0.0007612695430311;0.006932655737385;0.0999964077070554;-1.1970838184864668e-06;0.0;162.98616161045936;0.1036406747729497;0.0914303981289671;;0.0023471535512398787
5.102248020580262;0.0989935705586438;0.000818011246978;0.0072259050175546;0.1000037039751229;0.0002359160693005;0.0;163.0143507834871;0.0120163507251207;-0.0399359126749152;;0.0024397838619590845
5.199862998032175;0.0991832417150167;0.0030798674431681;0.0074476757663284;0.0999961872488196;0.0031134526980688;0.0;162.9867525995662;0.1008488480294319;0.0864035339414025;;0.00249732930082056
5.302358208989638;0.0991976443386953;0.011884764488614;0.0076397925577661;0.1000039180644219;0.012105426342786;0.0;163.0020352208267;0.0147712520696409;-0.0348633163512283;;0.002561796229653066
5.399838295299446;0.099097475922796;0.0285873806515394;0.0066124851459312;0.0999959798865854;0.0282315794203133;0.0;163.9621731013905;0.0749833032783831;0.0702926530438686;;0.002227576253695384
5.5024642142784135;0.0991041547047221;0.0501782408916356;0.0056538987535541;0.1000041190812216;0.0491583241628431;0.0;164.03118804952632;-0.0071814149095413;-0.0423695803430099;;0.0019384053333741322
5.599817541236032;0.09876804722832;0.0717798426895297;0.0060105192510171;0.0999957848622003;0.0702739901367116;0.0;166.01803033095462;0.0904816612120992;0.0558701206044957;;0.0021055818218176908
5.702566488757979;0.0985010553676524;0.0896135937477765;0.0058767279866906;0.1000043084412655;0.0868981543405068;0.0;167.02035985798614;0.0295648537607981;-0.038377614191562;;0.002215333253270964
5.79980031525244;0.0986077233414825;0.0992564136692683;0.0046705041457673;0.0999956008610483;0.0964420427665476;0.0;166.97823359681612;0.1041358863560868;0.0609171221698967;;0.001875588694636273
5.902665424065866;0.0985275755843699;0.1013878614913018;0.0038987015675827;0.1000044873685192;0.0996882385086192;0.0;167.02248331311577;0.0317720210665805;-0.03442187741475;;0.0015007353980444893
5.9997862521774366;0.0986605435070311;0.1013749108807507;0.0033450023608576;0.0999954266372391;0.0999984749957486;0.0;166.97698374820172;0.1019776674945693;0.0570052152367188;;0.0012851947328011472
6.102761361141753;0.0987437670471046;0.1011168870114911;0.0031488663528965;0.0997680602671171;0.1000015523057551;0.0;167.02347784956692;0.0338234980628937;-0.0305798345167445;;0.0011646891533216785
6.199775033289776;0.0959636114698548;0.1009959762116603;0.0030466012391816;0.0968690994970113;0.0999984205043795;0.0;166.97609593129252;0.0997610454749446;0.0532989400019496;;0.0011103955785132073
6.302854598305244;0.0872460718293058;0.1009562376223183;0.003370855404758;0.0878742729772686;0.1000016060166523;0.0;167.02430939759714;0.0359009658624816;-0.0269488492222871;;0.0011864337011314602
6.399766379029121;0.0709726573710327;0.1009073903789171;0.0036304809674388;0.0717222508587207;0.0999983680968099;0.0;166.9752990955596;0.0979234944399159;0.049787209027253;;0.001272294688134048
6.502945397844688;0.0493504374248519;0.1008989254754779;0.0038446703671908;0.0508024552015441;0.1000016571864808;0.0;167.0250828033195;0.0379962672633639;-0.0235008388101659;;0.0014021783148066031
6.599760043030096;0.027399486146575;0.1008337077447767;0.0039019858516362;0.0296788691119948;0.0999983181042066;0.0;166.9745417259849;0.0958651805547905;0.0463526072373138;;0.0015318455151652444
6.7030339914280805;0.0094611768580621;0.1008039463846363;0.0050240455444378;0.0130808176827502;0.1000017060586694;0.0;167.02583041211554;0.0397533762951307;-0.0202021605526056;;0.0020813036212095942
6.799755807206799;-0.0025492959437422;0.1008639272138088;0.0059000977472697;0.003538855726354;0.0999982702988974;0.0;166.97379700112816;0.0942623625629961;0.0431334535062857;;0.0028406983898675744
6.903120584575536;-0.008989421659144;0.1008496318683692;0.0056075728818641;0.0003161758404659;0.1000017528480061;0.0;167.02658152739406;0.0410556198757076;-0.0170333345652611;;0.0036325368742234185
6.999753477677471;-0.0104706703534229;0.1007742481723456;0.0047840895388093;-5.3261283489658535e-06;0.099998224366504;0.0;166.97302488709656;0.0925148416729768;0.0400745255125328;;0.0038443776466688746
7.10320536037814;-0.010151382544652;0.1005287411657248;0.0042610582767759;5.393234531254561e-06;0.0997632746872011;0.0;167.0274008239229;0.0430525564970277;-0.0139920130204434;;0.003680317782118934
7.199752881365833;-0.0094711030240912;0.098562266681969;0.0036482178503787;-5.45860957990002e-06;0.0968605524996249;0.0;166.97210464344792;0.0909429965922496;0.037067340698244;;0.00342869830862614
7.303288482608356;-0.0087062025416739;0.0915260191196834;0.003255524173745;5.522754041589761e-06;0.0878448387997259;0.0;167.02855448305513;0.0446682942177114;-0.011097614269714;;0.003334061317537343
7.399753863150805;-0.0078287188209931;0.0768542661642978;0.0026107305407489;-5.585722729027491e-06;0.0716853290583918;0.0;166.9702727158776;0.0891458560929009;0.0342659524316036;;0.0032444009245735923
7.503370098335381;-0.0068768643688804;0.0553233712210539;0.0026455846973778;5.64756853066921e-06;0.0507538001071518;0.0;167.0343860845799;0.0463946512916187;-0.008321033148459;;0.0028915407105058466
7.599756283463466;-0.0062505485223009;0.033165329126189;0.0034845535493752;-5.708341809021836e-06;0.029641342364177;0.0;167.97998255859048;0.1197384725457784;0.023211485061814;;0.002657455445789051
7.703450340136018;-0.0058255282915134;0.0156124347953527;0.0052074527013286;5.768090481184202e-06;0.0130500719076977;0.0;168.02541530661534;0.0789175124790525;-0.0137580875864848;;0.0027424094171056815
7.799760016250536;-0.0052870922468018;0.0055918094601013;0.0069540746572532;-5.8268601121144886e-06;0.0035296849316249;0.0;167.97348702493576;0.1180161238418368;0.0205528167719871;;0.002990787261542459
7.903529327972732;-0.0044460434171194;0.0030443369305726;0.0082952980539234;5.884693556424038e-06;0.0003105513341519;0.0;168.0269480629342;0.0806643904915255;-0.0111741254147956;;0.0032677756177771286
7.999764947240315;-0.0042680874227962;0.0032083396060771;0.0091179078403971;-5.941515964762587e-06;-1.9802340545531745e-06;0.0;167.97295314616997;0.1162140476704078;0.0180087895040852;;0.003521494073591142
8.103607170796739;-0.0036429977191593;0.0028087418308857;0.009696533600195;0.0002464583521078;1.999242043891722e-06;0.0;168.026764989564;0.0817606962720943;-0.0086144898005093;;0.003605989405759465
8.199770972458872;-0.0004173048642268;0.002546333732076;0.0102653979073899;0.0031430685095523;-2.0176641794227198e-06;0.0;167.97432610963145;0.1144715392872464;0.0155263649098252;;0.0037200470068200465
8.303683967923043;0.0088018024654077;0.0022249271741747;0.0111648718211277;0.0121895989211905;2.035827194880035e-06;0.0;168.0211550777098;0.0837103564290946;-0.00618007913199;;0.003959135336977053
8.39977799695458;0.025790172722579;0.0021447319466479;0.011327492883133;0.0283466250124667;-2.053741862855217e-06;0.0;168.9148357672985;0.0523595044091229;0.0176450489975049;;0.003936386274523252
8.503759810214783;0.0473820857458394;0.0020678087199896;0.0118610159310419;0.0492998635123475;2.0714191550989787e-06;0.0;169.0377300020138;0.0193436580619037;0.0011621472595934;;0.004063780958037882
8.599785933696797;0.0693826631112602;0.0018201455670472;0.0111865994585613;0.0703911375057621;-2.088869657564411e-06;0.0;168.96518567114873;0.0478029301704729;0.015566874027929;;0.0037929403193149164
8.703834781108482;0.0866515101930577;0.0015502602527215;0.0105460336587908;0.0869856873783444;2.10610352369853e-06;0.0;169.03393748701225;0.0209446232822693;0.0034523720353607;;0.0035547664651093304
8.79979470262075;0.0964988015111737;0.0014093608950984;0.0099898489169642;0.096474392614097;-2.123130414005443e-06;0.0;168.96638289267477;0.04618322062669;0.0132382420100552;;0.0033630337549484493
8.903908957505038;0.0993427660156667;0.0011894252202196;0.0101813441883059;0.0997001452228533;2.1399588634575966e-06;0.0;169.03352540002695;0.0220971115042879;0.005751050854886;;0.0034188551636527096
8.99980422979515;0.0990049848975838;0.0010681543359373;0.0104795172060879;0.0999935299833415;-2.156477589613375e-06;0.0;168.9664513215418;0.045279276406191;0.0109623188062894;;0.0035267716981338404
9.103982410547896;0.0990068782235619;0.0011176160169439;0.0107384037592013;0.100006519195498;0.0002445824856343;0.0;169.0336372943442;0.0232456043049905;0.0079627672930897;;0.00360670340269635
9.199814446693908;0.0991756866932818;0.003320839614666;0.0108901173123666;0.0999934319303986;0.003158453290967;0.0;168.9662337654174;0.043781788200155;0.0087946771045588;;0.0036406612901757657
9.304055206305692;0.0991832510548705;0.0121874833523198;0.0106687379591002;0.10000661645442;0.0122122185185859;0.0;169.0339216079497;0.0247484836574618;0.0101384454682248;;0.0035668304019982502
9.399825289555707;0.0992978299817069;0.0292680145489527;0.0101616441804681;0.0999933356258932;0.0283905635482512;0.0;168.96590485937094;0.0428752666760025;0.0066234153906898;;0.003407714463947423
9.504127406373698;0.0996513626731228;0.0511239995144546;0.0096645644113315;0.1000067118515856;0.0493414541121011;0.0;169.0342816441336;0.0261443316397969;0.0122953739343835;;0.0032779998374832375
9.59983669881827;0.099705832811845;0.0728393118933504;0.0093963287060745;0.0999932410909667;0.0704357799736518;0.0;168.9655222602687;0.0412237106011316;0.0045080429413781;;0.003234373756326415
9.704199068406632;0.0997709187412585;0.0906661522782628;0.009191332777762;0.100006805567978;0.0870091238393331;0.0;169.03468116900996;0.0270930480957269;0.0143875296271601;;0.003298317716481853
9.799848618616066;0.0998365044724376;0.0997825255198424;0.0080476135536698;0.099993148150555;0.096490838922718;0.0;168.9651096000282;0.0399269745876441;0.0024187036030636;;0.0028987319412458897
9.90427024659276;0.0996759883767422;0.1019477234360248;0.0071995212513605;0.1000068977747987;0.0996983273224953;0.0;169.03510439192397;0.028119405433989;0.0164388772526169;;0.0025166642418106466
9.99986099633209;0.0996475809069856;0.1011793123593625;0.0073316542693497;0.099993056513433;0.0999976854246088;0.0;168.96467754954645;0.0390682425024692;0.0003710767816797;;0.002478098507881022
10.104340992078244;0.0992918850960591;0.1009403813630093;0.0065638003235027;0.0997626191592984;0.1000023295421991;0.0;169.03554413605278;0.0293895699660525;0.0185043518443586;;0.0022157267797781196
10.199873782195668;0.0966283394695543;0.1009645927991442;0.0059281264760145;0.0968207749820897;0.0999976554687163;0.0;168.96423079372255;0.0379533239264013;-0.0016654555219975;;0.00200318309872296
10.304411353348996;0.0875317430976266;0.1003978363973404;0.0058762579601273;0.087770511381279;0.1000023594262607;0.0;169.03599757999612;0.03067932709896;0.020522865869435;;0.0019647962840935993
10.399886928919296;0.0712753425286194;0.1003291435498104;0.0063111817670508;0.0715600720020585;0.0999976257666854;0.0;168.96377068281583;0.0367241367365242;-0.0036454178164424;;0.002108764520079826
10.50448137657652;0.0496027375578218;0.1004063703923659;0.0065461836380764;0.0506223817803033;0.1000023889582607;0.0;169.0364646106737;0.0316207984339859;0.0225096735569324;;0.0022124746216488195
10.599900391368738;0.0275996528208183;0.100366947819491;0.0067122077501869;0.0295141478836008;0.0999975963931921;0.0;168.96329621178288;0.0359737829896418;-0.0056158573476851;;0.0023298889983858957
10.704551105933112;0.0096999473486286;0.1003809699429229;0.0072291425416332;0.0129729450161861;0.1000024181845999;0.0;169.03694732472837;0.0328976624495161;0.0244776566001385;;0.0026481926132703587
10.799914126261305;-0.0023247757157062;0.1004883273293936;0.0079595872844427;0.0034872465183647;0.0999975673026571;0.0;168.96280413402692;0.034867779649913;-0.0075695642905746;;0.0032893004590952633
10.90462058388137;-0.0088341470859483;0.1003934233408002;0.0082356576151157;0.0003090229930292;0.1000024471517548;0.0;169.03745026662236;0.0339321279294428;0.0263921317980019;;0.004103879977491803
10.9999280918876;-0.0105127311486003;0.1002900602046021;0.0079377888754697;-7.38457724190294e-06;0.0999975383231928;0.0;168.9622883521826;0.0336338438588077;-0.0095277974642074;;0.00439009450501904
11.104689851442073;-0.0103295409836567;0.1001813095010534;0.0074287175298611;7.42767392088939e-06;0.099756135092583;0.0;169.03798148281814;0.0350144306367275;0.028340347389049;;0.004245514475352195
11.199942247853013;-0.0094440122664255;0.0982472382039782;0.0070325031379666;-7.470584297707629e-06;0.0968137419379778;0.0;168.96173827513618;0.0328697289862317;-0.011453588719828;;0.003951924015923304
11.304758948444162;-0.0086020996291877;0.0912555664745756;0.0070032914696396;7.51337659108472e-06;0.0877393514456918;0.0;169.03855500091274;0.0358846490915465;0.030271323049188;;0.003880654235325538
11.399956554835397;-0.0078471463629855;0.0762371028900071;0.0067166046827475;-7.556065929965855e-06;0.0715246342229944;0.0;168.9611350880543;0.0315094813793081;-0.0133517668883734;;0.0037826991454893
11.504827913760307;-0.0072262408598484;0.0547209825134777;0.0069872966094038;7.598667321724011e-06;0.0505721788948688;0.0;169.03919651229668;0.03711176891562;0.0321862299666534;;0.0036264969273761363
11.599970974355651;-0.0067174948110112;0.0325645543589856;0.0070478853225518;-7.64119561414198e-06;0.0294782237855002;0.0;168.9604428972865;0.0302092608257775;-0.0152584136528417;;0.0034029441414543896
11.704896785530863;-0.006208330520602;0.0147641293081417;0.0071872266765385;7.68366552706935e-06;0.012940829517313;0.0;169.03995760067892;0.0377071811467503;0.0340844062448625;;0.0032252386955479826
11.799985468558376;-0.0053825820517612;0.0052145704482257;0.007600397949776;-7.726091646286456e-06;0.0034796650311392;0.0;168.95958496360117;0.029691071982211;-0.0172011491312896;;0.0031563872173592197
11.904965601379184;-0.004342552166666;0.002587458844432;0.0081612552685678;7.768488177731493e-06;0.0003019929706005;0.0;169.0409574048728;0.0390905727246554;0.0359523051657386;;0.003175509261330011
12.0;-0.0035147574021616;0.0028957345820747;0.0087447598925879;-7.810838978770374e-06;-2.603587861908474e-06;0.0;168.95836609236386;0.0284020591333031;-0.0190679590048397;;0.0032858258546426904
12.10503439862083;-0.0028579419215866;0.0031532985257525;0.0087656859789524;6.993412080324085e-05;6.469861457203268e-05;0.0;169.04253903341788;0.0403996282732141;0.0378752823239372;;0.0032480619556992424
12.20001453144162;-0.0017332438694884;0.0036910950993195;0.0089545451199174;0.0007909473453193;0.0007962111154103;0.0;168.95612176353322;0.0271355749432137;-0.0209374670350196;;0.0032478330018959976
12.305103214469137;0.0010015972403639;0.0060532922696345;0.0091667389307304;0.0030803809247437;0.0030750888708782;0.0;169.0461910399794;0.0407911579307736;0.0397553913977082;;0.0032866757896251944
12.400029025644354;0.005884478700401;0.0100532499628707;0.0092178527446571;0.0071202470341596;0.0071255674011352;0.0;168.94856340824504;0.0258781512237319;-0.0228123564754039;;0.003250081328541267
12.505172086239694;0.0117481062220248;0.0152467013098507;0.009188934400896;0.0123770039496089;0.0123716552305248;0.0;172.1318306309553;0.0589959771483798;0.046521554638543;;0.0032162420744640888
12.600043445164609;0.0170870992477783;0.0199878168712925;0.0091392537760487;0.0176318834353641;0.0176372605553505;0.0;175.0253690625734;0.0220273874458575;-0.0305464944505938;;0.0031507999758170545
12.70524105155584;0.0213426640825227;0.0236668394779803;0.0090083935388629;0.0217803888231587;0.0217749832435596;0.0;176.94466442457775;0.0455157800245284;0.047462450148084;;0.0030717688916125645
12.800057752146987;0.0235130019322588;0.0258634584488161;0.0089840161911815;0.0241243577210731;0.024129791829112;0.0;182.1255236024745;0.0150425382081895;-0.0273447497890052;;0.0030567212421918934
12.905310148557932;0.0242462795596491;0.0267026629130444;0.0089786833219906;0.0249339096525221;0.024928446936291;0.0;188.1079565090198;0.0373431629866778;0.0510894665915846;;0.0030593650698103954
13.00007190811241;0.024410791709833;0.0267520631140262;0.0090497222675136;0.0249917628967306;0.0249972543710973;0.0;188.9760028400036;0.0170452964746473;-0.0220748545206347;;0.0030788589943425543
13.105379416118623;0.024548395362947;0.0266780565311478;0.0093113224757199;0.0250082803050201;0.0251279188488065;0.0;191.0152140247468;0.0587558054130073;0.0436804680237948;;0.0031502230475000865
13.200085873738702;0.0246031045408642;0.0276882484833299;0.0094297585177242;0.0249916763394089;0.0266007273575195;0.0;192.8470557843193;0.0197887472369378;-0.0344615518058829;;0.0031667374719154353
13.305448894066895;0.0246069506673527;0.0320850285506493;0.0091176624369546;0.0250083671965259;0.0311610000663033;0.0;196.02425983656036;0.0515686931407219;0.0689594772560641;;0.0030577175980355947
13.400099608631256;0.0245520001648965;0.0406465632157906;0.0084668182668958;0.0249915890711839;0.0392736938532791;0.0;196.97309585532847;0.0360433841589854;-0.0329699592879912;;0.002862885495783233
13.505518623423477;0.0245742736010243;0.0512753509261278;0.0097031951042802;0.0250084548738312;0.0497635650587087;0.0;204.2272288443277;0.3321950513419541;0.0515653674126839;;0.003276617583869608
13.600113071080717;0.0247125563683664;0.0616519125974939;0.0091393971727117;0.0249915009517378;0.0602973385719521;0.0;212.50906051313905;0.0128807379191108;-0.0303705586852142;;0.003081148082413353
13.705588646651009;0.0249884917416355;0.0703622047366799;0.0094536603415599;0.0250085434691068;0.068561087764015;0.0;217.5798632723493;0.0639924305352221;0.0540625603053986;;0.003207908946383377
13.80012621780433;0.02498472156887;0.0751863182225181;0.0080284787833058;0.0249914118463941;0.0732682788658613;0.0;217.89849461606715;0.0258162639360763;-0.0377251247961689;;0.0027514721576213457
13.905659007921768;0.0250021907171472;0.0763057647799215;0.0066337592600068;0.0250086331186124;0.0748554356633049;0.0;219.0322462151104;0.0432530003678376;0.0602993648555144;;0.002263484481226248
14.000139003667906;0.0250752139940498;0.0760318234435678;0.005554852485702;0.0249913216753618;0.0749971072352229;0.0;218.9630548681857;0.0079689136641263;-0.0336751164727087;;0.0018836743552859128
14.105729753407232;0.0251037579894322;0.0760379927704103;0.0047815492845348;0.0251348854377867;0.0750029079944986;0.0;221.03915790206375;0.036859897912601;0.0608462176598526;;0.0016308001775474958
14.20015138138394;0.0264319347275574;0.0764621773289692;0.0042185509044434;0.0266005617969151;0.0749970766986777;0.0;222.50578165788767;0.0104230633829381;-0.0318991980254407;;0.0014896355512071093
14.305800931593373;0.0306973232365963;0.0764715029459083;0.0041293640092379;0.0311803686061799;0.0750029387279495;0.0;228.0234503192433;0.0430304234997585;0.0583542438456379;;0.0014697566243026781
14.400163301181736;0.0383800070979136;0.0764001132946557;0.004568268611464;0.0392876876821762;0.0749970457192833;0.0;230.94323349023315;0.0138526057025841;-0.0402878309581377;;0.0016214383453724004
14.505872593626302;0.0487787666527852;0.0765410702757782;0.0051215320985213;0.0497924419325833;0.0750029699664747;0.0;236.6031512723272;0.0723662328600354;0.0713872558174688;;0.0018142455172126962
14.6001747104443;0.0598533093884483;0.0765999468116261;0.0051279603728537;0.0603114772685015;0.0749970142076321;0.0;247.52057512950063;0.0174250990939735;-0.0420512506090352;;0.0017973835404961188
14.705944793694314;0.0686244018875721;0.0760497875607204;0.0053704360041313;0.0685809082258443;0.0750030017658247;0.0;254.0080711246433;0.1085841752505573;0.0677135131787467;;0.0018238919032745966
14.8001855533061;0.0736175461282327;0.0757340778932215;0.0066210754404294;0.0732681976091339;0.0749969821053438;0.0;254.9975068774349;0.0347054339175623;-0.0430398848888023;;0.002223710477162012
14.906017589452103;0.0754340048864884;0.0755692785170244;0.008248804115613;0.074862781198472;0.0750030341877744;0.0;260.0521701430908;0.1005505787423696;0.0655473679343232;;0.0027626416198975774
15.000195770204863;0.0755676125564358;0.0754798294339884;0.0093303257852939;0.0749908481038867;0.0749969492922086;0.0;261.92966536185395;0.0324516195588655;-0.0489859547085007;;0.003120199596976837
15.10609104249496;0.0757355292052832;0.0754094475276354;0.0102874687610338;0.0750092018651913;0.0748758973873498;0.0;262.06740939623114;0.0792896479553135;0.068653923610924;;0.0034422899462487992
15.200205297379254;0.0756674412178462;0.0743892061536345;0.011285564125499;0.0749907476461425;0.0733817405245473;0.0;261.9273348671799;0.0316524672138522;-0.0511384754729778;;0.003783544176423405
15.306165218891522;0.0754879458813101;0.0707008490704186;0.012056899978911;0.07500930343531;0.0688181911755448;0.0;262.68488799889656;0.0736320159575523;0.0758667723779359;;0.0040707948506090675
15.4002140663032;0.0752622809957871;0.0630145032352972;0.011618428028512;0.0749906448626912;0.0606802674042016;0.0;265.0577833826456;0.0832850775812204;-0.0543145974233898;;0.003951234869670312
15.506240189785208;0.0754195027874379;0.0518494575216622;0.0104902544904875;0.0750094074891535;0.0501968182956587;0.0;268.0271640379274;0.1358618526582889;0.0795702834452711;;0.0035425168993589475
15.600222003045433;0.0753880866496519;0.0406764645287184;0.0093624376614423;0.074990539478561;0.0396561591277231;0.0;267.95713160765;0.0859458326396591;-0.0495361245416606;;0.0031420853978941315
15.706316032076964;0.0750681400267171;0.0320554874791752;0.0085590118245504;0.0750095142660994;0.0314176215337249;0.0;272.1998785305915;0.0610774627221272;0.0786252403641407;;0.0028609826081448693
15.800229027541128;0.0747536109351836;0.027074902885584;0.0081029932684374;0.0749904312434189;0.026713463538664;0.0;274.96507003200776;0.056771634181959;-0.0411055777727028;;0.002704835632061718
15.90639282920326;0.0746521667695491;0.0257327756260884;0.0068231917740581;0.0750096240286778;0.0251484147446727;0.0;275.0775799671277;0.1100701637455878;0.0957457724503111;;0.002285830734411133
16.00023505275968;0.0751206753518154;0.0259140491609257;0.0061159263609883;0.0749903198311283;0.0249967732511681;0.0;277.9830698808393;0.0299082636138165;-0.0607746435145093;;0.0020619015740445576
16.106470672027278;0.0749563501592461;0.025750162931403;0.0060643421847219;0.0748815529746691;0.0250032456798977;0.0;278.0374204325548;0.087860334087468;0.0804124937677434;;0.0020368746793069047
16.200239983749462;0.0731420401065778;0.0256000293243887;0.0052197411051896;0.073369172201476;0.0249967350405152;0.0;277.95646889290737;0.028792775885232;-0.0635748968508431;;0.0017531321236478198
16.306549659863975;0.0680781340887444;0.025890192676297;0.0041086936178398;0.0688115700327579;0.0250032845499259;0.0;278.0491325590927;0.0893445690127887;0.0834619953697306;;0.001422278983176553
16.40024371653654;0.0596672112957415;0.0258122720788454;0.0039821334682723;0.0606533980256408;0.0249966955336196;0.0;277.92985310947864;0.0234392236456475;-0.0677956657209838;;0.00139423879377029
16.50662990166461;0.0494351769846348;0.0251753167242027;0.005627106934958;0.0501808709459907;0.0250033247242072;0.0;284.0948328501146;0.0849408389063521;0.0759372102333581;;0.001892968661756141
16.600246136849197;0.0385400577102417;0.0249724881414731;0.0069587220672214;0.0396290342324562;0.0249966546605847;0.0;287.9639894054709;0.0069882878162384;-0.0672995223081906;;0.002347818531114798
16.706711517391646;0.0300028940783772;0.0251246591906008;0.0073537527196937;0.0314109181943879;0.0250033663287583;0.0;289.03192521411387;0.1310826060626426;0.0906825741389326;;0.0024961063664124786
16.80024711863417;0.0253739899076258;0.0250738932317675;0.007253282186709;0.0267004084942701;0.0249966122902971;0.0;288.9606707102341;0.0608776433862835;-0.0681571406516433;;0.002457990622234622
16.90679463962186;0.0242008442669121;0.0250891911349972;0.0071332177944171;0.0251543266940785;0.0250034094997071;0.0;289.04186020447804;0.1324685058874665;0.0937237356923174;;0.0023990572993587136
17.00024652232253;0.0244652204128168;0.0250836007330653;0.0069932925160348;0.024989704772167;0.0249965683266961;0.0;288.9566169224868;0.0593378690818143;-0.0712179337960945;;0.002337824218698274
17.106879415424473;0.0246382561651925;0.0250956504359462;0.0069164882421685;0.0250103631975621;0.0251326584111331;0.0;289.04448636718456;0.1340116896398786;0.0967889504433134;;0.002308863184383688
17.200244192793207;0.0246637520084547;0.0263061415623768;0.0068326340175424;0.024989567361787;0.0266234268253964;0.0;288.9546359552056;0.057837817203884;-0.0743120020727726;;0.0022825841398699865
17.306966008571916;0.024686902018293;0.0308230214962501;0.0064894513172844;0.0250105035657416;0.0312151745731631;0.0;289.0461015076325;0.1358418449894362;0.0999670352124409;;0.0021697793128090674
17.40023995696991;0.0246681769925076;0.0394033973501688;0.0053947966957547;0.0249894239456348;0.0393532482091179;0.0;288.95325766318973;0.0559793490067963;-0.0775036368355399;;0.0018015285463482108
17.50705460215533;0.0246847236967534;0.050394275814325;0.0058934212920975;0.0250106501820604;0.0498554391687492;0.0;289.0473102098975;0.137339792150938;0.1032516363922008;;0.0019756570645565017
17.600233620970897;0.0247436919698637;0.0613286755460913;0.0056104178692965;0.0249892739686163;0.0603775864136491;0.0;288.9521825877366;0.054025347700553;-0.0808971547601525;;0.0018985863081099304
17.707145401694753;0.0248996172760042;0.070261681903154;0.0059146721533995;0.0250108036898993;0.0686163968907637;0.0;289.0482681014946;0.1393261594606585;0.1066875107023145;;0.002046750049138349
17.800224966710225;0.0250225934318347;0.0751279765482378;0.0049871281613819;0.0249891167495003;0.0732918680225149;0.0;288.951341319912;0.0521473221464091;-0.0844366196514572;;0.0017714985026663114
17.907238638858246;0.0250393607103488;0.0763341734181686;0.0040202503587761;0.0250109648110458;0.0748606592753417;0.0;289.04897536751093;0.1412931653059456;0.1102498081617947;;0.0014272920437530753
18.00021374782257;0.0250858867905875;0.0760587308003308;0.0032347512211244;0.0249889515619863;0.074996317215613;0.0;288.95081314149;0.0501259440069892;-0.0880977056273416;;0.0011353773002889436
18.107334575934136;0.0251996926169041;0.0758669593854105;0.0026176988393707;0.0251413640972682;0.0750037114636307;0.0;289.04922448241444;0.1435294709944766;0.1140874205818322;;0.0009189937978452772
18.200199684747563;0.0263081908885576;0.0757933958346521;0.0021367884159955;0.0266215671429985;0.0749962591283589;0.0;288.9510789747947;0.0480410827957367;-0.0919403766752267;;0.0007673544987017211
18.307433511242028;0.0304272486154373;0.0755047465017727;0.0020807559057455;0.0312363925523216;0.0750037711036279;0.0;289.0477607891989;0.1456437612500922;0.1180255121004681;;0.0007626878930203037
18.400182458763968;0.0381062179565996;0.0753085443679134;0.0027575302966524;0.039365462565479;0.0749961977954499;0.0;288.9569449011531;0.0456635207015358;-0.0959495808450882;;0.0010158319361914042
18.507535785721576;0.0485995315391449;0.0752050422667437;0.0029616320449341;0.0498861778006836;0.07500383422334;0.0;290.1708545921894;0.1101148872248903;0.1392477095969038;;0.0010784354742270758
18.600161704700565;0.0598120319103404;0.0756884388612691;0.0030370555677481;0.0603897817585367;0.0749961327873356;0.0;290.9362481946169;0.0027876045890941;-0.1060586385996738;;0.0010560297296260063
18.70764179101037;0.0686169886019654;0.0756529619348931;0.0025815888999758;0.0686380981491918;0.0750039012292044;0.0;291.059682279734;0.109153812689091;0.1212490936512165;;0.0008873385086958685
18.800137001967823;0.0734978503279036;0.0753163648898385;0.0038244909944294;0.0732897401121925;0.0749960636658683;0.0;290.94135672485595;0.0001997534713716;-0.1106171737798419;;0.0012811728178349238
18.90775197941975;0.0756392470960404;0.0751297718290283;0.0055860811318837;0.0748700185973645;0.0750039725943663;0.0;291.0583811946714;0.1120321149024172;0.1260262032975601;;0.0018800662028120123
19.00010786343965;0.0760386811537845;0.0752794306877497;0.0071702403861558;0.0749879698281831;0.0749959898870385;0.0;290.9415715486426;-0.0026645041443929;-0.1155334703306708;;0.0024174522900615512
19.107866876351387;0.075929419541157;0.075317242099577;0.0084478733353345;0.0750121465674868;0.0748727876270328;0.0;291.05862713869664;0.1148979153701638;0.1310714074332286;;0.0028363805844038082
19.200073721557988;0.0756027817389021;0.074196141047833;0.0095621949213215;0.0749877329322454;0.0733572219244381;0.0;290.9410593773747;-0.0053939583003771;-0.1207983224283172;;0.003206203051092508
19.307987095881423;0.0754344340112864;0.0702682603120501;0.010517923927204;0.0750123919914137;0.0687656294487368;0.0;291.0596982995082;0.1176625932711752;0.1365428372958476;;0.003544365524108029
19.40003391081504;0.0754634104721882;0.0625548223728998;0.0107779515637675;0.0749874783692767;0.0605988507386208;0.0;290.9283801956484;-0.0092098715966334;-0.1264974645835516;;0.003654777334935197
19.508113360497944;0.0754866241653062;0.0513990898174364;0.010333279113888;0.0750126563046284;0.050106757469752;0.0;293.11216570247376;0.1739010704570746;0.143079050785509;;0.0034748529253503173
19.599987645460544;0.0751397831722486;0.0399760252440026;0.0098935018831851;0.0749872036388983;0.0395741399272928;0.0;300.9438199271973;-0.0221002511010327;-0.1340007911073296;;0.00330094551832201
19.70824652634432;0.0745896294956804;0.0313531805803955;0.0096014707885401;0.0750129421804345;0.0313643368368012;0.0;301.068442954964;0.1179335385643179;0.1473173603632708;;0.0032036014350921363
19.799933990841424;0.0741627144864151;0.0265066067216703;0.0095802143746093;0.0749869058208242;0.0266880469024648;0.0;300.9212501428894;-0.0243913493727665;-0.1406380336973052;;0.0032057711736178493
19.908387615848447;0.0742320487027432;0.0253836681916882;0.0088174921040868;0.075013252815381;0.0251452262782068;0.0;306.0138859695804;0.1184952810829993;0.1538052750970348;;0.0029517471552613253
19.999871826146453;0.0744917399545071;0.0254366997851571;0.0084861679309086;0.0749865813840883;0.0249955271048177;0.0;310.05831265725766;0.012485232587662;-0.1424195256626425;;0.0028373412344401537
20.108537860389497;0.075103054725592;0.0246715130281098;0.008564683702866;0.0748812934970034;0.025004530676463;0.0;311.1448084288248;0.1138417889027776;0.159503575602321;;0.0028580079645087355
20.199799795387715;0.0744478231869452;0.0241555540883821;0.0082817156733611;0.0733416238880197;0.0249954087323858;0.0;312.93978990761;-0.0279196796397807;-0.1467003181583956;;0.0027991238154186113
20.308698756800155;0.0699675853478778;0.0244517161998166;0.0074324563980001;0.0687620252835585;0.0250046548510944;0.0;312.99703272045093;0.1314181197586382;0.1789111169405733;;0.002516623053240881
20.399716242045287;0.0614026965475855;0.0247067902479913;0.0071160933605948;0.0605687427760377;0.024995278321065;0.0;315.9489300903646;-0.0450551636535465;-0.1621355708421157;;0.002390199642477264
20.50887214323851;0.0505477434961028;0.0250037590678588;0.0084742464794664;0.050094128533159;0.0250047920309671;0.0;316.0776627738491;0.1257212861061481;0.1804470758275967;;0.0028287928520123987
20.599619120647706;0.0395494119786752;0.0251597579971765;0.0090189325377418;0.0395436059049988;0.0249951337802988;0.0;317.70958301839295;0.0301194863966792;-0.1710079538701573;;0.003006812246357554
20.709060302647696;0.0309343460866662;0.0252592382418188;0.0091225166797203;0.0313612898777689;0.0250049445953764;0.0;321.02816052854064;0.1649425998412189;0.2053848559697356;;0.003045347213029469
20.799505875197475;0.0261520957067989;0.0251849046272717;0.0091238627795056;0.0266713037465318;0.0249949724482255;0.0;322.06501769421504;-0.0321349567054661;-0.1841359066743362;;0.0030468658439708938
20.909266106261303;0.0249430780700106;0.0251450650356245;0.0092608480823759;0.025155070778936;0.0250051155324191;0.0;325.10091898606566;0.1593351936556343;0.2075888328510567;;0.0030881104250717307
20.99937326896963;0.0251522499392764;0.0250756426284537;0.0091085397581589;0.0249843728189045;0.0249947909749068;0.0;324.9220795724616;-0.0430842146513406;-0.1891236361392934;;0.0030368151490114156
21.109493216488;0.0252258166594142;0.0251672388448533;0.0090317839892193;0.0250159259989814;0.0251386503696144;0.0;325.0587003079624;0.1647873486382987;0.2198178069378782;;0.0030114225766823873
21.19921714136985;0.0251421325862298;0.0263593641778565;0.0091395175317368;0.0249837548710302;0.0266451144559056;0.0;327.8877800746884;-0.0887229351817851;-0.2050338950779291;;0.003048451654984531
21.309746379963197;0.0251916284218593;0.0309064749966078;0.0093953861085482;0.0250165867918533;0.0312709223630253;0.0;329.1366542978642;0.1665270446711478;0.2275296110749332;;0.0031346937044031786
21.399032052576946;0.0251927467422138;0.0395778540672734;0.0087177525277896;0.0249830464067899;0.0394315683440629;0.0;329.9134689110168;-0.0172894221272527;-0.2211666396738862;;0.0029071670608892333
21.5100318612617;0.0253349044616788;0.0504634714687561;0.0092139787135837;0.0250173485542498;0.0499488167685659;0.0;333.8261517754215;0.1598239334865285;0.2456595539430002;;0.003077934281103778
21.59881075051173;0.0254076481366661;0.0612505696390835;0.0093567124512399;0.0249822248006898;0.0604560607347584;0.0;337.644293462766;-0.1005557401767387;-0.2414958409397903;;0.0031333386047656515
21.71035810288896;0.025289845216558;0.0701221799390558;0.0096698767850748;0.0250182376653495;0.0686731737662241;0.0;338.096744739819;0.1598813778933196;0.2657946388197293;;0.0032605368778998883
21.798543347068943;0.0251615859346679;0.0751373700618449;0.0090409774890836;0.0249812591588953;0.0733133778182665;0.0;338.90215232214547;-0.1074791570522383;-0.2661875345849782;;0.0030749659331231467
21.910736762400784;0.0250667550748352;0.0765230524857174;0.0085554923114817;0.0250192905452775;0.074867784565028;0.0;339.0691112691296;0.1760115618971143;0.2859817644478779;;0.00290475880549013
21.99821600010086;0.0251472930321887;0.0762206515661632;0.0063793191799247;0.0249801062458943;0.074993368760905;0.0;340.9074027972749;-0.018185419424339;-0.2840724742821627;;0.0021661509054067165
22.11118440452861;0.0252997875767625;0.0758104263347764;0.0042554947329016;0.025154949666523;0.0750068529931482;0.0;341.0871291853958;0.3021502249818415;0.3200706357280224;;0.0014443738957828874
22.197808716747787;0.026403506204876;0.0757332658402633;0.0025297847919492;0.0266351742177447;0.0749929011798169;0.0;341.87177689878786;0.0240649725271843;-0.27891458395047;;0.0008820192106878587
22.311725387711306;0.0306555155376195;0.0757174030862403;0.0017546270404514;0.0313009826740915;0.0750073730030786;0.0;343.11279977673115;0.2851451774268487;0.4554126516546114;;0.0006666238814890063
22.397291509319015;0.0384287077584027;0.0755177907218932;0.0016384339373255;0.0394343148856148;0.0749923191415824;0.0;343.9228334721371;-0.0718374815989946;-0.2513905421376324;;0.0006643151731080364
22.512397059770663;0.0491632895172073;0.0752613409164824;0.0023040338264599;0.0499899076822085;0.0750080291216609;0.0;353.2401620397335;0.237467900653006;0.4198272648561683;;0.0008203005092699664
22.59661725634364;0.0597061492935379;0.0755276177615512;0.002105773003181;0.0604568863693799;0.0749915735472258;0.0;355.8966773019603;-0.0009683502696266;-0.4019441702240193;;0.0007663209001225318
22.713259749383504;0.0679336609780841;0.0756643683310057;0.0013687252595658;0.0687072816207306;0.0750088841762337;0.0;356.12052977061546;0.446907583857413;0.4502284335018512;;0.000567798596145128
22.79570742503307;0.0730597088439628;0.0753914670064702;0.002205644341924;0.0732973697571013;0.0749905826087611;0.0;355.8694822364533;-0.0412217896714846;-0.4662105954122508;;0.0007514473422093726
22.914417656703133;0.0752885272099473;0.0751984176972662;0.0036387266633197;0.0748925670247813;0.0750100466881461;0.0;356.1404253966704;0.4909613206729352;0.5251645796584086;;0.0012216837122806896
22.9944206618772;0.0755226878119608;0.0750155190715647;0.0050848328028578;0.074967597369971;0.0749891991105549;0.0;355.84843329476104;-0.0926146400635765;-0.5549309296685968;;0.0017050364209910817
23.116067595851877;0.0754769537918924;0.0749240496608213;0.0062578374932078;0.0750351648548909;0.074876276035359;0.0;356.164735030601;0.5519623445395496;0.6320125075496127;;0.002091198217809961
23.192474273862647;0.0752286277947687;0.0736062378411608;0.0071845666481341;0.0749613859798166;0.0733247028499055;0.0;355.81927017843543;-0.1671108628549068;-0.68630772245931;;0.0023983484609307686
23.318631285485097;0.0750272623544661;0.069706932677469;0.0078120149553826;0.0750430445318742;0.068721998174365;0.0;356.1999908878303;0.6465888803072175;0.7976452069369141;;0.0026246253217395914
23.389208697585087;0.0748357415464305;0.0619298854925063;0.0078593599259702;0.0749510529993408;0.0605061784428635;0.0;360.7558908944375;-0.4273790360187975;-0.8836681544870788;;0.002662700737144759
23.523205067268908;0.0752515061121036;0.0505996348413766;0.0085584510494192;0.0750572044413296;0.0500304613758312;0.0;364.3369387693797;0.6597343453060737;1.1069431830562129;;0.002859852287142178
23.582645597656903;0.0752909158680593;0.0394020575011064;0.0084409230450762;0.0749304174026766;0.0394744706402527;0.0;365.6634978041704;-0.6606794675867153;-1.301041305371123;;0.002816309339448089
23.733807602444298;0.0751481692069426;0.0312795288134658;0.0078116192440849;0.07509020028189;0.0313359191725156;0.0;366.4423806409634;1.0336025993020546;1.7454952218463593;;0.0026040126190900728
23.762899905200225;0.0753403860948454;0.0269353666764646;0.0077387739968054;0.0748685947837287;0.0266245932063564;0.0;366.36064830990375;-1.235655513202284;-2.451708878740408;;0.0025864559657441115
23.98652333026657;0.0760679829272286;0.0264003593893569;0.0076576783193146;0.0752547724407603;0.0252214304923556;0.0;369.2178162845192;2.528745328193779;4.433183707602488;;0.0025968190345024384


==> data/quad_noepi.dat <==
t;x_0;x_1;x_2;x_des_0;x_des_1;x_des_2;ntr;ale_mse;mean_mse;rmse_z;rms
0.0234766697334117;1.984101850539046e-05;4.922813467514908e-06;0.0009344719700883;-1.38797220126772e-05;-7.97169005555344e-05;0.0;1.8597421675431984;0.1512636130325173;0.0074588533377852;;0.0003129676647145124
0.2371000947997846;0.0026258183104812;8.654438652238836e-05;0.0018534155659047;0.0031737275944709;3.859449057514819e-05;0.0;6.048269995386651;0.1037920120172783;0.0029999618665253;;0.000644433690748129
0.2761923975556875;0.0112882700739508;0.0002439400913858;0.0022420340134151;0.0118979025407055;-2.485951174843446e-05;0.0;5.4351810815194295;0.1517852416807337;0.0079589239996656;;0.000779645324524539
0.4173544023431153;0.0276112687766642;0.0001718808305606;0.0037862221629289;0.0280875362216068;1.7986949752850808e-05;0.0;8.467816994052386;0.1384083017408786;0.0037906654863989;;0.00127305373338268
0.4867949327310983;0.0483234973329018;-7.048354206594332e-05;0.0060998655981692;0.0488875564398176;-1.3860897313949695e-05;0.0;9.62869558694389;0.1120082937934662;0.0213463125994186;;0.0020420504160639195
0.6107913024149151;0.0698458304415881;-0.0004927013174946;0.0065205498794507;0.0701049662769269;1.1108416575340684e-05;0.0;15.31188097548242;0.1156576953583581;0.0265169794550218;;0.002181705407338868
0.6913687145148913;0.0870781280525634;-0.0003281487783165;0.0065210903582817;0.0867309041070311;-9.140926251002924e-06;0.0;15.763495040564989;0.1158289861158994;0.0260705667282469;;0.002179371722383031
0.8075257261373476;0.0969331772176912;1.2301370226364146e-05;0.0065064979434048;0.0964038443494274;7.664087737096437e-06;0.0;18.215779282168096;0.1199462288773795;0.0239801586929635;;0.002175998628403983
0.8939324041481256;0.0998790243399721;4.972407299208455e-05;0.0070351274165046;0.0996553115136756;-6.514362748339295e-06;0.0;17.88673276703886;0.1203291957489747;0.0244449206385635;;0.002346302716965538
1.005579338122808;0.099589420683615;4.201651516173975e-05;0.0076066962779421;0.1000167791157677;5.59368057050864e-06;0.0;23.049104571051007;0.1333472762978909;0.0256338868226995;;0.00253959292707556
1.0955823432968803;0.0994589444590694;0.0001708603443011;0.0081618687710946;0.0999854816923429;0.0002222916357782;0.0;24.8461549801932;0.1328723597035472;0.0261069813748671;;0.0027263322629564597
1.2042925749669475;0.0996117754307353;0.0024103203058586;0.0085905867280357;0.1000126304202999;0.003073455251707;0.0;25.22854570214664;0.1326124881005229;0.0252699237419316;;0.0028751543535563695
1.2967402506165018;0.0995659733174594;0.0111696720619861;0.0086269657051085;0.0999889692234964;0.0119950673721989;0.0;28.03561408812552;0.1296961490056301;0.0192704583019705;;0.0028922259830211432
1.4033827436563588;0.0996193501842382;0.0281402438154512;0.0080400015999491;0.1000096576066455;0.0280766198379339;0.0;33.101119064723584;0.1357715261233333;0.0188445296737601;;0.0026832404460462324
1.4976029402293416;0.0997783224897099;0.0496542600827073;0.007436917798897;0.0999915343865494;0.0489718776214259;0.0;32.82619315640269;0.1352455682378486;0.0196544335739909;;0.0024904004917542734
1.6027084906810032;0.0997860703764949;0.071646067885229;0.008483803062324;0.1000074208235422;0.0701149058833953;0.0;35.23400402734936;0.1308721420518436;0.0188110504327175;;0.002874569871139477
1.6982746122887102;0.0998664084635779;0.0897950131892473;0.009843828113867;0.0999935027430968;0.0867839033400691;0.0;39.23142099803194;0.0976887873309216;0.0427771773889204;;0.0034316158716503416
1.80219128325221;0.0999881245703164;0.099645059747717;0.0084166128530682;0.1000056747066348;0.0963953320650738;0.0;42.05662472301114;0.1110743993348997;0.0337629735430812;;0.003007405857712944
1.8988155954713688;0.1005680736682401;0.101860120430531;0.0071315604373121;0.0999950627797899;0.0996756117149924;0.0;42.94135145455386;0.0982536573948236;0.0461453932239878;;0.0024935377384480545
2.0017839998991453;0.1003895753542464;0.1013285322532188;0.0061408529846798;0.1000042719662455;0.1000014225396143;0.0;45.24729466441361;0.095299001138614;0.0675212326523385;;0.0020981408244284375
2.0992632375992253;0.0996769030714258;0.1010314101783008;0.005565596877032;0.0997673290657997;0.0999987770559222;0.0;50.94344955727141;0.1150810411342983;0.0474926119017374;;0.0018871017349811638
2.20145665293104;0.0968387002149298;0.1017220400358745;0.0054380184886487;0.0969225455714634;0.1000010397044364;0.0;56.11177481587199;0.1265228495930752;0.0374822662369712;;0.0019014882261448498
2.2996418971110395;0.0879967257681147;0.1020497559072616;0.0058058980662612;0.0879723442370953;0.0999991280222607;0.0;56.91966087668485;0.1152082287743517;0.0322585730660203;;0.0020524814666266693
2.4011892494882665;0.0722562648901914;0.1023822150042355;0.0060835080831171;0.0718889057445665;0.1000007178217716;0.0;60.05376708959911;0.1205234198403913;0.0345080730570147;;0.002181119798261354
2.499968138738292;0.0514174505254647;0.1029803417153986;0.0063919347908644;0.0509780122691844;0.0999994243935076;0.0;61.03043283885856;0.1102858334278195;0.037822702084215;;0.002355509013914572
2.6009679474230487;0.0303314736353871;0.1035633059000636;0.0064447924555906;0.0298481284953764;0.1000004439527995;0.0;63.25639776217502;0.1211265692658215;0.0297011244209869;;0.0024599674247001283
2.7002536200367997;0.0130453966145954;0.1039494867135257;0.0079936765911535;0.013185255618501;0.0999996783140649;0.0;64.83517008176217;0.126502367077517;0.014649024826809;;0.0029724552585620764
2.8007828586301637;0.0014053272960092;0.103816609751484;0.0097757037841524;0.0035946229971121;0.1000002077990299;0.0;69.16470778116063;0.0908155871333976;0.0416507371314246;;0.0035733943403538234
2.900506783511997;-0.0053245533119932;0.1034190547783226;0.0112711158792748;0.0003200480962547;0.0999998985755572;0.0;72.04608019845944;0.0837412874920201;0.0424040633300929;;0.004353672872937207
3.0006267310303643;-0.0082890114840306;0.1030403248225474;0.0119488932223747;6.6075449204319964e-09;0.1000000017311781;0.0;73.97100113435215;0.0707629710137131;0.0502467621548133;;0.004952299518204668
3.1007338937386923;-0.0090984360734612;0.1025225508225537;0.0115282955604152;2.751387583805832e-07;0.0997692075302918;0.0;78.21200113477003;0.0603167647593632;0.0461491436725022;;0.0049807300171840355
3.2004941248025136;-0.0089506388689201;0.1004899685370561;0.0107347963625078;-5.390847078663501e-07;0.0969078909071081;0.0;84.90829142357909;0.0473560667204233;0.0171553962408143;;0.0048093822569228685
3.30093969735231;-0.0083068191453895;0.0937100590706164;0.009556952788515;7.879552413487014e-07;0.0879488949541086;0.0;88.87910002570645;0.0512869455237745;0.0246203576936902;;0.004637320758053847
3.4003808793522987;-0.0075741956682466;0.0800443693160676;0.0083948472618091;-1.0230827884160872e-06;0.0718465424093352;0.0;94.04060447240526;0.0488791608683954;0.0253631925998699;;0.00465511390898923
3.5011278567614905;-0.0074100339643926;0.0588851376739737;0.0076381823587478;1.2456490883571258e-06;0.0509345918474702;0.0;98.05799865547816;0.1035969451876039;0.0156629022431215;;0.004428193438939691
3.6002837579547187;-0.0071398228720985;0.0363105137251209;0.0076731753860099;-1.456704931220047e-06;0.0298055602090785;0.0;98.97409122738254;0.0388325394500908;0.0134958994214609;;0.004111613798969655
3.7013012431998455;-0.0065493421920469;0.0183542000488411;0.0071068474165596;1.6571877251463798e-06;0.0131590947922832;0.0;99.2567694541218;0.0402718877022596;0.0150814525634687;;0.0036577465999156292
3.800200204612299;-0.0053267957815415;0.0081914450144433;0.0067638262167817;-1.8479364288742417e-06;0.0035808522422333;0.0;100.0078346877346;0.0404844225177421;0.0196007449146009;;0.0032551152967316625
3.901462139610494;-0.004708670064397;0.0048623655502283;0.0065128469870744;2.029704298883896e-06;0.0003186513393628;0.0;104.02141955348436;0.0444693251224725;0.0156500801262157;;0.003077755441476731
4.000128173853541;-0.0044240933449667;0.0046160982453495;0.0064624164256359;-2.203081172894337e-06;-7.334244318750877e-07;0.0;108.03252655202584;0.0363325688826997;0.0102436634188795;;0.0030300545325209986
4.101612384151577;-0.0032137920063191;0.004367918318939;0.0060702740008997;0.0002351461972114;7.896513778740146e-07;0.0;109.07664560322507;0.0321651789085543;0.0273449579509371;;0.002744999776903558
4.200066009158561;0.000130360562266;0.0036653088709709;0.0054852691605832;0.0031007851839806;-8.425261018282668e-07;0.0;111.90033065915948;0.0353717736054345;0.0121800740688544;;0.0024118288649347445
4.3017534736556815;0.0098565444283903;0.0025792055162078;0.0056471272047869;0.0120804074265789;8.931912147958943e-07;0.0;112.05310371451944;0.0340659016239942;0.011236242441927;;0.0021980624484852188
4.400012354539474;0.0267082112996358;0.0015888490828851;0.006017361450216;0.0281901817714631;-9.417971804978078e-07;0.0;115.94539883809271;0.050492523400578;0.0038070028091105;;0.002132612126640665
4.501886639502049;0.0480385732954311;0.0012074128972974;0.0071546890920093;0.0491143522321335;9.884824690257955e-07;0.0;117.98804714902494;0.07297939703818;0.0077376556061061;;0.0024450025265304693
4.599966089184946;0.0698189870772757;0.0011008043614625;0.0076909175230543;0.0702315847282962;-1.033373744720842e-06;0.0;119.96991177850686;0.0302040006480764;0.0053381409389703;;0.0025934639119391807
4.702012904118568;0.0870502965242565;0.0008620480050975;0.0080512277730262;0.0868723336493408;1.0765869975400154e-06;0.0;122.99061775303484;0.0221667134166586;0.0162700218860651;;0.0026996956869819754
4.799926278442047;0.096248069593201;0.0010055170729069;0.0080504830415924;0.0964276800102527;-1.118228645190243e-06;0.0;126.90880326535938;0.0217921927241416;0.0102657545812943;;0.0027050539476076827
4.902133123648605;0.0988730175365718;0.0011121164366996;0.0085924962487987;0.0996878654227737;1.158396474005439e-06;0.0;132.05021070783377;0.089638880474073;0.0046419805132727;;0.002900750796114102
4.999892136560352;0.0986141074171349;0.0009740129216101;0.009104267432706;0.0999964077070554;-1.1970838184864668e-06;0.0;138.0608724908002;0.021072317925737;0.0135472793208393;;0.003086700398167622
5.102248020580262;0.0986284999328844;0.001039229116739;0.0095606099873735;0.1000037039751229;0.0002359160693005;0.0;140.93808518682803;0.024342506303696;0.0105956475008801;;0.003230785273318753
5.199862998032175;0.0988261916753865;0.0032510209126545;0.0098294501599425;0.0999961872488196;0.0031134526980688;0.0;144.09806718213912;0.0290392759316694;0.0044383775773185;;0.0032999310616083914
5.302358208989638;0.0988927771520742;0.0120367715265997;0.0098625987368262;0.1000039180644219;0.012105426342786;0.0;145.0362687997192;0.0198686037864524;0.0140201928483732;;0.0033084101830624896
5.399838295299446;0.0989750582755214;0.0289984618847632;0.0095619281886557;0.0999959798865854;0.0282315794203133;0.0;148.89751404059055;0.0210922464709781;0.0158191922718181;;0.0032156019021021506
5.5024642142784135;0.0989237757102909;0.0511273740975539;0.0097225258617822;0.1000041190812216;0.0491583241628431;0.0;154.13126934680722;0.0168323666757646;0.0069289171056269;;0.0033261891537300393
5.599817541236032;0.0990030571530868;0.073140833779064;0.0094082534922835;0.0999957848622003;0.0702739901367116;0.0;155.85957769455155;0.0360787960727879;0.0044848616309718;;0.0032951063808354555
5.702566488757979;0.0990958524669169;0.0910570425386505;0.0097298612926376;0.1000043084412655;0.0868981543405068;0.0;157.00007771423915;0.0169776931190282;0.005016593122398;;0.003540116822867669
5.79980031525244;0.0991846149027696;0.1003711986990683;0.0088417748563711;0.0999956008610483;0.0964420427665476;0.0;158.11409505450575;0.0228340113467076;0.0130868346365298;;0.0032364752291024544
5.902665424065866;0.0993680643711042;0.102573167155618;0.0079895452371565;0.1000044873685192;0.0996882385086192;0.0;161.06547756814464;0.0289519821124061;0.0024656746773588;;0.0028394185755867374
5.9997862521774366;0.0994218348733977;0.1019286768331362;0.0072627545323827;0.0999954266372391;0.0999984749957486;0.0;163.97291654944388;0.0188028353943834;0.0165034279485688;;0.002512243133187873
6.102761361141753;0.0993939162893781;0.1014892022059652;0.0066225378399821;0.0997680602671171;0.1000015523057551;0.0;166.02571826601567;0.0258426679746418;0.0121332892449846;;0.002265958060405951
6.199775033289776;0.0968765513708624;0.1012466459352116;0.0064130210898434;0.0968690994970113;0.0999984205043795;0.0;166.9362364223975;0.0302692022201098;0.0045845864367871;;0.002177790974445234
6.302854598305244;0.0875994590400793;0.10140627738707;0.007301884916565;0.0878742729772686;0.1000016060166523;0.0;167.40524750996954;0.0278249246059016;0.0043001993956679;;0.0024802810704009624
6.399766379029121;0.0712812378025925;0.1013111262600748;0.0083327595649623;0.0717222508587207;0.0999983680968099;0.0;171.92873675821383;0.0198655770265042;0.0057251987828573;;0.002815684414102248
6.502945397844688;0.0496295240139892;0.1010958325607839;0.0088748629195045;0.0508024552015441;0.1000016571864808;0.0;173.96889816640874;0.0368226509814548;0.0020015994409428;;0.0030062190938206414
6.599760043030096;0.0276826247892499;0.1009542760282279;0.0093203839573551;0.0296788691119948;0.0999983181042066;0.0;178.98894879466664;0.0249394988806539;0.00390883317194;;0.0031931942221110864
6.7030339914280805;0.0097265200562543;0.1008387533910903;0.0095721720238457;0.0130808176827502;0.1000017060586694;0.0;180.98615900659027;0.0201312728701808;0.0034102122414032;;0.0033924497549365786
6.799755807206799;-0.0025044196294007;0.1008196140278211;0.0090847305240764;0.003538855726354;0.0999982702988974;0.0;181.96972410332015;0.0200142134079913;0.0094351146261495;;0.0036473447151714176
6.903120584575536;-0.0093967616285702;0.1008309529230363;0.0087372858602564;0.0003161758404659;0.1000017528480061;0.0;183.0326882833505;0.0278807680551108;0.0015195388502321;;0.004363598047046241
6.999753477677471;-0.0111302950454249;0.1006753240689806;0.0082558935405404;-5.3261283489658535e-06;0.099998224366504;0.0;186.97880743711272;0.0229648140003858;0.0041434776640808;;0.004623408742063903
7.10320536037814;-0.0109385120353092;0.1003913755099661;0.007723918088737;5.393234531254561e-06;0.0997632746872011;0.0;191.0944010194984;0.0332639117300676;0.0200828383681983;;0.004469930198812684
7.199752881365833;-0.010159710671159;0.0982977239623158;0.0069326989421848;-5.45860957990002e-06;0.0968605524996249;0.0;191.95534213050868;0.0283617469677311;0.002776413318445;;0.0041262925431678945
7.303288482608356;-0.0092461121029557;0.0911370509946757;0.0074590565074967;5.522754041589761e-06;0.0878448387997259;0.0;194.1369743313292;0.0429025970141907;0.0034379098995924;;0.004110541092332848
7.399753863150805;-0.0082835023633642;0.0765794929110984;0.0064867426453466;-5.585722729027491e-06;0.0716853290583918;0.0;197.86901909677252;0.0153049514439055;0.0043098453220768;;0.003866588704291662
7.503370098335381;-0.0072818527237887;0.0547863374540065;0.0070655099840662;5.64756853066921e-06;0.0507538001071518;0.0;202.0124084675047;0.0158678240944913;0.0019767295577484;;0.0036406722410271676
7.599756283463466;-0.0064113872966625;0.03279370104149;0.0068904193397041;-5.708341809021836e-06;0.029641342364177;0.0;202.97211118523228;0.0325389430171251;0.0140372430099492;;0.0033073649595352027
7.703450340136018;-0.0052350982723404;0.0155541722895182;0.0068430796473433;5.768090481184202e-06;0.0130500719076977;0.0;206.10576576856928;0.0244532826572801;0.0018379400280089;;0.0029919324490122585
7.799760016250536;-0.0048886705991302;0.005898234670408;0.0075154353826675;-5.8268601121144886e-06;0.0035296849316249;0.0;206.96185800658375;0.0182340792321744;0.0042216644486497;;0.003090019054882064
7.903529327972732;-0.0042431083854075;0.0025168912620402;0.007537936826525;5.884693556424038e-06;0.0003105513341519;0.0;208.9372617173265;0.0209120868929239;0.0049336378241844;;0.0029766194408937436
7.999764947240315;-0.0039590521299824;0.0023445292637349;0.0072594921468674;-5.941515964762587e-06;-1.9802340545531745e-06;0.0;217.91024594459745;0.0170805959697876;0.0045895365726904;;0.0028642124490629466
8.103607170796739;-0.0038571250354604;0.0020778107866953;0.0073864209230112;0.0002464583521078;1.999242043891722e-06;0.0;221.36802916656015;0.0178469792348452;0.0044426769261054;;0.0029003372263608587
8.199770972458872;-0.0014697481845983;0.0017642297903122;0.0081206018621451;0.0031430685095523;-2.0176641794227198e-06;0.0;223.9698675971264;0.0254901472546941;0.0121021617193236;;0.0031682782307641665
8.303683967923043;0.0077484692040719;0.0018719828557373;0.0079300995047287;0.0121895989211905;2.035827194880035e-06;0.0;228.10361659914764;0.0259346870307833;0.006078316283249;;0.0030931252302256605
8.39977799695458;0.0247449994282872;0.0019472391019424;0.0080511879302677;0.0283466250124667;-2.053741862855217e-06;0.0;229.9371747349594;0.0200135662569603;0.0040246725615474;;0.0030109628679214338
8.503759810214783;0.0464390084484124;0.001764821475059;0.0085416568680752;0.0492998635123475;2.0714191550989787e-06;0.0;233.03488192371356;0.0176219300251917;0.0016052223435666;;0.003059623824161114
8.599785933696797;0.0685619815233335;0.001405779776245;0.0088032346920081;0.0703911375057621;-2.088869657564411e-06;0.0;236.96218627397815;0.0166787614488526;0.0040810222385539;;0.003033605240097898
8.703834781108482;0.0856596264524798;0.0011505297380984;0.0090039731771899;0.0869856873783444;2.10610352369853e-06;0.0;237.9294154862649;0.0140002723544714;0.0064152609441279;;0.0030577560290569986
8.79979470262075;0.0952235256999746;0.0010121837539225;0.0091296230100437;0.096474392614097;-2.123130414005443e-06;0.0;238.9409109663756;0.0170384266047253;0.0054704647290525;;0.0030901906233538755
8.903908957505038;0.0979743675333481;0.0005915639008715;0.0095739636056553;0.0997001452228533;2.1399588634575966e-06;0.0;240.05943124532163;0.0154727121007422;0.0048449226005395;;0.0032487007375499523
8.99980422979515;0.0977926272745852;0.0005766229521086;0.0099464294767735;0.0999935299833415;-2.156477589613375e-06;0.0;241.95013477532373;0.0159130148219966;0.0056476679493148;;0.0034011504213538857
9.103982410547896;0.0979423268869777;0.0006589651684827;0.010220404557312;0.100006519195498;0.0002445824856343;0.0;244.0730750321009;0.0189799052019193;0.0052096422609522;;0.003478334087358533
9.199814446693908;0.0982317255338839;0.0029231246821376;0.0102936701221152;0.0999934319303986;0.003158453290967;0.0;246.05296813558144;0.0231664069694978;0.0076031282250013;;0.0034819954937200647
9.304055206305692;0.098377305441224;0.011820887790054;0.0102467809001564;0.10000661645442;0.0122122185185859;0.0;248.048830639228;0.0215040892009976;0.0085716023897627;;0.003460961859442241
9.399825289555707;0.0981561077600242;0.0285815184919237;0.0101954458483412;0.0999933356258932;0.0283905635482512;0.0;247.9509834638156;0.0212371291866307;0.008441810749529;;0.003453806049822208
9.504127406373698;0.0979613332471271;0.0504493220583488;0.0101213394676978;0.1000067118515856;0.0493414541121011;0.0;250.44924115545;0.0199766396837736;0.0039100006469724;;0.0034617345947801138
9.59983669881827;0.0977917226694426;0.0722033411571562;0.0104176288818012;0.0999932410909667;0.0704357799736518;0.0;255.03929829919824;0.0170856584924292;0.0044878037765563;;0.003597807162652149
9.704199068406632;0.0977267525746808;0.0901436698037108;0.0103802984168504;0.100006805567978;0.0870091238393331;0.0;258.16192373160186;0.0195644452915023;0.0058033404005705;;0.0036934569064451584
9.799848618616066;0.0978674648196296;0.0995246350919226;0.0100397335465045;0.099993148150555;0.096490838922718;0.0;262.89214860860284;0.0173715088234392;0.0064497713095679;;0.0035671136558608784
9.90427024659276;0.0985914346890437;0.1015890346257285;0.0098244255544228;0.1000068977747987;0.0996983273224953;0.0;266.06922562302765;0.0195334954350363;0.0035745602244329;;0.0033681126816731944
9.99986099633209;0.09876773687544;0.1013878734282418;0.0100180812091253;0.099993056513433;0.0999976854246088;0.0;269.9530661435383;0.0195590492603173;0.0030463822778888;;0.0033960104373175217
10.104340992078244;0.0987352706001282;0.1012760241239151;0.0101691163856243;0.0997626191592984;0.1000023295421991;0.0;273.4814685618018;0.016746350369752;0.0052322300409367;;0.003433311828636446
10.199873782195668;0.0961506787674128;0.1008224960723175;0.0096455660059415;0.0968207749820897;0.0999976554687163;0.0;274.9945452518312;0.0150917070363934;0.0113787685057226;;0.0032346446573386927
10.304411353348996;0.087510893439538;0.1003747822412557;0.0099222148355112;0.087770511381279;0.1000023594262607;0.0;276.0322782744305;0.0193758427745511;0.0060391113437956;;0.003310865067736849
10.399886928919296;0.0710977021030372;0.1001825410188951;0.0104853382983913;0.0715600720020585;0.0999976257666854;0.0;279.90416336823324;0.0160088094486113;0.0083113134592737;;0.0034990522336727464
10.50448137657652;0.0495249213195471;0.1001648073624418;0.0106147232655955;0.0506223817803033;0.1000023889582607;0.0;282.0759980264685;0.0146090403142606;0.0052443301454872;;0.0035575139447858867
10.599900391368738;0.0275412300916426;0.100112860530205;0.0108632937082514;0.0295141478836008;0.0999975963931921;0.0;283.9667030372716;0.0172931473060259;0.0033997787040652;;0.0036805319758432416
10.704551105933112;0.0095842615082441;0.1002049138535331;0.0101171564126259;0.0129729450161861;0.1000024181845999;0.0;288.1459794026121;0.0139452972490607;0.0057575758179006;;0.003557168572684869
10.799914126261305;-0.0026222772630255;0.1002500982887694;0.0095454736597174;0.0034872465183647;0.0999975673026571;0.0;288.9167577928396;0.0133000695664899;0.0084844582461763;;0.0037786846641931706
10.90462058388137;-0.0091902153837804;0.1002714966151907;0.0090424228977573;0.0003090229930292;0.1000024471517548;0.0;291.10765344017267;0.0164354459102244;0.0139211074035428;;0.004372557466938453
10.9999280918876;-0.010658859263952;0.1003034988542194;0.0088617807366526;-7.38457724190294e-06;0.0999975383231928;0.0;292.8956883318185;0.0264497918777573;0.0057140256173405;;0.004619748462039887
11.104689851442073;-0.0103025493966471;0.1002910056418882;0.0082533918753685;7.42767392088939e-06;0.099756135092583;0.0;295.0285502168501;0.0216295179528974;0.0076719583876585;;0.004405806662784801
11.199942247853013;-0.0095549622136844;0.0985596617665623;0.0082040019775131;-7.470584297707629e-06;0.0968137419379778;0.0;295.9653005759082;0.0171948397112899;0.0041005796392784;;0.004236199566541432
11.304758948444162;-0.0087162152305852;0.0917140423937577;0.0081771118688429;7.51337659108472e-06;0.0877393514456918;0.0;300.1016846219161;0.0140350896271771;0.009018583494791;;0.004200089515711069
11.399956554835397;-0.0077062869939467;0.077353061527271;0.0076571148732416;-7.556065929965855e-06;0.0715246342229944;0.0;302.9624029478345;0.0148686153898161;0.006251371045478;;0.004107884436939613
11.504827913760307;-0.0065959056911982;0.0558528413921949;0.0076019452616505;7.598667321724011e-06;0.0505721788948688;0.0;306.5844542757677;0.0155560481627084;0.0041118819455716;;0.0037900635876340957
11.599970974355651;-0.0057780576355497;0.0339442250039872;0.007743447506594;-7.64119561414198e-06;0.0294782237855002;0.0;308.93626690094976;0.0134102164048825;0.0075246323203364;;0.003546576628888182
11.704896785530863;-0.004699227546532;0.016667689449431;0.0081110705475357;7.68366552706935e-06;0.012940829517313;0.0;313.7042472994313;0.014534318712588;0.0058624422127393;;0.0033637605202599436
11.799985468558376;-0.0037251490345318;0.0067381983725052;0.0084438622525259;-7.726091646286456e-06;0.0034796650311392;0.0;317.467249172575;0.0181767532900533;0.0068055472166274;;0.0032614939080924457
11.904965601379184;-0.0028026504957822;0.0038092825200963;0.0088996400583155;7.768488177731493e-06;0.0003019929706005;0.0;320.6145100180973;0.030727093054278;0.0053660423646979;;0.0033233705784769963
12.0;-0.002584157023726;0.004086425847738;0.0093691462564479;-7.810838978770374e-06;-2.603587861908474e-06;0.0;320.8038112791921;0.0371144000679339;0.0043671740142722;;0.003514076818289799
12.10503439862083;-0.0023548143428585;0.0042206537673806;0.0091809461591896;6.993412080324085e-05;6.469861457203268e-05;0.0;324.0936975938598;0.0166622314528207;0.0143129458599268;;0.0034551272805325825
12.20001453144162;-0.0015722314911034;0.004179683014047;0.0095523235771982;0.0007909473453193;0.0007962111154103;0.0;325.9588845532772;0.0209711075123326;0.0032669086388357;;0.0034685793125216265
12.305103214469137;0.0012498301974332;0.0062354318816002;0.0098540794011753;0.0030803809247437;0.0030750888708782;0.0;330.0314581202056;0.0314601480258044;0.0054128120475919;;0.0035030393907028753
12.400029025644354;0.0059879986579579;0.0099372885838867;0.0100968902657847;0.0071202470341596;0.0071255674011352;0.0;331.9919683892976;0.0238623762293318;0.0080080691919272;;0.0035140188362589244
12.505172086239694;0.0119071294034944;0.0150212938919623;0.0101024629745809;0.0123770039496089;0.0123716552305248;0.0;332.531728708539;0.0205005431608243;0.0082532846466012;;0.0034849059492816636
12.600043445164609;0.0178659953290487;0.020570498762346;0.0098338350972769;0.0176318834353641;0.0176372605553505;0.0;333.9191249916141;0.0139060106030129;0.0029939100279451;;0.0034215494780740255
12.70524105155584;0.022430350525741;0.024781891579333;0.0097241589840481;0.0217803888231587;0.0217749832435596;0.0;336.11178434850507;0.0155841122554156;0.0107625275667376;;0.0033997257389646826
12.800057752146987;0.0246098076706297;0.0268503240513565;0.0094851688031264;0.0241243577210731;0.024129791829112;0.0;339.879972095874;0.0222187663641982;0.0042032571323047;;0.0032931812456380126
12.905310148557932;0.0252147872260254;0.0272354310865739;0.0092262660028216;0.0249339096525221;0.024928446936291;0.0;342.15481008878686;0.0177994665395675;0.0090180821792586;;0.0031714884769663883
13.00007190811241;0.0250445840901762;0.0269050224923605;0.008853441327375;0.0249917628967306;0.0249972543710973;0.0;342.88711588207724;0.022228655225775;0.0164289971758121;;0.0030189363951243337
13.105379416118623;0.025031185926543;0.0267527531105444;0.008734475901481;0.0250082803050201;0.0251279188488065;0.0;346.1026101517304;0.0185622024579701;0.0160185537274135;;0.0029614501012392
13.200085873738702;0.024984745151355;0.0277874587490225;0.0086826873168177;0.0249916763394089;0.0266007273575195;0.0;346.88121768539816;0.0208193715136497;0.011619221547013;;0.00292113825757041
13.305448894066895;0.0250196243853304;0.0321633214719496;0.0085810690219771;0.0250083671965259;0.0311610000663033;0.0;351.08699367232737;0.021625481766225;0.0051802849367152;;0.0028798055583368737
13.400099608631256;0.0249820118998678;0.0407251072235338;0.0083328537794731;0.0249915890711839;0.0392736938532791;0.0;355.0121932979328;0.0238900952490298;0.0046617538537931;;0.002819439357264798
13.505518623423477;0.0249445846386638;0.0516020096731047;0.0096417255490747;0.0250084548738312;0.0497635650587087;0.0;360.1928292448241;0.0280464926080292;0.0073071467642832;;0.0032718806955093684
13.600113071080717;0.0249617691323641;0.0624872559634593;0.0092715309900705;0.0249915009517378;0.0602973385719521;0.0;363.9267961769388;0.0285349765795198;0.0077411523223398;;0.003175564850236999
13.705588646651009;0.0250576353461234;0.0713654998097195;0.0097606430556805;0.0250085434691068;0.068561087764015;0.0;366.1711099487096;0.0190406941715058;0.006837956799525;;0.003385217698479432
13.80012621780433;0.0252021151463184;0.0760100291615676;0.009482561910637;0.0249914118463941;0.0732682788658613;0.0;369.7858911234412;0.0407661541678504;0.0050424205456043;;0.0032910749840147327
13.905659007921768;0.0251510830050822;0.0768565009114172;0.0091193928521926;0.0250086331186124;0.0748554356633049;0.0;373.13555156220974;0.0227148303641614;0.0045269980005772;;0.003112481683836861
14.000139003667906;0.0250353696269641;0.0765004663569692;0.0086288477697819;0.0249913216753618;0.0749971072352229;0.0;375.92404788544536;0.0173296237917097;0.0054444912211243;;0.0029196469098743245
14.105729753407232;0.0251101330662617;0.0763141467060231;0.0084770168751077;0.0251348854377867;0.0750029079944986;0.0;379.0147022193285;0.0267462408953948;0.0022130252608047;;0.002859288465089742
14.20015138138394;0.0262279038767307;0.0761862461709352;0.0085170251628535;0.0266005617969151;0.0749970766986777;0.0;383.4943738500331;0.0124422689775149;0.0030161391638946;;0.0028692375213229086
14.305800931593373;0.0304182808047336;0.0760636746783445;0.0092477779116239;0.0311803686061799;0.0750029387279495;0.0;388.0672846697216;0.0197237276242012;0.0040860046187575;;0.003113185843692252
14.400163301181736;0.0383137900910522;0.0760200579765692;0.0100395726288503;0.0392876876821762;0.0749970457192833;0.0;391.9407504310228;0.0273216396889434;0.004701747864999;;0.003379481373204318
14.505872593626302;0.0488529913178362;0.076134563224973;0.0093010242798803;0.0497924419325833;0.0750029699664747;0.0;394.0720521300825;0.0168796952988274;0.0035292632529595;;0.0031388625578764877
14.6001747104443;0.0597926084337451;0.0762126232481045;0.0085140953479513;0.0603114772685015;0.0749970142076321;0.0;396.5887695648556;0.0236062471727597;0.0013213561440871;;0.0028720250269910342
14.705944793694314;0.0684861562666604;0.0760339968452178;0.0071202248916288;0.0685809082258443;0.0750030017658247;0.0;401.6901033994428;0.0190540809232695;0.0027079486695017;;0.002398368225247054
14.8001855533061;0.0736147755520998;0.0759012813057704;0.0075558718487969;0.0732681976091339;0.0749969821053438;0.0;405.8696510782594;0.0206588535238902;0.002850241694143;;0.002539227194550082
14.906017589452103;0.0754185123860925;0.0758676978641921;0.0080612004001343;0.074862781198472;0.0750030341877744;0.0;409.0133385907967;0.0211635768067966;0.0011796522814833;;0.0027088216445395924
15.000195770204863;0.0755386866402925;0.0759025580693156;0.0083967821286019;0.0749908481038867;0.0749969492922086;0.0;412.8081147207583;0.018505665078968;0.0020148234037172;;0.0028210755323763536
15.10609104249496;0.075482239561063;0.0756204686596017;0.0084243433157303;0.0750092018651913;0.0748758973873498;0.0;414.1147939074361;0.0230293248018415;0.0043260046662178;;0.002823467358929603
15.200205297379254;0.0752565589742234;0.0745112202911384;0.0085027251735176;0.0749907476461425;0.0733817405245473;0.0;416.8801203759509;0.0168496382394721;0.0022408114028339;;0.002860511135009979
15.306165218891522;0.0751382282324916;0.070648277299334;0.0085594046037303;0.07500930343531;0.0688181911755448;0.0;419.0273481465077;0.0281799712012275;0.0032643558804347;;0.002917937703892436
15.4002140663032;0.0752619607521435;0.0629405372177255;0.0079920705871284;0.0749906448626912;0.0606802674042016;0.0;421.51205020459264;0.0188624255476609;0.003211340119848;;0.0027699904574933817
15.506240189785208;0.0759533834885955;0.0525528599311597;0.0069981166591862;0.0750094074891535;0.0501968182956587;0.0;423.0522498126987;0.0165676431441514;0.0021157910762385;;0.0024813898357196732
15.600222003045433;0.076566277526772;0.042180553673879;0.006877776655719;0.074990539478561;0.0396561591277231;0.0;427.5131757864938;0.0182231694509605;0.003856570951375;;0.0024979842973262057
15.706316032076964;0.0772304646840455;0.0343217031643011;0.0061036491183531;0.0750095142660994;0.0314176215337249;0.0;429.0814566699208;0.0147700189143845;0.0036096027323147;;0.002371610878612951
15.800229027541128;0.0769383183687612;0.0296133699993732;0.0056128522310086;0.0749904312434189;0.026713463538664;0.0;432.8533851260522;0.0199348798539792;0.0031228479670955;;0.002203729966848515
15.90639282920326;0.0765792920997184;0.0277714534439648;0.0056884742020082;0.0750096240286778;0.0251484147446727;0.0;435.07253472122943;0.0268440184772571;0.0023611992660535;;0.0021525934905014033
16.00023505275968;0.0765032673418687;0.027782403200942;0.0057965475473004;0.0749903198311283;0.0249967732511681;0.0;437.9884782832043;0.0147992138808472;0.0075519779691387;;0.002202238958056782
16.106470672027278;0.0764633585414468;0.0273737044649403;0.0059545362029245;0.0748815529746691;0.0250032456798977;0.0;441.0427484982791;0.0257741869798478;0.0017693050756069;;0.0022004465479789695
16.200239983749462;0.075145286406013;0.0270240839910007;0.0065640950344078;0.073369172201476;0.0249967350405152;0.0;446.8967110475429;0.0191268609636664;0.0038726880130923;;0.0023653063944193576
16.306549659863975;0.0705404630189685;0.0267837785488458;0.0064873811047321;0.0688115700327579;0.0250032845499259;0.0;449.0795219336315;0.030726846624197;0.0022557909015588;;0.0023152955999419045
16.40024371653654;0.0617970600980929;0.026593868275504;0.0066259974293494;0.0606533980256408;0.0249966955336196;0.0;448.90526407242623;0.0307257332643813;0.0022427777597867;;0.002303687035966687
16.50662990166461;0.0508325942128108;0.0263988391839545;0.0081559972726196;0.0501808709459907;0.0250033247242072;0.0;451.04441178666445;0.024085897407474;0.0075642978397738;;0.0027667167733385688
16.600246136849197;0.0398933227293999;0.0261709069299795;0.0083463542137641;0.0396290342324562;0.0249966546605847;0.0;455.5446904703842;0.0202035970935385;0.003886576795204;;0.0028108983432231795
16.706711517391646;0.0314130074896262;0.0263387174425918;0.0082865896373215;0.0314109181943879;0.0250033663287583;0.0;458.0608670195644;0.0281184757494199;0.002675589568528;;0.0027978311993346844
16.80024711863417;0.0265992791113719;0.026411183021594;0.0087524236678216;0.0267004084942701;0.0249966122902971;0.0;458.9147971076124;0.0181661125035989;0.0041094267677494;;0.00295552510030829
16.90679463962186;0.0253560072314217;0.0262699807423927;0.0091538542973927;0.0251543266940785;0.0250034094997071;0.0;464.0275215420626;0.0159758596591017;0.0056291880335491;;0.0030810879436732157
17.00024652232253;0.0255548530304915;0.0261560503086126;0.0096783112477003;0.024989704772167;0.0249965683266961;0.0;464.89698510468605;0.0333138094566913;0.0028351270677377;;0.0032546291754572587
17.106879415424473;0.0255681470456471;0.0260397373073286;0.0100440331539379;0.0250103631975621;0.0251326584111331;0.0;471.0527936236807;0.0206164293017758;0.003138186320773;;0.003366774205254629
17.200244192793207;0.0254903543899851;0.0271069938291507;0.01035526232085;0.024989567361787;0.0266234268253964;0.0;473.9450241614447;0.0215565379641671;0.0075997468414552;;0.00345954528849525
17.306966008571916;0.0254723820044355;0.0315770855108144;0.0101543651697531;0.0250105035657416;0.0312151745731631;0.0;477.0863444658968;0.0163702573886241;0.0044475836876743;;0.0033904349642227467
17.40023995696991;0.0253321646268539;0.0401738842428941;0.009255243499227;0.0249894239456348;0.0393532482091179;0.0;478.88870584367567;0.0232583401934286;0.0062079889121696;;0.0030992910821038863
17.50705460215533;0.0252059300436851;0.0510390890622624;0.0097046974057905;0.0250106501820604;0.0498554391687492;0.0;481.85247482562215;0.0205568549547155;0.0066189597563174;;0.0032595213185157325
17.600233620970897;0.02513123399397;0.0618168395490481;0.0096978729790415;0.0249892739686163;0.0603775864136491;0.0;484.8412207522779;0.0269270355938576;0.0054201028353161;;0.003268372727183591
17.707145401694753;0.025072907823326;0.0706167225148177;0.0100960573429949;0.0250108036898993;0.0686163968907637;0.0;487.0887977607488;0.0341421460956541;0.0020500306770119;;0.0034308329633013636
17.800224966710225;0.024901809932355;0.0754964365215075;0.0101089940672806;0.0249891167495003;0.0732918680225149;0.0;494.6146122870786;0.0173949132847525;0.0029147965792957;;0.003448985451459038
17.907238638858246;0.0247064071464903;0.0767177898082139;0.0099829896230262;0.0250109648110458;0.0748606592753417;0.0;496.1442188214453;0.0239458568057946;0.0064212206633727;;0.003386275748445881
18.00021374782257;0.0246848508146547;0.076334752146169;0.0099698382522279;0.0249889515619863;0.074996317215613;0.0;498.65159295933097;0.0200364731633835;0.0036645528049726;;0.0033546246702367086
18.107334575934136;0.0245642234649858;0.0761871847760994;0.0097517932073218;0.0251413640972682;0.0750037114636307;0.0;501.1165245234639;0.0275671673203662;0.0041373176799782;;0.003280094360924605
18.200199684747563;0.0257757558166101;0.0760633531645578;0.0095329276374249;0.0266215671429985;0.0749962591283589;0.0;506.5531450471412;0.0184618559902664;0.0058019594760542;;0.0032098943530956426
18.307433511242028;0.0301527822243762;0.0759382212853905;0.0100029208740713;0.0312363925523216;0.0750037711036279;0.0;508.2311476433274;0.019099566197243;0.0022259106842323;;0.0033682477227774195
18.400182458763968;0.0380472880826802;0.0759402473622811;0.0098876824057704;0.039365462565479;0.0749961977954499;0.0;510.9310859239175;0.022240259761793;0.0056956503823472;;0.0033399114577272117
18.507535785721576;0.0488985277605634;0.075820276613499;0.0091603818861538;0.0498861778006836;0.07500383422334;0.0;513.0931696142102;0.0184594804408803;0.0027989243547635;;0.003083191475626308
18.600161704700565;0.0599585331856504;0.0756935272508902;0.0079076017481169;0.0603897817585367;0.0749961327873356;0.0;517.801643989144;0.0185125338275255;0.0044477187479044;;0.0026499999953088996
18.70764179101037;0.0681260517526392;0.075687075489147;0.0066045798168431;0.0686380981491918;0.0750039012292044;0.0;520.1736921004218;0.0269065311444994;0.0050490478887472;;0.002219844667706926
18.800137001967823;0.0727447318434216;0.0756228690110049;0.0069520398965122;0.0732897401121925;0.0749960636658683;0.0;522.8886592643436;0.0181764416234929;0.0061928206727294;;0.002333827987482697
18.90775197941975;0.0746693657647394;0.0755060293462409;0.0074711808168434;0.0748700185973645;0.0750039725943663;0.0;524.0300515475693;0.01814837506434;0.0013993517990003;;0.002496906204337061
19.00010786343965;0.074846924143279;0.0754706943919068;0.0080848089649852;0.0749879698281831;0.0749959898870385;0.0;529.7817160429943;0.0222434459633606;0.0038538012416879;;0.002699987124505872
19.107866876351387;0.0745720841389152;0.0752932673675229;0.0084526456185621;0.0750121465674868;0.0748727876270328;0.0;537.1675309471977;0.0256057937122127;0.0033255681211263;;0.00282484367524608
19.200073721557988;0.0745275930577733;0.0741429769362246;0.008938736273889;0.0749877329322454;0.0733572219244381;0.0;541.8989846817966;0.0233279501280875;0.0067166160686617;;0.002994998531195444
19.307987095881423;0.0747100247052285;0.0703103663964496;0.0094427038435467;0.0750123919914137;0.0687656294487368;0.0;547.0786475949469;0.0217400201665966;0.007245992703971;;0.0031909993922196508
19.40003391081504;0.0748999924129783;0.0627509652334025;0.0090870040253515;0.0749874783692767;0.0605988507386208;0.0;550.8391108260034;0.033665497887154;0.0077286517493745;;0.0031129281097447875
19.508113360497944;0.0752153566309286;0.0519819763917312;0.0079503185691096;0.0750126563046284;0.050106757469752;0.0;555.1467506042859;0.0207429326886202;0.0051511900224478;;0.0027236637657137887
19.599987645460544;0.0753884438399946;0.0410858154356916;0.0079451617489161;0.0749872036388983;0.0395741399272928;0.0;559.0175265880998;0.0185654534780526;0.003308533611004;;0.0026992128844063683
19.70824652634432;0.0757317168767914;0.0328235588159311;0.0082676181814727;0.0750129421804345;0.0313643368368012;0.0;563.0716806245239;0.0191671051993981;0.0069725768951443;;0.00280870623128864
19.799933990841424;0.0759254109045412;0.0284900607264081;0.008697010117833;0.0749869058208242;0.0266880469024648;0.0;563.8441485051798;0.0324534642248568;0.0033711053381276;;0.002977061015377694
19.908387615848447;0.0756314206418792;0.0273756716924797;0.0091055395682233;0.075013252815381;0.0251452262782068;0.0;565.1194372201195;0.0255415938534782;0.0062540672738814;;0.003131699379574551
19.999871826146453;0.075623495295347;0.0274129620752148;0.0093849854437259;0.0749865813840883;0.0249955271048177;0.0;567.9767417302959;0.0216765785712581;0.0030823283979118;;0.0032374132840450247
20.108537860389497;0.0754099714136319;0.0272792309673707;0.0095817390639807;0.0748812934970034;0.025004530676463;0.0;571.0759861613956;0.0184834349680644;0.003556528350149;;0.003287408388976202
20.199799795387715;0.0739993870301956;0.0271440217104087;0.0096282096398642;0.0733416238880197;0.0249954087323858;0.0;573.909393194716;0.0236108350034147;0.0038777352129506;;0.003295647145178478
20.308698756800155;0.0696046639889533;0.0270042125458907;0.0091604687244157;0.0687620252835585;0.0250046548510944;0.0;578.1521965355341;0.0240602531077617;0.0025048450935234;;0.0031379833972658786
20.399716242045287;0.0608390741724381;0.0266823848705667;0.0092758468134308;0.0605687427760377;0.024995278321065;0.0;580.9132097876425;0.0267243254556373;0.0036043601285819;;0.0031439667385766315
20.50887214323851;0.050038903380279;0.0266869883884784;0.0095552249545657;0.050094128533159;0.0250047920309671;0.0;585.1126914114697;0.0189228631083055;0.0052272629483072;;0.0032341091566662097
20.599619120647706;0.0390648880076647;0.0265146616156498;0.0093655352802443;0.0395436059049988;0.0249951337802988;0.0;585.688488451684;0.0216089471310073;0.0038271245179246;;0.00316669099557558
20.709060302647696;0.030374087469139;0.0263123885349384;0.0095440906422902;0.0313612898777689;0.0250049445953764;0.0;590.2418173938403;0.0177189945329716;0.0037386596094952;;0.0032278930940398856
20.799505875197475;0.025730810579549;0.0261423117169642;0.009913136164785;0.0266713037465318;0.0249949724482255;0.0;592.8858176602054;0.0250669700234924;0.0067890019717341;;0.0033411771614257854
20.909266106261303;0.0245627249989382;0.0260834607509434;0.0102078188475169;0.025155070778936;0.0250051155324191;0.0;598.124102750391;0.0193947084185264;0.0028384365091759;;0.003427231917664372
20.99937326896963;0.0247830599686275;0.0259980044362849;0.0104150214411788;0.0249843728189045;0.0249947909749068;0.0;599.8467171099927;0.0169330625882914;0.0084561010316582;;0.003488387652594932
21.109493216488;0.0248884330472576;0.02592392432915;0.0106467955977785;0.0250159259989814;0.0251386503696144;0.0;604.1840969218903;0.0159474680869289;0.0045325507265347;;0.0035588257449323487
21.19921714136985;0.024865982434257;0.0270342955241907;0.0109085191636863;0.0249837548710302;0.0266451144559056;0.0;604.8082122384216;0.0194857694986426;0.0040126296901632;;0.0036386982195298345
21.309746379963197;0.0248883196555136;0.0315656783303015;0.0109244860407088;0.0250165867918533;0.0312709223630253;0.0;608.0996605895335;0.0207137231482872;0.0052458723645297;;0.003643071487878679
21.399032052576946;0.0249771724478508;0.0402133291927559;0.0099018668294362;0.0249830464067899;0.0394315683440629;0.0;613.8639156096868;0.0261071747996812;0.0058520151647331;;0.0033108936563987224
21.5100318612617;0.0250925132121709;0.0511116469384112;0.0100275266610517;0.0250173485542498;0.0499488167685659;0.0;618.1427861206946;0.0217385936786748;0.0045834512732394;;0.003365001480399303
21.59881075051173;0.0250972841378582;0.0617147739117704;0.0092988110136861;0.0249822248006898;0.0604560607347584;0.0;619.8265366190201;0.0274706493743104;0.0029680355518089;;0.003128107055949034
21.71035810288896;0.0251298115324363;0.0705944528771492;0.0098372144865145;0.0250182376653495;0.0686731737662241;0.0;621.2050104196165;0.0215354311539472;0.0035005861787905;;0.00334123315564752
21.798543347068943;0.0250857913204916;0.0754764594429873;0.0097863032367471;0.0249812591588953;0.0733133778182665;0.0;621.8388364315907;0.0176837552813583;0.0044365242195221;;0.0033410174785797673
21.910736762400784;0.0251129819972433;0.076656870228345;0.0096845320258388;0.0250192905452775;0.074867784565028;0.0;623.1868878110977;0.0251997716688059;0.0037874690389829;;0.00328294864342603
21.99821600010086;0.0250109272133603;0.0763324533434763;0.0098309045872008;0.0249801062458943;0.074993368760905;0.0;625.67072454729;0.01792599564033;0.0061406810799594;;0.0033072442784147084
22.11118440452861;0.025111573498092;0.0760760127692571;0.0094440733250472;0.025154949666523;0.0750068529931482;0.0;628.2230597779079;0.0187238130403885;0.009416755275249;;0.003168166400787424
22.197808716747787;0.0261818184457373;0.075707624156326;0.0093692912238694;0.0266351742177447;0.0749929011798169;0.0;629.8481665134369;0.0198957878287996;0.0042563063089613;;0.0031358142381709094
22.311725387711306;0.0304688284388514;0.0756269713366102;0.0096333680456526;0.0313009826740915;0.0750073730030786;0.0;632.1577304197433;0.0222649354377356;0.0095548842325429;;0.0032296914656416015
22.397291509319015;0.0383556431314693;0.0754772607267063;0.0097746889224566;0.0394343148856148;0.0749923191415824;0.0;632.8279290737916;0.01463221324398;0.0032986942773877;;0.003281992020861206
22.512397059770663;0.0490361337054432;0.0753579204473158;0.0094075480163915;0.0499899076822085;0.0750080291216609;0.0;634.2027880093187;0.0259182764420545;0.0034319421355916;;0.003154081454934135
22.59661725634364;0.0600305246002941;0.0752718796795775;0.0083637627576601;0.0604568863693799;0.0749915735472258;0.0;633.9343046478157;0.0253427427443899;0.003514260499188;;0.002793104273671023
22.713259749383504;0.0685495041908721;0.0753656159487701;0.0076028208340511;0.0687072816207306;0.0750088841762337;0.0;637.4300676770494;0.0254673620874958;0.0048338170546507;;0.002537606832115452
22.79570742503307;0.0734029930264197;0.0753865394784976;0.0077357154050979;0.0732973697571013;0.0749905826087611;0.0;639.6742625805692;0.0244361046185356;0.0029358525079475;;0.002582187508175148
22.914417656703133;0.0751905142279586;0.0754942607440012;0.0081021981798883;0.0748925670247813;0.0750100466881461;0.0;644.2854270331464;0.0165555984721597;0.0153183119905841;;0.0027073736994026373
22.9944206618772;0.0751590888183566;0.0755919653565471;0.0085397376260412;0.074967597369971;0.0749891991105549;0.0;649.8294180636273;0.0201999439743718;0.0036795244403322;;0.002854375098836796
23.116067595851877;0.0749182856638707;0.0753191227617191;0.0088405946506507;0.0750351648548909;0.074876276035359;0.0;651.3416713634172;0.0151818962207826;0.0040491370637442;;0.002950816981889275
23.192474273862647;0.0749401606392057;0.0738599286551429;0.0089369366922075;0.0749613859798166;0.0733247028499055;0.0;651.8426272451284;0.0202221982695132;0.0033376547387984;;0.0029843248746706293
23.318631285485097;0.0752350157628269;0.0699400945465416;0.0094878110452123;0.0750430445318742;0.068721998174365;0.0;655.3850014918014;0.0175486353130604;0.0069719139271355;;0.0031892034908609286
23.389208697585087;0.0753253993503629;0.0619960096416961;0.0090485553373908;0.0749510529993408;0.0605061784428635;0.0;655.5313002655018;0.0187926324619322;0.004210274308466;;0.003059340631308251
23.523205067268908;0.0757409157870819;0.050553912750929;0.0084240259073156;0.0750572044413296;0.0500304613758312;0.0;658.5176519878103;0.021690158232178;0.0038901676485774;;0.0028226401162648068
23.582645597656903;0.0756309061027374;0.0394005880047213;0.0077425711400166;0.0749304174026766;0.0394744706402527;0.0;659.4505306760832;0.015485845368425;0.0110378861857396;;0.0025915150206644224
23.733807602444298;0.075441086026194;0.0308614907715163;0.0070859396466322;0.07509020028189;0.0313359191725156;0.0;662.9007897282468;0.0152477155176613;0.0028778455461157;;0.002370155733020854
23.762899905200225;0.0755840850256541;0.0264769476555739;0.0072978870032624;0.0748685947837287;0.0266245932063564;0.0;663.6986813973916;0.0289710213496585;0.0067500602636632;;0.0024447876573855513
23.98652333026657;0.0767561807866792;0.0251737004990648;0.0075614090962631;0.0752547724407603;0.0252214304923556;0.0;671.2697367623233;0.0182499654260503;0.0021816144704045;;0.0025697257245452135


==> data/sarcos_time.dat <==
data_sz;GPmodel;BNN;Dropout;EpiOut
2500;0.16222180260552296;2.2248054345448813;1.7612927887174818;0.06817074616750081
5000;0.33361671589038994;2.653973870807224;2.0601196907184742;0.0662157447249801
7500;0.6976277466976281;2.361319621404012;1.83221291773247;0.04224122654307972
10000;0.7908647003627959;2.199064073108491;1.5246828737713043;0.02603503635951451

